Deep Person Detection in 2D Range Data

Detecting humans is a key skill for mobile robots and intelligent vehicles in a large variety of applications. While the problem is well studied for certain sensory modalities such as image data, few works exist that address this detection task using 2D range data. However, a widespread sensory setup for many mobile robots in service and domestic applications contains a horizontally mounted 2D laser scanner. Detecting people from 2D range data is challenging due to the speed and dynamics of human leg motion and the high levels of occlusion and self-occlusion particularly in crowds of people. While previous approaches mostly relied on handcrafted features, we recently developed the deep learning based wheelchair and walker detector DROW. In this paper, we show the generalization to people, including small modifications that significantly boost DROW's performance. Additionally, by providing a small, fully online temporal window in our network, we further boost our score. We extend the DROW dataset with person annotations, making this the largest dataset of person annotations in 2D range data, recorded during several days in a real-world environment with high diversity. Extensive experiments with three current baseline methods indicate it is a challenging dataset, on which our improved DROW detector beats the current state-of-the-art.

==> data/dataset_statistics/all.dat <==
dist wc_all      wa_all      wp_all         wc_train    wa_train    wp_train       wc_valid    wa_valid    wp_valid       wc_test     wa_test     wp_test
 0   0.0415057   0.0796530   0.0588452      0.0435144   0.0581339   0.0562202      0.0277033   0.0913242   0.0535139      0.0532995   0.0895009   0.0668016
 1   0.2210345   0.3056550   0.1987899      0.2475960   0.1929653   0.1480800      0.1957105   0.4520548   0.1831077      0.2197970   0.2719449   0.2651822
 2   0.1915745   0.1940013   0.1723570      0.1873400   0.1895457   0.1288379      0.1315460   0.1050228   0.1650548      0.2558376   0.2874355   0.2231781
 3   0.1107499   0.1130719   0.1155411      0.1326185   0.1367855   0.1251150      0.1168901   0.0182648   0.1228240      0.0827411   0.1841652   0.0986842
 4   0.1409250   0.0840322   0.0996526      0.1217572   0.1431363   0.1121057      0.1238606   0.0091324   0.1099291      0.1771574   0.0998279   0.0769231
 5   0.0851848   0.0517651   0.0776184      0.0914562   0.1157792   0.0774283      0.1168901   0.0136986   0.1073501      0.0472081   0.0258176   0.0480769
 6   0.0677820   0.0623966   0.0803114      0.0477343   0.0517831   0.0890153      0.1195710   0.1095890   0.0957447      0.0360406   0.0258176   0.0561741
 7   0.0421609   0.0446599   0.0473686      0.0351435   0.0351734   0.0600268      0.0756032   0.0867580   0.0486783      0.0157360   0.0120482   0.0334008
 8   0.0417743   0.0240781   0.0346132      0.0418540   0.0185638   0.0486489      0.0453977   0.0502283   0.0283688      0.0380711   0.0034423   0.0268219
 9   0.0221412   0.0179823   0.0278001      0.0177793   0.0219834   0.0371873      0.0237712   0.0319635   0.0219213      0.0248731   0.0000000   0.0242915
10   0.0162450   0.0135856   0.0230518      0.0141819   0.0087934   0.0263950      0.0101877   0.0319635   0.0199871      0.0243655   0.0000000   0.0227733
11   0.0069885   0.0063508   0.0158474      0.0082324   0.0190523   0.0243872      0.0071492   0.0000000   0.0135397      0.0055838   0.0000000   0.0096154
12   0.0054336   0.0013027   0.0173119      0.0072639   0.0039082   0.0191165      0.0044683   0.0000000   0.0161186      0.0045685   0.0000000   0.0167004
13   0.0059235   0.0008142   0.0175788      0.0017987   0.0024426   0.0179453      0.0012511   0.0000000   0.0099936      0.0147208   0.0000000   0.0247976
14   0.0002998   0.0006514   0.0061645      0.0008993   0.0019541   0.0106249      0.0000000   0.0000000   0.0012895      0.0000000   0.0000000   0.0065789


==> data/pr_curves/WNet-noP_baseline_wa.csv <==
prec,rec
42.882,43.029
43.328,43.029
43.478,43.029
43.783,43.029
44.883,43.029
52.083,43.029
67.222,41.652
73.899,40.448
77.860,36.317
78.761,30.637
78.824,23.064
66.316,10.843
100.000,0.344


==> data/pr_curves/WNet-noP_baseline_wa_fast.csv <==
prec,rec
42.882,43.029
44.883,43.029
52.083,43.029
67.222,41.652
73.899,40.448
77.860,36.317
78.761,30.637
78.824,23.064
66.316,10.843
100.000,0.344


==> data/pr_curves/WNet-noP_baseline_wa_meta.csv <==
auc,f1,eer
nan,nan,nan


==> data/pr_curves/WNet-noP_baseline_wc.csv <==
prec,rec
7.430,95.533
7.611,95.533
9.720,95.381
15.761,92.741
26.360,89.289
33.535,87.259
42.528,84.213
49.374,82.132
55.631,78.985
63.089,76.091
68.467,72.081
76.535,67.716
85.791,57.005


==> data/pr_curves/WNet-noP_baseline_wc_fast.csv <==
prec,rec
7.430,95.533
9.720,95.381
15.761,92.741
26.360,89.289
33.535,87.259
42.528,84.213
49.374,82.132
55.631,78.985
63.089,76.091
68.467,72.081
76.535,67.716
85.791,57.005


==> data/pr_curves/WNet-noP_baseline_wc_meta.csv <==
auc,f1,eer
nan,nan,nan


==> data/pr_curves/WNet-noP_baseline_wd.csv <==
prec,rec
9.423,95.727
9.651,95.727
9.777,95.727
12.264,95.610
19.756,93.493
32.675,90.082
40.981,87.456
50.551,82.673
56.980,78.244
62.588,72.795
67.867,65.739
72.351,58.879
78.600,53.704
86.860,44.571


==> data/pr_curves/WNet-noP_baseline_wd_fast.csv <==
prec,rec
9.423,95.727
12.264,95.610
19.756,93.493
32.675,90.082
40.981,87.456
50.551,82.673
56.980,78.244
62.588,72.795
67.867,65.739
72.351,58.879
78.600,53.704
86.860,44.571


==> data/pr_curves/WNet-noP_baseline_wd_meta.csv <==
auc,f1,eer
nan,nan,nan


==> data/pr_curves/WNet-noP_wa.csv <==
prec,rec
0.000,0.000
50.000,0.172
33.333,0.172
50.000,0.344
60.000,0.516
50.000,0.516
42.857,0.516
50.000,0.688
44.444,0.688
40.000,0.688
45.455,0.861
41.667,0.861
46.154,1.033
50.000,1.205
53.333,1.377
56.250,1.549
58.824,1.721
55.556,1.721
52.632,1.721
50.000,1.721
47.619,1.721
45.455,1.721
47.826,1.893
45.833,1.893
44.000,1.893
42.308,1.893
40.741,1.893
42.857,2.065
41.379,2.065
43.333,2.238
45.161,2.410
46.875,2.582
45.455,2.582
47.059,2.754
48.571,2.926
50.000,3.098
48.649,3.098
50.000,3.270
48.718,3.270
47.500,3.270
46.341,3.270
45.238,3.270
44.186,3.270
45.455,3.442
44.444,3.442
43.478,3.442
44.681,3.614
45.833,3.787
46.939,3.959
48.000,4.131
49.020,4.303
48.077,4.303
49.057,4.475
50.000,4.647
50.909,4.819
51.786,4.991
52.632,5.164
53.448,5.336
54.237,5.508
53.333,5.508
52.459,5.508
53.226,5.680
52.381,5.680
51.562,5.680
52.308,5.852
51.515,5.852
50.746,5.852
51.471,6.024
52.174,6.196
52.857,6.368
53.521,6.540
52.778,6.540
53.425,6.713
54.054,6.885
54.667,7.057
55.263,7.229
54.545,7.229
53.846,7.229
53.165,7.229
52.500,7.229
53.086,7.401
53.659,7.573
54.217,7.745
54.762,7.917
55.294,8.090
54.651,8.090
55.172,8.262
55.682,8.434
56.180,8.606
55.556,8.606
54.945,8.606
54.348,8.606
54.839,8.778
54.255,8.778
54.737,8.950
54.167,8.950
54.639,9.122
55.102,9.294
55.556,9.466
55.000,9.466
55.446,9.639
54.902,9.639
54.369,9.639
54.808,9.811
55.238,9.983
54.717,9.983
55.140,10.155
54.630,10.155
54.128,10.155
53.636,10.155
54.054,10.327
53.571,10.327
53.097,10.327
53.509,10.499
53.913,10.671
53.448,10.671
52.991,10.671
52.542,10.671
52.101,10.671
51.667,10.671
51.240,10.671
51.639,10.843
52.033,11.015
51.613,11.015
51.200,11.015
50.794,11.015
50.394,11.015
50.000,11.015
50.388,11.188
50.769,11.360
51.145,11.532
51.515,11.704
51.880,11.876
51.493,11.876
51.111,11.876
51.471,12.048
51.095,12.048
51.449,12.220
51.799,12.392
52.143,12.565
51.773,12.565
52.113,12.737
51.748,12.737
52.083,12.909
51.724,12.909
52.055,13.081
52.381,13.253
52.027,13.253
51.678,13.253
51.333,13.253
51.656,13.425
51.974,13.597
52.288,13.769
52.597,13.941
52.258,13.941
52.564,14.114
52.229,14.114
52.532,14.286
52.830,14.458
52.500,14.458
52.795,14.630
53.086,14.802
53.374,14.974
53.659,15.146
53.333,15.146
53.012,15.146
53.293,15.318
53.571,15.491
53.254,15.491
53.529,15.663
53.801,15.835
53.488,15.835
53.757,16.007
53.448,16.007
53.714,16.179
53.977,16.351
54.237,16.523
53.933,16.523
53.631,16.523
53.889,16.695
54.144,16.867
53.846,16.867
53.552,16.867
53.261,16.867
53.514,17.040
53.763,17.212
53.476,17.212
53.723,17.384
53.439,17.384
53.684,17.556
53.403,17.556
53.125,17.556
52.850,17.556
53.093,17.728
52.821,17.728
52.551,17.728
52.792,17.900
53.030,18.072
52.764,18.072
53.000,18.244
52.736,18.244
52.475,18.244
52.709,18.417
52.451,18.417
52.195,18.417
51.942,18.417
51.691,18.417
51.923,18.589
52.153,18.761
51.905,18.761
51.659,18.761
51.887,18.933
51.643,18.933
51.869,19.105
52.093,19.277
52.315,19.449
52.535,19.621
52.752,19.793
52.511,19.793
52.727,19.966
52.489,19.966
52.252,19.966
52.466,20.138
52.232,20.138
52.444,20.310
52.655,20.482
52.863,20.654
52.632,20.654
52.402,20.654
52.609,20.826
52.814,20.998
52.586,20.998
52.361,20.998
52.137,20.998
51.915,20.998
51.695,20.998
51.477,20.998
51.261,20.998
51.046,20.998
51.250,21.170
51.037,21.170
51.240,21.343
51.440,21.515
51.639,21.687
51.837,21.859
51.626,21.859
51.822,22.031
52.016,22.203
52.209,22.375
52.000,22.375
51.793,22.375
51.587,22.375
51.383,22.375
51.181,22.375
50.980,22.375
51.172,22.547
50.973,22.547
50.775,22.547
50.579,22.547
50.769,22.719
50.958,22.892
51.145,23.064
50.951,23.064
51.136,23.236
51.321,23.408
51.504,23.580
51.311,23.580
51.119,23.580
51.301,23.752
51.111,23.752
51.292,23.924
51.471,24.096
51.648,24.269
51.825,24.441
51.636,24.441
51.449,24.441
51.264,24.441
51.079,24.441
51.254,24.613
51.429,24.785
51.601,24.957
51.773,25.129
51.590,25.129
51.761,25.301
51.930,25.473
51.748,25.473
51.568,25.473
51.736,25.645
51.557,25.645
51.379,25.645
51.546,25.818
51.370,25.818
51.536,25.990
51.361,25.990
51.525,26.162
51.689,26.334
51.515,26.334
51.678,26.506
51.505,26.506
51.333,26.506
51.495,26.678
51.325,26.678
51.485,26.850
51.316,26.850
51.148,26.850
50.980,26.850
50.814,26.850
50.649,26.850
50.485,26.850
50.323,26.850
50.161,26.850
50.321,27.022
50.160,27.022
50.000,27.022
50.159,27.194
50.000,27.194
49.842,27.194
49.686,27.194
49.530,27.194
49.688,27.367
49.533,27.367
49.689,27.539
49.536,27.539
49.691,27.711
49.538,27.711
49.387,27.711
49.541,27.883
49.390,27.883
49.544,28.055
49.394,28.055
49.245,28.055
49.398,28.227
49.249,28.227
49.102,28.227
48.955,28.227
48.810,28.227
48.665,28.227
48.521,28.227
48.378,28.227
48.235,28.227
48.094,28.227
47.953,28.227
48.105,28.399
47.965,28.399
47.826,28.399
47.977,28.571
47.839,28.571
47.701,28.571
47.851,28.744
47.714,28.744
47.578,28.744
47.727,28.916
47.592,28.916
47.458,28.916
47.606,29.088
47.753,29.260
47.899,29.432
48.045,29.604
48.189,29.776
48.056,29.776
47.922,29.776
47.790,29.776
47.934,29.948
47.802,29.948
47.945,30.120
47.814,30.120
47.684,30.120
47.826,30.293
47.696,30.293
47.568,30.293
47.709,30.465
47.581,30.465
47.721,30.637
47.594,30.637
47.733,30.809
47.606,30.809
47.745,30.981
47.884,31.153
47.757,31.153
47.895,31.325
47.769,31.325
47.644,31.325
47.781,31.497
47.656,31.497
47.532,31.497
47.409,31.497
47.287,31.497
47.423,31.670
47.301,31.670
47.436,31.842
47.570,32.014
47.449,32.014
47.328,32.014
47.208,32.014
47.089,32.014
46.970,32.014
47.103,32.186
46.985,32.186
46.867,32.186
46.750,32.186
46.633,32.186
46.517,32.186
46.650,32.358
46.535,32.358
46.420,32.358
46.552,32.530
46.437,32.530
46.324,32.530
46.455,32.702
46.341,32.702
46.229,32.702
46.117,32.702
46.247,32.874
46.377,33.046
46.265,33.046
46.394,33.219
46.283,33.219
46.172,33.219
46.062,33.219
45.952,33.219
45.843,33.219
45.972,33.391
45.863,33.391
45.755,33.391
45.647,33.391
45.775,33.563
45.667,33.563
45.561,33.563
45.455,33.563
45.349,33.563
45.476,33.735
45.370,33.735
45.497,33.907
45.622,34.079
45.517,34.079
45.413,34.079
45.538,34.251
45.434,34.251
45.558,34.423
45.682,34.596
45.578,34.596
45.701,34.768
45.824,34.940
45.946,35.112
46.067,35.284
45.964,35.284
45.861,35.284
45.759,35.284
45.657,35.284
45.778,35.456
45.676,35.456
45.575,35.456
45.695,35.628
45.815,35.800
45.934,35.972
45.833,35.972
45.952,36.145
45.852,36.145
45.652,36.145
45.671,36.317
45.788,36.489
45.905,36.661
46.022,36.833
45.824,36.833
45.842,37.005
45.957,37.177
46.072,37.349
45.877,37.349
45.992,37.522
46.105,37.694
46.218,37.866
46.025,37.866
45.833,37.866
45.851,38.038
45.661,38.038
45.473,38.038
45.287,38.038
45.399,38.210
45.418,38.382
45.436,38.554
45.547,38.726
45.363,38.726
45.181,38.726
45.291,38.898
45.110,38.898
45.219,39.071
45.238,39.243
45.059,39.243
45.168,39.415
45.276,39.587
45.294,39.759
45.312,39.931
45.136,39.931
44.961,39.931
45.068,40.103
45.087,40.275
45.192,40.448
45.298,40.620
45.402,40.792
45.507,40.964
45.333,40.964
45.437,41.136
45.265,41.136
45.369,41.308
45.472,41.480
45.489,41.652
45.506,41.824
45.522,41.997
45.624,42.169
45.455,42.169
45.287,42.169
45.387,42.341
45.221,42.341
45.321,42.513
45.155,42.513
45.173,42.685
45.191,42.857
45.290,43.029
45.389,43.201
45.405,43.373
45.504,43.546
45.341,43.546
45.357,43.718
45.374,43.890
45.390,44.062
45.230,44.062
45.326,44.234
45.343,44.406
45.439,44.578
45.280,44.578
45.375,44.750
45.470,44.923
45.312,44.923
45.407,45.095
45.502,45.267
45.345,45.267
45.189,45.267
45.283,45.439
45.128,45.439
45.145,45.611
44.992,45.611
45.008,45.783
45.101,45.955
44.949,45.955
45.042,46.127
45.059,46.299
45.151,46.472
45.242,46.644
45.333,46.816
45.424,46.988
45.274,46.988
45.124,46.988
44.975,46.988
45.066,47.160
44.918,47.160
44.935,47.332
44.788,47.332
44.643,47.332
44.660,47.504
44.516,47.504
44.534,47.676
44.623,47.849
44.640,48.021
44.498,48.021
44.586,48.193
44.674,48.365
44.762,48.537
44.620,48.537
44.479,48.537
44.567,48.709
44.584,48.881
44.444,48.881
44.531,49.053
44.548,49.225
44.410,49.225
44.496,49.398
44.359,49.398
44.444,49.570
44.308,49.570
44.172,49.570
44.190,49.742
44.207,49.914
44.225,50.086
44.091,50.086
44.109,50.258
43.976,50.258
43.844,50.258
43.862,50.430
43.881,50.602
43.750,50.602
43.834,50.775
43.917,50.947
43.935,51.119
44.018,51.291
44.035,51.463
44.118,51.635
44.135,51.807
44.006,51.807
43.878,51.807
43.895,51.979
43.768,51.979
43.642,51.979
43.660,52.151
43.741,52.324
43.822,52.496
43.696,52.496
43.777,52.668
43.857,52.840
43.875,53.012
43.750,53.012
43.768,53.184
43.847,53.356
43.927,53.528
44.006,53.701
43.882,53.701
43.961,53.873
43.838,53.873
43.916,54.045
43.994,54.217
44.073,54.389
43.950,54.389
43.828,54.389
43.707,54.389
43.785,54.561
43.802,54.733
43.879,54.905
43.759,54.905
43.776,55.077
43.656,55.077
43.537,55.077
43.614,55.250
43.631,55.422
43.649,55.594
43.531,55.594
43.414,55.594
43.432,55.766
43.507,55.938
43.391,55.938
43.467,56.110
43.542,56.282
43.617,56.454
43.692,56.627
43.767,56.799
43.651,56.799
43.536,56.799
43.421,56.799
43.495,56.971
43.570,57.143
43.455,57.143
43.473,57.315
43.359,57.315
43.433,57.487
43.320,57.487
43.394,57.659
43.467,57.831
43.540,58.003
43.428,58.003
43.445,58.176
43.333,58.176
43.223,58.176
43.112,58.176
43.130,58.348
43.020,58.348
42.911,58.348
42.984,58.520
42.875,58.520
42.767,58.520
42.785,58.692
42.857,58.864
42.929,59.036
42.821,59.036
42.715,59.036
42.609,59.036
42.627,59.208
42.698,59.380
42.716,59.552
42.787,59.725
42.857,59.897
42.752,59.897
42.647,59.897
42.717,60.069
42.613,60.069
42.683,60.241
42.753,60.413
42.649,60.413
42.545,60.413
42.443,60.413
42.340,60.413
42.359,60.585
42.257,60.585
42.156,60.585
42.055,60.585
42.074,60.757
42.093,60.929
41.943,60.929
42.012,61.102
42.080,61.274
42.049,61.446
42.019,61.618
42.087,61.790
42.155,61.962
42.222,62.134
42.290,62.306
42.308,62.478
42.160,62.478
42.014,62.478
41.869,62.478
41.935,62.651
41.954,62.823
41.924,62.995
41.991,63.167
42.009,63.339
41.980,63.511
41.837,63.511
41.695,63.511
41.554,63.511
41.620,63.683
41.685,63.855
41.751,64.028
41.769,64.200
41.834,64.372
41.899,64.544
41.964,64.716
42.029,64.888
41.889,64.888
41.953,65.060
41.814,65.060
41.676,65.060
41.740,65.232
41.603,65.232
41.667,65.404
41.731,65.577
41.703,65.749
41.567,65.749
41.585,65.921
41.450,65.921
41.316,65.921
41.335,66.093
41.398,66.265
41.416,66.437
41.435,66.609
41.497,66.781
41.560,66.954
41.427,66.954
41.445,67.126
41.463,67.298
41.438,67.470
41.412,67.642
41.282,67.642
41.152,67.642
41.023,67.642
41.042,67.814
41.103,67.986
41.079,68.158
41.140,68.330
41.116,68.503
40.989,68.503
40.862,68.503
40.737,68.503
40.612,68.503
40.488,68.503
40.549,68.675
40.609,68.847
40.669,69.019
40.546,69.019
40.423,69.019
40.443,69.191
40.321,69.191
40.200,69.191
40.080,69.191
40.139,69.363
40.119,69.535
40.179,69.707
40.158,69.880
40.039,69.880
39.921,69.880
39.941,70.052
39.824,70.052
39.844,70.224
39.902,70.396
39.786,70.396
39.806,70.568
39.787,70.740
39.807,70.912
39.865,71.084
39.846,71.256
39.904,71.429
39.789,71.429
39.847,71.601
39.733,71.601
39.752,71.773
39.639,71.773
39.526,71.773
39.583,71.945
39.640,72.117
39.528,72.117
39.417,72.117
39.306,72.117
39.363,72.289
39.419,72.461
39.476,72.633
39.366,72.633
39.256,72.633
39.147,72.633
39.038,72.633
38.930,72.633
38.950,72.806
38.971,72.978
38.991,73.150
38.884,73.150
38.777,73.150
38.672,73.150
38.566,73.150
38.587,73.322
38.482,73.322
38.538,73.494
38.434,73.494
38.420,73.666
38.406,73.838
38.304,73.838
38.324,74.010
38.222,74.010
38.121,74.010
38.175,74.182
38.074,74.182
38.095,74.355
37.995,74.355
37.949,74.527
37.817,74.527
37.685,74.527
37.641,74.699
37.511,74.699
37.382,74.699
37.253,74.699
37.126,74.699
36.999,74.699
36.873,74.699
36.864,74.871
36.740,74.871
36.616,74.871
36.493,74.871
36.371,74.871
36.250,74.871
36.303,75.043
36.183,75.043
36.063,75.043
35.944,75.043
35.938,75.215
35.820,75.215
35.703,75.215
35.755,75.387
35.749,75.559
35.633,75.559
35.518,75.559
35.541,75.731
35.427,75.731
35.479,75.904
35.365,75.904
35.388,76.076
35.275,76.076
35.243,76.248
35.131,76.248
35.099,76.420
34.988,76.420
34.878,76.420
34.875,76.592
34.766,76.592
34.657,76.592
34.708,76.764
34.732,76.936
34.624,76.936
34.517,76.936
34.411,76.936
34.305,76.936
34.356,77.108
34.406,77.281
34.377,77.453
34.401,77.625
34.297,77.625
34.347,77.797
34.242,77.797
34.292,77.969
34.342,78.141
34.238,78.141
34.211,78.313
34.108,78.313
34.106,78.485
34.004,78.485
33.903,78.485
33.952,78.657
33.852,78.657
33.752,78.657
33.701,78.830
33.750,79.002
33.626,79.002
33.626,79.174
33.503,79.174
33.382,79.174
33.261,79.174
33.141,79.174
33.022,79.174
32.904,79.174
32.787,79.174
32.670,79.174
32.649,79.346
32.650,79.518
32.535,79.518
32.421,79.518
32.308,79.518
32.195,79.518
32.083,79.518
31.972,79.518
31.862,79.518
31.753,79.518
31.799,79.690
31.691,79.690
31.583,79.690
31.608,79.862
31.611,80.034
31.504,80.034
31.398,80.034
31.292,80.034
31.187,80.034
31.083,80.034
30.979,80.034
31.005,80.207
30.902,80.207
30.800,80.207
30.698,80.207
30.598,80.207
30.497,80.207
30.483,80.379
30.364,80.379
30.246,80.379
30.129,80.379
30.013,80.379
30.000,80.551
29.885,80.551
29.771,80.551
29.658,80.551
29.545,80.551
29.434,80.551
29.323,80.551
29.213,80.551
29.203,80.723
29.193,80.895
29.084,80.895
28.977,80.895
28.870,80.895
28.843,81.067
28.833,81.239
28.728,81.239
28.719,81.411
28.615,81.411
28.511,81.411
28.408,81.411
28.306,81.411
28.299,81.583
28.198,81.583
28.240,81.756
28.140,81.756
28.024,81.756
27.908,81.756
27.794,81.756
27.836,81.928
27.723,81.928
27.610,81.928
27.636,82.100
27.525,82.100
27.414,82.100
27.304,82.100
27.268,82.272
27.159,82.272
27.052,82.272
27.062,82.444
27.042,82.616
27.038,82.788
26.932,82.788
26.827,82.788
26.722,82.788
26.619,82.788
26.516,82.788
26.498,82.960
26.524,83.133
26.422,83.133
26.405,83.305
26.304,83.305
26.190,83.305
26.078,83.305
25.966,83.305
25.991,83.477
25.880,83.477
25.906,83.649
25.796,83.649
25.687,83.649
25.579,83.649
25.472,83.649
25.365,83.649
25.260,83.649
25.155,83.649
25.116,83.821
25.116,83.993
25.013,83.993
24.911,83.993
24.809,83.993
24.772,84.165
24.660,84.165
24.548,84.165
24.438,84.165
24.328,84.165
24.281,84.337
24.319,84.509
24.211,84.509
24.104,84.509
23.998,84.509
23.953,84.682
23.849,84.682
23.745,84.682
23.725,84.854
23.693,85.026
23.707,85.198
23.675,85.370
23.574,85.370
23.566,85.542
23.546,85.714
23.435,85.714
23.460,85.886
23.350,85.886
23.386,86.059
23.324,86.231
23.216,86.231
23.109,86.231
23.112,86.403
23.006,86.403
22.958,86.575
22.853,86.575
22.868,86.747
22.809,86.919
22.762,87.091
22.705,87.263
22.604,87.263
22.608,87.435
22.508,87.435
22.399,87.435
22.393,87.608
22.285,87.608
22.280,87.780
22.276,87.952
22.261,88.124
22.155,88.124
22.150,88.296
22.046,88.296
22.013,88.468
21.962,88.640
21.986,88.812
21.883,88.812
21.781,88.812
21.681,88.812
21.572,88.812
21.464,88.812
21.358,88.812
21.355,88.985
21.299,89.157
21.195,89.157
21.227,89.329
21.123,89.329
21.021,89.329
21.027,89.501
20.926,89.501
20.957,89.673
20.857,89.673
20.749,89.673
20.698,89.845
20.592,89.845
20.487,89.845
20.383,89.845
20.398,90.017
20.295,90.017
20.193,90.017
20.092,90.017
19.985,90.017
20.000,90.189
19.894,90.189
19.789,90.189
19.684,90.189
19.581,90.189
19.480,90.189
19.379,90.189
19.272,90.189
19.166,90.189
19.061,90.189
18.958,90.189
18.967,90.361
18.865,90.361
18.763,90.361
18.663,90.361
18.558,90.361
18.541,90.534
18.437,90.534
18.334,90.534
18.286,90.706
18.264,90.878
18.286,91.050
18.185,91.050
18.079,91.050
17.975,91.050
17.872,91.050
17.770,91.050
17.669,91.050
17.563,91.050
17.459,91.050
17.356,91.050
17.320,91.222
17.263,91.394
17.267,91.566
17.167,91.566
17.100,91.738
17.066,91.910
16.963,91.910
16.861,91.910
16.761,91.910
16.745,92.083
16.641,92.083
16.538,92.083
16.436,92.083
16.336,92.083
16.232,92.083
16.129,92.083
16.028,92.083
15.927,92.083
15.824,92.083
15.835,92.255
15.732,92.255
15.631,92.255
15.620,92.427
15.516,92.427
15.413,92.427
15.312,92.427
15.310,92.599
15.206,92.599
15.104,92.599
15.003,92.599
14.993,92.771
14.967,92.943
14.864,92.943
14.863,93.115
14.761,93.115
14.760,93.287
14.692,93.460
14.711,93.632
14.734,93.804
14.673,93.976
14.606,94.148
14.505,94.148
14.402,94.148
14.353,94.320
14.252,94.320
14.149,94.320
14.048,94.320
13.948,94.320
13.845,94.320
13.745,94.320
13.642,94.320
13.541,94.320
13.438,94.320
13.446,94.492
13.345,94.492
13.242,94.492
13.140,94.492
13.037,94.492
13.021,94.664
12.920,94.664
12.818,94.664
12.717,94.664
12.615,94.664
12.514,94.664
12.413,94.664
12.335,94.836
12.234,94.836
12.131,94.836
12.105,95.009
12.053,95.181
12.072,95.353
12.034,95.525
11.933,95.525
11.831,95.525
11.731,95.525
11.661,95.697
11.559,95.697
11.570,95.869
11.510,96.041
11.409,96.041
11.307,96.041
11.205,96.041
11.104,96.041
11.043,96.213
10.989,96.386
10.972,96.558
10.870,96.558
10.770,96.558
10.669,96.558
10.569,96.558
10.468,96.558
10.368,96.558
10.267,96.558
10.250,96.730
10.148,96.730
10.046,96.730
9.945,96.730
9.844,96.730
9.837,96.902
9.737,96.902
9.637,96.902
9.536,96.902
9.455,97.074
9.355,97.074
9.253,97.074
9.153,97.074
9.052,97.074
8.951,97.074
8.917,97.246
8.837,97.418
8.736,97.418
8.635,97.418
8.534,97.418
8.434,97.418
8.333,97.418
8.233,97.418
8.132,97.418
8.032,97.418
7.932,97.418
7.912,97.590
7.831,97.762
7.731,97.762
7.630,97.762
7.577,97.935
7.476,97.935
7.375,97.935
7.274,97.935
7.251,98.107
7.151,98.107
7.050,98.107
7.055,98.279
6.954,98.279
6.957,98.451
6.857,98.451
6.756,98.451
6.656,98.451
6.555,98.451
6.455,98.451
6.354,98.451
6.254,98.451
6.154,98.451
6.084,98.623
5.984,98.623
5.884,98.623
5.783,98.623
5.683,98.623
5.583,98.623
5.482,98.623
5.382,98.623
5.282,98.623
5.200,98.795
5.100,98.795
5.000,98.795
4.899,98.795
4.799,98.795
4.699,98.795
4.599,98.795
4.498,98.795
4.398,98.795
4.298,98.795
4.198,98.795
4.098,98.795
3.997,98.795
3.897,98.795
3.797,98.795
3.697,98.795
3.597,98.795
3.497,98.795
3.397,98.795
3.297,98.795
3.197,98.795
3.097,98.795
2.997,98.795
2.897,98.795
2.796,98.795
2.696,98.795
2.596,98.795
2.496,98.795
2.396,98.795
2.296,98.795
2.196,98.795
2.096,98.795
1.996,98.795
1.946,98.967
1.846,98.967
1.746,98.967
1.690,99.139


==> data/pr_curves/WNet-noP_wa_fast.csv <==
prec,rec
0.000,0.000
50.000,0.172
33.333,0.172
50.000,0.344
60.000,0.516
50.000,0.516
42.857,0.516
50.000,0.688
44.444,0.688
40.000,0.688
45.455,0.861
41.667,0.861
46.154,1.033
50.000,1.205
53.333,1.377
56.250,1.549
58.824,1.721
55.556,1.721
52.632,1.721
50.000,1.721
47.619,1.721
45.455,1.721
47.826,1.893
45.833,1.893
44.000,1.893
42.308,1.893
40.741,1.893
42.857,2.065
41.379,2.065
43.333,2.238
45.161,2.410
46.875,2.582
45.455,2.582
47.059,2.754
48.571,2.926
50.000,3.098
48.649,3.098
50.000,3.270
48.718,3.270
47.500,3.270
46.341,3.270
45.238,3.270
44.186,3.270
45.455,3.442
44.444,3.442
45.833,3.787
46.939,3.959
48.000,4.131
49.020,4.303
50.000,4.647
51.786,4.991
53.448,5.336
52.459,5.508
51.515,5.852
52.857,6.368
54.054,6.885
55.263,7.229
53.846,7.229
52.500,7.229
53.659,7.573
54.762,7.917
55.682,8.434
54.348,8.606
55.102,9.294
54.128,10.155
53.097,10.327
52.101,10.671
50.794,11.015
51.880,11.876
52.083,12.909
52.597,13.941
53.374,14.974
53.757,16.007
53.514,17.040
52.551,17.728
51.691,18.417
52.315,19.449
52.655,20.482
51.695,20.998
51.822,22.031
50.775,22.547
51.321,23.408
51.825,24.441
51.930,25.473
51.678,26.506
50.649,26.850
49.686,27.194
49.398,28.227
48.378,28.227
47.592,28.916
48.189,29.776
47.594,30.637
47.423,31.670
46.517,32.186
46.394,33.219
45.455,33.563
45.682,34.596
45.695,35.628
45.905,36.661
46.105,37.694
45.325,38.382
45.168,39.415
45.192,40.448
45.472,41.480
45.321,42.513
45.504,43.546
45.439,44.578
45.145,45.611
45.242,46.644
44.660,47.504
44.762,48.537
44.444,49.570
43.862,50.430
44.035,51.463
43.822,52.496
43.927,53.528
43.785,54.561
43.649,55.594
43.692,56.627
43.394,57.659
42.875,58.520
42.716,59.552
42.359,60.585
42.019,61.618
41.935,62.651
41.620,63.683
41.964,64.716
41.703,65.749
41.497,66.781
40.980,67.642
40.549,68.675
40.179,69.707
39.787,70.740
39.752,71.773
39.219,72.633
38.482,73.322
38.095,74.355
37.126,74.699
36.183,75.043
35.455,75.731
34.875,76.592
34.351,77.453
34.106,78.485
33.358,79.174
32.398,79.518
31.525,80.034
30.537,80.207
29.583,80.551
28.833,81.239
27.974,81.756
27.113,82.272
26.524,83.133
25.660,83.649
24.772,84.165
23.907,84.682
23.546,85.714
22.958,86.575
22.448,87.435
22.013,88.468
21.282,89.157
20.551,89.845
19.611,90.189
18.624,90.361
17.896,91.050
17.100,91.738
16.158,92.083
15.301,92.599
14.692,93.460
14.182,94.320
13.197,94.492
12.258,94.836
11.661,95.697
10.972,96.558
9.986,96.730
9.046,97.074
8.107,97.418
7.249,97.935
6.392,98.451
5.407,98.623
4.422,98.795
3.422,98.795
2.422,98.795


==> data/pr_curves/WNet-noP_wa_meta.csv <==
auc,f1,eer
40.276,51.388,45.267


==> data/pr_curves/WNet-noP_wc.csv <==
prec,rec
100.000,0.051
66.667,0.102
75.000,0.152
80.000,0.203
83.333,0.254
85.714,0.305
87.500,0.355
88.889,0.406
90.000,0.457
90.909,0.508
91.667,0.558
92.308,0.609
92.857,0.660
93.333,0.711
93.750,0.761
94.118,0.812
94.444,0.863
89.474,0.863
90.000,0.914
90.476,0.964
90.909,1.015
91.304,1.066
91.667,1.117
92.000,1.168
92.308,1.218
92.593,1.269
92.857,1.320
93.103,1.371
93.333,1.421
93.548,1.472
93.750,1.523
93.939,1.574
94.118,1.624
94.286,1.675
94.444,1.726
94.595,1.777
94.737,1.827
94.872,1.878
95.000,1.929
95.122,1.980
95.238,2.030
95.349,2.081
95.455,2.132
95.556,2.183
95.652,2.234
95.745,2.284
95.833,2.335
96.000,2.437
96.154,2.538
96.296,2.640
96.429,2.741
96.552,2.843
96.667,2.944
96.774,3.046
96.875,3.147
96.970,3.249
97.059,3.350
97.143,3.452
97.222,3.553
97.297,3.655
97.368,3.756
97.436,3.858
97.500,3.959
97.561,4.061
97.619,4.162
97.674,4.264
97.727,4.365
97.778,4.467
97.826,4.569
97.872,4.670
97.917,4.772
97.959,4.873
98.000,4.975
98.039,5.076
98.077,5.178
98.113,5.279
98.148,5.381
98.182,5.482
97.321,5.533
97.368,5.635
96.522,5.635
96.581,5.736
96.639,5.838
96.694,5.939
96.748,6.041
96.800,6.142
96.850,6.244
96.899,6.345
96.947,6.447
96.992,6.548
97.037,6.650
97.080,6.751
96.403,6.802
96.454,6.904
96.503,7.005
96.552,7.107
96.599,7.208
96.644,7.310
96.689,7.411
96.732,7.513
96.774,7.614
96.815,7.716
96.855,7.817
96.894,7.919
96.933,8.020
96.970,8.122
97.006,8.223
97.041,8.325
97.076,8.426
97.110,8.528
97.143,8.629
97.175,8.731
97.207,8.832
96.667,8.832
96.703,8.934
96.739,9.036
96.774,9.137
96.809,9.239
96.842,9.340
96.875,9.442
96.907,9.543
96.939,9.645
96.970,9.746
97.000,9.848
97.030,9.949
97.059,10.051
97.087,10.152
97.115,10.254
97.143,10.355
97.170,10.457
97.196,10.558
97.222,10.660
97.248,10.761
97.273,10.863
97.297,10.964
97.321,11.066
96.903,11.117
96.930,11.218
96.957,11.320
96.983,11.421
97.009,11.523
97.034,11.624
97.059,11.726
97.083,11.827
97.107,11.929
97.131,12.030
97.154,12.132
97.177,12.234
97.200,12.335
97.222,12.437
97.244,12.538
97.266,12.640
97.287,12.741
97.308,12.843
97.328,12.944
97.348,13.046
97.368,13.147
97.388,13.249
97.407,13.350
97.426,13.452
97.445,13.553
97.464,13.655
97.482,13.756
97.500,13.858
97.518,13.959
97.535,14.061
97.552,14.162
97.569,14.264
97.586,14.365
97.603,14.467
97.619,14.569
97.635,14.670
97.651,14.772
97.667,14.873
97.682,14.975
97.697,15.076
97.712,15.178
97.403,15.228
97.419,15.330
97.436,15.431
97.452,15.533
97.468,15.635
97.484,15.736
97.500,15.838
97.196,15.838
96.904,15.888
96.923,15.990
96.626,15.990
96.646,16.091
96.667,16.193
96.687,16.294
96.707,16.396
96.726,16.497
96.746,16.599
96.765,16.701
96.784,16.802
96.501,16.802
96.522,16.904
96.243,16.904
96.264,17.005
96.286,17.107
96.307,17.208
96.034,17.208
96.056,17.310
95.787,17.310
95.518,17.310
95.543,17.411
95.278,17.411
95.304,17.513
95.041,17.513
95.068,17.614
95.095,17.716
94.851,17.766
94.595,17.766
94.624,17.868
94.652,17.970
94.681,18.071
94.709,18.173
94.737,18.274
94.764,18.376
94.531,18.426
94.560,18.528
94.588,18.629
94.615,18.731
94.643,18.832
94.670,18.934
94.444,18.985
94.472,19.086
94.500,19.188
94.527,19.289
94.554,19.391
94.335,19.442
94.363,19.543
94.146,19.594
94.175,19.695
94.203,19.797
93.976,19.797
94.005,19.898
94.033,20.000
94.062,20.102
94.090,20.203
94.118,20.305
94.145,20.406
93.925,20.406
93.953,20.508
93.981,20.609
94.009,20.711
94.037,20.812
94.064,20.914
94.091,21.015
94.118,21.117
94.144,21.218
94.170,21.320
94.196,21.421
94.222,21.523
94.248,21.624
94.273,21.726
94.298,21.827
94.323,21.929
94.348,22.030
94.372,22.132
94.397,22.234
94.421,22.335
94.218,22.335
94.243,22.437
94.268,22.538
94.292,22.640
94.105,22.690
94.130,22.792
94.154,22.893
94.179,22.995
94.203,23.096
94.227,23.198
94.045,23.249
94.070,23.350
94.094,23.452
94.118,23.553
94.141,23.655
94.165,23.756
94.188,23.858
94.212,23.959
94.036,24.010
94.059,24.112
94.083,24.213
94.106,24.315
94.129,24.416
94.152,24.518
94.175,24.619
94.197,24.721
94.015,24.721
94.038,24.822
94.061,24.924
94.084,25.025
94.106,25.127
94.129,25.228
94.151,25.330
94.173,25.431
94.195,25.533
94.216,25.635
94.041,25.635
94.063,25.736
94.085,25.838
94.107,25.939
94.128,26.041
94.150,26.142
94.171,26.244
94.192,26.345
94.213,26.447
94.234,26.548
94.255,26.650
94.086,26.650
94.107,26.751
93.950,26.802
93.972,26.904
93.993,27.005
94.014,27.107
93.860,27.157
93.881,27.259
93.902,27.360
93.924,27.462
93.945,27.563
93.966,27.665
93.986,27.766
94.007,27.868
94.027,27.970
94.048,28.071
94.068,28.173
94.088,28.274
94.108,28.376
94.128,28.477
93.980,28.528
94.000,28.629
94.020,28.731
94.040,28.832
94.059,28.934
94.079,29.036
93.934,29.086
93.954,29.188
93.974,29.289
93.994,29.391
94.013,29.492
94.032,29.594
94.051,29.695
94.071,29.797
93.930,29.848
93.949,29.949
93.968,30.051
93.987,30.152
94.006,30.254
93.868,30.305
93.721,30.305
93.740,30.406
93.760,30.508
93.614,30.508
93.634,30.609
93.653,30.711
93.673,30.812
93.692,30.914
93.712,31.015
93.731,31.117
93.750,31.218
93.607,31.218
93.627,31.320
93.646,31.421
93.514,31.472
93.534,31.574
93.393,31.574
93.413,31.675
93.433,31.777
93.304,31.827
93.323,31.929
93.343,32.030
93.215,32.081
93.088,32.132
93.109,32.234
93.129,32.335
93.149,32.437
93.013,32.437
93.033,32.538
93.054,32.640
93.074,32.741
93.094,32.843
93.113,32.944
93.133,33.046
93.153,33.147
93.172,33.249
93.191,33.350
93.211,33.452
93.230,33.553
93.249,33.655
93.128,33.706
92.997,33.706
93.017,33.807
93.036,33.909
93.056,34.010
93.075,34.112
93.094,34.213
92.966,34.213
92.985,34.315
93.004,34.416
92.877,34.416
92.896,34.518
92.916,34.619
92.935,34.721
92.954,34.822
92.973,34.924
92.857,34.975
92.876,35.076
92.895,35.178
92.781,35.228
92.800,35.330
92.819,35.431
92.838,35.533
92.857,35.635
92.876,35.736
92.895,35.838
92.913,35.939
92.932,36.041
92.950,36.142
92.839,36.193
92.857,36.294
92.876,36.396
92.894,36.497
92.912,36.599
92.793,36.599
92.811,36.701
92.830,36.802
92.848,36.904
92.866,37.005
92.884,37.107
92.902,37.208
92.920,37.310
92.938,37.411
92.956,37.513
92.974,37.614
92.857,37.614
92.875,37.716
92.893,37.817
92.910,37.919
92.928,38.020
92.813,38.020
92.831,38.122
92.848,38.223
92.743,38.274
92.761,38.376
92.778,38.477
92.796,38.579
92.814,38.680
92.831,38.782
92.848,38.883
92.866,38.985
92.762,39.036
92.780,39.137
92.797,39.239
92.814,39.340
92.832,39.442
92.849,39.543
92.866,39.645
92.883,39.746
92.899,39.848
92.916,39.949
92.933,40.051
92.949,40.152
92.966,40.254
92.982,40.355
92.999,40.457
93.015,40.558
93.031,40.660
93.048,40.761
93.064,40.863
93.080,40.964
93.096,41.066
93.111,41.168
93.127,41.269
93.143,41.371
93.158,41.472
93.174,41.574
93.190,41.675
93.205,41.777
93.220,41.878
93.236,41.980
93.251,42.081
93.266,42.183
93.161,42.183
93.177,42.284
93.192,42.386
93.207,42.487
93.222,42.589
93.237,42.690
93.134,42.690
93.149,42.792
93.164,42.893
93.179,42.995
93.194,43.096
93.209,43.198
93.107,43.198
93.122,43.299
93.028,43.350
93.043,43.452
93.059,43.553
93.074,43.655
93.089,43.756
93.103,43.858
93.003,43.858
93.018,43.959
93.033,44.061
92.834,44.061
92.850,44.162
92.758,44.213
92.667,44.264
92.683,44.365
92.698,44.467
92.714,44.569
92.729,44.670
92.744,44.772
92.760,44.873
92.775,44.975
92.685,45.025
92.701,45.127
92.716,45.228
92.731,45.330
92.746,45.431
92.761,45.533
92.776,45.635
92.688,45.685
92.703,45.787
92.718,45.888
92.631,45.939
92.646,46.041
92.661,46.142
92.574,46.193
92.487,46.244
92.409,46.345
92.331,46.447
92.346,46.548
92.362,46.650
92.377,46.751
92.392,46.853
92.408,46.954
92.423,47.056
92.346,47.157
92.361,47.259
92.285,47.360
92.103,47.360
91.921,47.360
91.937,47.462
91.953,47.563
91.969,47.665
91.984,47.766
91.910,47.868
91.926,47.970
91.942,48.071
91.957,48.173
91.973,48.274
91.900,48.376
91.827,48.477
91.843,48.579
91.858,48.680
91.874,48.782
91.802,48.883
91.627,48.883
91.556,48.985
91.572,49.086
91.588,49.188
91.604,49.289
91.620,49.391
91.635,49.492
91.565,49.594
91.581,49.695
91.597,49.797
91.527,49.898
91.543,50.000
91.373,50.000
91.389,50.102
91.405,50.203
91.421,50.305
91.352,50.406
91.284,50.508
91.300,50.609
91.316,50.711
91.150,50.711
91.166,50.812
91.182,50.914
91.198,51.015
91.214,51.117
91.147,51.218
91.163,51.320
91.179,51.421
91.015,51.421
90.950,51.523
90.885,51.624
90.901,51.726
90.836,51.827
90.853,51.929
90.700,51.980
90.716,52.081
90.733,52.183
90.749,52.284
90.598,52.335
90.614,52.437
90.551,52.538
90.568,52.640
90.584,52.741
90.601,52.843
90.538,52.944
90.555,53.046
90.493,53.147
90.431,53.249
90.370,53.350
90.309,53.452
90.248,53.553
90.265,53.655
90.111,53.655
90.128,53.756
90.068,53.858
90.008,53.959
89.949,54.061
89.966,54.162
89.983,54.264
89.840,54.315
89.857,54.416
89.874,54.518
89.891,54.619
89.833,54.721
89.776,54.822
89.793,54.924
89.735,55.025
89.678,55.127
89.695,55.228
89.638,55.330
89.655,55.431
89.672,55.533
89.689,55.635
89.706,55.736
89.723,55.838
89.585,55.888
89.602,55.990
89.465,56.041
89.410,56.142
89.427,56.244
89.283,56.244
89.148,56.294
89.014,56.345
88.960,56.447
88.978,56.548
88.836,56.548
88.854,56.650
88.801,56.751
88.818,56.853
88.766,56.954
88.635,57.005
88.504,57.056
88.452,57.157
88.401,57.259
88.350,57.360
88.300,57.462
88.171,57.513
88.043,57.563
88.062,57.665
88.012,57.766
88.031,57.868
87.982,57.970
87.846,57.970
87.711,57.970
87.663,58.071
87.529,58.071
87.481,58.173
87.433,58.274
87.386,58.376
87.339,58.477
87.207,58.477
87.085,58.528
87.104,58.629
86.973,58.629
86.852,58.680
86.722,58.680
86.677,58.782
86.632,58.883
86.587,58.985
86.458,58.985
86.340,59.036
86.212,59.036
86.169,59.137
86.125,59.239
86.009,59.289
85.966,59.391
85.924,59.492
85.944,59.594
85.819,59.594
85.839,59.695
85.798,59.797
85.818,59.898
85.776,60.000
85.663,60.051
85.683,60.152
85.570,60.203
85.591,60.305
85.468,60.305
85.345,60.305
85.305,60.406
85.326,60.508
85.214,60.558
85.103,60.609
85.064,60.711
84.954,60.761
84.975,60.863
84.996,60.964
84.887,61.015
84.848,61.117
84.729,61.117
84.691,61.218
84.572,61.218
84.454,61.218
84.347,61.269
84.368,61.371
84.251,61.371
84.145,61.421
84.028,61.421
83.992,61.523
83.875,61.523
83.760,61.523
83.782,61.624
83.666,61.624
83.551,61.624
83.516,61.726
83.413,61.777
83.299,61.777
83.197,61.827
83.220,61.929
83.118,61.980
83.141,62.081
83.039,62.132
83.006,62.234
83.029,62.335
82.928,62.386
82.951,62.487
82.851,62.538
82.819,62.640
82.719,62.690
82.687,62.792
82.655,62.893
82.623,62.995
82.591,63.096
82.493,63.147
82.384,63.147
82.275,63.147
82.244,63.249
82.213,63.350
82.183,63.452
82.075,63.452
81.979,63.503
81.884,63.553
81.854,63.655
81.877,63.756
81.901,63.858
81.795,63.858
81.700,63.909
81.671,64.010
81.695,64.112
81.666,64.213
81.572,64.264
81.596,64.365
81.567,64.467
81.538,64.569
81.510,64.670
81.481,64.772
81.378,64.772
81.349,64.873
81.258,64.924
81.282,65.025
81.305,65.127
81.329,65.228
81.238,65.279
81.136,65.279
81.108,65.381
81.006,65.381
80.905,65.381
80.815,65.431
80.714,65.431
80.613,65.431
80.512,65.431
80.412,65.431
80.436,65.533
80.336,65.533
80.248,65.584
80.161,65.635
80.074,65.685
79.988,65.736
79.840,65.736
79.865,65.838
79.730,65.888
79.596,65.939
79.572,66.041
79.548,66.142
79.403,66.142
79.271,66.193
79.296,66.294
79.225,66.396
79.081,66.396
79.106,66.497
79.131,66.599
79.001,66.650
78.932,66.751
78.790,66.751
78.721,66.853
78.593,66.904
78.618,67.005
78.478,67.005
78.504,67.107
78.377,67.157
78.238,67.157
78.112,67.208
77.987,67.259
77.850,67.259
77.784,67.360
77.661,67.411
77.538,67.462
77.519,67.563
77.397,67.614
77.275,67.665
77.302,67.767
77.283,67.868
77.163,67.919
77.029,67.919
77.011,68.020
76.950,68.122
76.817,68.122
76.756,68.223
76.638,68.274
76.578,68.376
76.517,68.477
76.387,68.477
76.271,68.528
76.156,68.579
76.027,68.579
75.899,68.579
75.926,68.680
75.812,68.731
75.698,68.782
75.585,68.832
75.528,68.934
75.403,68.934
75.346,69.036
75.235,69.086
75.124,69.137
75.000,69.137
75.028,69.239
75.055,69.340
74.945,69.391
74.822,69.391
74.699,69.391
74.577,69.391
74.455,69.391
74.348,69.442
74.227,69.442
74.174,69.543
74.054,69.543
74.002,69.645
73.883,69.645
73.871,69.746
73.859,69.848
73.755,69.898
73.636,69.898
73.518,69.898
73.415,69.949
73.312,70.000
73.195,70.000
73.079,70.000
73.030,70.102
72.914,70.102
72.813,70.152
72.699,70.152
72.584,70.152
72.470,70.152
72.370,70.203
72.324,70.305
72.211,70.305
72.202,70.406
72.089,70.406
71.992,70.457
71.880,70.457
71.783,70.508
71.686,70.558
71.576,70.558
71.480,70.609
71.385,70.660
71.290,70.711
71.180,70.711
71.071,70.711
70.978,70.761
70.869,70.761
70.761,70.761
70.654,70.761
70.648,70.863
70.541,70.863
70.434,70.863
70.342,70.914
70.251,70.964
70.281,71.066
70.175,71.066
70.070,71.066
69.980,71.117
69.875,71.117
69.771,71.117
69.667,71.117
69.578,71.168
69.490,71.218
69.387,71.218
69.284,71.218
69.197,71.269
69.110,71.320
69.008,71.320
68.922,71.371
68.820,71.371
68.719,71.371
68.619,71.371
68.500,71.421
68.367,71.421
68.250,71.472
68.118,71.472
68.116,71.574
67.985,71.574
67.983,71.675
67.948,71.777
67.818,71.777
67.703,71.827
67.590,71.878
67.556,71.980
67.427,71.980
67.299,71.980
67.172,71.980
67.060,72.030
67.028,72.132
67.028,72.234
66.902,72.234
66.933,72.335
66.823,72.386
66.698,72.386
66.667,72.487
66.542,72.487
66.434,72.538
66.373,72.640
66.404,72.741
66.281,72.741
66.251,72.843
66.221,72.944
66.161,73.046
66.192,73.147
66.193,73.249
66.193,73.350
66.072,73.350
65.952,73.350
65.847,73.401
65.743,73.452
65.684,73.553
65.686,73.655
65.583,73.706
65.525,73.807
65.468,73.909
65.366,73.959
65.338,74.061
65.221,74.061
65.105,74.061
65.136,74.162
65.020,74.162
64.904,74.162
64.849,74.264
64.735,74.264
64.620,74.264
64.506,74.264
64.393,74.264
64.396,74.365
64.298,74.416
64.186,74.416
64.089,74.467
63.993,74.518
63.882,74.518
63.771,74.518
63.676,74.569
63.581,74.619
63.487,74.670
63.378,74.670
63.382,74.772
63.332,74.873
63.223,74.873
63.228,74.975
63.205,75.076
63.156,75.178
63.064,75.228
62.957,75.228
62.866,75.279
62.775,75.330
62.727,75.431
62.679,75.533
62.658,75.635
62.663,75.736
62.558,75.736
62.469,75.787
62.364,75.787
62.260,75.787
62.157,75.787
62.162,75.888
62.075,75.939
61.988,75.990
61.942,76.091
61.840,76.091
61.738,76.091
61.627,76.142
61.516,76.193
61.416,76.193
61.306,76.244
61.263,76.345
61.138,76.345
61.030,76.396
60.987,76.497
61.019,76.599
60.912,76.650
60.789,76.650
60.747,76.751
60.641,76.802
60.649,76.904
60.527,76.904
60.422,76.954
60.302,76.954
60.198,77.005
60.095,77.056
59.976,77.056
59.874,77.107
59.811,77.208
59.694,77.208
59.593,77.259
59.578,77.360
59.477,77.411
59.377,77.462
59.340,77.563
59.241,77.614
59.126,77.614
59.028,77.665
58.991,77.766
58.894,77.817
58.781,77.817
58.668,77.817
58.556,77.817
58.445,77.817
58.333,77.817
58.223,77.817
58.128,77.868
58.034,77.919
58.066,78.020
58.032,78.122
57.922,78.122
57.932,78.223
57.824,78.223
57.715,78.223
57.607,78.223
57.516,78.274
57.462,78.376
57.355,78.376
57.249,78.376
57.143,78.376
57.053,78.426
57.085,78.528
56.980,78.528
56.875,78.528
56.844,78.629
56.740,78.629
56.636,78.629
56.533,78.629
56.503,78.731
56.452,78.832
56.366,78.883
56.377,78.985
56.347,79.086
56.245,79.086
56.144,79.086
56.039,79.137
55.934,79.188
55.830,79.239
55.726,79.289
55.607,79.289
55.504,79.340
55.457,79.442
55.355,79.492
55.254,79.543
55.208,79.645
55.107,79.695
54.991,79.695
54.876,79.695
54.777,79.746
54.662,79.746
54.549,79.746
54.435,79.746
54.322,79.746
54.335,79.848
54.238,79.898
54.127,79.898
54.015,79.898
53.954,80.000
53.844,80.000
53.749,80.051
53.655,80.102
53.546,80.102
53.437,80.102
53.329,80.102
53.221,80.102
53.113,80.102
53.006,80.102
52.916,80.152
52.929,80.254
52.839,80.305
52.733,80.305
52.628,80.305
52.523,80.305
52.419,80.305
52.331,80.355
52.243,80.406
52.155,80.457
52.068,80.508
51.966,80.508
51.864,80.508
51.845,80.609
51.743,80.609
51.642,80.609
51.542,80.609
51.442,80.609
51.373,80.711
51.338,80.812
51.223,80.812
51.123,80.863
51.024,80.914
50.910,80.914
50.812,80.964
50.699,80.964
50.602,81.015
50.506,81.066
50.458,81.168
50.362,81.218
50.267,81.269
50.157,81.269
50.047,81.269
49.938,81.269
49.829,81.269
49.736,81.320
49.644,81.371
49.552,81.421
49.445,81.421
49.431,81.523
49.340,81.574
49.250,81.624
49.144,81.624
49.055,81.675
48.966,81.726
48.877,81.777
48.774,81.777
48.671,81.777
48.583,81.827
48.481,81.827
48.379,81.827
48.278,81.827
48.177,81.827
48.076,81.827
47.976,81.827
47.878,81.878
47.764,81.878
47.651,81.878
47.555,81.929
47.443,81.929
47.331,81.929
47.236,81.980
47.141,82.030
47.031,82.030
46.922,82.030
46.813,82.030
46.705,82.030
46.669,82.132
46.561,82.132
46.454,82.132
46.392,82.233
46.301,82.284
46.195,82.284
46.106,82.335
46.084,82.437
45.980,82.437
45.876,82.437
45.772,82.437
45.669,82.437
45.623,82.538
45.577,82.640
45.475,82.640
45.373,82.640
45.273,82.640
45.172,82.640
45.072,82.640
44.960,82.640
44.941,82.741
44.829,82.741
44.719,82.741
44.688,82.843
44.578,82.843
44.469,82.843
44.438,82.944
44.345,82.995
44.237,82.995
44.130,82.995
44.023,82.995
43.982,83.096
43.876,83.096
43.770,83.096
43.680,83.147
43.590,83.198
43.486,83.198
43.398,83.249
43.295,83.249
43.207,83.299
43.105,83.299
43.003,83.299
42.902,83.299
42.801,83.299
42.705,83.350
42.609,83.401
42.499,83.401
42.404,83.452
42.390,83.553
42.281,83.553
42.246,83.655
42.138,83.655
42.030,83.655
41.923,83.655
41.832,83.706
41.726,83.706
41.724,83.807
41.618,83.807
41.528,83.858
41.424,83.858
41.321,83.858
41.218,83.858
41.115,83.858
41.013,83.858
40.926,83.909
40.825,83.909
40.844,84.010
40.748,84.061
40.653,84.112
40.543,84.112
40.449,84.162
40.341,84.162
40.233,84.162
40.126,84.162
40.019,84.162
40.000,84.264
39.894,84.264
39.789,84.264
39.684,84.264
39.713,84.365
39.609,84.365
39.506,84.365
39.417,84.416
39.329,84.467
39.241,84.518
39.140,84.518
39.039,84.518
38.943,84.569
38.849,84.619
38.740,84.619
38.633,84.619
38.540,84.670
38.447,84.721
38.356,84.772
38.264,84.822
38.159,84.822
38.069,84.873
37.980,84.924
37.876,84.924
37.788,84.975
37.686,84.975
37.598,85.025
37.497,85.025
37.397,85.025
37.302,85.076
37.209,85.127
37.116,85.178
37.009,85.178
36.903,85.178
36.798,85.178
36.694,85.178
36.603,85.228
36.514,85.279
36.425,85.330
36.336,85.381
36.234,85.381
36.133,85.381
36.033,85.381
35.946,85.431
35.905,85.533
35.798,85.533
35.692,85.533
35.621,85.635
35.529,85.685
35.425,85.685
35.321,85.685
35.218,85.685
35.208,85.787
35.106,85.787
35.018,85.838
34.916,85.838
34.816,85.838
34.750,85.939
34.643,85.939
34.537,85.939
34.445,85.990
34.353,86.041
34.263,86.091
34.262,86.193
34.158,86.193
34.055,86.193
33.953,86.193
33.865,86.244
33.777,86.294
33.777,86.396
33.689,86.447
33.603,86.497
33.510,86.548
33.405,86.548
33.301,86.548
33.197,86.548
33.094,86.548
33.004,86.599
32.935,86.701
32.834,86.701
32.733,86.701
32.633,86.701
32.565,86.802
32.473,86.853
32.369,86.853
32.278,86.904
32.174,86.904
32.072,86.904
31.983,86.954
31.894,87.005
31.843,87.107
31.743,87.107
31.703,87.208
31.598,87.208
31.507,87.259
31.403,87.259
31.313,87.310
31.210,87.310
31.213,87.411
31.209,87.513
31.120,87.563
31.020,87.563
30.932,87.614
30.845,87.665
30.740,87.665
30.649,87.716
30.559,87.766
30.456,87.766
30.367,87.817
30.266,87.817
30.166,87.817
30.061,87.817
29.974,87.868
29.871,87.868
29.780,87.919
29.690,87.970
29.589,87.970
29.500,88.020
29.469,88.122
29.364,88.122
29.314,88.223
29.210,88.223
29.107,88.223
29.017,88.274
28.928,88.325
28.839,88.376
28.734,88.376
28.647,88.426
28.560,88.477
28.457,88.477
28.367,88.528
28.277,88.579
28.177,88.579
28.073,88.579
28.055,88.680
27.952,88.680
27.850,88.680
27.748,88.680
27.647,88.680
27.547,88.680
27.443,88.680
27.340,88.680
27.237,88.680
27.147,88.731
27.046,88.731
26.957,88.782
26.869,88.832
26.767,88.832
26.680,88.883
26.579,88.883
26.478,88.883
26.484,88.985
26.396,89.036
26.293,89.036
26.191,89.036
26.166,89.137
26.076,89.188
26.075,89.289
25.975,89.289
25.886,89.340
25.784,89.340
25.682,89.340
25.596,89.391
25.507,89.442
25.404,89.442
25.302,89.442
25.215,89.492
25.211,89.594
25.124,89.645
25.035,89.695
24.947,89.746
24.845,89.746
24.759,89.797
24.658,89.797
24.570,89.848
24.468,89.848
24.381,89.898
24.294,89.949
24.191,89.949
24.103,90.000
24.015,90.051
23.955,90.152
23.852,90.152
23.750,90.152
23.648,90.152
23.581,90.254
23.494,90.305
23.393,90.305
23.291,90.305
23.204,90.355
23.102,90.355
23.092,90.457
22.991,90.457
22.890,90.457
22.801,90.508
22.699,90.508
22.598,90.508
22.496,90.508
22.409,90.558
22.321,90.609
22.296,90.711
22.193,90.711
22.107,90.761
22.006,90.761
21.919,90.812
21.817,90.812
21.729,90.863
21.626,90.863
21.525,90.863
21.424,90.863
21.322,90.863
21.235,90.914
21.135,90.914
21.048,90.964
20.961,91.015
20.859,91.015
20.771,91.066
20.671,91.066
20.644,91.168
20.542,91.168
20.455,91.218
20.353,91.218
20.252,91.218
20.166,91.269
20.065,91.269
19.978,91.320
19.876,91.320
19.789,91.371
19.698,91.421
19.621,91.523
19.519,91.523
19.418,91.523
19.331,91.574
19.230,91.574
19.128,91.574
19.071,91.675
18.983,91.726
18.944,91.827
18.844,91.827
18.742,91.827
18.642,91.827
18.555,91.878
18.468,91.929
18.367,91.929
18.267,91.929
18.166,91.929
18.078,91.980
17.991,92.030
17.890,92.030
17.864,92.132
17.763,92.132
17.663,92.132
17.562,92.132
17.530,92.234
17.429,92.234
17.328,92.234
17.240,92.284
17.154,92.335
17.053,92.335
17.003,92.437
16.902,92.437
16.814,92.487
16.728,92.538
16.717,92.640
16.630,92.690
16.529,92.690
16.428,92.690
16.342,92.741
16.255,92.792
16.167,92.843
16.081,92.893
15.994,92.944
15.893,92.944
15.793,92.944
15.692,92.944
15.592,92.944
15.527,93.046
15.440,93.096
15.340,93.096
15.252,93.147
15.166,93.198
15.065,93.198
14.979,93.249
14.886,93.299
14.786,93.299
14.699,93.350
14.612,93.401
14.526,93.452
14.464,93.553
14.364,93.553
14.277,93.604
14.190,93.655
14.103,93.706
14.003,93.706
13.903,93.706
13.816,93.756
13.729,93.807
13.628,93.807
13.542,93.858
13.441,93.858
13.355,93.909
13.268,93.959
13.181,94.010
13.081,94.010
12.994,94.061
12.908,94.112
12.833,94.213
12.746,94.264
12.659,94.315
12.559,94.315
12.459,94.315
12.366,94.365
12.280,94.416
12.179,94.416
12.079,94.416
11.978,94.416
11.878,94.416
11.833,94.518
11.747,94.569
11.646,94.569
11.560,94.619
11.473,94.670
11.373,94.670
11.287,94.721
11.186,94.721
11.100,94.772
11.000,94.772
10.900,94.772
10.813,94.822
10.713,94.822
10.612,94.822
10.563,94.924
10.468,94.975
10.368,94.975
10.334,95.076
10.233,95.076
10.133,95.076
10.033,95.076
9.946,95.127
9.860,95.178
9.774,95.228
9.687,95.279
9.601,95.330
9.509,95.381
9.409,95.381
9.322,95.431
9.234,95.482
9.162,95.584
9.062,95.584
8.976,95.635
8.875,95.635
8.814,95.736
8.801,95.838
8.700,95.838
8.614,95.888
8.528,95.939
8.477,96.041
8.390,96.091
8.290,96.091
8.190,96.091
8.157,96.193
8.121,96.294
8.103,96.396
8.084,96.497
7.998,96.548
7.912,96.599
7.878,96.701
7.792,96.751
7.718,96.853
7.632,96.904
7.546,96.954
7.513,97.056
7.413,97.056
7.327,97.107
7.240,97.157
7.154,97.208
7.054,97.208
6.968,97.259
6.867,97.259
6.767,97.259
6.667,97.259
6.581,97.310
6.540,97.411
6.454,97.462
6.367,97.513
6.267,97.513
6.167,97.513
6.067,97.513
5.967,97.513
5.881,97.563
5.795,97.614
5.708,97.665
5.676,97.766
5.613,97.868
5.592,97.970
5.587,98.071
5.587,98.173
5.571,98.274


==> data/pr_curves/WNet-noP_wc_fast.csv <==
prec,rec
100.000,0.051
66.667,0.102
75.000,0.152
80.000,0.203
83.333,0.254
85.714,0.305
87.500,0.355
88.889,0.406
90.000,0.457
91.667,0.558
92.857,0.660
94.118,0.812
89.474,0.863
90.476,0.964
91.667,1.117
92.857,1.320
93.939,1.574
95.000,1.929
95.918,2.386
96.721,2.995
97.403,3.807
97.895,4.721
97.345,5.584
96.992,6.548
96.753,7.563
97.110,8.528
96.907,9.543
97.183,10.508
97.009,11.523
97.244,12.538
97.445,13.553
97.619,14.569
97.460,15.584
96.667,16.193
96.296,17.157
95.278,17.411
94.737,18.274
94.527,19.289
94.090,20.203
94.144,21.218
94.397,22.234
94.239,23.249
94.094,24.264
94.140,25.279
94.182,26.294
93.881,27.259
94.088,28.274
93.974,29.289
94.016,30.305
93.607,31.218
93.088,32.132
93.153,33.147
93.084,34.162
92.895,35.178
92.960,36.193
92.902,37.208
92.848,38.223
92.797,39.239
92.966,40.254
93.127,41.269
93.177,42.284
93.122,43.299
92.660,44.213
92.716,45.228
92.487,46.244
92.361,47.259
91.965,48.223
91.588,49.188
91.405,50.203
91.139,51.168
90.716,52.081
90.484,53.096
90.017,54.010
89.727,54.975
89.602,55.990
88.783,56.650
88.240,57.513
87.481,58.173
86.677,58.782
85.913,59.442
85.406,60.305
84.789,61.117
83.817,61.523
83.051,62.183
82.591,63.096
81.901,63.858
81.481,64.772
80.714,65.431
79.779,65.888
79.036,66.599
78.191,67.157
77.320,67.665
76.564,68.325
75.656,68.782
74.822,69.391
73.843,69.645
72.953,70.102
71.992,70.457
70.999,70.711
70.085,71.117
69.076,71.320
68.085,71.472
67.204,71.980
66.373,72.538
65.847,73.401
65.120,74.112
64.158,74.416
63.250,74.873
62.647,75.685
61.754,76.142
60.887,76.650
59.953,77.056
59.103,77.614
58.128,77.868
57.249,78.376
56.386,78.883
55.485,79.340
54.568,79.746
53.619,80.102
52.628,80.305
51.659,80.609
50.715,80.964
49.767,81.320
48.877,81.777
47.878,81.878
46.881,82.030
45.967,82.437
44.985,82.640
44.046,82.995
43.093,83.299
42.148,83.655
41.166,83.858
40.213,84.162
39.278,84.518
38.317,84.822
37.344,85.076
36.391,85.381
35.432,85.685
34.473,85.990
33.609,86.497
32.627,86.701
31.707,87.107
30.843,87.614
29.876,87.868
28.959,88.274
28.042,88.680
27.042,88.731
26.127,89.137
25.207,89.543
24.291,89.949
23.356,90.305
22.387,90.558
21.432,90.863
20.495,91.218
19.540,91.523
18.602,91.878
17.633,92.132
16.719,92.538
15.804,92.944
14.868,93.299
13.954,93.706
13.001,94.010
12.087,94.416
11.152,94.772
10.199,95.076
9.264,95.431
8.471,96.041
7.767,96.751
6.905,97.259
5.938,97.513


==> data/pr_curves/WNet-noP_wc_meta.csv <==
auc,f1,eer
75.383,72.430,70.761


==> data/pr_curves/WNet-noP_wd.csv <==
prec,rec
100.000,0.039
66.667,0.078
75.000,0.118
60.000,0.118
50.000,0.118
42.857,0.118
37.500,0.118
33.333,0.118
40.000,0.157
36.364,0.157
33.333,0.157
38.462,0.196
42.857,0.235
40.000,0.235
37.500,0.235
41.176,0.274
44.444,0.314
42.105,0.314
45.000,0.353
47.619,0.392
50.000,0.431
52.174,0.470
54.167,0.510
56.000,0.549
57.692,0.588
59.259,0.627
57.143,0.627
58.621,0.666
60.000,0.706
58.065,0.706
56.250,0.706
57.576,0.745
55.882,0.745
57.143,0.784
58.333,0.823
59.459,0.862
57.895,0.862
56.410,0.862
57.500,0.902
58.537,0.941
59.524,0.980
60.465,1.019
61.364,1.058
62.222,1.098
63.043,1.137
63.830,1.176
64.583,1.215
65.306,1.254
66.000,1.294
66.667,1.333
67.308,1.372
67.925,1.411
68.519,1.450
69.091,1.490
69.643,1.529
70.175,1.568
70.690,1.607
71.186,1.646
71.667,1.686
72.131,1.725
72.581,1.764
73.016,1.803
73.438,1.842
73.846,1.882
74.242,1.921
73.134,1.921
73.529,1.960
73.913,1.999
74.286,2.038
74.648,2.078
75.000,2.117
75.342,2.156
75.676,2.195
76.000,2.234
76.316,2.274
76.623,2.313
76.923,2.352
75.949,2.352
76.250,2.391
76.543,2.430
76.829,2.470
77.108,2.509
77.381,2.548
77.647,2.587
77.907,2.626
78.161,2.666
78.409,2.705
78.652,2.744
78.889,2.783
79.121,2.822
79.348,2.862
79.570,2.901
79.787,2.940
80.000,2.979
80.208,3.018
79.381,3.018
79.592,3.058
79.798,3.097
80.000,3.136
80.198,3.175
80.392,3.214
80.583,3.254
80.769,3.293
80.952,3.332
81.132,3.371
81.308,3.410
81.481,3.450
81.651,3.489
81.818,3.528
81.982,3.567
82.143,3.606
82.301,3.646
82.456,3.685
82.609,3.724
82.759,3.763
82.906,3.802
83.051,3.842
83.193,3.881
83.333,3.920
83.471,3.959
83.607,3.998
83.740,4.038
83.065,4.038
83.200,4.077
83.333,4.116
83.465,4.155
83.594,4.194
83.721,4.234
83.846,4.273
83.969,4.312
84.091,4.351
84.211,4.390
84.328,4.430
84.444,4.469
84.559,4.508
84.672,4.547
84.783,4.586
84.892,4.626
85.000,4.665
85.106,4.704
85.211,4.743
85.315,4.782
85.417,4.822
85.517,4.861
84.932,4.861
85.034,4.900
84.459,4.900
84.564,4.939
84.667,4.978
84.106,4.978
84.211,5.018
84.314,5.057
84.416,5.096
84.516,5.135
84.615,5.174
84.713,5.214
84.810,5.253
84.906,5.292
85.000,5.331
85.093,5.370
85.185,5.410
85.366,5.488
85.542,5.566
85.714,5.645
85.882,5.723
85.465,5.762
85.632,5.841
85.795,5.919
85.955,5.998
86.111,6.076
86.264,6.154
86.413,6.233
86.559,6.311
86.702,6.390
86.243,6.390
86.387,6.468
86.528,6.546
86.667,6.625
86.294,6.664
86.432,6.742
86.567,6.821
86.700,6.899
86.829,6.978
86.957,7.056
86.603,7.095
86.730,7.174
86.854,7.252
86.977,7.330
87.097,7.409
87.215,7.487
87.330,7.566
87.444,7.644
87.556,7.722
87.665,7.801
87.773,7.879
87.879,7.958
87.983,8.036
88.085,8.114
88.186,8.193
88.285,8.271
88.382,8.350
88.477,8.428
88.571,8.506
88.664,8.585
88.755,8.663
88.845,8.742
88.933,8.820
89.020,8.898
89.105,8.977
89.189,9.055
89.272,9.134
89.354,9.212
89.434,9.290
89.513,9.369
89.591,9.447
89.668,9.526
89.744,9.604
89.416,9.604
89.493,9.682
89.568,9.761
89.643,9.839
89.716,9.918
89.789,9.996
89.860,10.074
89.931,10.153
90.000,10.231
90.068,10.310
90.136,10.388
90.203,10.466
90.268,10.545
90.333,10.623
90.397,10.702
90.461,10.780
90.523,10.858
90.615,10.976
90.705,11.094
90.446,11.133
90.190,11.172
90.282,11.290
90.373,11.407
90.462,11.525
90.549,11.642
90.634,11.760
90.719,11.878
90.801,11.995
90.560,12.034
90.351,12.113
90.435,12.230
90.230,12.309
90.000,12.348
89.773,12.387
89.859,12.505
89.944,12.623
89.722,12.662
89.807,12.779
89.891,12.897
89.646,12.897
89.730,13.015
89.812,13.132
89.894,13.250
89.974,13.367
90.052,13.485
90.130,13.603
90.206,13.720
90.281,13.838
90.355,13.955
90.152,13.995
90.226,14.112
90.025,14.151
90.099,14.269
90.172,14.387
90.244,14.504
90.315,14.622
90.385,14.739
90.168,14.739
90.238,14.857
90.047,14.896
89.882,14.975
89.953,15.092
89.744,15.092
89.815,15.210
89.607,15.210
89.679,15.327
89.749,15.445
89.819,15.563
89.640,15.602
89.709,15.719
89.778,15.837
89.845,15.955
89.648,15.955
89.716,16.072
89.783,16.190
89.849,16.307
89.655,16.307
89.722,16.425
89.787,16.543
89.852,16.660
89.684,16.699
89.749,16.817
89.813,16.935
89.876,17.052
89.733,17.131
89.571,17.170
89.634,17.287
89.697,17.405
89.516,17.405
89.579,17.523
89.641,17.640
89.703,17.758
89.764,17.875
89.824,17.993
89.883,18.111
89.942,18.228
90.000,18.346
90.057,18.463
90.114,18.581
89.943,18.581
89.811,18.659
89.869,18.777
89.720,18.816
89.777,18.934
89.834,19.051
89.890,19.169
89.945,19.287
89.781,19.287
89.837,19.404
89.892,19.522
89.946,19.639
89.785,19.639
89.840,19.757
89.894,19.875
89.947,19.992
90.000,20.110
90.052,20.227
89.895,20.227
89.739,20.227
89.792,20.345
89.845,20.463
89.897,20.580
89.949,20.698
89.831,20.776
89.882,20.894
89.933,21.011
89.983,21.129
89.850,21.168
89.901,21.286
89.786,21.364
89.836,21.482
89.886,21.599
89.935,21.717
89.984,21.835
90.032,21.952
89.904,21.991
89.952,22.109
90.000,22.227
89.857,22.227
89.731,22.266
89.780,22.383
89.828,22.501
89.720,22.579
89.767,22.697
89.815,22.815
89.862,22.932
89.724,22.932
89.618,23.011
89.482,23.011
89.530,23.128
89.577,23.246
89.624,23.363
89.671,23.481
89.568,23.559
89.466,23.638
89.333,23.638
89.233,23.716
89.280,23.834
89.181,23.912
89.229,24.030
89.275,24.147
89.322,24.265
89.368,24.383
89.413,24.500
89.301,24.539
89.347,24.657
89.235,24.696
89.124,24.735
89.170,24.853
89.216,24.971
89.261,25.088
89.306,25.206
89.350,25.323
89.241,25.363
89.286,25.480
89.330,25.598
89.208,25.598
89.252,25.715
89.145,25.755
89.024,25.755
89.069,25.872
89.113,25.990
89.157,26.107
89.200,26.225
89.243,26.343
89.286,26.460
89.168,26.460
89.211,26.578
89.253,26.695
89.164,26.774
89.207,26.891
89.249,27.009
89.161,27.087
89.203,27.205
89.117,27.283
89.017,27.323
89.059,27.440
88.973,27.519
89.015,27.636
89.057,27.754
89.098,27.871
89.139,27.989
89.055,28.067
89.095,28.185
89.136,28.303
89.176,28.420
89.216,28.538
89.120,28.577
89.038,28.655
89.078,28.773
88.983,28.812
89.023,28.930
88.929,28.969
88.969,29.087
89.008,29.204
89.048,29.322
89.087,29.439
89.125,29.557
89.164,29.675
89.202,29.792
89.240,29.910
89.277,30.027
89.315,30.145
89.352,30.263
89.249,30.263
89.286,30.380
89.323,30.498
89.359,30.615
89.396,30.733
89.432,30.851
89.468,30.968
89.503,31.086
89.539,31.203
89.574,31.321
89.609,31.439
89.644,31.556
89.678,31.674
89.712,31.791
89.746,31.909
89.780,32.027
89.814,32.144
89.847,32.262
89.880,32.379
89.913,32.497
89.838,32.575
89.871,32.693
89.903,32.811
89.936,32.928
89.861,33.007
89.894,33.124
89.926,33.242
89.852,33.320
89.779,33.399
89.811,33.516
89.843,33.634
89.666,33.673
89.698,33.791
89.730,33.908
89.762,34.026
89.794,34.143
89.825,34.261
89.754,34.339
89.785,34.457
89.715,34.535
89.746,34.653
89.777,34.771
89.808,34.888
89.839,35.006
89.870,35.123
89.900,35.241
89.930,35.359
89.960,35.476
89.891,35.555
89.921,35.672
89.951,35.790
89.980,35.907
89.912,35.986
89.941,36.103
89.971,36.221
89.903,36.299
89.932,36.417
89.961,36.535
89.894,36.613
89.923,36.731
89.952,36.848
89.885,36.927
89.914,37.044
89.848,37.123
89.877,37.240
89.906,37.358
89.934,37.475
89.962,37.593
89.991,37.711
89.925,37.789
89.953,37.907
89.889,37.985
89.917,38.103
89.852,38.181
89.788,38.260
89.817,38.377
89.753,38.456
89.690,38.534
89.627,38.612
89.564,38.691
89.593,38.808
89.540,38.926
89.398,39.004
89.346,39.122
89.196,39.161
89.225,39.279
89.254,39.396
89.204,39.514
89.153,39.632
89.182,39.749
89.035,39.788
88.986,39.906
88.937,40.024
88.966,40.141
88.995,40.259
89.023,40.376
89.052,40.494
89.003,40.612
89.032,40.729
88.898,40.808
88.851,40.925
88.804,41.043
88.832,41.160
88.861,41.278
88.814,41.396
88.842,41.513
88.712,41.592
88.667,41.709
88.621,41.827
88.650,41.944
88.678,42.062
88.550,42.140
88.578,42.258
88.607,42.376
88.462,42.376
88.490,42.493
88.446,42.611
88.402,42.728
88.430,42.846
88.387,42.964
88.344,43.081
88.301,43.199
88.329,43.316
88.357,43.434
88.315,43.552
88.273,43.669
88.300,43.787
88.258,43.904
88.217,44.022
88.245,44.140
88.203,44.257
88.231,44.375
88.258,44.492
88.285,44.610
88.158,44.649
88.185,44.767
88.068,44.845
87.942,44.884
87.902,45.002
87.930,45.120
87.957,45.237
87.823,45.237
87.851,45.355
87.727,45.394
87.604,45.433
87.566,45.551
87.594,45.668
87.622,45.786
87.500,45.825
87.528,45.943
87.556,46.060
87.584,46.178
87.611,46.296
87.639,46.413
87.601,46.531
87.629,46.648
87.656,46.766
87.619,46.884
87.582,47.001
87.609,47.119
87.573,47.236
87.464,47.315
87.428,47.432
87.392,47.550
87.356,47.668
87.240,47.707
87.268,47.824
87.295,47.942
87.189,48.020
87.216,48.138
87.243,48.256
87.270,48.373
87.297,48.491
87.324,48.608
87.351,48.726
87.377,48.844
87.273,48.922
87.299,49.040
87.187,49.079
87.153,49.196
87.032,49.196
87.059,49.314
86.957,49.392
86.983,49.510
87.010,49.628
86.977,49.745
86.876,49.824
86.844,49.941
86.871,50.059
86.771,50.137
86.671,50.216
86.640,50.333
86.667,50.451
86.635,50.568
86.537,50.647
86.564,50.764
86.449,50.764
86.352,50.843
86.321,50.960
86.216,51.000
86.243,51.117
86.271,51.235
86.157,51.235
86.128,51.352
86.155,51.470
86.042,51.470
86.013,51.588
85.901,51.588
85.872,51.705
85.900,51.823
85.788,51.823
85.677,51.823
85.705,51.940
85.613,52.019
85.641,52.136
85.549,52.215
85.522,52.332
85.422,52.372
85.313,52.372
85.204,52.372
85.115,52.450
85.016,52.489
84.927,52.568
84.820,52.568
84.795,52.685
84.698,52.724
84.727,52.842
84.630,52.881
84.606,52.999
84.519,53.077
84.424,53.116
84.453,53.234
84.367,53.312
84.396,53.430
84.292,53.430
84.188,53.430
84.084,53.430
84.062,53.548
84.039,53.665
83.956,53.744
83.985,53.861
84.015,53.979
83.912,53.979
83.830,54.057
83.687,54.096
83.717,54.214
83.746,54.332
83.665,54.410
83.644,54.528
83.563,54.606
83.543,54.724
83.463,54.802
83.383,54.880
83.363,54.998
83.393,55.116
83.422,55.233
83.402,55.351
83.432,55.468
83.353,55.547
83.333,55.664
83.255,55.743
83.178,55.821
83.032,55.821
83.062,55.939
82.917,55.939
82.841,56.017
82.707,56.056
82.574,56.096
82.556,56.213
82.539,56.331
82.569,56.448
82.437,56.488
82.363,56.566
82.393,56.684
82.319,56.762
82.246,56.840
82.106,56.840
82.034,56.919
82.018,57.036
81.946,57.115
81.930,57.232
81.915,57.350
81.899,57.468
81.762,57.468
81.692,57.546
81.677,57.664
81.607,57.742
81.471,57.742
81.457,57.860
81.388,57.938
81.319,58.016
81.349,58.134
81.281,58.212
81.267,58.330
81.134,58.330
81.165,58.448
81.043,58.487
80.911,58.487
80.898,58.604
80.886,58.722
80.819,58.800
80.753,58.879
80.740,58.996
80.675,59.075
80.662,59.192
80.597,59.271
80.585,59.388
80.573,59.506
80.445,59.506
80.381,59.584
80.412,59.702
80.400,59.820
80.431,59.937
80.462,60.055
80.398,60.133
80.335,60.212
80.271,60.290
80.302,60.408
80.291,60.525
80.280,60.643
80.218,60.721
80.248,60.839
80.186,60.917
80.124,60.996
80.010,61.035
79.959,61.152
79.836,61.152
79.867,61.270
79.817,61.388
79.766,61.505
79.645,61.505
79.544,61.584
79.434,61.623
79.335,61.701
79.215,61.701
79.206,61.819
79.108,61.897
79.010,61.976
79.042,62.093
78.995,62.211
78.947,62.328
78.851,62.407
78.804,62.524
78.758,62.642
78.751,62.760
78.635,62.760
78.540,62.838
78.495,62.956
78.380,62.956
78.335,63.073
78.367,63.191
78.360,63.309
78.267,63.387
78.164,63.426
78.062,63.465
78.093,63.583
78.050,63.701
77.948,63.740
77.857,63.818
77.767,63.897
77.656,63.897
77.567,63.975
77.477,64.053
77.367,64.053
77.268,64.093
77.170,64.132
77.072,64.171
76.974,64.210
76.970,64.328
76.862,64.328
76.754,64.328
76.787,64.445
76.701,64.524
76.594,64.524
76.509,64.602
76.471,64.720
76.364,64.720
76.270,64.759
76.175,64.798
76.138,64.916
76.136,65.033
76.042,65.073
75.949,65.112
75.867,65.190
75.831,65.308
75.795,65.425
75.793,65.543
75.826,65.661
75.700,65.700
75.575,65.739
75.574,65.857
75.494,65.935
75.369,65.974
75.369,66.092
75.290,66.170
75.189,66.170
75.156,66.288
75.078,66.366
74.945,66.366
74.867,66.445
74.791,66.523
74.714,66.601
74.638,66.680
74.562,66.758
74.443,66.797
74.368,66.876
74.293,66.954
74.175,66.993
74.058,67.033
73.984,67.111
73.911,67.189
73.945,67.307
73.818,67.307
73.745,67.385
73.619,67.385
73.547,67.464
73.422,67.464
73.296,67.464
73.226,67.542
73.198,67.660
73.232,67.777
73.161,67.856
73.092,67.934
72.980,67.973
72.983,68.091
72.872,68.130
72.762,68.169
72.735,68.287
72.769,68.405
72.648,68.405
72.580,68.483
72.471,68.522
72.362,68.561
72.337,68.679
72.229,68.718
72.163,68.797
72.097,68.875
71.979,68.875
71.872,68.914
71.755,68.914
71.650,68.953
71.533,68.953
71.417,68.953
71.353,69.032
71.330,69.149
71.336,69.267
71.233,69.306
71.130,69.345
71.016,69.345
70.902,69.345
70.800,69.385
70.710,69.463
70.598,69.463
70.633,69.581
70.544,69.659
70.444,69.698
70.344,69.737
70.245,69.777
70.146,69.816
70.035,69.816
69.988,69.933
69.879,69.933
69.887,70.051
69.867,70.169
69.782,70.247
69.685,70.286
69.589,70.325
69.570,70.443
69.525,70.561
69.480,70.678
69.488,70.796
69.405,70.874
69.310,70.913
69.228,70.992
69.134,71.031
69.090,71.149
68.985,71.149
68.942,71.266
68.899,71.384
68.856,71.501
68.752,71.501
68.635,71.541
68.644,71.658
68.628,71.776
68.525,71.776
68.423,71.776
68.345,71.854
68.266,71.933
68.151,71.972
68.050,71.972
67.950,71.972
67.873,72.050
67.797,72.129
67.721,72.207
67.608,72.246
67.484,72.246
67.410,72.325
67.335,72.403
67.261,72.481
67.223,72.599
67.113,72.638
67.076,72.756
66.967,72.795
66.859,72.834
66.739,72.834
66.703,72.952
66.595,72.991
66.524,73.069
66.405,73.069
66.418,73.187
66.406,73.305
66.371,73.422
66.266,73.461
66.278,73.579
66.291,73.697
66.221,73.775
66.210,73.893
66.141,73.971
66.037,74.010
66.027,74.128
66.016,74.245
65.901,74.245
65.937,74.363
65.822,74.363
65.812,74.481
65.710,74.520
65.643,74.598
65.530,74.598
65.464,74.677
65.398,74.755
65.286,74.755
65.277,74.873
65.268,74.990
65.203,75.069
65.238,75.186
65.139,75.225
65.029,75.225
64.931,75.265
64.833,75.304
64.769,75.382
64.706,75.461
64.597,75.461
64.568,75.578
64.505,75.657
64.443,75.735
64.479,75.853
64.416,75.931
64.333,76.009
64.250,76.088
64.168,76.166
64.086,76.245
64.058,76.362
63.965,76.401
63.916,76.519
63.824,76.558
63.731,76.597
63.627,76.597
63.642,76.715
63.539,76.715
63.436,76.715
63.333,76.715
63.231,76.715
63.129,76.715
63.019,76.754
62.918,76.754
62.893,76.872
62.792,76.872
62.684,76.911
62.608,76.989
62.532,77.068
62.456,77.146
62.350,77.185
62.231,77.185
62.126,77.225
62.008,77.225
61.891,77.225
61.787,77.264
61.683,77.303
61.661,77.421
61.546,77.421
61.474,77.499
61.402,77.577
61.331,77.656
61.218,77.656
61.116,77.695
61.003,77.695
60.934,77.773
60.834,77.813
60.795,77.930
60.684,77.930
60.573,77.930
60.535,78.048
60.437,78.087
60.327,78.087
60.218,78.087
60.181,78.205
60.084,78.244
59.976,78.244
59.880,78.283
59.844,78.401
59.737,78.401
59.642,78.440
59.578,78.518
59.471,78.518
59.366,78.518
59.272,78.557
59.179,78.597
59.075,78.597
59.012,78.675
58.903,78.714
58.841,78.793
58.825,78.910
58.746,78.989
58.668,79.067
58.566,79.067
58.464,79.067
58.386,79.145
58.338,79.263
58.261,79.341
58.185,79.420
58.080,79.459
58.005,79.537
57.901,79.577
57.797,79.616
57.694,79.655
57.592,79.694
57.563,79.812
57.489,79.890
57.388,79.929
57.275,79.929
57.203,80.008
57.091,80.008
57.019,80.086
56.920,80.125
56.821,80.165
56.842,80.282
56.743,80.321
56.645,80.361
56.536,80.361
56.439,80.400
56.429,80.517
56.332,80.557
56.322,80.674
56.226,80.713
56.131,80.753
56.036,80.792
55.941,80.831
55.847,80.870
55.754,80.909
55.648,80.909
55.556,80.949
55.463,80.988
55.359,80.988
55.255,80.988
55.191,81.066
55.126,81.145
55.133,81.262
55.028,81.301
54.923,81.341
54.819,81.380
54.718,81.380
54.655,81.458
54.553,81.497
54.453,81.497
54.403,81.615
54.301,81.654
54.200,81.693
54.100,81.733
53.999,81.772
53.926,81.850
53.814,81.850
53.716,81.889
53.669,82.007
53.571,82.046
53.461,82.046
53.456,82.164
53.384,82.242
53.313,82.321
53.205,82.321
53.109,82.360
53.014,82.399
52.907,82.399
52.838,82.477
52.744,82.517
52.638,82.517
52.545,82.556
52.477,82.634
52.409,82.713
52.367,82.830
52.262,82.869
52.195,82.948
52.154,83.065
52.050,83.105
51.947,83.144
51.882,83.222
51.780,83.222
51.716,83.301
51.615,83.301
51.514,83.340
51.402,83.340
51.302,83.379
51.203,83.418
51.164,83.536
51.066,83.575
50.956,83.575
50.847,83.575
50.773,83.653
50.700,83.732
50.604,83.771
50.532,83.849
50.424,83.849
50.329,83.889
50.258,83.967
50.164,84.006
50.070,84.045
50.035,84.163
49.942,84.202
49.849,84.241
49.745,84.241
49.677,84.320
49.608,84.398
49.540,84.477
49.438,84.516
49.336,84.516
49.235,84.555
49.169,84.633
49.068,84.633
48.968,84.673
48.903,84.751
48.793,84.751
48.683,84.751
48.573,84.751
48.464,84.751
48.356,84.751
48.260,84.790
48.152,84.790
48.057,84.829
47.950,84.829
47.856,84.869
47.806,84.986
47.712,85.025
47.608,85.025
47.515,85.065
47.411,85.065
47.308,85.065
47.205,85.065
47.135,85.143
47.035,85.182
46.933,85.182
46.833,85.221
46.733,85.221
46.632,85.221
46.523,85.221
46.425,85.261
46.327,85.300
46.231,85.339
46.123,85.339
46.058,85.417
45.951,85.417
45.856,85.457
45.750,85.457
45.645,85.457
45.540,85.457
45.436,85.457
45.343,85.496
45.251,85.535
45.148,85.535
45.045,85.535
44.945,85.574
44.896,85.692
44.827,85.770
44.726,85.770
44.648,85.849
44.580,85.927
44.483,85.966
44.386,86.005
44.319,86.084
44.212,86.084
44.145,86.162
44.135,86.280
44.029,86.280
43.963,86.358
43.858,86.358
43.754,86.358
43.650,86.358
43.557,86.397
43.457,86.437
43.357,86.476
43.255,86.476
43.156,86.515
43.147,86.633
43.046,86.633
42.946,86.633
42.877,86.711
42.769,86.711
42.673,86.750
42.577,86.789
42.482,86.829
42.414,86.907
42.320,86.946
42.226,86.985
42.133,87.025
42.041,87.064
41.948,87.103
41.883,87.181
41.819,87.260
41.717,87.260
41.618,87.299
41.518,87.299
41.417,87.299
41.320,87.338
41.213,87.338
41.144,87.417
41.075,87.495
41.047,87.613
40.997,87.730
40.928,87.809
40.824,87.809
40.756,87.887
40.653,87.887
40.586,87.966
40.483,87.966
40.457,88.083
40.356,88.083
40.258,88.122
40.161,88.162
40.061,88.162
39.954,88.162
39.883,88.240
39.813,88.318
39.718,88.358
39.624,88.397
39.530,88.436
39.427,88.436
39.324,88.436
39.221,88.436
39.123,88.475
39.056,88.554
38.955,88.554
38.854,88.554
38.758,88.593
38.687,88.671
38.581,88.671
38.517,88.750
38.422,88.789
38.329,88.828
38.236,88.867
38.133,88.867
38.031,88.867
37.929,88.867
37.832,88.906
37.844,89.024
37.743,89.024
37.647,89.063
37.552,89.102
37.446,89.102
37.381,89.181
37.277,89.181
37.212,89.259
37.119,89.298
37.027,89.338
36.929,89.377
36.828,89.377
36.727,89.377
36.647,89.455
36.541,89.455
36.436,89.455
36.369,89.534
36.265,89.534
36.172,89.573
36.069,89.573
35.967,89.573
35.866,89.573
35.765,89.573
35.701,89.651
35.601,89.651
35.496,89.651
35.392,89.651
35.298,89.690
35.195,89.690
35.092,89.690
35.026,89.769
34.925,89.769
34.849,89.847
34.748,89.847
34.653,89.886
34.559,89.926
34.465,89.965
34.402,90.043
34.339,90.122
34.237,90.122
34.170,90.200
34.069,90.200
34.003,90.278
33.907,90.318
33.813,90.357
33.709,90.357
33.615,90.396
33.551,90.474
33.488,90.553
33.396,90.592
33.300,90.631
33.204,90.670
33.100,90.670
33.005,90.710
32.902,90.710
32.799,90.710
32.707,90.749
32.606,90.749
32.505,90.749
32.410,90.788
32.347,90.866
32.253,90.906
32.150,90.906
32.057,90.945
31.956,90.945
31.882,91.023
31.782,91.023
31.718,91.102
31.624,91.141
31.521,91.141
31.419,91.141
31.317,91.141
31.216,91.141
31.116,91.141
31.022,91.180
30.928,91.219
30.825,91.219
30.733,91.258
30.632,91.258
30.569,91.337
30.465,91.337
30.400,91.415
30.298,91.415
30.196,91.415
30.132,91.494
30.036,91.533
29.973,91.611
29.879,91.650
29.785,91.690
29.683,91.690
29.581,91.690
29.486,91.729
29.418,91.807
29.324,91.846
29.222,91.846
29.120,91.846
29.019,91.846
28.919,91.846
28.824,91.886
28.731,91.925
28.629,91.925
28.537,91.964
28.436,91.964
28.342,92.003
28.240,92.003
28.147,92.042
28.054,92.082
27.954,92.082
27.860,92.121
27.758,92.121
27.657,92.121
27.589,92.199
27.526,92.278
27.432,92.317
27.338,92.356
27.245,92.395
27.181,92.474
27.113,92.552
27.011,92.552
26.909,92.552
26.846,92.630
26.746,92.630
26.643,92.630
26.542,92.630
26.441,92.630
26.340,92.630
26.238,92.630
26.136,92.630
26.055,92.709
25.955,92.709
25.853,92.709
25.751,92.709
25.681,92.787
25.578,92.787
25.476,92.787
25.375,92.787
25.283,92.826
25.181,92.826
25.087,92.866
24.995,92.905
24.932,92.983
24.838,93.022
24.737,93.022
24.637,93.022
24.543,93.062
24.449,93.101
24.357,93.140
24.263,93.179
24.161,93.179
24.061,93.179
23.977,93.258
23.884,93.297
23.818,93.375
23.726,93.414
23.624,93.414
23.524,93.414
23.422,93.414
23.322,93.414
23.219,93.414
23.125,93.454
23.025,93.454
22.923,93.454
22.830,93.493
22.729,93.493
22.628,93.493
22.528,93.493
22.435,93.532
22.335,93.532
22.233,93.532
22.132,93.532
22.068,93.610
21.976,93.650
21.882,93.689
21.781,93.689
21.680,93.689
21.618,93.767
21.517,93.767
21.444,93.846
21.343,93.846
21.249,93.885
21.186,93.963
21.092,94.002
21.029,94.081
20.937,94.120
20.843,94.159
20.743,94.159
20.641,94.159
20.591,94.277
20.489,94.277
20.388,94.277
20.295,94.316
20.195,94.316
20.094,94.316
20.000,94.355
19.907,94.394
19.806,94.394
19.705,94.394
19.643,94.473
19.551,94.512
19.458,94.551
19.364,94.590
19.264,94.590
19.163,94.590
19.062,94.590
18.961,94.590
18.868,94.630
18.767,94.630
18.675,94.669
18.582,94.708
18.481,94.708
18.419,94.786
18.318,94.786
18.217,94.786
18.116,94.786
18.024,94.826
17.924,94.826
17.831,94.865
17.730,94.865
17.629,94.865
17.529,94.865
17.436,94.904
17.335,94.904
17.242,94.943
17.149,94.982
17.056,95.022
16.964,95.061
16.864,95.061
16.772,95.100
16.671,95.100
16.571,95.100
16.471,95.100
16.371,95.100
16.270,95.100
16.207,95.178
16.115,95.218
16.023,95.257
15.960,95.335
15.859,95.335
15.767,95.374
15.675,95.414
15.582,95.453
15.519,95.531
15.419,95.531
15.318,95.531
15.218,95.531
15.118,95.531
15.056,95.610
14.991,95.688
14.891,95.688
14.790,95.688
14.698,95.727
14.605,95.766
14.505,95.766
14.404,95.766
14.304,95.766
14.242,95.845
14.149,95.884
14.057,95.923
13.965,95.962
13.864,95.962
13.772,96.002
13.680,96.041
13.587,96.080
13.487,96.080
13.395,96.119
13.294,96.119
13.201,96.158
13.108,96.198
13.046,96.276
12.953,96.315
12.853,96.315
12.753,96.315
12.661,96.354
12.568,96.394
12.468,96.394
12.368,96.394
12.267,96.394
12.167,96.394
12.075,96.433
11.974,96.433
11.874,96.433
11.781,96.472
11.689,96.511
11.627,96.590
11.563,96.668
11.471,96.707
11.427,96.825
11.364,96.903
11.264,96.903
11.202,96.982
11.102,96.982
11.001,96.982
10.901,96.982
10.818,97.060
10.718,97.060
10.625,97.099
10.525,97.099
10.433,97.138
10.341,97.178
10.323,97.295
10.282,97.413
10.189,97.452
10.097,97.491
9.997,97.491
9.904,97.530
9.804,97.530
9.742,97.609
9.649,97.648
9.549,97.648
9.457,97.687
9.357,97.687
9.257,97.687
9.194,97.766
9.102,97.805
9.002,97.805
8.902,97.805
8.810,97.844
8.709,97.844
8.643,97.922
8.543,97.922
8.504,98.040
8.429,98.118
8.398,98.236
8.336,98.314
8.273,98.393
8.199,98.471
8.099,98.471
7.999,98.471
7.899,98.471
7.799,98.471
7.706,98.510
7.606,98.510
7.506,98.510
7.406,98.510
7.306,98.510
7.206,98.510


==> data/pr_curves/WNet-noP_wd_fast.csv <==
prec,rec
100.000,0.039
66.667,0.078
75.000,0.118
60.000,0.118
50.000,0.118
42.857,0.118
37.500,0.118
33.333,0.118
40.000,0.157
36.364,0.157
33.333,0.157
38.462,0.196
42.857,0.235
40.000,0.235
37.500,0.235
41.176,0.274
44.444,0.314
42.105,0.314
45.000,0.353
47.619,0.392
50.000,0.431
52.174,0.470
54.167,0.510
56.000,0.549
57.692,0.588
59.259,0.627
57.143,0.627
58.621,0.666
60.000,0.706
58.065,0.706
56.250,0.706
57.576,0.745
55.882,0.745
57.143,0.784
58.333,0.823
59.459,0.862
57.895,0.862
56.410,0.862
57.500,0.902
58.537,0.941
60.465,1.019
62.222,1.098
63.830,1.176
65.306,1.254
66.667,1.333
67.925,1.411
69.091,1.490
70.175,1.568
71.186,1.646
72.581,1.764
73.846,1.882
75.000,2.117
76.000,2.234
77.108,2.509
78.161,2.666
79.348,2.862
80.392,3.214
81.481,3.450
82.456,3.685
83.471,3.959
84.444,4.469
85.417,4.822
84.106,4.978
85.093,5.370
85.955,5.998
86.735,6.664
87.273,7.526
88.085,8.114
88.889,8.781
89.630,9.486
90.136,10.388
90.343,11.368
90.000,12.348
89.974,13.367
90.172,14.387
89.631,15.249
89.827,16.268
89.613,17.248
89.942,18.228
89.927,19.247
89.757,20.267
89.901,21.286
89.748,22.305
89.608,23.324
89.337,24.304
89.350,25.323
89.243,26.343
89.017,27.323
89.149,28.342
89.061,29.361
89.273,30.341
89.574,31.321
89.858,32.301
89.852,33.320
89.754,34.339
89.930,35.359
89.922,36.378
89.915,37.397
89.744,38.416
89.225,39.279
88.995,40.259
88.861,41.278
88.578,42.258
88.311,43.238
88.203,44.257
87.957,45.237
87.584,46.178
87.627,47.197
87.216,48.138
87.204,49.157
86.821,50.098
86.330,51.000
85.733,51.823
84.962,52.489
84.367,53.312
83.738,54.096
83.373,55.037
82.917,55.939
82.319,56.762
81.692,57.546
81.155,58.408
80.640,59.271
80.345,60.251
79.877,61.152
79.137,61.858
78.673,62.760
78.093,63.583
77.243,64.132
76.400,64.720
75.793,65.543
75.167,66.327
74.303,66.876
73.484,67.464
72.762,68.169
72.038,68.875
71.130,69.345
70.217,69.777
69.501,70.482
68.902,71.305
68.151,71.972
67.285,72.481
66.453,73.069
66.106,74.010
65.420,74.755
64.706,75.461
64.065,76.245
63.170,76.715
62.271,77.185
61.369,77.656
60.455,78.087
59.542,78.518
58.702,79.067
57.863,79.616
56.999,80.125
56.180,80.713
55.223,81.027
54.403,81.615
53.488,82.046
52.599,82.517
51.882,83.222
50.944,83.575
50.058,84.045
49.190,84.555
48.217,84.790
47.246,85.065
46.280,85.339
45.287,85.496
44.402,85.966
43.517,86.437
42.577,86.789
41.712,87.299
40.846,87.809
39.922,88.201
38.982,88.554
38.031,88.867
37.125,89.298
36.161,89.573
35.168,89.690
34.262,90.122
33.377,90.592
32.392,90.788
31.453,91.141
30.469,91.337
29.533,91.690
28.568,91.964
27.584,92.160
26.701,92.630
25.701,92.709
24.750,93.022
23.813,93.375
22.819,93.493
21.836,93.689
20.933,94.120
19.960,94.355
18.988,94.590
18.016,94.826
17.034,95.022
16.053,95.218
15.103,95.531
14.167,95.884
13.201,96.158
12.229,96.394
11.368,96.903
10.400,97.178
9.517,97.648
8.556,97.922
7.719,98.471


==> data/pr_curves/WNet-noP_wd_meta.csv <==
auc,f1,eer
72.559,70.519,69.933


==> data/pr_curves/WNet-yesP_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
93.333,2.410
93.750,2.582
94.118,2.754
94.444,2.926
94.737,3.098
95.000,3.270
95.238,3.442
95.455,3.614
95.652,3.787
95.833,3.959
96.000,4.131
96.154,4.303
96.296,4.475
96.429,4.647
96.552,4.819
96.667,4.991
93.548,4.991
93.750,5.164
93.939,5.336
94.118,5.508
94.286,5.680
94.444,5.852
94.595,6.024
92.105,6.024
89.744,6.024
90.000,6.196
90.244,6.368
88.095,6.368
88.372,6.540
88.636,6.713
88.889,6.885
89.130,7.057
89.362,7.229
89.583,7.401
89.796,7.573
90.000,7.745
90.196,7.917
88.462,7.917
88.679,8.090
88.889,8.262
89.091,8.434
87.500,8.434
87.719,8.606
87.931,8.778
88.136,8.950
86.667,8.950
86.885,9.122
87.097,9.294
85.714,9.294
85.938,9.466
84.615,9.466
84.848,9.639
85.075,9.811
85.294,9.983
85.507,10.155
84.286,10.155
84.507,10.327
83.333,10.327
83.562,10.499
83.784,10.671
84.000,10.843
84.211,11.015
84.416,11.188
83.333,11.188
82.278,11.188
82.500,11.360
82.716,11.532
82.927,11.704
83.133,11.876
83.333,12.048
82.353,12.048
81.395,12.048
81.609,12.220
81.818,12.392
82.022,12.565
82.222,12.737
81.319,12.737
81.522,12.909
80.645,12.909
80.851,13.081
81.053,13.253
80.208,13.253
80.412,13.425
80.612,13.597
79.798,13.597
80.000,13.769
80.198,13.941
80.392,14.114
79.612,14.114
79.808,14.286
80.000,14.458
79.245,14.458
78.505,14.458
77.778,14.458
77.982,14.630
77.273,14.630
77.477,14.802
77.679,14.974
77.876,15.146
77.193,15.146
76.522,15.146
76.724,15.318
76.923,15.491
76.271,15.491
76.471,15.663
76.667,15.835
76.033,15.835
76.230,16.007
76.423,16.179
76.613,16.351
76.000,16.351
76.190,16.523
76.378,16.695
75.781,16.695
75.969,16.867
76.154,17.040
76.336,17.212
75.758,17.212
75.940,17.384
76.119,17.556
76.296,17.728
76.471,17.900
76.642,18.072
76.812,18.244
76.259,18.244
75.714,18.244
75.887,18.417
75.352,18.417
74.825,18.417
75.000,18.589
74.483,18.589
74.658,18.761
74.830,18.933
75.000,19.105
75.168,19.277
75.333,19.449
75.497,19.621
75.658,19.793
75.817,19.966
75.974,20.138
75.484,20.138
75.641,20.310
75.159,20.310
75.316,20.482
75.472,20.654
75.625,20.826
75.776,20.998
75.926,21.170
76.074,21.343
75.610,21.343
75.758,21.515
75.301,21.515
74.850,21.515
75.000,21.687
75.148,21.859
75.294,22.031
74.854,22.031
74.419,22.031
74.566,22.203
74.713,22.375
74.857,22.547
75.000,22.719
75.141,22.892
75.281,23.064
74.860,23.064
75.000,23.236
75.138,23.408
75.275,23.580
75.410,23.752
75.000,23.752
74.595,23.752
74.194,23.752
74.332,23.924
74.468,24.096
74.603,24.269
74.737,24.441
74.869,24.613
74.479,24.613
74.093,24.613
74.227,24.785
73.846,24.785
73.980,24.957
74.112,25.129
74.242,25.301
74.372,25.473
74.500,25.645
74.627,25.818
74.752,25.990
74.877,26.162
75.000,26.334
75.122,26.506
74.757,26.506
74.879,26.678
75.000,26.850
75.120,27.022
75.238,27.194
74.882,27.194
75.000,27.367
75.117,27.539
74.766,27.539
74.884,27.711
75.000,27.883
75.115,28.055
75.229,28.227
74.886,28.227
74.545,28.227
74.661,28.399
74.775,28.571
74.888,28.744
75.000,28.916
75.111,29.088
75.221,29.260
75.330,29.432
75.000,29.432
75.109,29.604
75.217,29.776
74.892,29.776
74.569,29.776
74.678,29.948
74.786,30.120
74.894,30.293
75.000,30.465
75.105,30.637
74.790,30.637
74.895,30.809
75.000,30.981
75.104,31.153
75.207,31.325
75.309,31.497
75.000,31.497
74.694,31.497
74.390,31.497
74.494,31.670
74.597,31.842
74.699,32.014
74.400,32.014
74.104,32.014
73.810,32.014
73.913,32.186
74.016,32.358
73.725,32.358
73.828,32.530
73.930,32.702
73.643,32.702
73.745,32.874
73.846,33.046
73.563,33.046
73.664,33.219
73.384,33.219
73.106,33.219
72.830,33.219
72.932,33.391
72.659,33.391
72.761,33.563
72.491,33.563
72.222,33.563
71.956,33.563
72.059,33.735
72.161,33.907
71.898,33.907
72.000,34.079
71.739,34.079
71.841,34.251
71.583,34.251
71.685,34.423
71.786,34.596
71.530,34.596
71.631,34.768
71.378,34.768
71.127,34.768
71.228,34.940
71.329,35.112
71.080,35.112
71.181,35.284
71.280,35.456
71.034,35.456
70.790,35.456
70.890,35.628
70.990,35.800
70.748,35.800
70.508,35.800
70.608,35.972
70.370,35.972
70.134,35.972
70.234,36.145
70.333,36.317
70.432,36.489
70.199,36.489
70.297,36.661
70.066,36.661
69.836,36.661
69.935,36.833
69.707,36.833
69.805,37.005
69.903,37.177
69.677,37.177
69.775,37.349
69.872,37.522
69.968,37.694
70.064,37.866
69.841,37.866
69.620,37.866
69.716,38.038
69.811,38.210
69.906,38.382
69.688,38.382
69.470,38.382
69.565,38.554
69.659,38.726
69.444,38.726
69.231,38.726
69.018,38.726
68.807,38.726
68.902,38.898
68.693,38.898
68.485,38.898
68.278,38.898
68.373,39.071
68.168,39.071
67.964,39.071
68.060,39.243
67.857,39.243
67.656,39.243
67.456,39.243
67.552,39.415
67.353,39.415
67.449,39.587
67.251,39.587
67.055,39.587
67.151,39.759
67.246,39.931
67.052,39.931
67.147,40.103
67.241,40.275
67.335,40.448
67.429,40.620
67.521,40.792
67.330,40.792
67.139,40.792
66.949,40.792
67.042,40.964
66.854,40.964
66.667,40.964
66.480,40.964
66.295,40.964
66.111,40.964
65.928,40.964
65.746,40.964
65.565,40.964
65.385,40.964
65.479,41.136
65.301,41.136
65.123,41.136
65.217,41.308
65.041,41.308
64.865,41.308
64.690,41.308
64.516,41.308
64.343,41.308
64.439,41.480
64.267,41.480
64.096,41.480
63.926,41.480
64.021,41.652
64.116,41.824
64.211,41.997
64.042,41.997
63.874,41.997
63.969,42.169
64.062,42.341
64.156,42.513
63.990,42.513
63.824,42.513
63.918,42.685
63.753,42.685
63.590,42.685
63.427,42.685
63.520,42.857
63.359,42.857
63.198,42.857
63.291,43.029
63.384,43.201
63.476,43.373
63.317,43.373
63.158,43.373
63.000,43.373
62.843,43.373
62.935,43.546
62.779,43.546
62.624,43.546
62.716,43.718
62.562,43.718
62.408,43.718
62.500,43.890
62.347,43.890
62.195,43.890
62.287,44.062
62.136,44.062
62.228,44.234
62.077,44.234
61.928,44.234
62.019,44.406
62.110,44.578
61.962,44.578
61.814,44.578
61.905,44.750
61.758,44.750
61.848,44.923
61.702,44.923
61.557,44.923
61.647,45.095
61.737,45.267
61.593,45.267
61.682,45.439
61.538,45.439
61.628,45.611
61.485,45.611
61.343,45.611
61.432,45.783
61.290,45.783
61.379,45.955
61.468,46.127
61.556,46.299
61.416,46.299
61.503,46.472
61.591,46.644
61.678,46.816
61.538,46.816
61.400,46.816
61.486,46.988
61.573,47.160
61.435,47.160
61.521,47.332
61.384,47.332
61.247,47.332
61.333,47.504
61.197,47.504
61.062,47.504
60.927,47.504
60.793,47.504
60.879,47.676
60.965,47.849
60.832,47.849
60.699,47.849
60.784,48.021
60.870,48.193
60.954,48.365
60.823,48.365
60.691,48.365
60.776,48.537
60.645,48.537
60.515,48.537
60.385,48.537
60.256,48.537
60.128,48.537
60.000,48.537
59.873,48.537
59.746,48.537
59.619,48.537
59.494,48.537
59.368,48.537
59.244,48.537
59.119,48.537
58.996,48.537
58.873,48.537
58.958,48.709
58.836,48.709
58.921,48.881
58.799,48.881
58.884,49.053
58.763,49.053
58.642,49.053
58.727,49.225
58.607,49.225
58.487,49.225
58.571,49.398
58.656,49.570
58.537,49.570
58.621,49.742
58.502,49.742
58.586,49.914
58.669,50.086
58.753,50.258
58.635,50.258
58.717,50.430
58.800,50.602
58.882,50.775
58.964,50.947
58.847,50.947
58.929,51.119
58.812,51.119
58.696,51.119
58.777,51.291
58.661,51.291
58.743,51.463
58.627,51.463
58.708,51.635
58.594,51.635
58.480,51.635
58.560,51.807
58.447,51.807
58.333,51.807
58.414,51.979
58.301,51.979
58.382,52.151
58.269,52.151
58.157,52.151
58.046,52.151
57.935,52.151
57.824,52.151
57.714,52.151
57.605,52.151
57.495,52.151
57.386,52.151
57.467,52.324
57.358,52.324
57.439,52.496
57.331,52.496
57.411,52.668
57.303,52.668
57.383,52.840
57.276,52.840
57.169,52.840
57.249,53.012
57.143,53.012
57.222,53.184
57.116,53.184
57.196,53.356
57.090,53.356
57.169,53.528
57.064,53.528
57.143,53.701
57.221,53.873
57.117,53.873
57.195,54.045
57.091,54.045
56.987,54.045
56.884,54.045
56.781,54.045
56.679,54.045
56.577,54.045
56.655,54.217
56.553,54.217
56.631,54.389
56.530,54.389
56.607,54.561
56.506,54.561
56.406,54.561
56.306,54.561
56.283,54.733
56.261,54.905
56.338,55.077
56.140,55.077
55.944,55.077
56.021,55.250
55.826,55.250
55.633,55.250
55.709,55.422
55.517,55.422
55.594,55.594
55.670,55.766
55.479,55.766
55.290,55.766
55.102,55.766
54.915,55.766
54.899,55.938
54.714,55.938
54.790,56.110
54.866,56.282
54.682,56.282
54.500,56.282
54.576,56.454
54.395,56.454
54.215,56.454
54.036,56.454
53.859,56.454
53.846,56.627
53.834,56.799
53.659,56.799
53.734,56.971
53.560,56.971
53.387,56.971
53.462,57.143
53.451,57.315
53.440,57.487
53.514,57.659
53.503,57.831
53.333,57.831
53.165,57.831
52.997,57.831
53.071,58.003
53.145,58.176
53.218,58.348
53.052,58.348
53.042,58.520
53.033,58.692
53.023,58.864
52.859,58.864
52.851,59.036
52.688,59.036
52.527,59.036
52.599,59.208
52.672,59.380
52.664,59.552
52.656,59.725
52.496,59.725
52.568,59.897
52.410,59.897
52.252,59.897
52.324,60.069
52.167,60.069
52.239,60.241
52.310,60.413
52.155,60.413
52.148,60.585
52.219,60.757
52.212,60.929
52.206,61.102
52.053,61.102
52.123,61.274
52.193,61.446
52.187,61.618
52.035,61.618
52.104,61.790
51.954,61.790
51.804,61.790
51.655,61.790
51.724,61.962
51.793,62.134
51.788,62.306
51.641,62.306
51.494,62.306
51.489,62.478
51.344,62.478
51.199,62.478
51.055,62.478
51.124,62.651
50.980,62.651
51.049,62.823
51.117,62.995
50.975,62.995
50.833,62.995
50.831,63.167
50.691,63.167
50.759,63.339
50.826,63.511
50.687,63.511
50.548,63.511
50.410,63.511
50.272,63.511
50.272,63.683
50.271,63.855
50.135,63.855
50.202,64.028
50.067,64.028
50.134,64.200
50.134,64.372
50.201,64.544
50.067,64.544
50.133,64.716
50.000,64.716
50.000,64.888
49.868,64.888
49.736,64.888
49.605,64.888
49.606,65.060
49.672,65.232
49.738,65.404
49.804,65.577
49.869,65.749
49.740,65.749
49.610,65.749
49.676,65.921
49.741,66.093
49.806,66.265
49.677,66.265
49.550,66.265
49.614,66.437
49.487,66.437
49.488,66.609
49.362,66.609
49.237,66.609
49.239,66.781
49.114,66.781
49.178,66.954
49.054,66.954
48.931,66.954
48.933,67.126
48.936,67.298
48.814,67.298
48.692,67.298
48.571,67.298
48.451,67.298
48.331,67.298
48.212,67.298
48.093,67.298
47.975,67.298
47.858,67.298
47.741,67.298
47.625,67.298
47.689,67.470
47.573,67.470
47.458,67.470
47.343,67.470
47.349,67.642
47.356,67.814
47.362,67.986
47.249,67.986
47.136,67.986
47.199,68.158
47.087,68.158
47.150,68.330
47.212,68.503
47.101,68.503
47.163,68.675
47.226,68.847
47.114,68.847
47.176,69.019
47.239,69.191
47.128,69.191
47.190,69.363
47.079,69.363
46.970,69.363
46.860,69.363
46.752,69.363
46.813,69.535
46.821,69.707
46.882,69.880
46.774,69.880
46.782,70.052
46.789,70.224
46.850,70.396
46.743,70.396
46.636,70.396
46.530,70.396
46.591,70.568
46.485,70.568
46.380,70.568
46.275,70.568
46.336,70.740
46.232,70.740
46.292,70.912
46.300,71.084
46.361,71.256
46.257,71.256
46.154,71.256
46.051,71.256
45.949,71.256
45.847,71.256
45.907,71.429
45.806,71.429
45.705,71.429
45.765,71.601
45.824,71.773
45.884,71.945
45.783,71.945
45.683,71.945
45.742,72.117
45.593,72.117
45.445,72.117
45.297,72.117
45.307,72.289
45.366,72.461
45.328,72.633
45.338,72.806
45.299,72.978
45.261,73.150
45.117,73.150
45.175,73.322
45.032,73.322
44.889,73.322
44.748,73.322
44.607,73.322
44.468,73.322
44.329,73.322
44.341,73.494
44.203,73.494
44.066,73.494
44.124,73.666
44.136,73.838
44.193,74.010
44.057,74.010
43.922,74.010
43.788,74.010
43.655,74.010
43.712,74.182
43.579,74.182
43.448,74.182
43.317,74.182
43.330,74.355
43.387,74.527
43.443,74.699
43.313,74.699
43.284,74.871
43.155,74.871
43.027,74.871
43.083,75.043
43.097,75.215
42.970,75.215
42.941,75.387
42.815,75.387
42.690,75.387
42.566,75.387
42.442,75.387
42.319,75.387
42.197,75.387
42.075,75.387
42.131,75.559
42.010,75.559
41.889,75.559
41.770,75.559
41.785,75.731
41.761,75.904
41.643,75.904
41.525,75.904
41.408,75.904
41.292,75.904
41.176,75.904
41.061,75.904
40.947,75.904
40.833,75.904
40.850,76.076
40.737,76.076
40.625,76.076
40.513,76.076
40.402,76.076
40.292,76.076
40.182,76.076
40.073,76.076
40.054,76.248
40.036,76.420
40.018,76.592
39.910,76.592
39.964,76.764
39.857,76.764
39.875,76.936
39.769,76.936
39.752,77.108
39.735,77.281
39.629,77.281
39.525,77.281
39.421,77.281
39.405,77.453
39.301,77.453
39.354,77.625
39.252,77.625
39.304,77.797
39.202,77.797
39.100,77.797
38.999,77.797
38.985,77.969
38.884,77.969
38.903,78.141
38.770,78.141
38.723,78.313
38.592,78.313
38.462,78.313
38.332,78.313
38.203,78.313
38.075,78.313
37.948,78.313
37.822,78.313
37.697,78.313
37.748,78.485
37.737,78.657
37.789,78.830
37.664,78.830
37.541,78.830
37.418,78.830
37.469,79.002
37.520,79.174
37.480,79.346
37.530,79.518
37.520,79.690
37.540,79.862
37.419,79.862
37.299,79.862
37.179,79.862
37.061,79.862
37.052,80.034
36.934,80.034
36.817,80.034
36.701,80.034
36.585,80.034
36.471,80.034
36.357,80.034
36.243,80.034
36.131,80.034
36.019,80.034
35.907,80.034
35.797,80.034
35.846,80.207
35.736,80.207
35.731,80.379
35.622,80.379
35.671,80.551
35.720,80.723
35.611,80.723
35.503,80.723
35.396,80.723
35.290,80.723
35.184,80.723
35.079,80.723
34.974,80.723
34.870,80.723
34.766,80.723
34.815,80.895
34.712,80.895
34.610,80.895
34.508,80.895
34.407,80.895
34.307,80.895
34.182,80.895
34.180,81.067
34.129,81.239
34.006,81.239
33.884,81.239
33.763,81.239
33.642,81.239
33.523,81.239
33.404,81.239
33.286,81.239
33.169,81.239
33.170,81.411
33.054,81.411
32.939,81.411
32.824,81.411
32.711,81.411
32.712,81.583
32.759,81.756
32.646,81.756
32.603,81.928
32.491,81.928
32.538,82.100
32.584,82.272
32.473,82.272
32.363,82.272
32.254,82.272
32.145,82.272
32.148,82.444
32.107,82.616
32.000,82.616
31.960,82.788
31.984,82.960
31.878,82.960
31.773,82.960
31.669,82.960
31.714,83.133
31.610,83.133
31.507,83.133
31.404,83.133
31.367,83.305
31.392,83.477
31.395,83.649
31.294,83.649
31.194,83.649
31.074,83.649
30.955,83.649
30.838,83.649
30.721,83.649
30.605,83.649
30.489,83.649
30.375,83.649
30.262,83.649
30.230,83.821
30.118,83.821
30.068,83.993
30.055,84.165
29.945,84.165
29.835,84.165
29.726,84.165
29.618,84.165
29.511,84.165
29.405,84.165
29.299,84.165
29.194,84.165
29.090,84.165
28.986,84.165
28.960,84.337
28.857,84.337
28.756,84.337
28.655,84.337
28.663,84.509
28.563,84.509
28.505,84.682
28.390,84.682
28.276,84.682
28.163,84.682
28.050,84.682
28.043,84.854
27.932,84.854
27.822,84.854
27.712,84.854
27.604,84.854
27.496,84.854
27.389,84.854
27.283,84.854
27.178,84.854
27.143,85.026
27.039,85.026
26.936,85.026
26.917,85.198
26.913,85.370
26.811,85.370
26.710,85.370
26.609,85.370
26.496,85.370
26.478,85.542
26.366,85.542
26.335,85.714
26.224,85.714
26.236,85.886
26.126,85.886
26.017,85.886
25.909,85.886
25.907,86.059
25.800,86.059
25.838,86.231
25.732,86.231
25.627,86.231
25.625,86.403
25.521,86.403
25.418,86.403
25.315,86.403
25.327,86.575
25.226,86.575
25.125,86.575
25.012,86.575
25.050,86.747
24.938,86.747
24.951,86.919
24.840,86.919
24.731,86.919
24.622,86.919
24.515,86.919
24.408,86.919
24.302,86.919
24.197,86.919
24.094,86.919
23.990,86.919
23.888,86.919
23.787,86.919
23.756,87.091
23.645,87.091
23.658,87.263
23.683,87.435
23.573,87.435
23.598,87.608
23.622,87.780
23.636,87.952
23.527,87.952
23.419,87.952
23.312,87.952
23.206,87.952
23.101,87.952
23.115,88.124
23.150,88.296
23.046,88.296
22.943,88.296
22.841,88.296
22.739,88.296
22.639,88.296
22.530,88.296
22.421,88.296
22.455,88.468
22.348,88.468
22.241,88.468
22.136,88.468
22.032,88.468
21.928,88.468
21.826,88.468
21.724,88.468
21.624,88.468
21.515,88.468
21.408,88.468
21.301,88.468
21.196,88.468
21.092,88.468
20.988,88.468
20.961,88.640
20.859,88.640
20.758,88.640
20.650,88.640
20.624,88.812
20.517,88.812
20.411,88.812
20.307,88.812
20.204,88.812
20.101,88.812
20.117,88.985
20.015,88.985
19.915,88.985
19.808,88.985
19.703,88.985
19.598,88.985
19.495,88.985
19.392,88.985
19.415,89.157
19.314,89.157
19.214,89.157
19.107,89.157
19.002,89.157
18.898,89.157
18.795,89.157
18.694,89.157
18.593,89.157
18.487,89.157
18.437,89.329
18.333,89.329
18.230,89.329
18.163,89.501
18.062,89.501
17.956,89.501
17.851,89.501
17.747,89.501
17.715,89.673
17.613,89.673
17.513,89.673
17.407,89.673
17.303,89.673
17.200,89.673
17.099,89.673
17.120,89.845
17.020,89.845
16.915,89.845
16.812,89.845
16.709,89.845
16.608,89.845
16.608,90.017
16.504,90.017
16.520,90.189
16.416,90.189
16.314,90.189
16.264,90.361
16.164,90.361
16.060,90.361
15.957,90.361
15.915,90.534
15.815,90.534
15.711,90.534
15.608,90.534
15.578,90.706
15.477,90.706
15.373,90.706
15.300,90.878
15.199,90.878
15.094,90.878
14.991,90.878
14.890,90.878
14.901,91.050
14.801,91.050
14.699,91.050
14.714,91.222
14.613,91.222
14.513,91.222
14.410,91.222
14.309,91.222
14.205,91.222
14.103,91.222
14.104,91.394
14.003,91.394
13.901,91.394
13.840,91.566
13.740,91.566
13.638,91.566
13.537,91.566
13.434,91.566
13.333,91.566
13.231,91.566
13.129,91.566
13.026,91.566
12.925,91.566
12.822,91.566
12.831,91.738
12.784,91.910
12.684,91.910
12.582,91.910
12.482,91.910
12.381,91.910
12.279,91.910
12.259,92.083
12.159,92.083
12.058,92.083
11.980,92.255
11.976,92.427
11.948,92.599
11.933,92.771
11.831,92.771
11.816,92.943
11.786,93.115
11.685,93.115
11.585,93.115
11.484,93.115
11.382,93.115
11.382,93.287
11.280,93.287
11.180,93.287
11.079,93.287
10.978,93.287
10.877,93.287
10.873,93.460
10.882,93.632
10.781,93.632
10.679,93.632
10.577,93.632
10.476,93.632
10.374,93.632
10.324,93.804
10.335,93.976
10.234,93.976
10.134,93.976
10.053,94.148
10.064,94.320
9.964,94.320
9.863,94.320
9.872,94.492
9.772,94.492
9.671,94.492
9.569,94.492
9.469,94.492
9.369,94.492
9.267,94.492
9.225,94.664
9.124,94.664
9.079,94.836
9.006,95.009
8.906,95.009
8.874,95.181
8.873,95.353
8.790,95.525
8.726,95.697
8.661,95.869
8.560,95.869
8.460,95.869
8.440,96.041
8.402,96.213
8.301,96.213
8.250,96.386
8.149,96.386
8.119,96.558
8.108,96.730
8.008,96.730
8.007,96.902
7.907,96.902
7.806,96.902
7.706,96.902
7.651,97.074
7.645,97.246
7.604,97.418
7.504,97.418
7.466,97.590
7.366,97.590
7.324,97.762
7.270,97.935
7.169,97.935
7.141,98.107
7.041,98.107
7.043,98.279
6.943,98.279
6.842,98.279
6.742,98.279
6.642,98.279
6.541,98.279
6.521,98.451
6.421,98.451
6.321,98.451
6.221,98.451
6.120,98.451
6.020,98.451
6.008,98.623
5.908,98.623
5.808,98.623
5.708,98.623
5.607,98.623
5.507,98.623
5.407,98.623
5.307,98.623
5.206,98.623
5.106,98.623
5.006,98.623
4.905,98.623
4.849,98.795
4.749,98.795
4.649,98.795
4.549,98.795
4.529,98.967
4.465,99.139
4.365,99.139
4.264,99.139
4.188,99.312
4.088,99.312
3.988,99.312
3.888,99.312
3.788,99.312
3.688,99.312
3.588,99.312
3.487,99.312
3.387,99.312
3.287,99.312
3.187,99.312
3.087,99.312
2.987,99.312
2.887,99.312
2.787,99.312
2.687,99.312
2.587,99.312
2.487,99.312
2.386,99.312
2.286,99.312
2.186,99.312
2.086,99.312
1.986,99.312
1.886,99.312
1.803,99.484
1.703,99.484
1.602,99.484
1.502,99.484
1.402,99.484
1.302,99.484
1.202,99.484
1.102,99.484
1.002,99.484
0.902,99.484


==> data/pr_curves/WNet-yesP_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
93.333,2.410
94.444,2.926
95.455,3.614
96.296,4.475
93.548,4.991
94.286,5.680
92.105,6.024
89.744,6.024
88.095,6.368
89.130,7.057
90.000,7.745
88.462,7.917
87.500,8.434
85.714,9.294
84.615,9.466
85.507,10.155
84.286,10.155
84.416,11.188
83.333,11.188
82.278,11.188
83.133,11.876
81.395,12.048
82.222,12.737
80.645,12.909
79.798,13.597
79.245,14.458
77.778,14.458
76.522,15.146
76.423,16.179
76.336,17.212
76.812,18.244
75.714,18.244
74.483,18.589
75.333,19.449
75.316,20.482
76.074,21.343
74.850,21.515
74.857,22.547
75.275,23.580
74.194,23.752
74.869,24.613
73.846,24.785
74.500,25.645
75.122,26.506
75.117,27.539
74.775,28.571
75.330,29.432
75.000,30.465
75.309,31.497
74.400,32.014
73.643,32.702
72.659,33.391
71.739,34.079
71.228,34.940
70.508,35.800
69.836,36.661
69.968,37.694
69.659,38.726
68.485,38.898
67.456,39.243
67.241,40.275
66.480,40.964
65.385,40.964
64.343,41.308
64.062,42.341
63.198,42.857
62.562,43.718
61.962,44.578
61.628,45.611
61.591,46.644
61.062,47.504
60.776,48.537
59.746,48.537
58.799,48.881
58.586,49.914
58.964,50.947
58.447,51.807
57.495,52.151
57.222,53.184
56.679,54.045
56.338,55.077
55.575,55.766
54.682,56.282
53.746,56.799
53.503,57.831
52.950,58.692
52.656,59.725
52.219,60.757
52.104,61.790
51.344,62.478
50.759,63.339
50.134,64.200
49.606,65.060
49.741,66.093
49.178,66.954
48.212,67.298
47.299,67.814
47.226,68.847
46.882,69.880
46.336,70.740
45.765,71.601
45.328,72.633
44.561,73.322
43.833,74.010
43.284,74.871
42.401,75.387
41.525,75.904
40.513,76.076
39.875,76.936
39.304,77.797
38.429,78.313
37.572,78.830
37.540,79.862
36.528,80.034
35.671,80.551
34.712,80.895
33.763,81.239
32.756,81.411
32.232,82.272
31.714,83.133
30.857,83.649
30.000,84.165
28.986,84.165
28.114,84.682
27.118,84.854
26.380,85.542
25.653,86.231
24.926,86.919
23.922,86.919
23.636,87.952
22.689,88.296
21.697,88.468
20.708,88.640
19.763,88.985
18.775,89.157
17.833,89.501
16.893,89.845
16.035,90.361
15.177,90.878
14.236,91.222
13.297,91.566
12.355,91.910
11.844,92.771
10.985,93.287
10.259,93.976
9.402,94.492
8.873,95.353
8.362,96.213
7.651,97.074
7.141,97.935
6.284,98.451
5.299,98.623
4.443,99.139
3.458,99.312
2.458,99.312
1.472,99.484


==> data/pr_curves/WNet-yesP_wa_meta.csv <==
auc,f1,eer
56.391,56.869,55.594


==> data/pr_curves/WNet-yesP_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
92.857,0.660
93.333,0.711
93.750,0.761
94.118,0.812
94.444,0.863
94.737,0.914
95.000,0.964
95.238,1.015
95.455,1.066
95.652,1.117
95.833,1.168
96.000,1.218
96.154,1.269
96.296,1.320
96.429,1.371
96.552,1.421
96.667,1.472
96.774,1.523
96.875,1.574
96.970,1.624
97.059,1.675
97.222,1.777
97.368,1.878
97.500,1.980
97.619,2.081
97.727,2.183
97.826,2.284
97.917,2.386
98.000,2.487
98.077,2.589
98.148,2.690
98.214,2.792
98.276,2.893
98.333,2.995
98.387,3.096
98.438,3.198
98.485,3.299
98.529,3.401
98.571,3.503
98.611,3.604
98.649,3.706
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
98.864,4.416
98.889,4.518
97.826,4.569
97.872,4.670
97.917,4.772
97.959,4.873
98.000,4.975
98.039,5.076
98.077,5.178
98.113,5.279
98.148,5.381
98.182,5.482
98.214,5.584
98.246,5.685
98.276,5.787
98.305,5.888
98.333,5.990
98.361,6.091
98.387,6.193
98.413,6.294
98.438,6.396
98.462,6.497
98.485,6.599
98.507,6.701
98.529,6.802
98.551,6.904
98.571,7.005
98.592,7.107
98.611,7.208
98.630,7.310
98.649,7.411
98.667,7.513
98.684,7.614
98.701,7.716
98.718,7.817
98.734,7.919
98.750,8.020
98.765,8.122
98.780,8.223
98.182,8.223
98.204,8.325
98.225,8.426
98.246,8.528
98.266,8.629
98.286,8.731
98.305,8.832
98.324,8.934
98.343,9.036
98.361,9.137
98.378,9.239
98.396,9.340
98.413,9.442
98.429,9.543
98.446,9.645
98.462,9.746
98.477,9.848
98.492,9.949
98.507,10.051
98.522,10.152
98.537,10.254
98.551,10.355
98.565,10.457
98.578,10.558
98.592,10.660
98.605,10.761
98.618,10.863
98.630,10.964
98.643,11.066
98.655,11.168
98.667,11.269
98.678,11.371
98.690,11.472
98.701,11.574
98.712,11.675
98.723,11.777
98.734,11.878
98.745,11.980
98.755,12.081
98.765,12.183
98.776,12.284
98.785,12.386
98.795,12.487
98.400,12.487
98.413,12.589
98.425,12.690
98.438,12.792
98.450,12.893
98.462,12.995
98.092,13.046
98.106,13.147
98.120,13.249
98.134,13.350
98.148,13.452
97.794,13.503
97.810,13.604
97.826,13.706
97.842,13.807
97.857,13.909
97.872,14.010
97.887,14.112
97.544,14.112
97.561,14.213
97.578,14.315
97.594,14.416
97.611,14.518
97.627,14.619
97.643,14.721
97.315,14.721
97.333,14.822
97.351,14.924
97.368,15.025
97.386,15.127
97.403,15.228
97.419,15.330
97.436,15.431
97.452,15.533
97.468,15.635
97.161,15.635
97.179,15.736
97.196,15.838
97.214,15.939
97.231,16.041
97.248,16.142
97.264,16.244
97.281,16.345
97.297,16.447
97.313,16.548
97.329,16.650
97.345,16.751
97.361,16.853
97.376,16.954
97.391,17.056
97.118,17.107
97.135,17.208
97.151,17.310
97.167,17.411
97.183,17.513
97.199,17.614
97.214,17.716
96.953,17.766
96.685,17.766
96.419,17.766
96.438,17.868
96.458,17.970
96.206,18.020
96.226,18.122
96.247,18.223
96.267,18.325
96.286,18.426
96.306,18.528
96.325,18.629
96.073,18.629
96.094,18.731
96.114,18.832
96.134,18.934
96.154,19.036
95.908,19.036
95.929,19.137
95.949,19.239
95.970,19.340
95.990,19.442
96.010,19.543
96.030,19.645
95.792,19.645
95.813,19.746
95.577,19.746
95.599,19.848
95.620,19.949
95.642,20.051
95.663,20.152
95.683,20.254
95.704,20.355
95.724,20.457
95.745,20.558
95.765,20.660
95.785,20.761
95.804,20.863
95.824,20.964
95.843,21.066
95.862,21.168
95.881,21.269
95.900,21.371
95.918,21.472
95.937,21.574
95.955,21.675
95.973,21.777
95.991,21.878
95.778,21.878
95.796,21.980
95.815,22.081
95.833,22.183
95.852,22.284
95.870,22.386
95.887,22.487
95.905,22.589
95.923,22.690
95.726,22.741
95.745,22.843
95.541,22.843
95.339,22.843
95.359,22.944
95.378,23.046
95.397,23.147
95.417,23.249
95.436,23.350
95.455,23.452
95.473,23.553
95.492,23.655
95.510,23.756
95.528,23.858
95.547,23.959
95.565,24.061
95.582,24.162
95.600,24.264
95.618,24.365
95.437,24.416
95.455,24.518
95.472,24.619
95.294,24.670
95.312,24.772
95.331,24.873
95.349,24.975
95.367,25.076
95.385,25.178
95.211,25.228
95.229,25.330
95.057,25.381
95.076,25.482
94.906,25.533
94.925,25.635
94.747,25.635
94.766,25.736
94.786,25.838
94.805,25.939
94.824,26.041
94.843,26.142
94.862,26.244
94.689,26.244
94.708,26.345
94.727,26.447
94.746,26.548
94.765,26.650
94.604,26.701
94.624,26.802
94.643,26.904
94.662,27.005
94.681,27.107
94.700,27.208
94.718,27.310
94.737,27.411
94.755,27.513
94.774,27.614
94.792,27.716
94.627,27.716
94.473,27.766
94.492,27.868
94.511,27.970
94.530,28.071
94.549,28.173
94.567,28.274
94.585,28.376
94.604,28.477
94.622,28.579
94.463,28.579
94.305,28.579
94.147,28.579
94.000,28.629
94.020,28.731
93.864,28.731
93.719,28.782
93.740,28.883
93.586,28.883
93.607,28.985
93.464,29.036
93.485,29.137
93.333,29.137
93.355,29.239
93.376,29.340
93.398,29.442
93.419,29.543
93.440,29.645
93.461,29.746
93.323,29.797
93.344,29.898
93.365,30.000
93.386,30.102
93.407,30.203
93.271,30.254
93.292,30.355
93.313,30.457
93.333,30.558
93.354,30.660
93.220,30.711
93.241,30.812
93.109,30.863
93.130,30.964
92.998,31.015
93.020,31.117
93.041,31.218
93.062,31.320
93.083,31.421
93.103,31.523
93.124,31.624
93.145,31.726
93.165,31.827
93.027,31.827
93.047,31.929
92.910,31.929
92.931,32.030
92.952,32.132
92.815,32.132
92.690,32.183
92.711,32.284
92.733,32.386
92.598,32.386
92.464,32.386
92.486,32.487
92.507,32.589
92.529,32.690
92.550,32.792
92.571,32.893
92.450,32.944
92.472,33.046
92.493,33.147
92.514,33.249
92.535,33.350
92.556,33.452
92.577,33.553
92.598,33.655
92.618,33.756
92.639,33.858
92.521,33.909
92.541,34.010
92.414,34.010
92.435,34.112
92.455,34.213
92.476,34.315
92.360,34.365
92.381,34.467
92.402,34.569
92.276,34.569
92.297,34.670
92.183,34.721
92.204,34.822
92.225,34.924
92.102,34.924
92.123,35.025
92.144,35.127
92.165,35.228
92.185,35.330
92.206,35.431
92.084,35.431
92.105,35.533
92.126,35.635
92.147,35.736
92.026,35.736
92.047,35.838
92.068,35.939
91.948,35.939
91.829,35.939
91.710,35.939
91.731,36.041
91.753,36.142
91.774,36.244
91.795,36.345
91.816,36.447
91.837,36.548
91.720,36.548
91.741,36.650
91.762,36.751
91.783,36.853
91.803,36.954
91.824,37.056
91.709,37.056
91.729,37.157
91.615,37.157
91.635,37.259
91.521,37.259
91.542,37.360
91.563,37.462
91.584,37.563
91.471,37.563
91.492,37.665
91.379,37.665
91.400,37.766
91.422,37.868
91.443,37.970
91.463,38.071
91.484,38.173
91.505,38.274
91.404,38.325
91.425,38.426
91.315,38.426
91.205,38.426
91.226,38.528
91.247,38.629
91.268,38.731
91.159,38.731
91.180,38.832
91.201,38.934
91.222,39.036
91.114,39.036
91.135,39.137
91.156,39.239
91.176,39.340
91.080,39.391
91.101,39.492
91.121,39.594
91.142,39.695
91.163,39.797
91.183,39.898
91.204,40.000
91.224,40.102
91.129,40.152
91.149,40.254
91.170,40.355
91.190,40.457
91.210,40.558
91.106,40.558
91.126,40.660
91.146,40.761
91.166,40.863
91.186,40.964
91.094,41.015
91.114,41.117
91.134,41.218
91.153,41.320
91.173,41.421
91.193,41.523
91.091,41.523
91.111,41.624
91.010,41.624
91.030,41.726
91.050,41.827
90.959,41.878
90.869,41.929
90.889,42.030
90.800,42.081
90.820,42.183
90.840,42.284
90.860,42.386
90.771,42.437
90.791,42.538
90.811,42.640
90.723,42.690
90.635,42.741
90.548,42.792
90.568,42.893
90.588,42.995
90.608,43.096
90.628,43.198
90.648,43.299
90.668,43.401
90.476,43.401
90.496,43.503
90.516,43.604
90.536,43.706
90.556,43.807
90.576,43.909
90.596,44.010
90.615,44.112
90.427,44.112
90.447,44.213
90.373,44.315
90.196,44.365
90.123,44.467
90.051,44.569
89.980,44.670
90.000,44.772
90.020,44.873
90.041,44.975
90.061,45.076
90.081,45.178
90.101,45.279
89.930,45.330
89.950,45.431
89.970,45.533
89.900,45.635
89.831,45.736
89.851,45.838
89.871,45.939
89.891,46.041
89.822,46.142
89.842,46.244
89.862,46.345
89.794,46.447
89.814,46.548
89.834,46.650
89.854,46.751
89.786,46.853
89.806,46.954
89.739,47.056
89.672,47.157
89.605,47.259
89.625,47.360
89.645,47.462
89.665,47.563
89.599,47.665
89.534,47.766
89.554,47.868
89.573,47.970
89.593,48.071
89.528,48.173
89.464,48.274
89.484,48.376
89.503,48.477
89.523,48.579
89.542,48.680
89.562,48.782
89.405,48.832
89.425,48.934
89.444,49.036
89.381,49.137
89.319,49.239
89.338,49.340
89.358,49.442
89.377,49.543
89.397,49.645
89.234,49.645
89.172,49.746
89.192,49.848
89.211,49.949
89.150,50.051
89.170,50.152
89.109,50.254
88.959,50.305
88.809,50.355
88.829,50.457
88.849,50.558
88.869,50.660
88.889,50.761
88.909,50.863
88.928,50.964
88.948,51.066
88.889,51.168
88.830,51.269
88.772,51.371
88.792,51.472
88.811,51.574
88.656,51.574
88.599,51.675
88.619,51.777
88.475,51.827
88.322,51.827
88.179,51.878
88.028,51.878
88.048,51.980
87.897,51.980
87.918,52.081
87.863,52.183
87.809,52.284
87.670,52.335
87.691,52.437
87.542,52.437
87.489,52.538
87.352,52.589
87.374,52.690
87.395,52.792
87.416,52.893
87.437,52.995
87.458,53.096
87.479,53.198
87.427,53.299
87.375,53.401
87.324,53.503
87.345,53.604
87.366,53.706
87.387,53.807
87.407,53.909
87.356,54.010
87.305,54.112
87.326,54.213
87.276,54.315
87.296,54.416
87.317,54.518
87.267,54.619
87.136,54.670
87.157,54.772
87.107,54.873
87.128,54.975
87.079,55.076
87.030,55.178
86.981,55.279
87.002,55.381
86.874,55.431
86.894,55.533
86.846,55.635
86.798,55.736
86.751,55.838
86.772,55.939
86.724,56.041
86.588,56.041
86.609,56.142
86.474,56.142
86.339,56.142
86.360,56.244
86.381,56.345
86.335,56.447
86.212,56.497
86.167,56.599
86.188,56.701
86.066,56.751
86.022,56.853
85.977,56.954
85.856,57.005
85.725,57.005
85.682,57.107
85.703,57.208
85.584,57.259
85.606,57.360
85.488,57.411
85.445,57.513
85.327,57.563
85.199,57.563
85.221,57.665
85.180,57.766
85.138,57.868
85.097,57.970
85.056,58.071
85.015,58.173
84.974,58.274
84.860,58.325
84.819,58.426
84.779,58.528
84.655,58.528
84.542,58.579
84.503,58.680
84.391,58.731
84.414,58.832
84.302,58.883
84.180,58.883
84.142,58.985
84.020,58.985
83.911,59.036
83.801,59.086
83.693,59.137
83.572,59.137
83.536,59.239
83.500,59.340
83.464,59.442
83.488,59.543
83.511,59.645
83.392,59.645
83.286,59.695
83.168,59.695
83.192,59.797
83.216,59.898
83.110,59.949
83.134,60.051
83.029,60.102
82.925,60.152
82.949,60.254
82.915,60.355
82.939,60.457
82.962,60.558
82.859,60.609
82.756,60.660
82.780,60.761
82.747,60.863
82.771,60.964
82.737,61.066
82.636,61.117
82.534,61.168
82.502,61.269
82.469,61.371
82.357,61.371
82.245,61.371
82.269,61.472
82.157,61.472
82.182,61.574
82.150,61.675
82.039,61.675
82.063,61.777
82.032,61.878
82.056,61.980
81.958,62.030
81.849,62.030
81.873,62.132
81.897,62.234
81.921,62.335
81.824,62.386
81.728,62.437
81.619,62.437
81.643,62.538
81.668,62.640
81.572,62.690
81.596,62.792
81.489,62.792
81.513,62.893
81.406,62.893
81.377,62.995
81.348,63.096
81.242,63.096
81.266,63.198
81.160,63.198
81.055,63.198
80.962,63.249
80.857,63.249
80.829,63.350
80.724,63.350
80.697,63.452
80.722,63.553
80.747,63.655
80.772,63.756
80.668,63.756
80.641,63.858
80.666,63.959
80.575,64.010
80.548,64.112
80.522,64.213
80.496,64.315
80.520,64.416
80.545,64.518
80.455,64.569
80.354,64.569
80.252,64.569
80.164,64.619
80.138,64.721
80.038,64.721
79.950,64.772
79.925,64.873
79.838,64.924
79.751,64.975
79.664,65.025
79.578,65.076
79.603,65.178
79.455,65.178
79.432,65.279
79.285,65.279
79.151,65.330
79.006,65.330
78.934,65.431
78.912,65.533
78.780,65.584
78.650,65.635
78.519,65.685
78.498,65.787
78.355,65.787
78.287,65.888
78.266,65.990
78.198,66.091
78.224,66.193
78.097,66.244
77.957,66.244
77.831,66.294
77.811,66.396
77.685,66.447
77.547,66.447
77.423,66.497
77.286,66.497
77.313,66.599
77.294,66.701
77.158,66.701
77.036,66.751
76.901,66.751
76.838,66.853
76.717,66.904
76.597,66.954
76.535,67.056
76.416,67.107
76.298,67.157
76.166,67.157
76.106,67.259
76.089,67.360
75.959,67.360
75.842,67.411
75.713,67.411
75.654,67.513
75.539,67.563
75.567,67.665
75.439,67.665
75.381,67.767
75.268,67.817
75.155,67.868
75.098,67.970
74.986,68.020
74.972,68.122
74.958,68.223
74.944,68.325
74.972,68.426
74.847,68.426
74.737,68.477
74.627,68.528
74.503,68.528
74.394,68.579
74.286,68.629
74.273,68.731
74.261,68.832
74.139,68.832
74.032,68.883
73.911,68.883
73.804,68.934
73.698,68.985
73.727,69.086
73.607,69.086
73.502,69.137
73.398,69.188
73.280,69.188
73.230,69.289
73.258,69.391
73.287,69.492
73.316,69.594
73.266,69.695
73.216,69.797
73.167,69.898
73.065,69.949
73.055,70.051
73.006,70.152
72.890,70.152
72.880,70.254
72.766,70.254
72.794,70.355
72.694,70.406
72.594,70.457
72.480,70.457
72.434,70.558
72.320,70.558
72.222,70.609
72.214,70.711
72.101,70.711
72.004,70.761
71.996,70.863
71.899,70.914
71.928,71.015
71.920,71.117
71.824,71.168
71.728,71.218
71.720,71.320
71.713,71.421
71.705,71.523
71.596,71.523
71.487,71.523
71.392,71.574
71.299,71.624
71.205,71.675
71.098,71.675
71.091,71.777
71.084,71.878
71.042,71.980
70.935,71.980
70.829,71.980
70.723,71.980
70.632,72.030
70.541,72.081
70.437,72.081
70.396,72.183
70.292,72.183
70.321,72.284
70.217,72.284
70.113,72.284
70.074,72.386
69.971,72.386
69.868,72.386
69.765,72.386
69.761,72.487
69.756,72.589
69.654,72.589
69.684,72.690
69.597,72.741
69.510,72.792
69.409,72.792
69.372,72.893
69.272,72.893
69.234,72.995
69.101,72.995
69.065,73.096
68.933,73.096
68.816,73.147
68.780,73.249
68.664,73.299
68.548,73.350
68.481,73.452
68.351,73.452
68.349,73.553
68.282,73.655
68.169,73.706
68.103,73.807
67.991,73.858
67.879,73.909
67.752,73.909
67.782,74.010
67.749,74.112
67.624,74.112
67.514,74.162
67.389,74.162
67.265,74.162
67.157,74.213
67.049,74.264
66.926,74.264
66.804,74.264
66.682,74.264
66.576,74.315
66.455,74.315
66.350,74.365
66.380,74.467
66.260,74.467
66.141,74.467
66.022,74.467
65.918,74.518
65.919,74.619
65.920,74.721
65.818,74.772
65.700,74.772
65.599,74.822
65.497,74.873
65.528,74.975
65.427,75.025
65.312,75.025
65.196,75.025
65.081,75.025
64.967,75.025
64.868,75.076
64.770,75.127
64.657,75.127
64.544,75.127
64.447,75.178
64.394,75.279
64.283,75.279
64.230,75.381
64.206,75.482
64.095,75.482
64.043,75.584
63.991,75.685
63.882,75.685
63.788,75.736
63.679,75.736
63.710,75.838
63.602,75.838
63.493,75.838
63.386,75.838
63.278,75.838
63.187,75.888
63.080,75.888
63.085,75.990
62.994,76.041
62.888,76.041
62.783,76.041
62.678,76.041
62.589,76.091
62.484,76.091
62.464,76.193
62.360,76.193
62.272,76.244
62.169,76.244
62.066,76.244
61.964,76.244
61.862,76.244
61.760,76.244
61.741,76.345
61.772,76.447
61.671,76.447
61.677,76.548
61.608,76.650
61.507,76.650
61.407,76.650
61.282,76.650
61.239,76.751
61.131,76.802
61.113,76.904
60.990,76.904
60.884,76.954
60.762,76.954
60.640,76.954
60.519,76.954
60.398,76.954
60.278,76.954
60.159,76.954
60.040,76.954
59.921,76.954
59.819,77.005
59.701,77.005
59.662,77.107
59.670,77.208
59.554,77.208
59.453,77.259
59.337,77.259
59.238,77.310
59.200,77.411
59.086,77.411
58.987,77.462
58.873,77.462
58.814,77.563
58.824,77.665
58.727,77.716
58.614,77.716
58.579,77.817
58.467,77.817
58.371,77.868
58.261,77.868
58.292,77.970
58.302,78.071
58.311,78.173
58.201,78.173
58.145,78.274
58.051,78.325
57.942,78.325
57.834,78.325
57.725,78.325
57.633,78.376
57.526,78.376
57.435,78.426
57.328,78.426
57.222,78.426
57.116,78.426
57.148,78.528
57.043,78.528
56.938,78.528
56.849,78.579
56.745,78.579
56.641,78.579
56.538,78.579
56.450,78.629
56.348,78.629
56.245,78.629
56.277,78.731
56.171,78.782
56.069,78.782
55.968,78.782
55.868,78.782
55.767,78.782
55.667,78.782
55.564,78.832
55.444,78.832
55.342,78.883
55.334,78.985
55.216,78.985
55.099,78.985
54.982,78.985
54.866,78.985
54.766,79.036
54.651,79.036
54.536,79.036
54.437,79.086
54.324,79.086
54.210,79.086
54.097,79.086
53.985,79.086
53.889,79.137
53.793,79.188
53.682,79.188
53.571,79.188
53.461,79.188
53.352,79.188
53.242,79.188
53.134,79.188
53.025,79.188
52.933,79.239
52.842,79.289
52.735,79.289
52.628,79.289
52.522,79.289
52.518,79.391
52.413,79.391
52.308,79.391
52.203,79.391
52.099,79.391
52.011,79.442
51.907,79.442
51.804,79.442
51.701,79.442
51.648,79.543
51.612,79.645
51.542,79.746
51.441,79.746
51.340,79.746
51.239,79.746
51.139,79.746
51.039,79.797
50.923,79.797
50.824,79.848
50.806,79.949
50.708,80.000
50.594,80.000
50.480,80.000
50.368,80.000
50.255,80.000
50.159,80.051
50.048,80.051
49.937,80.051
49.905,80.152
49.811,80.203
49.701,80.203
49.608,80.254
49.515,80.305
49.422,80.355
49.315,80.355
49.315,80.457
49.208,80.457
49.102,80.457
49.011,80.508
48.905,80.508
48.816,80.558
48.711,80.558
48.606,80.558
48.518,80.609
48.505,80.711
48.463,80.812
48.360,80.812
48.273,80.863
48.186,80.914
48.086,80.964
47.984,80.964
47.884,80.964
47.783,80.964
47.684,81.015
47.586,81.066
47.489,81.117
47.376,81.117
47.264,81.117
47.153,81.117
47.142,81.218
47.047,81.269
46.952,81.320
46.858,81.371
46.848,81.472
46.754,81.523
46.661,81.574
46.553,81.574
46.445,81.574
46.353,81.624
46.331,81.726
46.225,81.726
46.134,81.777
46.099,81.878
45.994,81.878
45.889,81.878
45.785,81.878
45.696,81.929
45.593,81.929
45.506,81.980
45.403,81.980
45.317,82.030
45.215,82.030
45.114,82.030
45.017,82.081
44.919,82.132
44.823,82.183
44.727,82.233
44.616,82.233
44.505,82.233
44.524,82.335
44.414,82.335
44.320,82.386
44.266,82.487
44.173,82.538
44.119,82.640
44.090,82.741
44.060,82.843
43.954,82.843
43.862,82.893
43.857,82.995
43.752,82.995
43.647,82.995
43.607,83.096
43.503,83.096
43.399,83.096
43.295,83.096
43.208,83.147
43.181,83.249
43.093,83.299
43.007,83.350
43.014,83.452
42.977,83.553
42.876,83.553
42.827,83.655
42.716,83.655
42.680,83.756
42.570,83.756
42.475,83.807
42.381,83.858
42.334,83.959
42.226,83.959
42.119,83.959
42.026,84.010
41.935,84.061
41.900,84.162
41.795,84.162
41.690,84.162
41.585,84.162
41.481,84.162
41.378,84.162
41.275,84.162
41.187,84.213
41.099,84.264
41.012,84.315
40.991,84.416
40.890,84.416
40.869,84.518
40.848,84.619
40.787,84.721
40.786,84.822
40.677,84.822
40.583,84.873
40.474,84.873
40.367,84.873
40.260,84.873
40.168,84.924
40.062,84.924
39.957,84.924
39.867,84.975
39.777,85.025
39.687,85.076
39.599,85.127
39.496,85.127
39.408,85.178
39.307,85.178
39.206,85.178
39.105,85.178
38.996,85.178
38.902,85.228
38.794,85.228
38.687,85.228
38.580,85.228
38.474,85.228
38.382,85.279
38.278,85.279
38.187,85.330
38.083,85.330
37.994,85.381
37.891,85.381
37.789,85.381
37.688,85.381
37.587,85.381
37.486,85.381
37.392,85.431
37.337,85.533
37.243,85.584
37.137,85.584
37.091,85.685
36.999,85.736
36.908,85.787
36.863,85.888
36.759,85.888
36.655,85.888
36.552,85.888
36.450,85.888
36.383,85.990
36.282,85.990
36.195,86.041
36.108,86.091
36.120,86.193
36.013,86.193
35.920,86.244
35.814,86.244
35.758,86.345
35.666,86.396
35.562,86.396
35.458,86.396
35.369,86.447
35.315,86.548
35.213,86.548
35.111,86.548
35.010,86.548
34.910,86.548
34.803,86.548
34.697,86.548
34.604,86.599
34.513,86.650
34.408,86.650
34.318,86.701
34.228,86.751
34.139,86.802
34.050,86.853
33.948,86.853
33.907,86.954
33.807,86.954
33.720,87.005
33.634,87.056
33.542,87.107
33.437,87.107
33.346,87.157
33.256,87.208
33.153,87.208
33.153,87.310
33.084,87.411
32.982,87.411
32.894,87.462
32.794,87.462
32.707,87.513
32.602,87.513
32.498,87.513
32.407,87.563
32.303,87.563
32.201,87.563
32.154,87.665
32.053,87.665
31.952,87.665
31.864,87.716
31.777,87.766
31.761,87.868
31.657,87.868
31.566,87.919
31.462,87.919
31.360,87.919
31.258,87.919
31.169,87.970
31.068,87.970
30.963,87.970
30.858,87.970
30.754,87.970
30.663,88.020
30.560,88.020
30.458,88.020
30.357,88.020
30.257,88.020
30.169,88.071
30.081,88.122
29.978,88.122
29.874,88.122
29.816,88.223
29.714,88.223
29.613,88.223
29.513,88.223
29.425,88.274
29.337,88.325
29.251,88.376
29.160,88.426
29.058,88.426
29.018,88.528
28.917,88.528
28.829,88.579
28.724,88.579
28.621,88.579
28.518,88.579
28.427,88.629
28.326,88.629
28.271,88.731
28.171,88.731
28.083,88.782
27.996,88.832
27.909,88.883
27.878,88.985
27.777,88.985
27.703,89.086
27.603,89.086
27.544,89.188
27.456,89.239
27.353,89.239
27.267,89.289
27.177,89.340
27.088,89.391
27.000,89.442
26.897,89.442
26.870,89.543
26.798,89.645
26.697,89.645
26.596,89.645
26.493,89.645
26.424,89.746
26.321,89.746
26.220,89.746
26.207,89.848
26.106,89.848
26.003,89.848
25.915,89.898
25.813,89.898
25.726,89.949
25.710,90.051
25.610,90.051
25.507,90.051
25.419,90.102
25.332,90.152
25.231,90.152
25.127,90.152
25.039,90.203
24.951,90.254
24.850,90.254
24.763,90.305
24.660,90.305
24.558,90.305
24.457,90.305
24.370,90.355
24.267,90.355
24.165,90.355
24.077,90.406
23.977,90.406
23.874,90.406
23.772,90.406
23.671,90.406
23.584,90.457
23.481,90.457
23.393,90.508
23.305,90.558
23.218,90.609
23.132,90.660
23.083,90.761
22.995,90.812
22.908,90.863
22.805,90.863
22.704,90.863
22.616,90.914
22.530,90.964
22.526,91.066
22.425,91.066
22.337,91.117
22.235,91.117
22.148,91.168
22.060,91.218
21.957,91.218
21.871,91.269
21.770,91.269
21.668,91.269
21.581,91.320
21.520,91.421
21.432,91.472
21.382,91.574
21.281,91.574
21.179,91.574
21.091,91.624
21.005,91.675
20.945,91.777
20.858,91.827
20.757,91.827
20.655,91.827
20.568,91.878
20.468,91.878
20.438,91.980
20.337,91.980
20.235,91.980
20.147,92.030
20.149,92.132
20.062,92.183
19.960,92.183
19.860,92.183
19.774,92.234
19.686,92.284
19.584,92.284
19.483,92.284
19.396,92.335
19.308,92.386
19.221,92.437
19.135,92.487
19.033,92.487
18.946,92.538
18.844,92.538
18.758,92.589
18.670,92.640
18.645,92.741
18.572,92.843
18.471,92.843
18.371,92.843
18.294,92.944
18.207,92.995
18.120,93.046
18.018,93.046
17.918,93.046
17.817,93.046
17.715,93.046
17.615,93.046
17.514,93.046
17.412,93.046
17.325,93.096
17.224,93.096
17.137,93.147
17.036,93.147
16.936,93.147
16.835,93.147
16.734,93.147
16.633,93.147
16.533,93.147
16.432,93.147
16.346,93.198
16.260,93.249
16.172,93.299
16.142,93.401
16.055,93.452
16.019,93.553
15.957,93.655
15.870,93.706
15.856,93.807
15.756,93.807
15.669,93.858
15.569,93.858
15.482,93.909
15.395,93.959
15.308,94.010
15.221,94.061
15.120,94.061
15.034,94.112
14.934,94.112
14.847,94.162
14.761,94.213
14.660,94.213
14.569,94.264
14.468,94.264
14.368,94.264
14.267,94.264
14.180,94.315
14.079,94.315
13.978,94.315
13.878,94.315
13.777,94.315
13.677,94.315
13.576,94.315
13.533,94.416
13.433,94.416
13.332,94.416
13.232,94.416
13.131,94.416
13.031,94.416
12.930,94.416
12.843,94.467
12.757,94.518
12.670,94.569
12.570,94.569
12.470,94.569
12.383,94.619
12.349,94.721
12.263,94.772
12.162,94.772
12.062,94.772
11.961,94.772
11.861,94.772
11.774,94.822
11.688,94.873
11.588,94.873
11.487,94.873
11.387,94.873
11.301,94.924
11.201,94.924
11.114,94.975
11.028,95.025
10.928,95.025
10.827,95.025
10.741,95.076
10.654,95.127
10.554,95.127
10.454,95.127
10.368,95.178
10.281,95.228
10.181,95.228
10.094,95.279
10.066,95.381
10.062,95.482
9.975,95.533
9.875,95.533
9.775,95.533
9.688,95.584
9.602,95.635
9.502,95.635
9.466,95.736
9.380,95.787
9.293,95.838
9.193,95.838
9.093,95.838
9.007,95.888
8.907,95.888
8.900,95.990
8.800,95.990
8.699,95.990
8.686,96.091
8.586,96.091
8.486,96.091
8.399,96.142
8.313,96.193
8.235,96.294
8.149,96.345
8.075,96.447
7.975,96.447
7.916,96.548
7.829,96.599
7.729,96.599
7.629,96.599
7.543,96.650
7.447,96.701
7.361,96.751
7.261,96.751
7.161,96.751
7.061,96.751
6.975,96.802
6.908,96.904
6.822,96.954
6.817,97.056
6.758,97.157
6.725,97.259
6.704,97.360
6.668,97.462
6.657,97.563
6.659,97.665
6.622,97.766
6.536,97.817
6.494,97.919
6.394,97.919
6.307,97.970
6.221,98.020
6.121,98.020
6.021,98.020
5.921,98.020
5.821,98.020
5.721,98.020
5.621,98.020
5.521,98.020
5.421,98.020
5.320,98.020
5.220,98.020
5.214,98.122
5.113,98.122
5.027,98.173
4.927,98.173
4.827,98.173
4.727,98.173
4.627,98.173
4.541,98.223
4.441,98.223
4.341,98.223
4.241,98.223
4.141,98.223
4.041,98.223
3.940,98.223
3.840,98.223
3.740,98.223
3.640,98.223
3.540,98.223
3.440,98.223
3.340,98.223
3.240,98.223
3.140,98.223
3.040,98.223
2.940,98.223
2.840,98.223


==> data/pr_curves/WNet-yesP_wc_fast.csv <==
prec,rec
100.000,0.051
92.857,0.660
94.118,0.812
95.238,1.015
96.296,1.320
97.222,1.777
98.000,2.487
98.507,3.350
98.837,4.315
97.826,4.569
98.198,5.533
98.473,6.548
98.675,7.563
98.235,8.477
98.421,9.492
98.571,10.508
98.696,11.523
98.400,12.487
98.155,13.503
97.586,14.365
97.428,15.381
97.289,16.396
97.167,17.411
96.206,18.020
96.154,19.036
95.610,19.898
95.814,20.914
95.787,21.929
95.339,22.843
95.528,23.858
95.331,24.873
94.766,25.736
94.614,26.751
94.637,27.766
94.000,28.629
93.398,29.442
93.313,30.457
93.093,31.472
92.598,32.386
92.546,33.401
92.371,34.416
92.206,35.431
91.795,36.345
91.542,37.360
91.415,38.376
91.187,39.391
91.180,40.406
91.173,41.421
90.860,42.386
90.668,43.401
90.289,44.365
90.020,45.330
89.862,46.345
89.625,47.360
89.484,48.376
89.348,49.391
88.879,50.305
88.762,51.320
87.973,51.980
87.406,52.843
87.397,53.858
87.097,54.822
86.740,55.787
86.178,56.650
85.488,57.411
84.974,58.274
84.180,58.883
83.511,59.645
82.951,60.508
82.413,61.371
81.897,62.234
81.348,63.096
80.629,63.807
80.138,64.721
79.285,65.279
78.403,65.787
77.639,66.447
76.717,66.904
75.842,67.411
75.028,68.020
74.259,68.680
73.358,69.188
73.006,70.152
72.176,70.711
71.559,71.523
70.653,71.980
69.731,72.386
68.999,73.096
68.201,73.706
67.296,74.162
66.320,74.467
65.485,75.025
64.488,75.127
63.679,75.736
62.704,76.041
61.725,76.294
60.957,76.954
59.945,76.954
59.079,77.462
58.280,78.071
57.328,78.426
56.348,78.629
55.362,78.883
54.380,79.086
53.370,79.188
52.378,79.391
51.441,79.746
50.464,80.000
49.499,80.305
48.533,80.609
47.643,81.066
46.740,81.523
45.798,81.878
44.820,82.132
44.057,82.792
43.158,83.249
42.359,83.858
41.398,84.162
40.637,84.822
39.669,85.076
38.678,85.228
37.688,85.381
36.823,85.888
35.882,86.244
34.924,86.548
33.969,86.853
33.077,87.310
32.136,87.665
31.180,87.970
30.178,88.020
29.241,88.376
28.287,88.680
27.456,89.239
26.540,89.645
25.625,90.051
24.657,90.305
23.661,90.406
22.771,90.863
21.855,91.269
20.951,91.726
20.060,92.183
19.107,92.487
18.231,92.995
17.235,93.096
16.247,93.249
15.494,93.909
14.559,94.264
13.560,94.315
12.592,94.569
11.639,94.873
10.671,95.127
9.773,95.584
8.859,95.990
7.969,96.447
7.035,96.802
6.628,97.716
5.676,98.020
4.687,98.173
3.688,98.223


==> data/pr_curves/WNet-yesP_wc_meta.csv <==
auc,f1,eer
75.269,71.707,71.523


==> data/pr_curves/WNet-yesP_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
95.238,0.442
95.455,0.464
95.652,0.486
95.833,0.508
96.000,0.530
96.154,0.552
96.296,0.574
92.857,0.574
89.655,0.574
90.000,0.596
90.323,0.619
90.625,0.641
90.909,0.663
91.176,0.685
91.429,0.707
91.667,0.729
91.892,0.751
92.105,0.773
92.308,0.795
92.500,0.817
92.683,0.839
90.476,0.839
88.372,0.839
88.636,0.861
88.889,0.884
89.130,0.906
89.362,0.928
89.583,0.950
89.796,0.972
90.000,0.994
90.196,1.016
90.385,1.038
90.566,1.060
90.741,1.082
90.909,1.104
91.071,1.127
91.228,1.149
91.379,1.171
91.525,1.193
91.667,1.215
90.164,1.215
90.323,1.237
90.476,1.259
90.625,1.281
90.769,1.303
90.909,1.325
91.045,1.347
91.176,1.370
91.304,1.392
91.429,1.414
91.549,1.436
91.667,1.458
91.781,1.480
91.892,1.502
92.000,1.524
92.105,1.546
92.208,1.568
92.308,1.590
92.500,1.635
92.683,1.679
92.857,1.723
93.023,1.767
93.182,1.811
93.333,1.856
93.478,1.900
93.617,1.944
93.750,1.988
93.878,2.032
94.000,2.076
94.118,2.121
94.231,2.165
94.340,2.209
94.444,2.253
94.545,2.297
94.643,2.342
94.737,2.386
94.828,2.430
94.958,2.496
95.082,2.562
95.200,2.629
95.312,2.695
95.420,2.761
95.522,2.827
94.815,2.827
94.928,2.894
95.035,2.960
94.366,2.960
93.706,2.960
93.836,3.026
93.960,3.093
94.079,3.159
94.194,3.225
94.304,3.291
94.410,3.358
94.512,3.424
94.611,3.490
94.706,3.556
94.186,3.579
93.714,3.623
93.820,3.689
93.923,3.755
94.022,3.822
94.118,3.888
94.211,3.954
94.301,4.020
94.388,4.087
94.472,4.153
94.554,4.219
94.634,4.285
94.712,4.352
94.787,4.418
94.884,4.506
94.444,4.506
94.521,4.573
94.619,4.661
94.714,4.749
94.805,4.838
94.894,4.926
94.979,5.014
95.062,5.103
94.672,5.103
94.758,5.191
94.841,5.279
94.922,5.368
95.000,5.456
95.076,5.545
95.149,5.633
95.221,5.721
95.290,5.810
94.982,5.854
95.053,5.942
95.122,6.030
95.189,6.119
95.254,6.207
95.318,6.296
95.380,6.384
95.440,6.472
95.161,6.516
95.223,6.605
95.283,6.693
95.342,6.782
95.092,6.848
95.152,6.936
95.210,7.025
94.970,7.091
95.029,7.179
95.087,7.268
95.143,7.356
95.198,7.444
95.251,7.533
95.028,7.599
95.082,7.687
95.135,7.776
95.187,7.864
95.238,7.952
95.288,8.041
95.078,8.107
94.872,8.173
94.629,8.173
94.402,8.195
94.458,8.284
94.514,8.372
94.568,8.460
94.621,8.549
94.673,8.637
94.724,8.725
94.774,8.814
94.824,8.902
94.872,8.991
94.664,9.013
94.713,9.101
94.761,9.189
94.545,9.189
94.595,9.278
94.643,9.366
94.690,9.454
94.748,9.565
94.541,9.565
94.589,9.653
94.433,9.742
94.480,9.830
94.538,9.940
94.595,10.051
94.444,10.139
94.501,10.250
94.320,10.272
94.378,10.382
94.433,10.493
94.488,10.603
94.347,10.691
94.402,10.802
94.455,10.912
94.508,11.023
94.559,11.133
94.382,11.133
94.206,11.133
94.259,11.244
94.085,11.244
93.911,11.244
93.750,11.266
93.807,11.376
93.863,11.487
93.918,11.597
93.972,11.708
93.849,11.796
93.902,11.906
93.761,11.951
93.621,11.995
93.675,12.105
93.729,12.216
93.782,12.326
93.833,12.436
93.884,12.547
93.760,12.613
93.617,12.635
93.475,12.657
93.344,12.702
93.215,12.746
93.269,12.856
93.323,12.967
93.175,12.967
93.027,12.967
92.880,12.967
92.936,13.077
92.790,13.077
92.846,13.188
92.901,13.298
92.791,13.364
92.661,13.386
92.530,13.408
92.587,13.519
92.470,13.563
92.365,13.629
92.422,13.740
92.330,13.828
92.217,13.872
92.274,13.983
92.140,13.983
92.197,14.093
92.098,14.159
91.966,14.159
92.023,14.270
91.926,14.336
91.819,14.380
91.737,14.469
91.632,14.513
91.551,14.601
91.609,14.712
91.484,14.712
91.542,14.822
91.599,14.933
91.475,14.933
91.363,14.955
91.252,14.977
91.141,14.999
91.031,15.021
91.079,15.109
91.126,15.198
91.005,15.198
91.053,15.286
90.969,15.352
90.874,15.397
90.921,15.485
90.968,15.573
90.897,15.662
90.955,15.772
90.863,15.816
90.783,15.882
90.841,15.993
90.898,16.103
90.807,16.148
90.864,16.258
90.786,16.324
90.675,16.324
90.732,16.435
90.655,16.501
90.712,16.611
90.636,16.678
90.692,16.788
90.747,16.899
90.566,16.965
90.621,17.075
90.676,17.186
90.476,17.208
90.531,17.318
90.586,17.429
90.525,17.517
90.579,17.628
90.519,17.716
90.460,17.804
90.402,17.893
90.344,17.981
90.397,18.091
90.450,18.202
90.502,18.312
90.337,18.379
90.389,18.489
90.333,18.577
90.278,18.666
90.223,18.754
90.275,18.865
90.326,18.975
90.377,19.085
90.427,19.196
90.269,19.262
90.319,19.373
90.164,19.439
90.112,19.527
90.061,19.616
90.010,19.704
89.960,19.792
90.010,19.903
89.960,19.991
90.010,20.102
90.059,20.212
90.010,20.300
90.058,20.411
89.893,20.433
89.942,20.543
89.894,20.632
89.847,20.720
89.800,20.808
89.848,20.919
89.896,21.029
89.944,21.140
89.991,21.250
89.953,21.361
89.917,21.471
89.963,21.582
89.927,21.692
89.973,21.803
90.018,21.913
89.982,22.023
90.027,22.134
90.072,22.244
90.116,22.355
90.160,22.465
90.203,22.576
90.167,22.686
90.026,22.730
90.070,22.841
90.113,22.951
89.965,22.973
90.009,23.084
90.051,23.194
90.094,23.305
90.136,23.415
90.178,23.526
90.219,23.636
90.185,23.746
90.226,23.857
90.266,23.967
90.307,24.078
90.272,24.188
90.123,24.188
90.090,24.299
90.131,24.409
90.171,24.520
90.210,24.630
90.250,24.740
90.217,24.851
90.256,24.961
90.223,25.072
90.087,25.094
90.126,25.204
90.165,25.315
90.133,25.425
90.172,25.536
90.210,25.646
90.178,25.757
90.216,25.867
90.253,25.977
90.291,26.088
90.327,26.198
90.198,26.220
90.235,26.331
90.271,26.441
90.240,26.552
90.209,26.662
90.246,26.773
90.141,26.861
90.177,26.972
90.147,27.082
90.117,27.192
90.087,27.303
90.058,27.413
90.029,27.524
89.928,27.612
89.964,27.723
90.000,27.833
90.036,27.943
90.007,28.054
90.042,28.164
90.077,28.275
90.112,28.385
89.986,28.385
89.874,28.429
89.910,28.540
89.945,28.650
89.848,28.739
89.883,28.849
89.856,28.960
89.829,29.070
89.714,29.092
89.688,29.203
89.723,29.313
89.697,29.423
89.590,29.468
89.470,29.468
89.505,29.578
89.400,29.622
89.288,29.644
89.191,29.711
89.227,29.821
89.262,29.932
89.297,30.042
89.209,30.130
89.244,30.241
89.142,30.285
89.177,30.395
89.212,30.506
89.125,30.594
89.103,30.705
89.137,30.815
89.038,30.859
89.072,30.970
88.980,31.036
88.959,31.146
88.938,31.257
88.972,31.367
88.875,31.412
88.910,31.522
88.944,31.632
88.978,31.743
89.012,31.853
88.991,31.964
88.903,32.030
88.807,32.074
88.841,32.185
88.821,32.295
88.855,32.406
88.761,32.450
88.795,32.560
88.715,32.649
88.749,32.759
88.730,32.869
88.644,32.936
88.626,33.046
88.659,33.157
88.640,33.267
88.536,33.267
88.570,33.378
88.493,33.466
88.475,33.576
88.508,33.687
88.433,33.775
88.415,33.886
88.333,33.952
88.316,34.062
88.178,34.106
88.212,34.217
88.132,34.283
88.052,34.349
87.980,34.438
87.901,34.504
87.886,34.615
87.870,34.725
87.855,34.835
87.840,34.946
87.825,35.056
87.755,35.145
87.679,35.211
87.664,35.321
87.698,35.432
87.684,35.542
87.670,35.653
87.656,35.763
87.689,35.874
87.722,35.984
87.755,36.095
87.687,36.183
87.620,36.271
87.653,36.382
87.533,36.448
87.520,36.558
87.401,36.625
87.434,36.735
87.467,36.846
87.454,36.956
87.487,37.066
87.520,37.177
87.455,37.265
87.442,37.376
87.474,37.486
87.461,37.597
87.346,37.663
87.379,37.773
87.411,37.884
87.443,37.994
87.380,38.083
87.412,38.193
87.399,38.304
87.387,38.414
87.325,38.502
87.200,38.524
87.139,38.613
87.008,38.613
86.948,38.701
86.838,38.767
86.871,38.878
86.860,38.988
86.850,39.099
86.840,39.209
86.872,39.320
86.904,39.430
86.893,39.541
86.883,39.651
86.915,39.761
86.946,39.872
86.977,39.982
86.967,40.093
86.957,40.203
86.946,40.314
86.977,40.424
86.967,40.535
86.998,40.645
87.028,40.755
87.018,40.866
86.961,40.954
86.950,41.065
86.894,41.153
86.924,41.264
86.868,41.352
86.812,41.440
86.802,41.551
86.792,41.661
86.823,41.772
86.853,41.882
86.798,41.970
86.828,42.081
86.818,42.191
86.718,42.258
86.664,42.346
86.655,42.456
86.601,42.545
86.592,42.655
86.538,42.744
86.568,42.854
86.560,42.964
86.507,43.053
86.498,43.163
86.446,43.252
86.394,43.340
86.386,43.450
86.415,43.561
86.407,43.671
86.437,43.782
86.429,43.892
86.458,44.003
86.407,44.091
86.399,44.201
86.391,44.312
86.285,44.334
86.278,44.444
86.270,44.555
86.300,44.665
86.201,44.710
86.194,44.820
86.186,44.930
86.216,45.041
86.166,45.129
86.195,45.240
86.092,45.262
86.122,45.372
86.073,45.461
86.024,45.549
86.053,45.659
85.963,45.726
85.915,45.814
85.909,45.924
85.814,45.969
85.844,46.079
85.796,46.167
85.749,46.256
85.743,46.366
85.738,46.477
85.697,46.587
85.691,46.698
85.685,46.808
85.714,46.918
85.674,47.029
85.703,47.139
85.731,47.250
85.726,47.360
85.720,47.471
85.635,47.537
85.595,47.647
85.590,47.758
85.618,47.868
85.613,47.979
85.523,48.023
85.552,48.133
85.546,48.244
85.575,48.354
85.491,48.421
85.453,48.531
85.448,48.641
85.476,48.752
85.438,48.862
85.466,48.973
85.462,49.083
85.489,49.194
85.452,49.304
85.480,49.415
85.442,49.525
85.405,49.636
85.324,49.702
85.320,49.812
85.347,49.923
85.311,50.033
85.338,50.144
85.366,50.254
85.329,50.364
85.325,50.475
85.320,50.585
85.284,50.696
85.280,50.806
85.202,50.873
85.166,50.983
85.131,51.093
85.127,51.204
85.123,51.314
85.046,51.381
85.042,51.491
85.007,51.601
85.035,51.712
85.000,51.822
84.924,51.889
84.951,51.999
84.876,52.065
84.903,52.176
84.900,52.286
84.789,52.330
84.720,52.419
84.687,52.529
84.714,52.640
84.741,52.750
84.738,52.861
84.705,52.971
84.637,53.059
84.664,53.170
84.596,53.258
84.594,53.369
84.591,53.479
84.618,53.590
84.586,53.700
84.554,53.810
84.522,53.921
84.491,54.031
84.459,54.142
84.428,54.252
84.425,54.363
84.423,54.473
84.392,54.584
84.327,54.672
84.296,54.782
84.266,54.893
84.264,55.003
84.200,55.092
84.102,55.158
84.101,55.268
84.071,55.379
84.008,55.467
84.007,55.578
83.944,55.666
83.943,55.776
83.914,55.887
83.852,55.975
83.790,56.064
83.729,56.152
83.700,56.262
83.596,56.285
83.568,56.395
83.508,56.483
83.415,56.550
83.355,56.638
83.328,56.748
83.236,56.815
83.145,56.881
83.119,56.991
83.023,57.036
83.023,57.146
82.997,57.256
82.939,57.345
82.882,57.433
82.909,57.544
82.814,57.588
82.815,57.698
82.843,57.809
82.754,57.875
82.698,57.963
82.673,58.074
82.700,58.184
82.644,58.273
82.645,58.383
82.621,58.493
82.622,58.604
82.530,58.648
82.408,58.670
82.317,58.714
82.231,58.781
82.141,58.825
82.087,58.913
82.064,59.024
81.980,59.090
81.860,59.112
81.777,59.178
81.754,59.289
81.641,59.333
81.669,59.443
81.557,59.488
81.433,59.488
81.437,59.598
81.440,59.708
81.359,59.775
81.278,59.841
81.198,59.907
81.147,59.996
81.067,60.062
81.071,60.172
81.075,60.283
81.055,60.393
80.947,60.437
80.898,60.526
80.849,60.614
80.829,60.725
80.810,60.835
80.703,60.879
80.707,60.990
80.630,61.056
80.611,61.166
80.506,61.211
80.458,61.299
80.463,61.409
80.416,61.498
80.369,61.586
80.351,61.696
80.281,61.785
80.241,61.895
80.171,61.984
80.074,62.050
80.034,62.160
79.932,62.205
79.938,62.315
79.870,62.403
79.803,62.492
79.735,62.580
79.764,62.691
79.725,62.801
79.754,62.911
79.687,63.000
79.715,63.110
79.649,63.199
79.583,63.287
79.612,63.397
79.596,63.508
79.558,63.618
79.493,63.707
79.477,63.817
79.413,63.905
79.315,63.950
79.212,63.972
79.148,64.060
79.046,64.082
78.983,64.171
78.920,64.259
78.825,64.303
78.762,64.391
78.700,64.480
78.639,64.568
78.604,64.679
78.543,64.767
78.438,64.767
78.377,64.855
78.316,64.944
78.224,64.988
78.164,65.076
78.104,65.165
78.071,65.275
78.012,65.363
78.000,65.474
77.915,65.540
77.923,65.651
77.807,65.673
77.749,65.761
77.691,65.849
77.607,65.916
77.524,65.982
77.441,66.048
77.384,66.137
77.328,66.225
77.272,66.313
77.216,66.402
77.185,66.512
77.104,66.578
77.074,66.689
76.968,66.733
76.978,66.843
76.923,66.932
76.869,67.020
76.839,67.131
76.735,67.175
76.656,67.241
76.602,67.329
76.549,67.418
76.440,67.440
76.331,67.462
76.278,67.550
76.201,67.617
76.099,67.661
75.998,67.705
75.922,67.771
75.895,67.882
75.789,67.904
75.714,67.970
75.602,67.970
75.497,67.992
75.404,68.058
75.336,68.147
75.286,68.235
75.189,68.279
75.091,68.323
75.103,68.434
75.006,68.478
74.909,68.522
74.861,68.611
74.753,68.611
74.658,68.655
74.610,68.743
74.515,68.787
74.415,68.809
74.350,68.898
74.310,69.008
74.305,69.119
74.242,69.207
74.178,69.295
74.115,69.384
74.023,69.428
73.918,69.428
73.856,69.516
73.758,69.538
73.697,69.627
73.582,69.649
73.498,69.715
73.395,69.715
73.305,69.759
73.199,69.803
73.139,69.892
73.080,69.980
72.997,70.046
72.938,70.135
72.879,70.223
72.775,70.267
72.740,70.378
72.682,70.466
72.578,70.510
72.498,70.577
72.390,70.599
72.281,70.621
72.180,70.665
72.072,70.687
71.965,70.709
71.887,70.775
71.809,70.842
71.809,70.952
71.731,71.018
71.654,71.085
71.578,71.151
71.562,71.261
71.486,71.328
71.410,71.394
71.312,71.438
71.237,71.504
71.162,71.571
71.059,71.593
70.991,71.681
70.882,71.681
70.815,71.769
70.720,71.814
70.669,71.902
70.574,71.946
70.474,71.968
70.386,72.034
70.287,72.057
70.288,72.167
70.202,72.233
70.109,72.277
70.017,72.322
69.953,72.410
69.940,72.520
69.849,72.565
69.801,72.653
69.710,72.697
69.626,72.763
69.542,72.830
69.495,72.918
69.412,72.984
69.329,73.051
69.226,73.095
69.117,73.117
69.008,73.139
68.927,73.205
68.867,73.294
68.759,73.316
68.658,73.360
68.648,73.470
68.568,73.537
68.510,73.625
68.397,73.625
68.319,73.691
68.213,73.713
68.135,73.780
68.058,73.846
67.980,73.912
67.883,73.956
67.827,74.045
67.771,74.133
67.668,74.155
67.565,74.177
67.510,74.266
67.415,74.310
67.327,74.376
67.232,74.420
67.164,74.509
67.064,74.531
67.084,74.641
66.984,74.663
66.977,74.774
66.871,74.774
66.778,74.818
66.693,74.884
66.699,74.994
66.601,75.017
66.517,75.083
66.484,75.193
66.433,75.282
66.329,75.282
66.239,75.326
66.130,75.348
66.080,75.436
65.978,75.436
65.876,75.480
65.775,75.525
65.694,75.591
65.645,75.679
65.544,75.679
65.438,75.701
65.339,75.746
65.279,75.834
65.180,75.878
65.082,75.922
64.978,75.944
64.881,75.989
64.784,76.033
64.726,76.121
64.667,76.209
64.572,76.254
64.556,76.364
64.455,76.386
64.353,76.408
64.259,76.452
64.221,76.563
64.146,76.629
64.046,76.651
64.032,76.762
63.932,76.784
63.865,76.872
63.810,76.960
63.705,76.960
63.620,77.027
63.529,77.071
63.438,77.115
63.384,77.203
63.294,77.248
63.241,77.336
63.133,77.358
63.051,77.424
62.969,77.491
62.869,77.535
62.770,77.579
62.672,77.623
62.649,77.734
62.598,77.822
62.518,77.888
62.438,77.954
62.328,77.954
62.231,77.999
62.170,78.087
62.074,78.131
62.014,78.220
61.936,78.286
61.859,78.352
61.782,78.418
61.681,78.440
61.633,78.529
61.574,78.617
61.468,78.617
61.375,78.661
61.283,78.706
61.185,78.728
61.080,78.728
60.982,78.750
60.878,78.750
60.787,78.794
60.684,78.794
60.581,78.794
60.478,78.794
60.372,78.816
60.270,78.816
60.216,78.904
60.111,78.926
60.013,78.971
60.027,79.081
59.973,79.169
59.893,79.236
59.797,79.280
59.701,79.324
59.592,79.324
59.513,79.390
59.418,79.435
59.324,79.479
59.223,79.501
59.130,79.545
59.030,79.567
58.924,79.567
58.873,79.655
58.814,79.744
58.715,79.766
58.611,79.766
58.520,79.810
58.429,79.854
58.325,79.854
58.219,79.876
58.162,79.965
58.057,79.987
57.955,79.987
57.853,79.987
57.755,80.031
57.659,80.075
57.562,80.119
57.482,80.186
57.402,80.252
57.301,80.274
57.192,80.274
57.091,80.296
56.997,80.340
56.904,80.384
56.797,80.384
56.720,80.451
56.621,80.473
56.545,80.539
56.453,80.583
56.377,80.649
56.273,80.649
56.183,80.694
56.093,80.738
55.988,80.760
55.883,80.782
55.779,80.804
55.676,80.826
55.594,80.892
55.545,80.981
55.450,81.025
55.354,81.069
55.254,81.069
55.198,81.158
55.119,81.224
55.040,81.290
54.934,81.290
54.841,81.334
54.741,81.356
54.643,81.378
54.566,81.445
54.474,81.489
54.398,81.555
54.308,81.599
54.232,81.666
54.142,81.710
54.045,81.754
53.963,81.820
53.881,81.886
53.778,81.909
53.683,81.953
53.624,82.041
53.524,82.041
53.444,82.107
53.343,82.129
53.278,82.218
53.178,82.240
53.079,82.262
52.980,82.284
52.874,82.284
52.776,82.306
52.672,82.306
52.595,82.372
52.505,82.417
52.401,82.439
52.298,82.461
52.223,82.527
52.127,82.571
52.024,82.593
51.923,82.593
51.823,82.593
51.742,82.660
51.642,82.682
51.542,82.704
51.449,82.748
51.350,82.770
51.251,82.792
51.173,82.858
51.109,82.947
51.032,83.013
50.928,83.035
50.825,83.057
50.748,83.123
50.666,83.190
50.591,83.256
50.516,83.322
50.414,83.322
50.333,83.389
50.233,83.389
50.133,83.411
50.053,83.477
49.974,83.543
49.875,83.565
49.776,83.587
49.672,83.587
49.620,83.676
49.516,83.698
49.413,83.698
49.336,83.764
49.241,83.808
49.165,83.875
49.063,83.875
48.988,83.941
48.894,83.985
48.794,84.007
48.745,84.095
48.652,84.140
48.560,84.184
48.462,84.206
48.370,84.250
48.279,84.294
48.176,84.316
48.074,84.338
47.971,84.338
47.876,84.383
47.774,84.405
47.674,84.427
47.598,84.493
47.505,84.537
47.406,84.559
47.313,84.603
47.234,84.670
47.135,84.692
47.044,84.736
46.942,84.758
46.839,84.780
46.744,84.824
46.642,84.846
46.541,84.846
46.464,84.913
46.389,84.979
46.313,85.045
46.213,85.045
46.161,85.134
46.063,85.156
45.971,85.200
45.868,85.200
45.851,85.310
45.747,85.310
45.646,85.332
45.545,85.355
45.444,85.377
45.344,85.399
45.244,85.421
45.151,85.465
45.059,85.509
44.995,85.598
44.904,85.642
44.824,85.708
44.734,85.752
44.631,85.752
44.530,85.774
44.428,85.774
44.328,85.796
44.228,85.818
44.135,85.863
44.043,85.907
43.951,85.951
43.847,85.951
43.768,86.017
43.688,86.084
43.586,86.084
43.491,86.128
43.391,86.150
43.292,86.172
43.191,86.172
43.098,86.216
43.007,86.260
42.909,86.282
42.818,86.326
42.738,86.393
42.648,86.437
42.546,86.437
42.453,86.481
42.352,86.481
42.274,86.547
42.176,86.569
42.078,86.592
41.976,86.614
41.901,86.680
41.800,86.702
41.710,86.746
41.610,86.768
41.532,86.835
41.439,86.879
41.341,86.901
41.243,86.923
41.194,87.011
41.103,87.055
41.001,87.055
40.901,87.078
40.799,87.078
40.706,87.122
40.607,87.144
40.530,87.210
40.438,87.254
40.347,87.298
40.244,87.298
40.144,87.321
40.045,87.343
39.945,87.365
39.847,87.387
39.747,87.387
39.645,87.409
39.568,87.475
39.466,87.475
39.364,87.475
39.262,87.475
39.170,87.519
39.069,87.519
38.971,87.541
38.868,87.541
38.766,87.541
38.689,87.608
38.587,87.608
38.486,87.608
38.388,87.630
38.288,87.630
38.206,87.696
38.129,87.762
38.029,87.784
37.927,87.784
37.834,87.829
37.742,87.873
37.644,87.895
37.544,87.917
37.441,87.917
37.342,87.939
37.243,87.961
37.142,87.961
37.042,87.961
36.941,87.983
36.841,88.005
36.751,88.049
36.652,88.072
36.554,88.094
36.453,88.094
36.353,88.116
36.250,88.116
36.149,88.116
36.050,88.138
35.957,88.182
35.857,88.182
35.757,88.204
35.655,88.204
35.556,88.226
35.455,88.226
35.357,88.248
35.257,88.270
35.154,88.270
35.064,88.315
34.974,88.359
34.876,88.381
34.776,88.403
34.685,88.447
34.594,88.491
34.496,88.513
34.403,88.558
34.303,88.580
34.200,88.580
34.101,88.602
34.003,88.624
33.905,88.646
33.805,88.668
33.703,88.668
33.604,88.690
33.503,88.690
33.405,88.712
33.344,88.801
33.253,88.845
33.155,88.867
33.054,88.867
32.954,88.867
32.852,88.867
32.761,88.911
32.660,88.911
32.562,88.933
32.460,88.933
32.358,88.933
32.257,88.933
32.157,88.933
32.054,88.933
31.963,88.977
31.865,88.999
31.767,89.021
31.665,89.021
31.563,89.021
31.488,89.088
31.398,89.132
31.317,89.198
31.215,89.198
31.114,89.198
31.014,89.198
30.912,89.198
30.821,89.242
30.723,89.264
30.648,89.331
30.546,89.331
30.445,89.331
30.369,89.397
30.267,89.397
30.168,89.419
30.078,89.463
29.978,89.463
29.876,89.463
29.785,89.507
29.709,89.574
29.610,89.596
29.509,89.596
29.419,89.640
29.317,89.640
29.215,89.640
29.115,89.640
29.016,89.662
28.914,89.662
28.839,89.728
28.737,89.728
28.639,89.750
28.541,89.772
28.439,89.772
28.341,89.795
28.241,89.795
28.142,89.817
28.044,89.839
27.954,89.883
27.863,89.927
27.765,89.949
27.687,90.015
27.589,90.038
27.490,90.060
27.391,90.082
27.328,90.170
27.228,90.170
27.130,90.192
27.032,90.214
26.942,90.258
26.866,90.325
26.766,90.325
26.668,90.347
26.592,90.413
26.493,90.435
26.396,90.457
26.305,90.501
26.230,90.568
26.131,90.590
26.041,90.634
25.940,90.634
25.842,90.656
25.751,90.700
25.653,90.722
25.561,90.767
25.485,90.833
25.384,90.833
25.309,90.899
25.233,90.965
25.134,90.987
25.033,90.987
24.935,91.009
24.845,91.054
24.754,91.098
24.653,91.098
24.552,91.098
24.453,91.120
24.355,91.142
24.256,91.164
24.156,91.164
24.066,91.208
23.968,91.230
23.893,91.297
23.803,91.341
23.712,91.385
23.613,91.407
23.516,91.429
23.415,91.429
23.316,91.451
23.225,91.495
23.127,91.518
23.037,91.562
22.939,91.584
22.838,91.584
22.739,91.606
22.642,91.628
22.544,91.650
22.446,91.672
22.347,91.694
22.247,91.694
22.146,91.694
22.048,91.716
21.947,91.716
21.849,91.738
21.758,91.783
21.683,91.849
21.583,91.849
21.493,91.893
21.393,91.893
21.292,91.893
21.216,91.959
21.116,91.959
21.026,92.004
20.925,92.004
20.827,92.026
20.752,92.092
20.654,92.114
20.553,92.114
20.455,92.136
20.357,92.158
20.256,92.158
20.158,92.180
20.061,92.202
19.963,92.224
19.865,92.247
19.764,92.247
19.664,92.247
19.563,92.247
19.463,92.247
19.373,92.291
19.298,92.357
19.199,92.379
19.101,92.401
19.003,92.423
18.922,92.490
18.824,92.512
18.749,92.578
18.649,92.578
18.548,92.578
18.448,92.578
18.350,92.600
18.272,92.666
18.181,92.710
18.081,92.710
17.980,92.710
17.880,92.710
17.782,92.732
17.684,92.755
17.609,92.821
17.511,92.843
17.413,92.865
17.338,92.931
17.291,93.020
17.193,93.042
17.095,93.064
16.997,93.086
16.897,93.086
16.805,93.130
16.707,93.152
16.609,93.174
16.511,93.196
16.411,93.196
16.313,93.218
16.213,93.218
16.115,93.241
16.017,93.263
15.920,93.285
15.819,93.285
15.719,93.285
15.619,93.285
15.521,93.307
15.424,93.329
15.324,93.329
15.226,93.351
15.134,93.395
15.044,93.439
14.954,93.484
14.856,93.506
14.766,93.550
14.666,93.550
14.568,93.572
14.468,93.572
14.378,93.616
14.323,93.704
14.225,93.727
14.125,93.727
14.024,93.727
13.924,93.727
13.824,93.727
13.723,93.727
13.626,93.749
13.525,93.749
13.425,93.749
13.325,93.749
13.225,93.749
13.135,93.793
13.037,93.815
12.937,93.815
12.839,93.837
12.741,93.859
12.644,93.881
12.554,93.925
12.454,93.925
12.364,93.970
12.264,93.970
12.163,93.970
12.063,93.970
11.966,93.992
11.866,93.992
11.766,93.992
11.665,93.992
11.565,93.992
11.475,94.036
11.375,94.036
11.275,94.036
11.175,94.036
11.077,94.058
10.977,94.058
10.877,94.058
10.779,94.080
10.679,94.080
10.579,94.080
10.479,94.080
10.379,94.080
10.279,94.080
10.178,94.080
10.078,94.080
9.978,94.080
9.878,94.080
9.778,94.080
9.678,94.080
9.577,94.080
9.511,94.168
9.414,94.190
9.314,94.190
9.213,94.190
9.116,94.213
9.016,94.213
8.916,94.213
8.816,94.213
8.718,94.235
8.618,94.235
8.520,94.257
8.420,94.257
8.320,94.257
8.220,94.257
8.120,94.257
8.020,94.257
7.920,94.257
7.820,94.257
7.720,94.257
7.620,94.257
7.520,94.257
7.420,94.257
7.322,94.279
7.222,94.279
7.122,94.279
7.022,94.279
6.922,94.279
6.822,94.279
6.722,94.279
6.622,94.279
6.522,94.279
6.422,94.279
6.322,94.279


==> data/pr_curves/WNet-yesP_wd_fast.csv <==
prec,rec
100.000,0.022
95.238,0.442
96.296,0.574
92.857,0.574
89.655,0.574
90.909,0.663
92.105,0.773
90.476,0.839
88.372,0.839
89.583,0.950
90.741,1.082
91.781,1.480
92.771,1.701
93.750,1.988
94.690,2.364
93.706,2.960
94.578,3.468
94.836,4.462
95.000,5.456
95.380,6.384
95.143,7.356
94.402,8.195
94.737,9.145
94.444,10.139
94.559,11.133
93.892,11.884
93.366,12.746
92.530,13.408
92.034,14.292
91.252,14.977
90.783,15.882
90.747,16.899
90.492,17.871
90.275,18.865
89.980,19.837
89.810,20.831
89.982,21.825
90.070,22.841
90.217,23.835
90.217,24.851
90.216,25.867
90.148,26.883
90.014,27.877
89.890,28.871
89.236,29.666
89.089,30.660
88.951,31.655
88.769,32.649
88.488,33.620
87.937,34.460
87.698,35.432
87.573,36.426
87.455,37.420
87.393,38.436
86.865,39.298
86.946,40.314
86.862,41.330
86.697,42.324
86.420,43.296
86.391,44.312
86.098,45.284
85.744,46.234
85.731,47.250
85.546,48.244
85.435,49.238
85.366,50.254
85.138,51.248
84.883,52.220
84.640,53.192
84.412,54.186
84.159,55.158
83.768,56.086
83.145,56.881
82.854,57.853
82.317,58.714
81.680,59.488
81.081,60.305
80.594,61.188
80.074,62.050
79.709,63.000
79.331,63.928
78.614,64.634
77.988,65.430
77.342,66.203
76.822,67.064
76.030,67.683
75.225,68.279
74.391,68.854
73.748,69.627
72.894,70.157
72.040,70.687
71.353,71.416
70.504,71.968
69.771,72.653
68.927,73.205
68.114,73.802
67.306,74.398
66.530,75.039
65.694,75.591
64.797,76.033
64.047,76.695
63.257,77.314
62.465,77.932
61.637,78.507
60.674,78.794
59.797,79.280
58.864,79.655
57.917,79.987
56.986,80.362
56.065,80.760
55.177,81.224
54.265,81.643
53.389,82.129
52.438,82.439
51.478,82.726
50.598,83.212
49.665,83.587
48.763,84.029
47.834,84.405
46.896,84.758
45.993,85.200
45.038,85.509
44.100,85.863
43.148,86.172
42.226,86.569
41.280,86.901
40.359,87.298
39.372,87.475
38.380,87.630
37.426,87.939
36.437,88.094
35.446,88.226
34.487,88.513
33.500,88.690
32.528,88.933
31.540,89.088
30.569,89.331
29.604,89.596
28.615,89.750
27.650,90.015
26.706,90.347
25.761,90.678
24.833,91.054
23.874,91.341
22.904,91.584
21.911,91.716
20.953,92.004
19.977,92.224
18.997,92.423
18.038,92.710
17.102,93.064
16.118,93.241
15.130,93.395
14.186,93.727
13.187,93.771
12.206,93.970
11.208,94.036
10.209,94.080
9.215,94.190
8.217,94.257
7.217,94.279


==> data/pr_curves/WNet-yesP_wd_meta.csv <==
auc,f1,eer
73.236,71.694,71.394


==> data/pr_curves/WNet-yesP_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
98.182,2.733
98.246,2.834
98.305,2.935
98.361,3.036
98.413,3.138
98.462,3.239
98.507,3.340
98.551,3.441
98.592,3.543
98.630,3.644
98.667,3.745
98.701,3.846
98.734,3.947
97.531,3.998
97.590,4.099
97.647,4.200
97.701,4.302
97.753,4.403
97.802,4.504
97.849,4.605
97.895,4.706
96.875,4.706
96.939,4.808
97.000,4.909
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
95.495,5.364
95.575,5.466
95.652,5.567
95.726,5.668
95.798,5.769
95.868,5.870
95.935,5.972
95.200,6.022
94.444,6.022
94.531,6.123
94.615,6.225
94.697,6.326
94.776,6.427
94.853,6.528
94.928,6.630
95.000,6.731
95.070,6.832
95.139,6.933
95.205,7.034
95.270,7.136
95.333,7.237
95.395,7.338
95.455,7.439
95.513,7.540
95.570,7.642
95.625,7.743
95.679,7.844
95.732,7.945
95.783,8.047
95.833,8.148
95.882,8.249
95.930,8.350
95.977,8.451
96.023,8.553
96.067,8.654
96.111,8.755
95.580,8.755
95.628,8.856
95.135,8.907
95.187,9.008
95.238,9.109
94.764,9.160
94.301,9.211
94.359,9.312
94.416,9.413
94.472,9.514
94.527,9.615
94.089,9.666
93.627,9.666
93.689,9.767
93.750,9.868
93.810,9.970
93.868,10.071
93.925,10.172
93.981,10.273
94.037,10.374
94.091,10.476
94.144,10.577
94.196,10.678
94.248,10.779
94.298,10.881
93.913,10.931
93.506,10.931
93.562,11.032
93.617,11.134
93.671,11.235
93.724,11.336
93.776,11.437
93.827,11.538
93.878,11.640
93.522,11.690
93.574,11.791
93.227,11.842
93.281,11.943
93.333,12.045
93.385,12.146
93.436,12.247
93.103,12.298
93.156,12.399
93.208,12.500
93.258,12.601
93.309,12.702
93.358,12.804
93.407,12.905
93.455,13.006
93.502,13.107
93.548,13.209
93.214,13.209
92.883,13.209
92.553,13.209
92.606,13.310
92.657,13.411
92.708,13.512
92.759,13.613
92.808,13.715
92.517,13.765
92.568,13.866
92.617,13.968
92.667,14.069
92.715,14.170
92.763,14.271
92.810,14.372
92.857,14.474
92.557,14.474
92.283,14.524
92.332,14.626
92.038,14.626
92.089,14.727
92.138,14.828
92.188,14.929
92.236,15.030
92.284,15.132
92.331,15.233
92.378,15.334
92.424,15.435
92.470,15.536
92.515,15.638
92.560,15.739
92.604,15.840
92.353,15.891
92.105,15.941
92.151,16.043
92.197,16.144
92.241,16.245
92.286,16.346
92.330,16.447
92.373,16.549
92.113,16.549
91.854,16.549
91.899,16.650
91.944,16.751
91.989,16.852
91.736,16.852
91.781,16.953
91.826,17.055
91.870,17.156
91.622,17.156
91.667,17.257
91.711,17.358
91.467,17.358
91.512,17.460
91.557,17.561
91.601,17.662
91.645,17.763
91.688,17.864
91.731,17.966
91.517,18.016
91.560,18.117
91.603,18.219
91.646,18.320
91.688,18.421
91.479,18.472
91.272,18.522
91.315,18.623
91.358,18.725
91.400,18.826
91.443,18.927
91.484,19.028
91.525,19.130
91.566,19.231
91.346,19.231
91.127,19.231
90.909,19.231
90.952,19.332
90.995,19.433
91.038,19.534
90.845,19.585
90.888,19.686
90.930,19.787
90.972,19.889
90.762,19.889
90.553,19.889
90.596,19.990
90.639,20.091
90.682,20.192
90.724,20.294
90.766,20.395
90.562,20.395
90.359,20.395
90.402,20.496
90.444,20.597
90.487,20.698
90.529,20.800
90.570,20.901
90.611,21.002
90.652,21.103
90.693,21.204
90.733,21.306
90.773,21.407
90.598,21.457
90.638,21.559
90.446,21.559
90.486,21.660
90.526,21.761
90.356,21.812
90.188,21.862
90.229,21.964
90.269,22.065
90.309,22.166
90.123,22.166
89.938,22.166
89.980,22.267
90.020,22.368
90.061,22.470
90.101,22.571
90.141,22.672
89.960,22.672
90.000,22.773
90.040,22.874
90.079,22.976
90.119,23.077
90.157,23.178
90.000,23.229
89.824,23.229
89.864,23.330
89.903,23.431
89.729,23.431
89.555,23.431
89.595,23.532
89.443,23.583
89.272,23.583
89.313,23.684
89.354,23.785
89.394,23.887
89.434,23.988
89.474,24.089
89.326,24.140
89.366,24.241
89.219,24.291
89.259,24.393
89.299,24.494
89.154,24.545
89.194,24.646
89.234,24.747
89.273,24.848
89.312,24.949
89.350,25.051
89.388,25.152
89.247,25.202
89.107,25.253
89.146,25.354
89.184,25.455
89.223,25.557
89.261,25.658
89.104,25.658
89.142,25.759
89.180,25.860
89.217,25.962
89.255,26.063
89.292,26.164
89.157,26.215
89.003,26.215
89.041,26.316
89.078,26.417
89.116,26.518
89.153,26.619
89.189,26.721
89.226,26.822
89.076,26.822
89.112,26.923
89.149,27.024
89.000,27.024
88.852,27.024
88.889,27.126
88.926,27.227
88.962,27.328
88.834,27.379
88.871,27.480
88.907,27.581
88.943,27.682
88.799,27.682
88.655,27.682
88.530,27.733
88.567,27.834
88.604,27.935
88.462,27.935
88.320,27.935
88.179,27.935
88.217,28.036
88.076,28.036
88.114,28.138
88.152,28.239
88.031,28.289
88.069,28.391
87.931,28.391
87.812,28.441
87.850,28.543
87.733,28.593
87.771,28.694
87.809,28.796
87.846,28.897
87.883,28.998
87.749,28.998
87.786,29.099
87.671,29.150
87.709,29.251
87.576,29.251
87.443,29.251
87.481,29.352
87.519,29.453
87.387,29.453
87.425,29.555
87.463,29.656
87.332,29.656
87.202,29.656
87.073,29.656
86.944,29.656
86.815,29.656
86.706,29.706
86.745,29.808
86.618,29.808
86.510,29.858
86.550,29.960
86.589,30.061
86.628,30.162
86.667,30.263
86.541,30.263
86.436,30.314
86.331,30.364
86.370,30.466
86.409,30.567
86.286,30.567
86.325,30.668
86.222,30.719
86.261,30.820
86.158,30.870
86.197,30.972
86.236,31.073
86.115,31.073
86.154,31.174
86.192,31.275
86.072,31.275
86.111,31.377
85.992,31.377
85.892,31.427
85.773,31.427
85.813,31.528
85.714,31.579
85.597,31.579
85.479,31.579
85.519,31.680
85.402,31.680
85.306,31.731
85.190,31.731
85.075,31.731
85.115,31.832
85.020,31.883
84.906,31.883
84.791,31.883
84.832,31.984
84.873,32.085
84.913,32.186
84.953,32.287
84.840,32.287
84.748,32.338
84.788,32.439
84.676,32.439
84.565,32.439
84.605,32.540
84.646,32.642
84.555,32.692
84.444,32.692
84.485,32.794
84.395,32.844
84.306,32.895
84.347,32.996
84.238,32.996
84.149,33.047
84.041,33.047
84.082,33.148
84.123,33.249
84.163,33.350
84.204,33.451
84.244,33.553
84.157,33.603
84.051,33.603
84.091,33.704
84.025,33.806
83.920,33.806
83.960,33.907
84.000,34.008
83.811,34.059
83.851,34.160
83.747,34.160
83.787,34.261
83.827,34.362
83.724,34.362
83.764,34.464
83.804,34.565
83.843,34.666
83.883,34.767
83.698,34.818
83.738,34.919
83.777,35.020
83.816,35.121
83.855,35.223
83.894,35.324
83.933,35.425
83.832,35.425
83.652,35.476
83.591,35.577
83.531,35.678
83.353,35.729
83.294,35.830
83.333,35.931
83.372,36.032
83.314,36.134
83.353,36.235
83.391,36.336
83.430,36.437
83.372,36.538
83.180,36.538
83.218,36.640
83.047,36.690
82.877,36.741
82.821,36.842
82.766,36.943
82.805,37.045
82.844,37.146
82.883,37.247
82.716,37.298
82.755,37.399
82.589,37.449
82.405,37.449
82.242,37.500
82.281,37.601
82.230,37.702
82.269,37.804
82.217,37.905
82.256,38.006
82.096,38.057
82.135,38.158
81.957,38.158
81.798,38.209
81.838,38.310
81.877,38.411
81.916,38.512
81.740,38.512
81.779,38.613
81.624,38.664
81.576,38.765
81.615,38.866
81.654,38.968
81.693,39.069
81.646,39.170
81.684,39.271
81.723,39.372
81.551,39.372
81.400,39.423
81.354,39.524
81.393,39.626
81.347,39.727
81.302,39.828
81.340,39.929
81.295,40.030
81.128,40.030
81.167,40.132
81.205,40.233
81.161,40.334
81.199,40.435
81.155,40.536
81.111,40.638
81.149,40.739
81.106,40.840
81.062,40.941
81.019,41.043
80.976,41.144
80.933,41.245
80.773,41.245
80.632,41.296
80.671,41.397
80.531,41.447
80.569,41.549
80.607,41.650
80.566,41.751
80.604,41.852
80.642,41.953
80.601,42.055
80.561,42.156
80.598,42.257
80.462,42.308
80.422,42.409
80.268,42.409
80.306,42.510
80.344,42.611
80.190,42.611
80.152,42.713
80.114,42.814
80.151,42.915
80.189,43.016
80.038,43.016
80.075,43.117
80.037,43.219
79.907,43.269
79.944,43.370
79.907,43.472
79.870,43.573
79.907,43.674
79.871,43.775
79.724,43.775
79.688,43.877
79.560,43.927
79.414,43.927
79.452,44.028
79.490,44.130
79.455,44.231
79.420,44.332
79.295,44.383
79.152,44.383
79.118,44.484
79.084,44.585
79.122,44.686
78.980,44.686
79.018,44.787
78.896,44.838
78.774,44.889
78.635,44.889
78.603,44.990
78.641,45.091
78.521,45.142
78.402,45.192
78.371,45.294
78.234,45.294
78.204,45.395
78.068,45.395
78.038,45.496
77.922,45.547
77.807,45.597
77.672,45.597
77.711,45.698
77.577,45.698
77.549,45.800
77.521,45.901
77.389,45.901
77.428,46.002
77.400,46.103
77.373,46.204
77.242,46.204
77.111,46.204
77.001,46.255
76.871,46.255
76.742,46.255
76.614,46.255
76.505,46.306
76.377,46.306
76.250,46.306
76.123,46.306
76.017,46.356
75.911,46.407
75.888,46.508
75.783,46.559
75.658,46.559
75.636,46.660
75.532,46.711
75.510,46.812
75.387,46.812
75.366,46.913
75.406,47.014
75.385,47.115
75.424,47.217
75.303,47.217
75.181,47.217
75.221,47.318
75.201,47.419
75.100,47.470
74.980,47.470
74.880,47.520
74.861,47.621
74.841,47.723
74.822,47.824
74.704,47.824
74.586,47.824
74.468,47.824
74.371,47.874
74.411,47.976
74.295,47.976
74.199,48.026
74.239,48.128
74.221,48.229
74.204,48.330
74.109,48.381
73.994,48.381
73.900,48.431
73.806,48.482
73.713,48.532
73.620,48.583
73.527,48.634
73.415,48.634
73.399,48.735
73.288,48.735
73.273,48.836
73.258,48.937
73.167,48.988
73.077,49.038
72.987,49.089
72.878,49.089
72.918,49.190
72.829,49.241
72.720,49.241
72.707,49.342
72.599,49.342
72.511,49.393
72.498,49.494
72.539,49.595
72.579,49.696
72.493,49.747
72.533,49.848
72.574,49.949
72.467,49.949
72.328,50.000
72.222,50.000
72.117,50.000
71.980,50.051
71.968,50.152
71.832,50.202
71.728,50.202
71.593,50.253
71.583,50.354
71.480,50.354
71.418,50.455
71.459,50.557
71.449,50.658
71.388,50.759
71.286,50.759
71.185,50.759
71.226,50.860
71.166,50.962
71.207,51.063
71.106,51.063
71.006,51.063
70.997,51.164
70.848,51.164
70.720,51.215
70.592,51.265
70.584,51.366
70.527,51.468
70.568,51.569
70.560,51.670
70.434,51.721
70.309,51.771
70.165,51.771
70.041,51.822
70.034,51.923
69.912,51.974
69.769,51.974
69.715,52.075
69.709,52.176
69.656,52.277
69.697,52.379
69.738,52.480
69.597,52.480
69.478,52.530
69.519,52.632
69.400,52.682
69.348,52.783
69.343,52.885
69.338,52.986
69.287,53.087
69.170,53.138
69.054,53.188
69.049,53.289
68.934,53.340
68.819,53.391
68.770,53.492
68.636,53.492
68.503,53.492
68.544,53.593
68.411,53.593
68.299,53.644
68.188,53.694
68.077,53.745
67.946,53.745
67.816,53.745
67.771,53.846
67.769,53.947
67.724,54.049
67.722,54.150
67.614,54.200
67.612,54.302
67.653,54.403
67.693,54.504
67.734,54.605
67.732,54.706
67.605,54.706
67.498,54.757
67.497,54.858
67.391,54.909
67.348,55.010
67.223,55.010
67.264,55.111
67.304,55.213
67.262,55.314
67.219,55.415
67.218,55.516
67.095,55.516
67.094,55.617
66.991,55.668
66.991,55.769
66.889,55.820
66.788,55.870
66.787,55.972
66.687,56.022
66.647,56.123
66.687,56.225
66.567,56.225
66.527,56.326
66.428,56.377
66.468,56.478
66.508,56.579
66.410,56.630
66.291,56.630
66.331,56.731
66.234,56.781
66.137,56.832
66.020,56.832
65.982,56.933
65.867,56.933
65.751,56.933
65.753,57.034
65.716,57.136
65.679,57.237
65.681,57.338
65.587,57.389
65.473,57.389
65.438,57.490
65.325,57.490
65.212,57.490
65.178,57.591
65.180,57.692
65.068,57.692
65.108,57.794
64.997,57.794
64.963,57.895
65.003,57.996
64.912,58.047
64.802,58.047
64.713,58.097
64.623,58.148
64.590,58.249
64.502,58.300
64.394,58.300
64.397,58.401
64.310,58.451
64.222,58.502
64.115,58.502
64.084,58.603
63.998,58.654
63.892,58.654
63.826,58.755
63.831,58.856
63.726,58.856
63.607,58.907
63.502,58.907
63.399,58.907
63.281,58.957
63.252,59.059
63.135,59.109
63.019,59.160
62.957,59.261
62.842,59.312
62.814,59.413
62.700,59.464
62.600,59.464
62.487,59.514
62.427,59.615
62.368,59.717
62.256,59.767
62.230,59.868
62.100,59.868
62.074,59.970
61.945,59.970
61.835,60.020
61.707,60.020
61.682,60.121
61.658,60.223
61.531,60.223
61.423,60.273
61.317,60.324
61.262,60.425
61.270,60.526
61.165,60.577
61.040,60.577
60.916,60.577
60.792,60.577
60.770,60.678
60.667,60.729
60.545,60.729
60.443,60.779
60.422,60.881
60.301,60.881
60.180,60.881
60.190,60.982
60.090,61.032
59.990,61.083
59.871,61.083
59.772,61.134
59.724,61.235
59.606,61.235
59.509,61.285
59.412,61.336
59.295,61.336
59.248,61.437
59.153,61.488
59.164,61.589
59.117,61.690
59.003,61.690
58.909,61.741
58.795,61.741
58.835,61.842
58.722,61.842
58.629,61.893
58.517,61.893
58.556,61.994
58.512,62.095
58.421,62.146
58.310,62.146
58.199,62.146
58.211,62.247
58.121,62.298
58.011,62.298
57.996,62.399
57.954,62.500
57.865,62.551
57.777,62.601
57.789,62.702
57.829,62.804
57.814,62.905
57.726,62.955
57.619,62.955
57.605,63.057
57.499,63.057
57.413,63.107
57.300,63.158
57.234,63.259
57.221,63.360
57.110,63.411
57.006,63.411
56.903,63.411
56.793,63.462
56.685,63.512
56.724,63.613
56.622,63.613
56.520,63.613
56.483,63.715
56.382,63.715
56.281,63.715
56.175,63.765
56.114,63.866
56.009,63.917
55.885,63.917
55.850,64.018
55.790,64.119
55.780,64.221
55.819,64.322
55.697,64.322
55.594,64.372
55.473,64.372
55.440,64.474
55.319,64.474
55.219,64.524
55.119,64.575
55.062,64.676
54.963,64.727
54.846,64.727
54.728,64.727
54.673,64.828
54.689,64.929
54.658,65.030
54.542,65.030
54.426,65.030
54.373,65.132
54.277,65.182
54.270,65.283
54.175,65.334
54.146,65.435
54.033,65.435
54.071,65.536
53.978,65.587
53.885,65.638
53.833,65.739
53.722,65.739
53.630,65.789
53.520,65.789
53.429,65.840
53.320,65.840
53.271,65.941
53.265,66.043
53.157,66.043
53.049,66.043
53.001,66.144
53.039,66.245
52.951,66.296
52.863,66.346
52.757,66.346
52.651,66.346
52.545,66.346
52.478,66.447
52.411,66.549
52.307,66.549
52.203,66.549
52.100,66.549
51.995,66.599
51.891,66.650
51.847,66.751
51.845,66.852
51.801,66.953
51.758,67.055
51.656,67.105
51.555,67.105
51.533,67.206
51.570,67.308
51.469,67.358
51.350,67.358
51.250,67.409
51.132,67.409
51.072,67.510
50.955,67.510
50.973,67.611
50.875,67.662
50.778,67.713
50.681,67.763
50.623,67.864
50.565,67.966
50.526,68.067
50.544,68.168
50.449,68.219
50.355,68.269
50.242,68.269
50.242,68.370
50.130,68.370
50.037,68.421
49.926,68.421
49.816,68.421
49.706,68.421
49.615,68.472
49.525,68.522
49.435,68.573
49.345,68.623
49.237,68.623
49.239,68.725
49.222,68.826
49.115,68.826
49.027,68.877
48.940,68.927
48.853,68.978
48.802,69.079
48.698,69.079
48.630,69.180
48.528,69.231
48.426,69.281
48.394,69.383
48.292,69.383
48.191,69.433
48.090,69.433
47.990,69.484
47.890,69.484
47.843,69.585
47.726,69.585
47.611,69.585
47.496,69.585
47.381,69.585
47.336,69.686
47.372,69.787
47.276,69.838
47.181,69.889
47.069,69.889
47.089,69.990
47.045,70.091
46.951,70.142
46.924,70.243
46.813,70.243
46.720,70.294
46.611,70.294
46.519,70.344
46.411,70.344
46.400,70.445
46.292,70.445
46.184,70.445
46.077,70.445
45.989,70.496
45.901,70.547
45.921,70.648
45.816,70.648
45.711,70.648
45.656,70.749
45.570,70.800
45.466,70.800
45.413,70.901
45.314,70.951
45.211,70.951
45.145,71.053
45.046,71.103
44.946,71.103
44.952,71.204
44.855,71.255
44.759,71.306
44.645,71.306
44.550,71.356
44.500,71.457
44.493,71.559
44.382,71.559
44.375,71.660
44.264,71.660
44.153,71.660
44.061,71.711
44.014,71.812
43.922,71.862
43.814,71.862
43.706,71.862
43.598,71.862
43.593,71.964
43.486,71.964
43.441,72.065
43.353,72.115
43.265,72.166
43.160,72.166
43.073,72.217
42.986,72.267
42.883,72.267
42.780,72.267
42.678,72.267
42.610,72.368
42.568,72.470
42.467,72.470
42.464,72.571
42.363,72.571
42.251,72.571
42.139,72.571
42.045,72.621
42.018,72.723
41.924,72.773
41.873,72.874
41.846,72.976
41.737,72.976
41.746,73.077
41.638,73.077
41.612,73.178
41.645,73.279
41.538,73.279
41.488,73.381
41.474,73.482
41.384,73.532
41.295,73.583
41.190,73.583
41.102,73.634
41.014,73.684
40.910,73.684
40.875,73.785
40.851,73.887
40.827,73.988
40.724,73.988
40.689,74.089
40.677,74.190
40.631,74.291
40.535,74.342
40.546,74.443
40.523,74.545
40.423,74.545
40.422,74.646
40.328,74.696
40.234,74.747
40.141,74.798
40.049,74.848
39.957,74.899
39.849,74.899
39.742,74.899
39.636,74.899
39.530,74.899
39.488,75.000
39.468,75.101
39.379,75.152
39.291,75.202
39.204,75.253
39.101,75.253
39.071,75.354
39.072,75.455
38.970,75.455
38.921,75.557
38.825,75.607
38.731,75.658
38.630,75.658
38.537,75.709
38.428,75.709
38.420,75.810
38.393,75.911
38.301,75.962
38.209,76.012
38.163,76.113
38.072,76.164
37.967,76.164
37.877,76.215
37.880,76.316
37.826,76.417
37.722,76.417
37.678,76.518
37.690,76.619
37.602,76.670
37.500,76.670
37.438,76.771
37.337,76.771
37.242,76.822
37.255,76.923
37.161,76.974
37.155,77.075
37.168,77.176
37.135,77.277
37.042,77.328
36.935,77.328
36.828,77.328
36.737,77.379
36.647,77.429
36.581,77.530
36.476,77.530
36.372,77.530
36.284,77.581
36.196,77.632
36.094,77.632
35.992,77.632
36.006,77.733
35.905,77.733
35.804,77.733
35.801,77.834
35.708,77.885
35.600,77.885
35.622,77.986
35.530,78.036
35.424,78.036
35.318,78.036
35.214,78.036
35.155,78.138
35.066,78.188
34.977,78.239
34.889,78.289
34.872,78.391
34.785,78.441
34.683,78.441
34.583,78.441
34.550,78.543
34.541,78.644
34.448,78.694
34.462,78.796
34.370,78.846
34.264,78.846
34.226,78.947
34.121,78.947
34.017,78.947
33.927,78.998
33.824,78.998
33.722,78.998
33.621,78.998
33.519,78.998
33.426,79.049
33.333,79.099
33.270,79.200
33.178,79.251
33.073,79.251
32.968,79.251
32.879,79.302
32.776,79.302
32.687,79.352
32.599,79.403
32.512,79.453
32.411,79.453
32.311,79.453
32.205,79.453
32.114,79.504
32.009,79.504
31.905,79.504
31.802,79.504
31.778,79.605
31.689,79.656
31.601,79.706
31.514,79.757
31.427,79.808
31.321,79.808
31.229,79.858
31.138,79.909
31.034,79.909
31.000,80.010
30.930,80.111
30.828,80.111
30.739,80.162
30.638,80.162
30.588,80.263
30.562,80.364
30.476,80.415
30.384,80.466
30.335,80.567
30.287,80.668
30.216,80.769
30.126,80.820
30.113,80.921
30.011,80.921
29.910,80.921
29.810,80.921
29.705,80.921
29.600,80.921
29.509,80.972
29.406,80.972
29.304,80.972
29.215,81.022
29.151,81.123
29.134,81.225
29.034,81.225
28.929,81.225
28.856,81.326
28.753,81.326
28.650,81.326
28.561,81.377
28.460,81.377
28.360,81.377
28.255,81.377
28.169,81.427
28.078,81.478
27.976,81.478
27.886,81.528
27.798,81.579
27.698,81.579
27.593,81.579
27.490,81.579
27.399,81.630
27.297,81.630
27.208,81.680
27.120,81.731
27.032,81.781
26.946,81.832
26.843,81.832
26.741,81.832
26.651,81.883
26.614,81.984
26.625,82.085
26.537,82.136
26.518,82.237
26.477,82.338
26.390,82.389
26.300,82.439
26.294,82.540
26.288,82.642
26.187,82.642
26.086,82.642
26.014,82.743
25.947,82.844
25.860,82.895
25.770,82.945
25.725,83.047
25.700,83.148
25.611,83.198
25.539,83.300
25.452,83.350
25.397,83.451
25.307,83.502
25.241,83.603
25.213,83.704
25.213,83.806
25.110,83.806
25.102,83.907
25.000,83.907
24.914,83.957
24.824,84.008
24.721,84.008
24.633,84.059
24.531,84.059
24.445,84.109
24.356,84.160
24.303,84.261
24.215,84.312
24.128,84.362
24.042,84.413
23.941,84.413
23.853,84.464
23.765,84.514
23.664,84.514
23.575,84.565
23.486,84.615
23.399,84.666
23.312,84.717
23.239,84.818
23.212,84.919
23.124,84.970
23.059,85.071
22.972,85.121
22.886,85.172
22.783,85.172
22.695,85.223
22.595,85.223
22.506,85.273
22.417,85.324
22.330,85.374
22.243,85.425
22.154,85.476
22.052,85.476
22.056,85.577
21.968,85.628
21.906,85.729
21.817,85.779
21.730,85.830
21.678,85.931
21.591,85.982
21.503,86.032
21.428,86.134
21.407,86.235
21.320,86.285
21.232,86.336
21.130,86.336
21.120,86.437
21.019,86.437
20.987,86.538
20.957,86.640
20.870,86.690
20.783,86.741
20.695,86.791
20.697,86.893
20.609,86.943
20.523,86.994
20.461,87.095
20.441,87.196
20.340,87.196
20.251,87.247
20.164,87.298
20.121,87.399
20.035,87.449
19.933,87.449
19.846,87.500
19.758,87.551
19.751,87.652
19.651,87.652
19.564,87.702
19.477,87.753
19.412,87.854
19.324,87.905
19.223,87.905
19.137,87.955
19.077,88.057
19.049,88.158
18.962,88.209
18.963,88.310
18.863,88.310
18.803,88.411
18.774,88.512
18.687,88.563
18.654,88.664
18.642,88.765
18.541,88.765
18.454,88.816
18.366,88.866
18.309,88.968
18.222,89.018
18.135,89.069
18.049,89.119
17.947,89.119
17.847,89.119
17.781,89.221
17.680,89.221
17.685,89.322
17.647,89.423
17.648,89.524
17.597,89.626
17.497,89.626
17.442,89.727
17.342,89.727
17.331,89.828
17.230,89.828
17.191,89.929
17.090,89.929
17.014,90.030
16.914,90.030
16.827,90.081
16.740,90.132
16.640,90.132
16.594,90.233
16.506,90.283
16.420,90.334
16.333,90.385
16.256,90.486
16.155,90.486
16.055,90.486
15.968,90.536
15.967,90.638
15.879,90.688
15.779,90.688
15.692,90.739
15.605,90.789
15.518,90.840
15.430,90.891
15.329,90.891
15.229,90.891
15.154,90.992
15.054,90.992
14.967,91.043
14.880,91.093
14.793,91.144
14.720,91.245
14.619,91.245
14.519,91.245
14.432,91.296
14.345,91.346
14.244,91.346
14.169,91.447
14.144,91.549
14.057,91.599
13.971,91.650
13.884,91.700
13.866,91.802
13.765,91.802
13.725,91.903
13.638,91.953
13.537,91.953
13.471,92.055
13.371,92.055
13.285,92.105
13.185,92.105
13.115,92.206
13.029,92.257
12.943,92.308
12.915,92.409
12.828,92.460
12.740,92.510
12.640,92.510
12.553,92.561
12.467,92.611
12.367,92.611
12.280,92.662
12.179,92.662
12.091,92.713
11.990,92.713
11.890,92.713
11.841,92.814
11.784,92.915
11.698,92.966
11.611,93.016
11.589,93.117
11.503,93.168
11.402,93.168
11.332,93.269
11.268,93.370
11.181,93.421
11.081,93.421
10.995,93.472
10.908,93.522
10.892,93.623
10.806,93.674
10.719,93.725
10.632,93.775
10.609,93.877
10.585,93.978
10.568,94.079
10.481,94.130
10.395,94.180
10.308,94.231
10.222,94.281
10.197,94.383
10.135,94.484
10.075,94.585
9.975,94.585
9.939,94.686
9.853,94.737
9.856,94.838
9.770,94.889
9.707,94.990
9.635,95.091
9.548,95.142
9.448,95.142
9.361,95.192
9.268,95.243
9.178,95.294
9.167,95.395
9.081,95.445
9.011,95.547
8.924,95.597
8.838,95.648
8.744,95.698
8.694,95.800
8.608,95.850
8.588,95.951
8.573,96.053
8.571,96.154
8.507,96.255
8.448,96.356
8.389,96.457
8.289,96.457
8.189,96.457
8.102,96.508
8.016,96.559
7.916,96.559
7.816,96.559
7.729,96.609
7.629,96.609
7.529,96.609
7.429,96.609
7.329,96.609
7.242,96.660
7.142,96.660
7.114,96.761
7.013,96.761
6.927,96.812
6.827,96.812
6.741,96.862
6.641,96.862
6.540,96.862
6.454,96.913
6.354,96.913
6.254,96.913
6.154,96.913
6.054,96.913
5.954,96.913
5.854,96.913
5.767,96.964
5.667,96.964
5.567,96.964
5.467,96.964
5.453,97.065
5.352,97.065
5.266,97.115
5.180,97.166
5.080,97.166
4.980,97.166
4.880,97.166
4.779,97.166
4.679,97.166
4.579,97.166
4.479,97.166
4.379,97.166
4.293,97.217
4.193,97.217
4.093,97.217
3.993,97.217
3.893,97.217
3.793,97.217
3.706,97.267
3.620,97.318
3.534,97.368
3.434,97.368
3.348,97.419
3.261,97.470
3.161,97.470
3.061,97.470
2.961,97.470
2.861,97.470


==> data/pr_curves/WNet-yesP_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
98.182,2.733
98.630,3.644
97.531,3.998
96.939,4.808
95.495,5.364
94.444,6.022
95.070,6.832
95.597,7.692
96.045,8.603
94.764,9.160
93.627,9.666
94.144,10.577
93.827,11.538
93.103,12.298
93.548,13.209
92.517,13.765
92.063,14.676
92.492,15.587
92.113,16.549
91.467,17.358
91.667,18.370
91.127,19.231
90.661,20.142
90.672,21.154
90.289,22.115
90.138,23.128
89.333,23.735
89.234,24.747
89.142,25.759
89.207,26.771
88.655,27.682
87.931,28.391
87.462,29.302
86.510,29.858
86.280,30.870
85.479,31.579
84.748,32.338
84.041,33.047
84.020,34.059
83.797,35.071
83.353,35.982
82.821,36.842
82.210,37.652
81.760,38.563
81.335,39.474
81.218,40.486
80.652,41.346
80.403,42.358
79.981,43.269
79.417,44.130
78.705,44.889
77.922,45.547
77.111,46.204
76.080,46.356
75.365,47.065
74.704,47.824
73.900,48.431
73.077,49.038
72.553,49.899
71.593,50.253
71.006,51.063
70.261,51.771
69.551,52.480
68.959,53.289
68.033,53.745
67.732,54.706
67.136,55.516
66.527,56.326
65.713,56.933
65.088,57.743
64.326,58.401
63.433,58.907
62.600,59.464
61.739,60.020
60.885,60.577
60.020,61.083
59.135,61.589
58.282,62.146
57.673,62.955
56.793,63.462
55.885,63.917
55.119,64.575
54.323,65.182
53.520,65.789
52.672,66.346
51.804,66.852
51.033,67.510
50.373,68.269
49.416,68.573
48.649,69.231
47.710,69.585
46.906,70.192
45.943,70.496
45.148,71.103
44.305,71.660
43.388,72.065
42.467,72.470
41.662,73.077
40.904,73.735
40.422,74.646
39.505,75.051
38.700,75.658
37.893,76.265
37.179,76.974
36.346,77.530
35.481,78.036
34.560,78.441
33.722,78.998
32.769,79.302
31.789,79.504
30.953,80.061
30.216,80.769
29.234,80.972
28.320,81.377
27.348,81.630
26.514,82.186
25.860,82.945
25.206,83.704
24.331,84.211
23.414,84.615
22.619,85.223
21.787,85.779
21.032,86.437
20.381,87.196
19.549,87.753
18.795,88.411
18.088,89.119
17.328,89.777
16.496,90.334
15.605,90.789
14.715,91.245
13.866,91.802
12.976,92.257
12.085,92.713
11.291,93.320
10.571,94.028
9.865,94.737
9.152,95.445
8.507,96.255
7.572,96.609
6.604,96.862
5.609,96.964
4.630,97.166
3.642,97.318


==> data/pr_curves/WNet-yesP_wp_meta.csv <==
auc,f1,eer
63.275,61.337,60.729


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
98.333,10.155
98.361,10.327
98.387,10.499
98.413,10.671
98.438,10.843
98.462,11.015
98.485,11.188
98.507,11.360
98.529,11.532
98.551,11.704
98.571,11.876
98.592,12.048
98.611,12.220
98.630,12.392
98.649,12.565
98.667,12.737
98.684,12.909
98.701,13.081
98.718,13.253
98.734,13.425
98.750,13.597
98.765,13.769
98.780,13.941
98.795,14.114
98.810,14.286
98.824,14.458
98.837,14.630
98.851,14.802
98.864,14.974
98.876,15.146
98.889,15.318
98.901,15.491
97.826,15.491
97.849,15.663
97.872,15.835
97.895,16.007
97.917,16.179
97.938,16.351
97.959,16.523
97.980,16.695
98.000,16.867
98.020,17.040
98.039,17.212
98.058,17.384
98.077,17.556
98.095,17.728
98.113,17.900
98.131,18.072
98.148,18.244
98.165,18.417
98.182,18.589
98.198,18.761
98.214,18.933
98.230,19.105
98.246,19.277
98.261,19.449
98.276,19.621
98.291,19.793
98.305,19.966
98.319,20.138
98.333,20.310
98.347,20.482
98.361,20.654
98.374,20.826
98.387,20.998
98.400,21.170
98.413,21.343
98.425,21.515
98.438,21.687
98.450,21.859
98.462,22.031
97.710,22.031
97.727,22.203
97.744,22.375
97.761,22.547
97.778,22.719
97.794,22.892
97.810,23.064
97.826,23.236
97.842,23.408
97.857,23.580
97.872,23.752
97.183,23.752
97.203,23.924
97.222,24.096
97.241,24.269
97.260,24.441
97.279,24.613
97.297,24.785
97.315,24.957
97.333,25.129
97.351,25.301
97.368,25.473
97.386,25.645
97.403,25.818
97.419,25.990
97.436,26.162
97.452,26.334
97.468,26.506
97.484,26.678
97.500,26.850
97.516,27.022
97.531,27.194
97.546,27.367
97.561,27.539
97.576,27.711
97.590,27.883
97.605,28.055
97.619,28.227
97.633,28.399
97.647,28.571
97.661,28.744
97.674,28.916
97.688,29.088
97.701,29.260
97.714,29.432
97.727,29.604
97.740,29.776
97.753,29.948
97.765,30.120
97.778,30.293
97.790,30.465
97.802,30.637
97.814,30.809
97.826,30.981
97.838,31.153
97.849,31.325
97.861,31.497
97.872,31.670
97.884,31.842
97.895,32.014
97.906,32.186
97.917,32.358
97.927,32.530
97.938,32.702
97.436,32.702
96.939,32.702
96.954,32.874
96.970,33.046
96.985,33.219
97.000,33.391
97.015,33.563
97.030,33.735
97.044,33.907
96.569,33.907
96.585,34.079
96.602,34.251
96.618,34.423
96.635,34.596
96.651,34.768
96.667,34.940
96.682,35.112
96.698,35.284
96.714,35.456
96.262,35.456
96.279,35.628
96.296,35.800
95.853,35.800
95.872,35.972
95.890,36.145
95.909,36.317
95.475,36.317
95.495,36.489
95.516,36.661
95.536,36.833
95.556,37.005
95.575,37.177
95.595,37.349
95.614,37.522
95.197,37.522
95.217,37.694
95.238,37.866
95.259,38.038
95.279,38.210
94.872,38.210
94.894,38.382
94.492,38.382
94.515,38.554
94.538,38.726
94.142,38.726
94.167,38.898
94.191,39.071
94.215,39.243
94.239,39.415
93.852,39.415
93.469,39.415
93.496,39.587
93.117,39.587
93.145,39.759
93.173,39.931
92.800,39.931
92.430,39.931
92.460,40.103
92.490,40.275
92.520,40.448
92.549,40.620
92.578,40.792
92.607,40.964
92.636,41.136
92.664,41.308
92.692,41.480
92.720,41.652
92.748,41.824
92.776,41.997
92.803,42.169
92.453,42.169
92.481,42.341
92.509,42.513
92.537,42.685
92.193,42.685
92.222,42.857
92.251,43.029
92.279,43.201
92.308,43.373
92.336,43.546
92.364,43.718
92.029,43.718
92.058,43.890
92.086,44.062
92.115,44.234
92.143,44.406
91.815,44.406
91.844,44.578
91.873,44.750
91.901,44.923
91.579,44.923
91.608,45.095
91.638,45.267
91.667,45.439
91.695,45.611
91.724,45.783
91.753,45.955
91.781,46.127
91.809,46.299
91.497,46.299
91.186,46.299
90.878,46.299
90.572,46.299
90.604,46.472
90.635,46.644
90.667,46.816
90.698,46.988
90.728,47.160
90.429,47.160
90.132,47.160
89.836,47.160
89.869,47.332
89.577,47.332
89.610,47.504
89.644,47.676
89.677,47.849
89.711,48.021
89.744,48.193
89.776,48.365
89.809,48.537
89.524,48.537
89.557,48.709
89.274,48.709
89.308,48.881
89.342,49.053
89.375,49.225
89.408,49.398
89.441,49.570
89.474,49.742
89.506,49.914
89.231,49.914
89.264,50.086
88.991,50.086
88.720,50.086
88.754,50.258
88.485,50.258
88.520,50.430
88.554,50.602
88.288,50.602
88.323,50.775
88.060,50.775
88.095,50.947
88.131,51.119
87.870,51.119
87.611,51.119
87.647,51.291
87.390,51.291
87.427,51.463
87.464,51.635
87.500,51.807
87.246,51.807
86.994,51.807
87.032,51.979
87.069,52.151
86.819,52.151
86.857,52.324
86.610,52.324
86.648,52.496
86.686,52.668
86.441,52.668
86.197,52.668
85.955,52.668
85.714,52.668
85.754,52.840
85.794,53.012
85.833,53.184
85.596,53.184
85.635,53.356
85.675,53.528
85.440,53.528
85.479,53.701
85.519,53.873
85.559,54.045
85.326,54.045
85.366,54.217
85.405,54.389
85.445,54.561
85.484,54.733
85.255,54.733
85.294,54.905
85.333,55.077
85.372,55.250
85.146,55.250
85.185,55.422
85.224,55.594
85.000,55.594
84.777,55.594
84.817,55.766
84.856,55.938
84.896,56.110
84.935,56.282
84.974,56.454
85.013,56.627
85.052,56.799
85.090,56.971
85.128,57.143
84.910,57.143
84.694,57.143
84.478,57.143
84.264,57.143
84.304,57.315
84.091,57.315
84.131,57.487
83.920,57.487
83.709,57.487
83.750,57.659
83.541,57.659
83.333,57.659
83.375,57.831
83.416,58.003
83.210,58.003
83.251,58.176
83.292,58.348
83.333,58.520
83.374,58.692
83.171,58.692
82.968,58.692
82.767,58.692
82.567,58.692
82.609,58.864
82.651,59.036
82.692,59.208
82.494,59.208
82.297,59.208
82.339,59.380
82.143,59.380
81.948,59.380
81.754,59.380
81.797,59.552
81.840,59.725
81.882,59.897
81.925,60.069
81.733,60.069
81.776,60.241
81.585,60.241
81.628,60.413
81.671,60.585
81.481,60.585
81.524,60.757
81.567,60.929
81.609,61.102
81.651,61.274
81.465,61.274
81.279,61.274
81.321,61.446
81.364,61.618
81.406,61.790
81.222,61.790
81.038,61.790
81.081,61.962
81.124,62.134
80.942,62.134
80.761,62.134
80.580,62.134
80.401,62.134
80.444,62.306
80.488,62.478
80.310,62.478
80.353,62.651
80.396,62.823
80.220,62.823
80.044,62.823
79.869,62.823
79.694,62.823
79.521,62.823
79.348,62.823
79.176,62.823
79.004,62.823
79.050,62.995
78.879,62.995
78.710,62.995
78.541,62.995
78.373,62.995
78.205,62.995
78.252,63.167
78.085,63.167
78.132,63.339
77.966,63.339
78.013,63.511
78.059,63.683
77.895,63.683
77.941,63.855
77.987,64.028
77.824,64.028
77.871,64.200
77.917,64.372
77.755,64.372
77.801,64.544
77.640,64.544
77.479,64.544
77.320,64.544
77.366,64.716
77.413,64.888
77.254,64.888
77.096,64.888
77.143,65.060
76.986,65.060
76.829,65.060
76.876,65.232
76.923,65.404
76.970,65.577
77.016,65.749
76.861,65.749
76.908,65.921
76.754,65.921
76.600,65.921
76.447,65.921
76.494,66.093
76.342,66.093
76.389,66.265
76.436,66.437
76.285,66.437
76.134,66.437
75.984,66.437
75.835,66.437
75.686,66.437
75.538,66.437
75.391,66.437
75.439,66.609
75.486,66.781
75.340,66.781
75.388,66.954
75.242,66.954
75.097,66.954
75.145,67.126
75.192,67.298
75.240,67.470
75.287,67.642
75.143,67.642
75.000,67.642
75.048,67.814
74.905,67.814
74.953,67.986
74.811,67.986
74.858,68.158
74.717,68.158
74.765,68.330
74.624,68.330
74.484,68.330
74.532,68.503
74.579,68.675
74.440,68.675
74.488,68.847
74.349,68.847
74.212,68.847
74.074,68.847
73.937,68.847
73.801,68.847
73.665,68.847
73.529,68.847
73.394,68.847
73.443,69.019
73.309,69.019
73.175,69.019
73.224,69.191
73.091,69.191
73.140,69.363
73.007,69.363
73.056,69.535
72.924,69.535
72.793,69.535
72.662,69.535
72.531,69.535
72.401,69.535
72.272,69.535
72.321,69.707
72.193,69.707
72.064,69.707
71.936,69.707
71.809,69.707
71.681,69.707
71.731,69.880
71.781,70.052
71.655,70.052
71.529,70.052
71.404,70.052
71.454,70.224
71.329,70.224
71.204,70.224
71.080,70.224
70.957,70.224
70.833,70.224
70.711,70.224
70.588,70.224
70.639,70.396
70.690,70.568
70.568,70.568
70.447,70.568
70.326,70.568
70.205,70.568
70.085,70.568
70.137,70.740
70.017,70.740
69.898,70.740
69.949,70.912
69.831,70.912
69.712,70.912
69.595,70.912
69.477,70.912
69.360,70.912
69.244,70.912
69.128,70.912
69.012,70.912
69.064,71.084
68.948,71.084
68.833,71.084
68.719,71.084
68.771,71.256
68.823,71.429
68.709,71.429
68.595,71.429
68.482,71.429
68.534,71.601
68.421,71.601
68.309,71.601
68.197,71.601
68.085,71.601
67.974,71.601
67.863,71.601
67.752,71.601
67.642,71.601
67.695,71.773
67.585,71.773
67.476,71.773
67.528,71.945
67.419,71.945
67.311,71.945
67.363,72.117
67.255,72.117
67.147,72.117
67.200,72.289
67.252,72.461
67.145,72.461
67.038,72.461
66.932,72.461
66.984,72.633
66.878,72.633
66.772,72.633
66.825,72.806
66.719,72.806
66.772,72.978
66.667,72.978
66.562,72.978
66.458,72.978
66.354,72.978
66.406,73.150
66.303,73.150
66.199,73.150
66.096,73.150
65.994,73.150
65.891,73.150
65.789,73.150
65.688,73.150
65.586,73.150
65.485,73.150
65.385,73.150
65.284,73.150
65.184,73.150
64.985,73.150
65.038,73.322
64.992,73.494
64.947,73.666
65.000,73.838
64.955,74.010
65.008,74.182
64.812,74.182
64.618,74.182
64.574,74.355
64.382,74.355
64.190,74.355
64.000,74.355
63.959,74.527
63.770,74.527
63.583,74.527
63.636,74.699
63.690,74.871
63.743,75.043
63.557,75.043
63.610,75.215
63.425,75.215
63.242,75.215
63.059,75.215
63.112,75.387
63.165,75.559
62.984,75.559
63.037,75.731
62.857,75.731
62.678,75.731
62.500,75.731
62.323,75.731
62.147,75.731
61.972,75.731
61.938,75.904
61.765,75.904
61.592,75.904
61.560,76.076
61.389,76.076
61.219,76.076
61.050,76.076
60.882,76.076
60.852,76.248
60.685,76.248
60.519,76.248
60.354,76.248
60.190,76.248
60.027,76.248
59.865,76.248
59.838,76.420
59.677,76.420
59.732,76.592
59.572,76.592
59.413,76.592
59.254,76.592
59.097,76.592
58.940,76.592
58.785,76.592
58.630,76.592
58.476,76.592
58.530,76.764
58.585,76.936
58.431,76.936
58.279,76.936
58.127,76.936
57.977,76.936
57.827,76.936
57.677,76.936
57.529,76.936
57.381,76.936
57.234,76.936
57.088,76.936
56.943,76.936
56.798,76.936
56.781,77.108
56.637,77.108
56.692,77.281
56.549,77.281
56.407,77.281
56.391,77.453
56.446,77.625
56.305,77.625
56.164,77.625
56.025,77.625
56.010,77.797
55.995,77.969
55.980,78.141
55.843,78.141
55.706,78.141
55.569,78.141
55.623,78.313
55.488,78.313
55.353,78.313
55.218,78.313
55.273,78.485
55.139,78.485
55.193,78.657
55.060,78.657
54.928,78.657
54.796,78.657
54.785,78.830
54.654,78.830
54.643,79.002
54.513,79.002
54.384,79.002
54.255,79.002
54.309,79.174
54.181,79.174
54.054,79.174
53.927,79.174
53.801,79.174
53.676,79.174
53.551,79.174
53.426,79.174
53.418,79.346
53.410,79.518
53.287,79.518
53.165,79.518
53.042,79.518
52.921,79.518
52.800,79.518
52.680,79.518
52.560,79.518
52.554,79.690
52.435,79.690
52.429,79.862
52.311,79.862
52.193,79.862
52.076,79.862
51.960,79.862
51.844,79.862
51.728,79.862
51.613,79.862
51.498,79.862
51.384,79.862
51.381,80.034
51.268,80.034
51.155,80.034
51.043,80.034
50.931,80.034
50.820,80.034
50.873,80.207
50.763,80.207
50.652,80.207
50.542,80.207
50.433,80.207
50.486,80.379
50.378,80.379
50.269,80.379
50.161,80.379
50.054,80.379
49.947,80.379
49.840,80.379
49.734,80.379
49.628,80.379
49.523,80.379
49.524,80.551
49.419,80.551
49.315,80.551
49.211,80.551
49.108,80.551
49.005,80.551
48.903,80.551
48.956,80.723
49.009,80.895
48.907,80.895
48.806,80.895
48.705,80.895
48.604,80.895
48.504,80.895
48.354,80.895
48.205,80.895
48.057,80.895
47.910,80.895
47.764,80.895
47.619,80.895
47.475,80.895
47.432,81.067
47.437,81.239
47.295,81.239
47.153,81.239
47.012,81.239
46.872,81.239
46.733,81.239
46.594,81.239
46.457,81.239
46.320,81.239
46.373,81.411
46.237,81.411
46.101,81.411
45.967,81.411
45.833,81.411
45.700,81.411
45.709,81.583
45.577,81.583
45.446,81.583
45.498,81.756
45.368,81.756
45.238,81.756
45.109,81.756
44.981,81.756
44.854,81.756
44.727,81.756
44.601,81.756
44.476,81.756
44.351,81.756
44.227,81.756
44.104,81.756
44.074,81.928
43.952,81.928
44.004,82.100
44.055,82.272
44.026,82.444
43.905,82.444
43.784,82.444
43.796,82.616
43.676,82.616
43.557,82.616
43.439,82.616
43.321,82.616
43.204,82.616
43.088,82.616
42.972,82.616
42.857,82.616
42.743,82.616
42.629,82.616
42.642,82.788
42.529,82.788
42.416,82.788
42.304,82.788
42.193,82.788
42.082,82.788
41.972,82.788
41.862,82.788
41.753,82.788
41.804,82.960
41.696,82.960
41.588,82.960
41.480,82.960
41.373,82.960
41.267,82.960
41.161,82.960
41.056,82.960
40.952,82.960
40.847,82.960
40.744,82.960
40.641,82.960
40.538,82.960
40.436,82.960
40.335,82.960
40.234,82.960
40.133,82.960
40.033,82.960
39.901,82.960
39.769,82.960
39.638,82.960
39.508,82.960
39.379,82.960
39.251,82.960
39.123,82.960
38.997,82.960
38.871,82.960
38.920,83.133
38.795,83.133
38.671,83.133
38.547,83.133
38.425,83.133
38.303,83.133
38.182,83.133
38.061,83.133
37.942,83.133
37.823,83.133
37.705,83.133
37.588,83.133
37.471,83.133
37.355,83.133
37.240,83.133
37.125,83.133
37.011,83.133
36.898,83.133
36.786,83.133
36.778,83.305
36.667,83.305
36.715,83.477
36.604,83.477
36.494,83.477
36.384,83.477
36.275,83.477
36.167,83.477
36.215,83.649
36.107,83.649
36.000,83.649
35.894,83.649
35.788,83.649
35.756,83.821
35.652,83.821
35.547,83.821
35.444,83.821
35.465,83.993
35.362,83.993
35.260,83.993
35.159,83.993
35.057,83.993
34.957,83.993
34.832,83.993
34.708,83.993
34.585,83.993
34.463,83.993
34.342,83.993
34.222,83.993
34.244,84.165
34.124,84.165
34.123,84.337
34.074,84.509
33.956,84.509
33.908,84.682
33.791,84.682
33.676,84.682
33.629,84.854
33.515,84.854
33.401,84.854
33.288,84.854
33.176,84.854
33.065,84.854
32.955,84.854
32.955,85.026
32.846,85.026
32.825,85.198
32.716,85.198
32.609,85.198
32.502,85.198
32.395,85.198
32.290,85.198
32.185,85.198
32.229,85.370
32.210,85.542
32.254,85.714
32.214,85.886
32.237,86.059
32.260,86.231
32.157,86.231
32.054,86.231
31.952,86.231
31.850,86.231
31.749,86.231
31.649,86.231
31.529,86.231
31.411,86.231
31.293,86.231
31.176,86.231
31.060,86.231
30.945,86.231
30.831,86.231
30.717,86.231
30.605,86.231
30.493,86.231
30.382,86.231
30.272,86.231
30.163,86.231
30.054,86.231
29.946,86.231
29.839,86.231
29.733,86.231
29.722,86.403
29.693,86.575
29.588,86.575
29.484,86.575
29.381,86.575
29.278,86.575
29.176,86.575
29.075,86.575
28.975,86.575
28.982,86.747
28.866,86.747
28.751,86.747
28.693,86.919
28.580,86.919
28.467,86.919
28.355,86.919
28.244,86.919
28.252,87.091
28.142,87.091
28.135,87.263
28.027,87.263
27.919,87.263
27.811,87.263
27.705,87.263
27.599,87.263
27.495,87.263
27.391,87.263
27.287,87.263
27.185,87.263
27.083,87.263
26.982,87.263
26.993,87.435
26.893,87.435
26.779,87.435
26.719,87.608
26.607,87.608
26.618,87.780
26.507,87.780
26.398,87.780
26.289,87.780
26.181,87.780
26.138,87.952
26.032,87.952
25.926,87.952
25.963,88.124
25.859,88.124
25.755,88.124
25.651,88.124
25.549,88.124
25.447,88.124
25.347,88.124
25.308,88.296
25.196,88.296
25.134,88.468
25.024,88.468
24.915,88.468
24.807,88.468
24.783,88.640
24.796,88.812
24.689,88.812
24.583,88.812
24.478,88.812
24.374,88.812
24.271,88.812
24.169,88.812
24.067,88.812
23.967,88.812
23.856,88.812
23.746,88.812
23.637,88.812
23.529,88.812
23.423,88.812
23.317,88.812
23.212,88.812
23.108,88.812
23.005,88.812
22.903,88.812
22.802,88.812
22.701,88.812
22.592,88.812
22.484,88.812
22.376,88.812
22.333,88.985
22.328,89.157
22.294,89.329
22.189,89.329
22.085,89.329
21.982,89.329
21.880,89.329
21.779,89.329
21.794,89.501
21.694,89.501
21.586,89.501
21.479,89.501
21.373,89.501
21.370,89.673
21.358,89.845
21.254,89.845
21.151,89.845
21.048,89.845
20.947,89.845
20.970,90.017
20.870,90.017
20.762,90.017
20.656,90.017
20.550,90.017
20.549,90.189
20.556,90.361
20.452,90.361
20.349,90.361
20.364,90.534
20.262,90.534
20.261,90.706
20.161,90.706
20.053,90.706
20.068,90.878
19.962,90.878
19.910,91.050
19.805,91.050
19.769,91.222
19.666,91.222
19.564,91.222
19.501,91.394
19.466,91.566
19.360,91.566
19.375,91.738
19.270,91.738
19.166,91.738
19.099,91.910
19.087,92.083
18.985,92.083
18.885,92.083
18.814,92.255
18.789,92.427
18.798,92.599
18.694,92.599
18.590,92.599
18.488,92.599
18.453,92.771
18.352,92.771
18.246,92.771
18.142,92.771
18.039,92.771
17.937,92.771
17.836,92.771
17.730,92.771
17.626,92.771
17.523,92.771
17.421,92.771
17.320,92.771
17.215,92.771
17.111,92.771
17.009,92.771
16.907,92.771
16.807,92.771
16.703,92.771
16.600,92.771
16.498,92.771
16.398,92.771
16.294,92.771
16.191,92.771
16.211,92.943
16.110,92.943
16.009,92.943
15.906,92.943
15.803,92.943
15.768,93.115
15.668,93.115
15.564,93.115
15.539,93.287
15.437,93.287
15.396,93.460
15.291,93.460
15.307,93.632
15.240,93.804
15.139,93.804
15.039,93.804
14.936,93.804
14.834,93.804
14.734,93.804
14.631,93.804
14.529,93.804
14.429,93.804
14.327,93.804
14.226,93.804
14.123,93.804
14.021,93.804
13.921,93.804
13.818,93.804
13.718,93.804
13.615,93.804
13.514,93.804
13.410,93.804
13.309,93.804
13.288,93.976
13.185,93.976
13.084,93.976
12.981,93.976
12.880,93.976
12.837,94.148
12.736,94.148
12.732,94.320
12.630,94.320
12.529,94.320
12.483,94.492
12.382,94.492
12.279,94.492
12.178,94.492
12.152,94.664
12.051,94.664
12.067,94.836
11.965,94.836
11.865,94.836
11.763,94.836
11.661,94.836
11.561,94.836
11.512,95.009
11.410,95.009
11.309,95.009
11.277,95.181
11.176,95.181
11.076,95.181
10.974,95.181
10.873,95.181
10.771,95.181
10.669,95.181
10.568,95.181
10.468,95.181
10.367,95.181
10.334,95.353
10.233,95.353
10.132,95.353
10.031,95.353
9.930,95.353
9.830,95.353
9.730,95.353
9.628,95.353
9.527,95.353
9.520,95.525
9.437,95.697
9.335,95.697
9.234,95.697
9.134,95.697
9.033,95.697
8.933,95.697
8.832,95.697
8.731,95.697
8.631,95.697
8.530,95.697
8.429,95.697
8.328,95.697
8.227,95.697
8.212,95.869
8.153,96.041
8.053,96.041
8.056,96.213
7.955,96.213
7.854,96.213
7.825,96.386
7.724,96.386
7.623,96.386
7.523,96.386
7.477,96.558
7.444,96.730
7.439,96.902
7.338,96.902
7.238,96.902
7.201,97.074
7.177,97.246
7.077,97.246
6.976,97.246
6.941,97.418
6.841,97.418
6.741,97.418
6.640,97.418
6.540,97.418
6.439,97.418
6.339,97.418
6.238,97.418
6.138,97.418
6.038,97.418
5.938,97.418
5.937,97.590
5.837,97.590
5.769,97.762
5.710,97.935
5.610,97.935
5.509,97.935
5.409,97.935
5.309,97.935
5.209,97.935
5.109,97.935
5.008,97.935
4.988,98.107
4.888,98.107
4.819,98.279
4.740,98.451
4.723,98.623
4.622,98.623
4.522,98.623
4.422,98.623
4.383,98.795
4.321,98.967
4.323,99.139
4.223,99.139
4.123,99.139
4.022,99.139
3.922,99.139
3.822,99.139
3.722,99.139
3.622,99.139


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
98.333,10.155
98.485,11.188
98.611,12.220
98.718,13.253
98.810,14.286
98.889,15.318
97.826,15.491
97.959,16.523
98.077,17.556
98.182,18.589
98.276,19.621
98.361,20.654
98.438,21.687
97.761,22.547
97.857,23.580
97.260,24.441
97.368,25.473
97.468,26.506
97.561,27.539
97.647,28.571
97.727,29.604
97.802,30.637
97.872,31.670
97.938,32.702
96.970,33.046
96.585,34.079
96.682,35.112
95.853,35.800
95.536,36.833
95.238,37.866
94.538,38.726
93.469,39.415
92.430,39.931
92.607,40.964
92.776,41.997
92.222,42.857
92.058,43.890
91.901,44.923
91.753,45.955
90.572,46.299
89.836,47.160
89.744,48.193
89.375,49.225
88.720,50.086
88.095,50.947
87.500,51.807
86.610,52.324
85.794,53.012
85.559,54.045
85.333,55.077
84.896,56.110
85.128,57.143
84.091,57.315
83.210,58.003
82.609,58.864
81.797,59.552
81.671,60.585
81.364,61.618
80.401,62.134
79.521,62.823
78.373,62.995
77.987,64.028
77.413,64.888
76.861,65.749
76.134,66.437
75.242,66.954
74.953,67.986
74.349,68.847
73.309,69.019
72.401,69.535
71.529,70.052
70.568,70.568
69.595,70.912
68.709,71.429
67.642,71.601
67.038,72.461
66.303,73.150
65.284,73.150
65.008,74.182
64.000,74.355
63.425,75.215
62.500,75.731
61.506,75.904
60.519,76.248
59.572,76.592
58.553,76.592
57.603,76.936
56.620,77.281
55.980,78.141
55.060,78.657
54.181,79.174
53.226,79.518
52.252,79.862
51.211,80.034
50.269,80.379
49.263,80.551
48.304,80.895
47.342,81.239
46.320,81.239
45.455,81.756
44.434,81.756
43.796,82.616
42.781,82.616
41.790,82.788
40.778,82.960
39.769,82.960
38.764,83.133
37.764,83.133
36.758,83.133
35.894,83.649
34.932,83.993
34.074,84.509
33.132,84.854
32.185,85.198
32.260,86.231
31.254,86.231
30.254,86.231
29.312,86.575
28.371,86.919
27.420,87.263
26.562,87.780
25.613,88.124
24.796,88.812
23.790,88.812
22.781,88.812
21.917,89.329
21.057,89.845
20.325,90.534
19.593,91.222
19.080,92.083
18.352,92.771
17.348,92.771
16.343,92.771
15.486,93.287
14.627,93.804
13.625,93.804
12.732,94.320
11.875,94.836
10.935,95.181
9.950,95.353
9.010,95.697
8.071,96.041
7.439,96.902
6.582,97.418
5.710,97.935
4.771,98.279
4.262,99.139


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wa_meta.csv <==
auc,f1,eer
75.262,71.556,70.568


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
100.000,2.995
100.000,3.096
100.000,3.198
100.000,3.299
100.000,3.401
100.000,3.503
100.000,3.604
100.000,3.706
100.000,3.807
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
98.864,4.416
98.889,4.518
98.913,4.619
98.936,4.721
98.958,4.822
98.980,4.924
99.000,5.025
99.020,5.127
99.038,5.228
99.057,5.330
99.074,5.431
99.091,5.533
99.107,5.635
99.123,5.736
99.138,5.838
99.153,5.939
99.167,6.041
99.180,6.142
99.194,6.244
99.206,6.345
99.219,6.447
99.231,6.548
99.242,6.650
99.254,6.751
99.265,6.853
99.275,6.954
99.286,7.056
99.296,7.157
99.306,7.259
99.315,7.360
99.324,7.462
99.333,7.563
99.342,7.665
99.351,7.766
99.359,7.868
99.367,7.970
99.375,8.071
99.383,8.173
99.390,8.274
99.398,8.376
99.405,8.477
99.412,8.579
99.419,8.680
99.425,8.782
99.432,8.883
99.438,8.985
99.444,9.086
99.451,9.188
99.457,9.289
99.462,9.391
99.468,9.492
99.474,9.594
99.479,9.695
99.485,9.797
99.490,9.898
99.495,10.000
99.500,10.102
99.505,10.203
99.510,10.305
99.515,10.406
99.519,10.508
99.524,10.609
99.528,10.711
99.533,10.812
99.537,10.914
99.078,10.914
99.087,11.015
99.095,11.117
99.103,11.218
99.111,11.320
99.119,11.421
99.127,11.523
98.701,11.574
98.712,11.675
98.723,11.777
98.734,11.878
98.745,11.980
98.755,12.081
98.765,12.183
98.776,12.284
98.785,12.386
98.795,12.487
98.805,12.589
98.814,12.690
98.824,12.792
98.833,12.893
98.456,12.944
98.467,13.046
98.479,13.147
98.491,13.249
98.502,13.350
98.513,13.452
98.524,13.553
98.535,13.655
98.545,13.756
98.556,13.858
98.566,13.959
98.577,14.061
98.587,14.162
98.596,14.264
98.606,14.365
98.616,14.467
98.625,14.569
98.635,14.670
98.644,14.772
98.653,14.873
98.662,14.975
98.671,15.076
98.680,15.178
98.689,15.279
98.697,15.381
98.705,15.482
98.714,15.584
98.722,15.685
98.730,15.787
98.738,15.888
98.746,15.990
98.754,16.091
98.762,16.193
98.769,16.294
98.777,16.396
98.784,16.497
98.792,16.599
98.799,16.701
98.806,16.802
98.813,16.904
98.820,17.005
98.827,17.107
98.834,17.208
98.841,17.310
98.847,17.411
98.854,17.513
98.860,17.614
98.867,17.716
98.873,17.817
98.880,17.919
98.886,18.020
98.892,18.122
98.898,18.223
98.904,18.325
98.910,18.426
98.916,18.528
98.922,18.629
98.928,18.731
98.933,18.832
98.939,18.934
98.945,19.036
98.950,19.137
98.956,19.239
98.961,19.340
98.966,19.442
98.972,19.543
98.977,19.645
98.982,19.746
98.987,19.848
98.992,19.949
98.997,20.051
99.002,20.152
99.007,20.254
99.012,20.355
99.017,20.457
99.022,20.558
99.027,20.660
99.031,20.761
99.036,20.863
99.041,20.964
99.045,21.066
99.050,21.168
99.054,21.269
99.059,21.371
99.063,21.472
99.068,21.574
98.837,21.574
98.843,21.675
98.618,21.726
98.624,21.827
98.630,21.929
98.636,22.030
98.643,22.132
98.649,22.234
98.655,22.335
98.661,22.437
98.667,22.538
98.673,22.640
98.678,22.741
98.684,22.843
98.690,22.944
98.696,23.046
98.701,23.147
98.707,23.249
98.712,23.350
98.718,23.452
98.723,23.553
98.729,23.655
98.734,23.756
98.739,23.858
98.745,23.959
98.750,24.061
98.755,24.162
98.760,24.264
98.765,24.365
98.770,24.467
98.776,24.569
98.780,24.670
98.785,24.772
98.790,24.873
98.795,24.975
98.800,25.076
98.606,25.127
98.611,25.228
98.617,25.330
98.425,25.381
98.431,25.482
98.438,25.584
98.444,25.685
98.450,25.787
98.456,25.888
98.462,25.990
98.467,26.091
98.473,26.193
98.479,26.294
98.485,26.396
98.491,26.497
98.496,26.599
98.502,26.701
98.507,26.802
98.513,26.904
98.519,27.005
98.524,27.107
98.529,27.208
98.535,27.310
98.540,27.411
98.545,27.513
98.551,27.614
98.556,27.716
98.381,27.766
98.208,27.817
98.214,27.919
98.221,28.020
98.227,28.122
98.233,28.223
98.239,28.325
98.246,28.426
98.252,28.528
98.258,28.629
98.264,28.731
98.270,28.832
98.103,28.883
97.938,28.934
97.945,29.036
97.952,29.137
97.789,29.188
97.797,29.289
97.804,29.391
97.811,29.492
97.819,29.594
97.659,29.645
97.500,29.695
97.342,29.746
97.351,29.848
97.360,29.949
97.368,30.051
97.377,30.152
97.222,30.203
97.064,30.203
97.073,30.305
96.916,30.305
96.759,30.305
96.607,30.355
96.457,30.406
96.469,30.508
96.480,30.609
96.491,30.711
96.343,30.761
96.355,30.863
96.367,30.964
96.378,31.066
96.389,31.168
96.401,31.269
96.412,31.371
96.423,31.472
96.434,31.574
96.285,31.574
96.296,31.675
96.308,31.777
96.319,31.878
96.330,31.980
96.183,31.980
96.195,32.081
96.206,32.183
96.061,32.183
96.073,32.284
96.084,32.386
96.096,32.487
96.108,32.589
95.964,32.589
95.976,32.690
95.840,32.741
95.852,32.843
95.716,32.893
95.729,32.995
95.742,33.096
95.608,33.147
95.620,33.249
95.633,33.350
95.646,33.452
95.658,33.553
95.671,33.655
95.683,33.756
95.696,33.858
95.708,33.959
95.578,34.010
95.590,34.112
95.603,34.213
95.615,34.315
95.628,34.416
95.640,34.518
95.652,34.619
95.664,34.721
95.676,34.822
95.688,34.924
95.700,35.025
95.712,35.127
95.724,35.228
95.736,35.330
95.610,35.381
95.622,35.482
95.634,35.584
95.646,35.685
95.658,35.787
95.670,35.888
95.682,35.990
95.693,36.091
95.565,36.091
95.576,36.193
95.588,36.294
95.600,36.396
95.612,36.497
95.623,36.599
95.635,36.701
95.646,36.802
95.658,36.904
95.669,37.005
95.681,37.107
95.692,37.208
95.703,37.310
95.714,37.411
95.725,37.513
95.607,37.563
95.619,37.665
95.630,37.766
95.641,37.868
95.652,37.970
95.663,38.071
95.674,38.173
95.553,38.173
95.564,38.274
95.575,38.376
95.586,38.477
95.597,38.579
95.609,38.680
95.489,38.680
95.500,38.782
95.511,38.883
95.522,38.985
95.533,39.086
95.545,39.188
95.426,39.188
95.438,39.289
95.320,39.289
95.332,39.391
95.343,39.492
95.355,39.594
95.366,39.695
95.250,39.695
95.261,39.797
95.146,39.797
95.030,39.797
95.042,39.898
95.054,40.000
95.066,40.102
95.078,40.203
95.090,40.305
94.982,40.355
94.869,40.355
94.881,40.457
94.893,40.558
94.905,40.660
94.917,40.761
94.929,40.863
94.941,40.964
94.953,41.066
94.842,41.066
94.854,41.168
94.866,41.269
94.878,41.371
94.890,41.472
94.902,41.574
94.792,41.574
94.804,41.675
94.816,41.777
94.828,41.878
94.839,41.980
94.851,42.081
94.863,42.183
94.875,42.284
94.886,42.386
94.898,42.487
94.910,42.589
94.921,42.690
94.932,42.792
94.944,42.893
94.955,42.995
94.855,43.046
94.866,43.147
94.878,43.249
94.889,43.350
94.900,43.452
94.912,43.553
94.923,43.655
94.818,43.655
94.829,43.756
94.841,43.858
94.852,43.959
94.863,44.061
94.875,44.162
94.886,44.264
94.897,44.365
94.908,44.467
94.811,44.518
94.822,44.619
94.833,44.721
94.731,44.721
94.742,44.822
94.641,44.822
94.545,44.873
94.557,44.975
94.569,45.076
94.468,45.076
94.480,45.178
94.380,45.178
94.392,45.279
94.298,45.330
94.310,45.431
94.322,45.533
94.334,45.635
94.346,45.736
94.357,45.838
94.265,45.888
94.277,45.990
94.289,46.091
94.301,46.193
94.312,46.294
94.221,46.345
94.233,46.447
94.142,46.497
94.051,46.548
94.063,46.650
93.973,46.701
93.986,46.802
93.998,46.904
94.010,47.005
94.022,47.107
94.034,47.208
94.046,47.310
94.058,47.411
94.070,47.513
93.982,47.563
93.894,47.614
93.906,47.716
93.819,47.766
93.632,47.766
93.644,47.868
93.558,47.919
93.472,47.970
93.393,48.071
93.314,48.173
93.327,48.274
93.249,48.376
93.171,48.477
93.184,48.579
93.197,48.680
93.120,48.782
93.133,48.883
93.147,48.985
93.160,49.086
93.084,49.188
93.097,49.289
93.110,49.391
92.939,49.442
92.952,49.543
92.966,49.645
92.891,49.746
92.817,49.848
92.830,49.949
92.844,50.051
92.857,50.152
92.871,50.254
92.884,50.355
92.897,50.457
92.910,50.558
92.924,50.660
92.937,50.761
92.950,50.863
92.963,50.964
92.976,51.066
92.804,51.066
92.818,51.168
92.746,51.269
92.759,51.371
92.772,51.472
92.701,51.574
92.630,51.675
92.643,51.777
92.656,51.878
92.586,51.980
92.516,52.081
92.529,52.183
92.363,52.183
92.377,52.284
92.308,52.386
92.321,52.487
92.335,52.589
92.349,52.690
92.362,52.792
92.199,52.792
92.042,52.843
92.056,52.944
91.901,52.995
91.740,52.995
91.579,52.995
91.594,53.096
91.608,53.198
91.623,53.299
91.558,53.401
91.493,53.503
91.334,53.503
91.349,53.604
91.286,53.706
91.222,53.807
91.237,53.909
91.088,53.959
91.026,54.061
91.041,54.162
90.894,54.213
90.739,54.213
90.585,54.213
90.601,54.315
90.541,54.416
90.556,54.518
90.572,54.619
90.428,54.670
90.369,54.772
90.385,54.873
90.242,54.924
90.183,55.025
90.124,55.127
90.141,55.228
90.157,55.330
90.099,55.431
90.115,55.533
90.132,55.635
89.992,55.685
89.935,55.787
89.878,55.888
89.821,55.990
89.837,56.091
89.692,56.091
89.708,56.193
89.572,56.244
89.435,56.294
89.452,56.396
89.317,56.447
89.174,56.447
89.031,56.447
88.978,56.548
88.836,56.548
88.694,56.548
88.712,56.650
88.660,56.751
88.528,56.802
88.398,56.853
88.416,56.954
88.365,57.056
88.314,57.157
88.185,57.208
88.134,57.310
88.153,57.411
88.103,57.513
87.966,57.513
87.984,57.614
87.935,57.716
87.809,57.766
87.673,57.766
87.692,57.868
87.711,57.970
87.577,57.970
87.452,58.020
87.405,58.122
87.424,58.223
87.376,58.325
87.396,58.426
87.415,58.528
87.368,58.629
87.387,58.731
87.265,58.782
87.218,58.883
87.087,58.883
86.966,58.934
86.921,59.036
86.940,59.137
86.960,59.239
86.979,59.340
86.860,59.391
86.879,59.492
86.834,59.594
86.790,59.695
86.745,59.797
86.701,59.898
86.584,59.949
86.457,59.949
86.330,59.949
86.204,59.949
86.089,60.000
86.109,60.102
86.129,60.203
86.004,60.203
86.025,60.305
85.900,60.305
85.859,60.406
85.745,60.457
85.766,60.558
85.725,60.660
85.684,60.761
85.643,60.863
85.663,60.964
85.541,60.964
85.562,61.066
85.440,61.066
85.461,61.168
85.482,61.269
85.361,61.269
85.321,61.371
85.282,61.472
85.242,61.574
85.123,61.574
85.014,61.624
84.976,61.726
84.868,61.777
84.760,61.827
84.722,61.929
84.743,62.030
84.765,62.132
84.786,62.234
84.669,62.234
84.562,62.284
84.446,62.284
84.409,62.386
84.294,62.386
84.178,62.386
84.074,62.437
83.959,62.437
83.845,62.437
83.810,62.538
83.832,62.640
83.853,62.741
83.740,62.741
83.705,62.843
83.671,62.944
83.569,62.995
83.591,63.096
83.557,63.198
83.523,63.299
83.422,63.350
83.389,63.452
83.289,63.503
83.189,63.553
83.079,63.553
83.046,63.655
82.937,63.655
82.827,63.655
82.718,63.655
82.620,63.706
82.523,63.756
82.426,63.807
82.449,63.909
82.353,63.959
82.322,64.061
82.215,64.061
82.108,64.061
82.001,64.061
82.025,64.162
81.930,64.213
81.900,64.315
81.795,64.315
81.701,64.365
81.672,64.467
81.643,64.569
81.538,64.569
81.434,64.569
81.458,64.670
81.354,64.670
81.262,64.721
81.158,64.721
81.182,64.822
81.091,64.873
81.001,64.924
80.910,64.975
80.808,64.975
80.718,65.025
80.629,65.076
80.540,65.127
80.514,65.228
80.425,65.279
80.450,65.381
80.349,65.381
80.249,65.381
80.162,65.431
80.074,65.482
79.926,65.482
79.777,65.482
79.802,65.584
79.667,65.635
79.533,65.685
79.558,65.787
79.424,65.838
79.352,65.939
79.281,66.041
79.210,66.142
79.139,66.244
79.116,66.345
79.046,66.447
78.903,66.447
78.833,66.548
78.704,66.599
78.576,66.650
78.554,66.751
78.427,66.802
78.300,66.853
78.173,66.904
78.047,66.954
78.027,67.056
77.889,67.056
77.869,67.157
77.732,67.157
77.608,67.208
77.485,67.259
77.350,67.259
77.228,67.310
77.093,67.310
76.959,67.310
76.941,67.411
76.807,67.411
76.834,67.513
76.715,67.563
76.742,67.665
76.623,67.716
76.504,67.767
76.487,67.868
76.356,67.868
76.226,67.868
76.096,67.868
76.036,67.970
75.977,68.071
75.862,68.122
75.747,68.173
75.732,68.274
75.759,68.376
75.701,68.477
75.729,68.579
75.713,68.680
75.600,68.731
75.627,68.832
75.501,68.832
75.486,68.934
75.374,68.985
75.263,69.036
75.249,69.137
75.138,69.188
75.014,69.188
74.904,69.239
74.890,69.340
74.767,69.340
74.795,69.442
74.672,69.442
74.659,69.543
74.606,69.645
74.498,69.695
74.391,69.746
74.378,69.848
74.258,69.848
74.152,69.898
74.046,69.949
74.034,70.051
73.929,70.102
73.957,70.203
73.985,70.305
74.013,70.406
74.041,70.508
73.922,70.508
73.818,70.558
73.715,70.609
73.612,70.660
73.495,70.660
73.523,70.761
73.512,70.863
73.540,70.964
73.438,71.015
73.337,71.066
73.222,71.066
73.173,71.168
73.163,71.269
73.115,71.371
73.015,71.421
72.902,71.421
72.854,71.523
72.845,71.624
72.873,71.726
72.774,71.777
72.765,71.878
72.755,71.980
72.783,72.081
72.685,72.132
72.574,72.132
72.477,72.183
72.431,72.284
72.459,72.386
72.363,72.437
72.253,72.437
72.245,72.538
72.149,72.589
72.105,72.690
72.097,72.792
72.125,72.893
72.080,72.995
71.986,73.046
71.978,73.147
71.870,73.147
71.777,73.198
71.684,73.249
71.712,73.350
71.740,73.452
71.634,73.452
71.626,73.553
71.534,73.604
71.527,73.706
71.436,73.756
71.330,73.756
71.289,73.858
71.282,73.959
71.240,74.061
71.199,74.162
71.227,74.264
71.137,74.315
71.033,74.315
70.993,74.416
70.890,74.416
70.884,74.518
70.795,74.569
70.707,74.619
70.667,74.721
70.695,74.822
70.608,74.873
70.521,74.924
70.434,74.975
70.429,75.076
70.342,75.127
70.223,75.178
70.090,75.178
69.972,75.228
69.854,75.279
69.882,75.381
69.765,75.431
69.696,75.533
69.659,75.635
69.529,75.635
69.492,75.736
69.363,75.736
69.327,75.838
69.213,75.888
69.099,75.939
68.986,75.990
68.874,76.041
68.839,76.142
68.804,76.244
68.801,76.345
68.676,76.345
68.673,76.447
68.670,76.548
68.560,76.599
68.435,76.599
68.371,76.701
68.248,76.701
68.124,76.701
68.016,76.751
68.045,76.853
67.923,76.853
67.816,76.904
67.694,76.904
67.723,77.005
67.752,77.107
67.646,77.157
67.644,77.259
67.524,77.259
67.493,77.360
67.462,77.462
67.358,77.513
67.239,77.513
67.121,77.513
67.091,77.614
67.061,77.716
67.031,77.817
66.928,77.868
66.812,77.868
66.754,77.970
66.753,78.071
66.782,78.173
66.753,78.274
66.652,78.325
66.552,78.376
66.437,78.376
66.466,78.477
66.409,78.579
66.296,78.579
66.239,78.680
66.126,78.680
66.014,78.680
65.901,78.680
65.874,78.782
65.763,78.782
65.651,78.782
65.541,78.782
65.514,78.883
65.419,78.934
65.323,78.985
65.298,79.086
65.272,79.188
65.177,79.239
65.069,79.239
65.017,79.340
64.992,79.442
64.898,79.492
64.791,79.492
64.684,79.492
64.660,79.594
64.568,79.645
64.476,79.695
64.426,79.797
64.335,79.848
64.245,79.898
64.140,79.898
64.050,79.949
64.080,80.051
63.976,80.051
63.887,80.102
63.798,80.152
63.695,80.152
63.592,80.152
63.505,80.203
63.403,80.203
63.316,80.254
63.229,80.305
63.128,80.305
63.018,80.355
62.917,80.355
62.807,80.406
62.683,80.406
62.638,80.508
62.643,80.609
62.534,80.660
62.412,80.660
62.289,80.660
62.246,80.761
62.139,80.812
62.018,80.812
61.975,80.914
61.855,80.914
61.735,80.914
61.693,81.015
61.574,81.015
61.556,81.117
61.562,81.218
61.459,81.269
61.441,81.371
61.338,81.421
61.236,81.472
61.242,81.574
61.249,81.675
61.185,81.777
61.069,81.777
60.953,81.777
60.853,81.827
60.860,81.929
60.760,81.980
60.646,81.980
60.547,82.030
60.486,82.132
60.388,82.183
60.290,82.233
60.193,82.284
60.082,82.284
59.970,82.284
59.860,82.284
59.764,82.335
59.654,82.335
59.560,82.386
59.465,82.437
59.408,82.538
59.300,82.538
59.265,82.640
59.172,82.690
59.065,82.690
58.973,82.741
58.881,82.792
58.775,82.792
58.669,82.792
58.564,82.792
58.459,82.792
58.369,82.843
58.265,82.843
58.161,82.843
58.129,82.944
58.026,82.944
57.938,82.995
57.850,83.046
57.748,83.046
57.661,83.096
57.630,83.198
57.579,83.299
57.478,83.299
57.488,83.401
57.387,83.401
57.287,83.401
57.168,83.401
57.064,83.452
56.960,83.503
56.857,83.553
56.739,83.553
56.637,83.604
56.520,83.604
56.404,83.604
56.338,83.706
56.222,83.706
56.122,83.756
56.133,83.858
56.087,83.959
55.988,84.010
55.874,84.010
55.885,84.112
55.787,84.162
55.690,84.213
55.578,84.213
55.570,84.315
55.459,84.315
55.348,84.315
55.238,84.315
55.128,84.315
55.033,84.365
54.924,84.365
54.815,84.365
54.707,84.365
54.701,84.467
54.593,84.467
54.486,84.467
54.379,84.467
54.273,84.467
54.167,84.467
54.061,84.467
53.971,84.518
53.866,84.518
53.762,84.518
53.658,84.518
53.569,84.569
53.530,84.670
53.427,84.670
53.325,84.670
53.223,84.670
53.121,84.670
53.020,84.670
52.917,84.721
52.816,84.721
52.715,84.772
52.613,84.822
52.513,84.873
52.476,84.975
52.362,84.975
52.262,85.025
52.148,85.025
52.129,85.127
52.062,85.228
51.949,85.228
51.837,85.228
51.725,85.228
51.614,85.228
51.503,85.228
51.393,85.228
51.344,85.330
51.234,85.330
51.125,85.330
51.017,85.330
50.909,85.330
50.816,85.381
50.723,85.431
50.617,85.431
50.525,85.482
50.494,85.584
50.403,85.635
50.298,85.635
50.193,85.635
50.089,85.635
49.985,85.635
49.897,85.685
49.794,85.685
49.706,85.736
49.721,85.838
49.619,85.838
49.532,85.888
49.445,85.939
49.345,85.990
49.244,85.990
49.145,86.041
49.046,86.091
48.932,86.091
48.820,86.091
48.765,86.193
48.668,86.244
48.656,86.345
48.545,86.345
48.434,86.345
48.339,86.396
48.244,86.447
48.135,86.447
48.026,86.447
47.918,86.447
47.810,86.447
47.718,86.497
47.611,86.497
47.505,86.497
47.399,86.497
47.294,86.497
47.189,86.497
47.153,86.599
47.049,86.599
47.013,86.701
46.910,86.701
46.807,86.701
46.720,86.751
46.618,86.751
46.516,86.751
46.415,86.751
46.343,86.853
46.245,86.904
46.199,87.005
46.088,87.005
46.042,87.107
46.010,87.208
45.899,87.208
45.803,87.259
45.708,87.310
45.614,87.360
45.519,87.411
45.411,87.411
45.304,87.411
45.197,87.411
45.090,87.411
44.999,87.462
44.893,87.462
44.788,87.462
44.698,87.513
44.634,87.614
44.545,87.665
44.456,87.716
44.353,87.716
44.251,87.716
44.163,87.766
44.076,87.817
44.026,87.919
43.926,87.919
43.826,87.919
43.729,87.970
43.619,87.970
43.560,88.071
43.465,88.122
43.357,88.122
43.249,88.122
43.212,88.223
43.105,88.223
42.999,88.223
42.892,88.223
42.801,88.274
42.696,88.274
42.591,88.274
42.501,88.325
42.412,88.376
42.309,88.376
42.220,88.426
42.118,88.426
42.016,88.426
41.915,88.426
41.815,88.426
41.715,88.426
41.605,88.426
41.496,88.426
41.388,88.426
41.280,88.426
41.172,88.426
41.066,88.426
40.973,88.477
40.934,88.579
40.828,88.579
40.737,88.629
40.647,88.680
40.637,88.782
40.533,88.782
40.430,88.782
40.327,88.782
40.239,88.832
40.138,88.832
40.050,88.883
39.950,88.883
39.850,88.883
39.805,88.985
39.697,88.985
39.706,89.086
39.598,89.086
39.491,89.086
39.385,89.086
39.279,89.086
39.174,89.086
39.069,89.086
38.965,89.086
38.875,89.137
38.772,89.137
38.683,89.188
38.595,89.239
38.507,89.289
38.406,89.289
38.306,89.289
38.198,89.289
38.090,89.289
37.997,89.340
37.890,89.340
37.784,89.340
37.693,89.391
37.588,89.391
37.484,89.391
37.394,89.442
37.291,89.442
37.189,89.442
37.087,89.442
36.986,89.442
36.898,89.492
36.811,89.543
36.704,89.543
36.611,89.594
36.505,89.594
36.399,89.594
36.294,89.594
36.190,89.594
36.087,89.594
35.997,89.645
35.894,89.645
35.805,89.695
35.717,89.746
35.616,89.746
35.529,89.797
35.443,89.848
35.336,89.848
35.231,89.848
35.139,89.898
35.035,89.898
34.931,89.898
34.860,90.000
34.771,90.051
34.669,90.051
34.567,90.051
34.467,90.051
34.367,90.051
34.280,90.102
34.174,90.102
34.082,90.152
34.094,90.254
33.990,90.254
33.886,90.254
33.796,90.305
33.782,90.406
33.680,90.406
33.591,90.457
33.490,90.457
33.390,90.457
33.284,90.457
33.197,90.508
33.092,90.508
32.988,90.508
32.885,90.508
32.794,90.558
32.692,90.558
32.590,90.558
32.490,90.558
32.402,90.609
32.296,90.609
32.256,90.711
32.152,90.711
32.060,90.761
31.993,90.863
31.902,90.914
31.800,90.914
31.699,90.914
31.598,90.914
31.510,90.964
31.406,90.964
31.301,90.964
31.198,90.964
31.095,90.964
31.005,91.015
30.915,91.066
30.826,91.117
30.726,91.117
30.621,91.117
30.517,91.117
30.413,91.117
30.311,91.117
30.209,91.117
30.107,91.117
30.007,91.117
29.902,91.117
29.865,91.218
29.762,91.218
29.658,91.218
29.556,91.218
29.454,91.218
29.353,91.218
29.264,91.269
29.160,91.269
29.056,91.269
28.953,91.269
28.851,91.269
28.761,91.320
28.672,91.371
28.583,91.421
28.479,91.421
28.376,91.421
28.273,91.421
28.171,91.421
28.070,91.421
27.970,91.421
27.866,91.421
27.763,91.421
27.661,91.421
27.559,91.421
27.458,91.421
27.358,91.421
27.255,91.421
27.152,91.421
27.050,91.421
26.949,91.421
26.859,91.472
26.756,91.472
26.668,91.523
26.565,91.523
26.479,91.574
26.378,91.574
26.289,91.624
26.186,91.624
26.098,91.675
25.997,91.675
25.896,91.675
25.807,91.726
25.704,91.726
25.602,91.726
25.501,91.726
25.443,91.827
25.354,91.878
25.265,91.929
25.163,91.929
25.062,91.929
25.010,92.030
24.907,92.030
24.805,92.030
24.704,92.030
24.603,92.030
24.517,92.081
24.428,92.132
24.326,92.132
24.226,92.132
24.123,92.132
24.034,92.183
24.022,92.284
23.921,92.284
23.834,92.335
23.747,92.386
23.646,92.386
23.558,92.437
23.457,92.437
23.355,92.437
23.267,92.487
23.166,92.487
23.063,92.487
22.962,92.487
22.861,92.487
22.758,92.487
22.671,92.538
22.570,92.538
22.470,92.538
22.383,92.589
22.282,92.589
22.194,92.640
22.092,92.640
21.991,92.640
21.902,92.690
21.815,92.741
21.728,92.792
21.628,92.792
21.526,92.792
21.425,92.792
21.323,92.792
21.221,92.792
21.121,92.792
21.033,92.843
20.932,92.843
20.831,92.843
20.833,92.944
20.745,92.995
20.658,93.046
20.570,93.096
20.469,93.096
20.382,93.147
20.294,93.198
20.194,93.198
20.092,93.198
20.004,93.249
19.928,93.350
19.840,93.401
19.740,93.401
19.639,93.401
19.539,93.401
19.438,93.401
19.338,93.401
19.237,93.401
19.137,93.401
19.050,93.452
18.950,93.452
18.849,93.452
18.747,93.452
18.647,93.452
18.545,93.452
18.459,93.503
18.358,93.503
18.271,93.553
18.170,93.553
18.069,93.553
17.968,93.553
17.880,93.604
17.779,93.604
17.678,93.604
17.592,93.655
17.491,93.655
17.391,93.655
17.304,93.706
17.202,93.706
17.102,93.706
17.001,93.706
16.900,93.706
16.799,93.706
16.698,93.706
16.598,93.706
16.497,93.706
16.396,93.706
16.309,93.756
16.209,93.756
16.108,93.756
16.008,93.756
15.907,93.756
15.821,93.807
15.720,93.807
15.632,93.858
15.531,93.858
15.430,93.858
15.329,93.858
15.243,93.909
15.156,93.959
15.129,94.061
15.043,94.112
15.042,94.213
14.941,94.213
14.841,94.213
14.754,94.264
14.668,94.315
14.602,94.416
14.502,94.416
14.424,94.518
14.337,94.569
14.251,94.619
14.164,94.670
14.104,94.772
14.098,94.873
14.012,94.924
13.925,94.975
13.832,95.025
13.745,95.076
13.645,95.076
13.558,95.127
13.472,95.178
13.371,95.178
13.361,95.279
13.339,95.381
13.238,95.381
13.151,95.431
13.065,95.482
12.964,95.482
12.878,95.533
12.778,95.533
12.691,95.584
12.628,95.685
12.542,95.736
12.441,95.736
12.341,95.736
12.255,95.787
12.168,95.838
12.115,95.939
12.014,95.939
11.928,95.990
11.827,95.990
11.726,95.990
11.626,95.990


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
100.000,3.096
98.684,3.807
98.958,4.822
99.138,5.838
99.265,6.853
99.359,7.868
99.432,8.883
99.490,9.898
99.537,10.914
98.701,11.574
98.805,12.589
98.524,13.553
98.625,14.569
98.714,15.584
98.792,16.599
98.860,17.614
98.922,18.629
98.977,19.645
99.027,20.660
98.843,21.675
98.675,22.690
98.731,23.706
98.783,24.721
98.444,25.685
98.502,26.701
98.556,27.716
98.261,28.680
97.819,29.594
97.073,30.305
96.378,31.066
96.195,32.081
95.729,32.995
95.714,34.010
95.700,35.025
95.687,36.041
95.675,37.056
95.663,38.071
95.533,39.086
95.054,40.000
94.947,41.015
94.845,42.030
94.961,43.046
94.863,44.061
94.563,45.025
94.277,45.990
94.004,46.954
93.552,47.868
93.120,48.782
92.898,49.797
92.943,50.812
92.643,51.777
92.356,52.741
91.551,53.350
90.963,54.162
90.242,54.924
89.878,55.888
89.031,56.447
88.314,57.157
87.711,57.970
87.218,58.883
86.745,59.797
85.910,60.355
85.482,61.269
84.722,61.929
83.845,62.437
83.422,63.350
82.480,63.807
81.660,64.416
80.808,64.975
79.926,65.482
79.162,66.142
78.380,66.802
77.485,67.259
76.592,67.767
75.746,68.325
75.221,69.188
74.391,69.746
73.779,70.558
73.101,71.320
72.551,72.183
72.022,73.046
71.344,73.807
70.741,74.619
69.939,75.228
69.181,75.888
68.466,76.599
67.616,77.157
66.899,77.868
66.225,78.629
65.268,78.985
64.556,79.695
63.644,80.152
62.673,80.457
61.783,80.914
61.193,81.726
60.313,82.233
59.343,82.538
58.390,82.843
57.498,83.299
56.540,83.604
55.746,84.213
54.743,84.365
53.744,84.518
52.765,84.772
51.869,85.228
50.862,85.330
49.926,85.685
49.003,86.091
48.067,86.447
47.075,86.599
46.150,87.005
45.232,87.411
44.274,87.716
43.357,88.122
42.381,88.376
41.378,88.426
40.439,88.782
39.483,89.086
38.499,89.289
37.500,89.391
36.520,89.594
35.536,89.797
34.567,90.051
33.629,90.406
32.638,90.558
31.699,90.914
30.715,91.117
29.717,91.218
28.726,91.371
27.725,91.421
26.724,91.472
25.755,91.726
24.802,92.030
23.846,92.335
22.858,92.487
21.876,92.690
20.886,92.843
19.972,93.249
18.991,93.452
17.996,93.553
17.008,93.706
16.008,93.756
15.055,94.061
14.225,94.619
13.395,95.178
12.565,95.736
11.598,95.990


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wc_meta.csv <==
auc,f1,eer
79.159,72.745,72.437


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
98.718,1.701
98.780,1.789
98.837,1.878
98.889,1.966
98.936,2.054
98.990,2.165
99.038,2.275
99.083,2.386
99.123,2.496
99.160,2.607
99.194,2.717
99.225,2.827
99.254,2.938
99.281,3.048
99.306,3.159
99.329,3.269
99.351,3.380
99.371,3.490
99.390,3.601
99.408,3.711
99.425,3.822
99.441,3.932
99.457,4.042
99.471,4.153
99.485,4.263
99.497,4.374
99.510,4.484
99.522,4.595
99.052,4.617
99.074,4.727
99.095,4.838
99.115,4.948
99.134,5.059
99.153,5.169
98.745,5.213
98.770,5.324
98.795,5.434
98.819,5.545
98.842,5.655
98.473,5.699
98.502,5.810
98.529,5.920
98.556,6.030
98.582,6.141
98.606,6.251
98.630,6.362
98.653,6.472
98.675,6.583
98.697,6.693
98.718,6.804
98.738,6.914
98.758,7.025
98.777,7.135
98.795,7.245
98.813,7.356
98.830,7.466
98.847,7.577
98.864,7.687
98.880,7.798
98.895,7.908
98.910,8.019
98.925,8.129
98.939,8.239
98.953,8.350
98.966,8.460
98.980,8.571
98.992,8.681
99.005,8.792
99.017,8.902
99.029,9.013
99.041,9.123
99.052,9.233
99.063,9.344
99.074,9.454
99.085,9.565
98.869,9.653
98.658,9.742
98.673,9.852
98.687,9.962
98.701,10.073
98.715,10.183
98.729,10.294
98.742,10.404
98.755,10.515
98.768,10.625
98.780,10.736
98.793,10.846
98.805,10.956
98.817,11.067
98.828,11.177
98.839,11.288
98.851,11.398
98.861,11.509
98.674,11.509
98.493,11.553
98.507,11.663
98.336,11.752
98.352,11.862
98.367,11.973
98.381,12.083
98.396,12.194
98.410,12.304
98.424,12.414
98.438,12.525
98.451,12.635
98.291,12.702
98.126,12.724
98.142,12.834
98.157,12.945
98.173,13.055
98.010,13.055
97.851,13.077
97.705,13.165
97.553,13.210
97.573,13.320
97.415,13.320
97.271,13.386
97.134,13.475
96.984,13.497
96.840,13.541
96.693,13.563
96.541,13.563
96.568,13.674
96.429,13.718
96.456,13.828
96.483,13.939
96.510,14.049
96.386,14.137
96.413,14.248
96.439,14.358
96.302,14.380
96.329,14.491
96.188,14.491
96.058,14.535
95.930,14.579
95.960,14.690
95.845,14.778
95.875,14.888
95.751,14.933
95.781,15.043
95.810,15.154
95.839,15.264
95.724,15.330
95.610,15.397
95.640,15.507
95.670,15.617
95.699,15.728
95.728,15.838
95.756,15.949
95.652,16.037
95.681,16.148
95.579,16.236
95.607,16.346
95.635,16.457
95.663,16.567
95.691,16.678
95.718,16.788
95.745,16.899
95.771,17.009
95.797,17.120
95.700,17.208
95.583,17.208
95.477,17.252
95.504,17.362
95.394,17.385
95.422,17.495
95.449,17.605
95.476,17.716
95.363,17.716
95.390,17.826
95.417,17.937
95.305,17.937
95.216,18.025
95.244,18.136
95.271,18.246
95.167,18.268
95.057,18.268
95.086,18.379
95.114,18.489
95.141,18.600
95.056,18.688
95.084,18.798
95.111,18.909
95.028,18.997
95.055,19.108
95.082,19.218
95.109,19.328
95.016,19.373
95.043,19.483
94.952,19.527
94.979,19.638
94.899,19.726
94.926,19.837
94.953,19.947
94.869,20.013
94.786,20.080
94.710,20.168
94.737,20.278
94.656,20.345
94.575,20.411
94.501,20.499
94.422,20.565
94.450,20.676
94.478,20.786
94.505,20.897
94.428,20.963
94.351,21.029
94.274,21.096
94.199,21.162
94.123,21.228
94.152,21.339
94.180,21.449
94.010,21.493
93.942,21.582
93.876,21.670
93.702,21.692
93.637,21.780
93.466,21.803
93.402,21.891
93.433,22.001
93.265,22.023
93.110,22.090
93.142,22.200
92.982,22.244
92.831,22.311
92.864,22.421
92.896,22.531
92.928,22.642
92.960,22.752
92.992,22.863
92.934,22.951
92.965,23.062
92.806,23.084
92.750,23.172
92.694,23.260
92.638,23.349
92.670,23.459
92.515,23.481
92.374,23.548
92.407,23.658
92.261,23.702
92.209,23.791
92.157,23.879
92.000,23.879
91.858,23.923
91.892,24.034
91.842,24.122
91.876,24.232
91.743,24.299
91.604,24.343
91.556,24.431
91.591,24.542
91.440,24.542
91.290,24.542
91.251,24.652
91.117,24.696
90.976,24.718
90.858,24.807
90.894,24.917
90.778,25.006
90.742,25.116
90.707,25.226
90.578,25.271
90.435,25.271
90.307,25.315
90.188,25.381
90.078,25.469
89.961,25.536
89.930,25.646
89.799,25.668
89.684,25.734
89.555,25.757
89.425,25.779
89.297,25.801
89.177,25.845
89.150,25.955
89.124,26.066
89.006,26.110
88.981,26.220
88.864,26.265
88.740,26.287
88.716,26.397
88.609,26.463
88.496,26.508
88.382,26.552
88.425,26.662
88.313,26.706
88.201,26.751
88.244,26.861
88.150,26.949
88.193,27.060
88.172,27.170
88.214,27.281
88.256,27.391
88.235,27.502
88.127,27.546
88.028,27.612
87.904,27.612
87.947,27.723
87.858,27.811
87.752,27.855
87.734,27.966
87.621,27.988
87.509,28.010
87.388,28.010
87.276,28.032
87.183,28.098
87.227,28.209
87.270,28.319
87.169,28.363
87.086,28.452
87.129,28.562
87.012,28.562
86.922,28.628
86.805,28.628
86.791,28.739
86.777,28.849
86.764,28.960
86.649,28.960
86.693,29.070
86.737,29.180
86.723,29.291
86.645,29.379
86.688,29.490
86.731,29.600
86.774,29.711
86.761,29.821
86.803,29.932
86.790,30.042
86.832,30.152
86.819,30.263
86.709,30.263
86.751,30.373
86.792,30.484
86.834,30.594
86.875,30.705
86.862,30.815
86.903,30.926
86.943,31.036
86.983,31.146
87.023,31.257
87.063,31.367
87.103,31.478
87.142,31.588
87.128,31.699
87.167,31.809
87.093,31.898
87.079,32.008
86.998,32.074
86.918,32.140
86.905,32.251
86.944,32.361
86.982,32.472
87.021,32.582
86.941,32.649
86.979,32.759
87.018,32.869
87.055,32.980
87.093,33.090
87.130,33.201
87.117,33.311
87.104,33.422
87.141,33.532
87.178,33.643
87.100,33.709
87.088,33.819
87.124,33.930
87.161,34.040
87.091,34.129
87.079,34.239
87.115,34.349
87.102,34.460
87.138,34.570
87.174,34.681
87.099,34.747
87.086,34.858
87.122,34.968
87.109,35.078
87.144,35.189
87.077,35.277
87.113,35.388
87.148,35.498
87.081,35.586
87.069,35.697
87.003,35.785
86.991,35.896
87.026,36.006
86.908,36.072
86.897,36.183
86.885,36.293
86.762,36.338
86.751,36.448
86.740,36.558
86.775,36.669
86.764,36.779
86.753,36.890
86.743,37.000
86.777,37.111
86.811,37.221
86.749,37.309
86.783,37.420
86.817,37.530
86.850,37.641
86.839,37.751
86.829,37.862
86.862,37.972
86.895,38.083
86.784,38.149
86.817,38.259
86.757,38.348
86.746,38.458
86.687,38.547
86.720,38.657
86.611,38.723
86.601,38.834
86.591,38.944
86.484,39.010
86.475,39.121
86.465,39.231
86.456,39.342
86.447,39.452
86.390,39.541
86.423,39.651
86.366,39.739
86.357,39.850
86.253,39.916
86.149,39.982
86.182,40.093
86.127,40.181
86.160,40.292
86.192,40.402
86.137,40.490
86.170,40.601
86.202,40.711
86.234,40.822
86.266,40.932
86.212,41.021
86.204,41.131
86.236,41.241
86.228,41.352
86.220,41.462
86.212,41.573
86.204,41.683
86.235,41.794
86.182,41.882
86.174,41.992
86.205,42.103
86.236,42.213
86.229,42.324
86.260,42.434
86.252,42.545
86.244,42.655
86.275,42.766
86.267,42.876
86.259,42.987
86.157,43.031
86.149,43.141
86.098,43.230
86.090,43.340
86.083,43.450
86.114,43.561
86.144,43.671
86.093,43.760
86.086,43.870
86.116,43.981
86.146,44.091
86.176,44.201
86.168,44.312
86.118,44.400
86.148,44.511
86.098,44.599
86.006,44.665
85.999,44.776
85.992,44.886
85.943,44.975
85.973,45.085
85.966,45.195
85.876,45.262
85.828,45.350
85.780,45.438
85.732,45.527
85.726,45.637
85.756,45.748
85.649,45.748
85.602,45.836
85.597,45.947
85.503,45.991
85.498,46.101
85.492,46.212
85.522,46.322
85.441,46.410
85.436,46.521
85.431,46.631
85.426,46.742
85.421,46.852
85.341,46.941
85.371,47.051
85.400,47.161
85.429,47.272
85.424,47.382
85.346,47.471
85.267,47.559
85.229,47.670
85.146,47.736
85.142,47.846
85.171,47.957
85.166,48.067
85.129,48.178
85.091,48.288
84.971,48.332
84.967,48.443
84.886,48.509
84.850,48.619
84.846,48.730
84.875,48.840
84.795,48.907
84.759,49.017
84.756,49.127
84.753,49.238
84.782,49.348
84.778,49.459
84.807,49.569
84.772,49.680
84.693,49.746
84.722,49.856
84.751,49.967
84.779,50.077
84.808,50.188
84.804,50.298
84.727,50.364
84.655,50.453
84.621,50.563
84.502,50.585
84.431,50.674
84.429,50.784
84.457,50.895
84.455,51.005
84.380,51.071
84.377,51.182
84.266,51.226
84.233,51.336
84.262,51.447
84.193,51.535
84.089,51.601
84.088,51.712
84.056,51.822
83.953,51.889
83.951,51.999
83.920,52.110
83.949,52.220
83.882,52.308
83.816,52.397
83.786,52.507
83.720,52.596
83.655,52.684
83.683,52.794
83.619,52.883
83.618,52.993
83.554,53.082
83.455,53.148
83.426,53.258
83.397,53.369
83.368,53.479
83.396,53.590
83.368,53.700
83.305,53.788
83.333,53.899
83.231,53.943
83.203,54.053
83.203,54.164
83.175,54.274
83.069,54.296
82.974,54.363
82.947,54.473
82.841,54.495
82.814,54.606
82.815,54.716
82.789,54.827
82.762,54.937
82.703,55.025
82.643,55.114
82.617,55.224
82.559,55.313
82.533,55.423
82.475,55.511
82.476,55.622
82.368,55.622
82.311,55.710
82.209,55.732
82.185,55.843
82.078,55.843
81.983,55.887
82.012,55.997
81.924,56.064
81.900,56.174
81.877,56.285
81.821,56.373
81.798,56.483
81.743,56.572
81.772,56.682
81.717,56.770
81.720,56.881
81.723,56.991
81.700,57.102
81.678,57.212
81.592,57.279
81.538,57.367
81.448,57.411
81.363,57.477
81.279,57.544
81.258,57.654
81.236,57.765
81.215,57.875
81.132,57.941
81.049,58.008
80.967,58.074
80.916,58.162
80.865,58.250
80.814,58.339
80.696,58.361
80.646,58.449
80.596,58.538
80.601,58.648
80.521,58.714
80.526,58.825
80.447,58.891
80.337,58.935
80.343,59.046
80.222,59.046
80.144,59.112
80.066,59.178
80.018,59.267
79.940,59.333
79.863,59.399
79.787,59.465
79.740,59.554
79.699,59.664
79.588,59.686
79.547,59.797
79.443,59.841
79.333,59.863
79.340,59.973
79.242,60.040
79.139,60.084
79.042,60.150
78.975,60.239
78.908,60.327
78.806,60.371
78.791,60.482
78.754,60.592
78.641,60.592
78.576,60.680
78.510,60.769
78.405,60.791
78.312,60.857
78.247,60.945
78.234,61.056
78.170,61.144
78.072,61.188
78.009,61.277
77.946,61.365
77.933,61.476
77.843,61.542
77.874,61.652
77.812,61.741
77.821,61.851
77.787,61.962
77.679,61.962
77.689,62.072
77.719,62.182
77.707,62.293
77.613,62.337
77.525,62.403
77.431,62.448
77.419,62.558
77.408,62.668
77.348,62.757
77.358,62.867
77.347,62.978
77.336,63.088
77.303,63.199
77.245,63.287
77.147,63.309
77.088,63.397
77.057,63.508
77.026,63.618
76.935,63.662
76.851,63.729
76.841,63.839
76.731,63.883
76.630,63.883
76.660,63.994
76.604,64.082
76.574,64.193
76.545,64.303
76.489,64.391
76.480,64.502
76.424,64.590
76.395,64.701
76.314,64.767
76.306,64.877
76.277,64.988
76.171,65.032
76.091,65.098
76.037,65.187
75.958,65.253
75.879,65.319
75.768,65.341
75.741,65.452
75.734,65.562
75.707,65.673
75.654,65.761
75.577,65.827
75.525,65.916
75.518,66.026
75.530,66.137
75.453,66.203
75.377,66.269
75.408,66.380
75.357,66.468
75.350,66.578
75.249,66.622
75.149,66.667
75.081,66.755
75.031,66.843
74.981,66.932
74.932,67.020
74.883,67.108
74.834,67.197
74.785,67.285
74.718,67.374
74.621,67.418
74.530,67.484
74.483,67.572
74.459,67.683
74.363,67.727
74.358,67.837
74.311,67.926
74.204,67.926
74.109,67.970
74.021,68.036
73.957,68.125
73.893,68.213
73.889,68.323
73.867,68.434
73.774,68.478
73.770,68.588
73.684,68.655
73.715,68.765
73.694,68.876
73.596,68.898
73.534,68.986
73.514,69.097
73.452,69.185
73.349,69.185
73.259,69.229
73.168,69.273
73.085,69.340
72.979,69.384
72.919,69.472
72.814,69.516
72.713,69.516
72.601,69.538
72.520,69.605
72.462,69.693
72.460,69.803
72.403,69.892
72.322,69.958
72.305,70.068
72.287,70.179
72.178,70.201
72.121,70.289
72.043,70.356
72.074,70.466
72.018,70.554
71.985,70.665
71.929,70.753
71.829,70.797
71.796,70.908
71.696,70.952
71.620,71.018
71.587,71.129
71.511,71.195
71.457,71.283
71.381,71.350
71.306,71.416
71.230,71.482
71.134,71.526
71.081,71.615
71.081,71.725
70.985,71.769
70.890,71.814
70.838,71.902
70.736,71.924
70.670,72.012
70.640,72.123
70.611,72.233
70.597,72.344
70.546,72.432
70.453,72.476
70.403,72.565
70.297,72.565
70.211,72.631
70.119,72.675
70.070,72.763
70.042,72.874
70.045,72.984
69.996,73.073
69.911,73.139
69.863,73.227
69.779,73.294
69.677,73.294
69.573,73.338
69.511,73.426
69.401,73.448
69.361,73.559
69.252,73.581
69.191,73.669
69.180,73.780
69.119,73.868
69.039,73.934
68.938,73.978
68.878,74.067
68.778,74.111
68.768,74.221
68.689,74.288
68.577,74.288
68.581,74.398
68.557,74.509
68.458,74.553
68.381,74.619
68.357,74.729
68.300,74.818
68.291,74.928
68.234,75.017
68.157,75.083
68.048,75.083
67.992,75.171
67.884,75.171
67.848,75.282
67.746,75.304
67.645,75.326
67.551,75.370
67.570,75.480
67.502,75.569
67.402,75.591
67.315,75.657
67.229,75.723
67.143,75.790
67.136,75.900
67.115,76.011
67.095,76.121
66.991,76.121
66.906,76.187
66.802,76.187
66.770,76.298
66.763,76.408
66.712,76.497
66.622,76.541
66.571,76.629
66.520,76.717
66.437,76.784
66.374,76.872
66.292,76.938
66.230,77.027
66.123,77.049
66.023,77.049
65.917,77.071
65.818,77.115
65.720,77.159
65.621,77.203
65.524,77.248
65.426,77.292
65.379,77.380
65.282,77.424
65.173,77.424
65.096,77.491
64.994,77.513
64.892,77.535
64.815,77.601
64.721,77.645
64.620,77.667
64.545,77.734
64.488,77.822
64.432,77.910
64.333,77.932
64.240,77.977
64.155,78.043
64.070,78.109
63.965,78.109
63.874,78.153
63.784,78.197
63.700,78.264
63.597,78.264
63.544,78.352
63.441,78.352
63.335,78.374
63.233,78.374
63.127,78.396
63.028,78.440
62.994,78.551
62.894,78.551
62.813,78.617
62.709,78.639
62.630,78.706
62.579,78.794
62.500,78.860
62.421,78.926
62.343,78.993
62.241,79.015
62.274,79.125
62.196,79.192
62.119,79.258
62.042,79.324
61.966,79.390
61.859,79.390
61.759,79.412
61.711,79.501
61.619,79.545
61.520,79.567
61.435,79.633
61.415,79.744
61.318,79.766
61.233,79.832
61.143,79.876
61.053,79.920
60.997,80.009
60.914,80.075
60.808,80.097
60.710,80.141
60.628,80.208
60.523,80.230
60.442,80.296
60.345,80.340
60.242,80.362
60.162,80.429
60.059,80.451
59.957,80.473
59.895,80.561
59.787,80.561
59.686,80.583
59.608,80.649
59.557,80.738
59.457,80.760
59.357,80.782
59.281,80.848
59.189,80.892
59.097,80.937
59.005,80.981
58.956,81.069
58.865,81.113
58.816,81.202
58.713,81.202
58.629,81.268
58.531,81.312
58.448,81.378
58.347,81.378
58.245,81.378
58.148,81.423
58.051,81.467
57.955,81.511
57.853,81.533
57.751,81.555
57.671,81.621
57.577,81.666
57.476,81.688
57.398,81.754
57.320,81.820
57.242,81.886
57.136,81.886
57.084,81.975
56.985,81.997
56.909,82.063
56.833,82.129
56.757,82.196
56.706,82.284
56.600,82.306
56.495,82.328
56.393,82.328
56.392,82.439
56.294,82.483
56.212,82.549
56.131,82.615
56.035,82.660
55.932,82.682
55.831,82.704
55.723,82.704
55.622,82.726
55.574,82.814
55.480,82.858
55.387,82.903
55.308,82.969
55.209,82.991
55.111,83.013
55.012,83.035
54.921,83.079
54.830,83.123
54.727,83.123
54.636,83.168
54.534,83.168
54.431,83.168
54.329,83.168
54.226,83.190
54.167,83.278
54.100,83.366
53.998,83.389
53.947,83.477
53.926,83.587
53.846,83.654
53.739,83.654
53.660,83.720
53.581,83.786
53.502,83.852
53.397,83.852
53.299,83.875
53.201,83.897
53.103,83.919
53.026,83.985
52.936,84.029
52.932,84.140
52.835,84.184
52.760,84.250
52.657,84.272
52.555,84.294
52.473,84.361
52.372,84.383
52.271,84.405
52.170,84.427
52.077,84.471
51.984,84.515
51.932,84.603
51.833,84.626
51.768,84.714
51.690,84.780
51.593,84.802
51.489,84.802
51.398,84.846
51.295,84.869
51.193,84.869
51.090,84.891
50.988,84.913
50.887,84.935
50.792,84.979
50.711,85.045
50.605,85.045
50.505,85.067
50.445,85.156
50.346,85.178
50.241,85.178
50.149,85.222
50.052,85.244
49.961,85.288
49.884,85.355
49.781,85.355
49.704,85.421
49.609,85.465
49.533,85.531
49.458,85.598
49.357,85.620
49.257,85.642
49.157,85.664
49.051,85.664
48.959,85.708
48.867,85.752
48.776,85.796
48.685,85.841
48.637,85.929
48.534,85.951
48.432,85.973
48.355,86.039
48.260,86.084
48.159,86.106
48.065,86.150
47.965,86.172
47.866,86.194
47.773,86.238
47.681,86.282
47.576,86.282
47.485,86.326
47.382,86.349
47.279,86.371
47.177,86.393
47.100,86.459
47.005,86.503
46.911,86.547
46.835,86.614
46.759,86.680
46.659,86.680
46.560,86.702
46.468,86.746
46.370,86.768
46.279,86.812
46.188,86.857
46.138,86.945
46.036,86.967
45.958,87.033
45.892,87.122
45.791,87.122
45.698,87.166
45.598,87.188
45.500,87.210
45.424,87.276
45.326,87.298
45.247,87.365
45.156,87.409
45.053,87.409
44.952,87.431
44.851,87.453
44.751,87.475
44.674,87.541
44.574,87.564
44.482,87.608
44.384,87.630
44.292,87.674
44.188,87.674
44.085,87.674
43.984,87.696
43.883,87.718
43.789,87.762
43.688,87.762
43.595,87.806
43.496,87.829
43.404,87.873
43.306,87.895
43.205,87.917
43.102,87.917
42.999,87.917
42.899,87.939
42.797,87.939
42.698,87.961
42.599,87.983
42.501,88.005
42.409,88.049
42.333,88.116
42.231,88.138
42.129,88.138
42.027,88.138
41.927,88.160
41.826,88.160
41.725,88.160
41.627,88.182
41.523,88.182
41.432,88.226
41.329,88.226
41.228,88.248
41.149,88.315
41.047,88.315
40.946,88.315
40.846,88.315
40.742,88.315
40.640,88.337
40.537,88.337
40.447,88.381
40.347,88.403
40.247,88.425
40.148,88.447
40.050,88.469
39.952,88.491
39.849,88.491
39.746,88.491
39.644,88.491
39.542,88.491
39.443,88.513
39.350,88.558
39.285,88.646
39.194,88.690
39.103,88.734
39.000,88.734
38.898,88.734
38.797,88.734
38.704,88.778
38.629,88.845
38.531,88.867
38.462,88.955
38.360,88.955
38.269,88.999
38.170,89.021
38.069,89.021
37.971,89.044
37.873,89.066
37.770,89.066
37.668,89.066
37.566,89.066
37.467,89.088
37.367,89.088
37.269,89.110
37.166,89.110
37.088,89.176
36.997,89.220
36.920,89.287
36.821,89.309
36.729,89.353
36.629,89.375
36.526,89.375
36.427,89.397
36.349,89.463
36.251,89.485
36.174,89.552
36.071,89.552
35.968,89.552
35.867,89.552
35.789,89.618
35.711,89.684
35.611,89.684
35.508,89.684
35.432,89.750
35.342,89.795
35.243,89.817
35.143,89.817
35.042,89.839
34.951,89.883
34.849,89.883
34.751,89.905
34.653,89.927
34.550,89.927
34.450,89.949
34.348,89.949
34.250,89.971
34.152,89.993
34.060,90.038
33.961,90.060
33.859,90.060
33.769,90.104
33.677,90.148
33.575,90.148
33.473,90.148
33.393,90.214
33.293,90.214
33.192,90.236
33.093,90.258
33.002,90.303
32.901,90.303
32.804,90.325
32.702,90.325
32.603,90.347
32.504,90.369
32.412,90.413
32.320,90.457
32.219,90.457
32.141,90.524
32.051,90.568
31.959,90.612
31.858,90.612
31.777,90.678
31.680,90.700
31.577,90.700
31.486,90.744
31.388,90.767
31.288,90.767
31.185,90.767
31.087,90.789
30.989,90.811
30.914,90.877
30.822,90.921
30.721,90.921
30.645,90.987
30.543,90.987
30.441,90.987
30.340,90.987
30.250,91.032
30.151,91.054
30.053,91.076
29.953,91.076
29.877,91.142
29.828,91.230
29.727,91.230
29.637,91.275
29.538,91.297
29.440,91.319
29.340,91.319
29.238,91.319
29.140,91.341
29.065,91.407
28.963,91.407
28.862,91.407
28.763,91.429
28.661,91.429
28.564,91.451
28.463,91.451
28.365,91.473
28.289,91.540
28.190,91.562
28.091,91.584
27.991,91.584
27.892,91.606
27.801,91.650
27.710,91.694
27.612,91.716
27.514,91.738
27.424,91.783
27.333,91.827
27.232,91.827
27.131,91.827
27.030,91.827
26.929,91.827
26.831,91.849
26.731,91.849
26.630,91.849
26.531,91.871
26.484,91.959
26.386,91.981
26.288,92.004
26.190,92.026
26.099,92.070
26.001,92.092
25.901,92.092
25.811,92.136
25.710,92.136
25.609,92.136


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
98.718,1.701
99.160,2.607
99.390,3.601
99.522,4.595
98.750,5.235
98.601,6.229
98.792,7.223
98.936,8.217
99.050,9.211
98.712,10.161
98.826,11.155
98.378,12.061
98.173,13.055
97.134,13.475
96.391,14.159
95.751,14.933
95.756,15.949
95.761,16.965
95.412,17.915
95.106,18.887
94.937,19.881
94.478,20.786
93.864,21.626
93.068,22.244
92.763,23.216
92.000,23.879
91.215,24.542
90.506,25.271
89.623,25.757
88.740,26.287
88.155,27.126
87.621,27.988
86.805,28.628
86.749,29.644
86.859,30.660
87.158,31.632
86.985,32.626
87.171,33.620
87.160,34.637
87.048,35.631
86.754,36.603
86.843,37.619
86.706,38.613
86.403,39.585
86.157,40.557
86.212,41.573
86.264,42.589
86.120,43.583
86.098,44.599
85.738,45.549
85.436,46.521
85.323,47.515
84.973,48.465
84.778,49.459
84.655,50.453
84.245,51.381
83.853,52.308
83.414,53.214
83.215,54.208
82.687,55.070
82.057,55.865
81.729,56.815
81.244,57.698
80.633,58.493
79.994,59.267
79.299,59.996
78.582,60.702
77.933,61.476
77.546,62.403
77.132,63.331
76.588,64.171
76.118,65.054
75.557,65.894
75.087,66.777
74.489,67.594
73.849,68.368
73.327,69.229
72.452,69.715
72.021,70.621
71.356,71.372
70.621,72.057
70.042,72.874
69.324,73.581
68.605,74.288
68.027,75.105
67.229,75.723
66.647,76.541
65.818,77.115
64.904,77.535
64.081,78.109
63.122,78.418
62.300,78.993
61.478,79.567
60.692,80.186
59.774,80.583
58.906,81.091
57.992,81.511
57.079,81.931
56.258,82.505
55.344,82.925
54.368,83.168
53.581,83.786
52.694,84.250
51.770,84.648
50.813,84.957
49.884,85.332
48.953,85.708
48.053,86.150
47.100,86.459
46.177,86.857
45.280,87.298
44.340,87.652
43.368,87.895
42.383,88.072
41.393,88.226
40.408,88.403
39.412,88.513
38.491,88.911
37.500,89.066
36.546,89.375
35.592,89.684
34.620,89.927
33.644,90.148
32.663,90.347
31.726,90.700
30.751,90.921
29.798,91.230
28.812,91.407
27.835,91.628
26.859,91.849
25.888,92.092


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wd_meta.csv <==
auc,f1,eer
74.106,71.517,71.372


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
90.909,1.012
91.304,1.063
91.667,1.113
92.000,1.164
92.308,1.215
92.593,1.265
92.857,1.316
93.103,1.366
93.333,1.417
93.548,1.468
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
96.552,2.834
95.000,2.885
95.161,2.986
95.312,3.087
95.455,3.188
94.118,3.239
94.286,3.340
94.444,3.441
94.595,3.543
94.737,3.644
93.590,3.694
93.750,3.796
93.902,3.897
94.048,3.998
94.186,4.099
94.318,4.200
94.444,4.302
94.565,4.403
93.548,4.403
93.684,4.504
93.814,4.605
93.939,4.706
94.059,4.808
94.175,4.909
94.286,5.010
94.393,5.111
94.495,5.213
94.595,5.314
94.690,5.415
93.913,5.466
94.017,5.567
94.118,5.668
94.215,5.769
93.443,5.769
93.548,5.870
92.857,5.921
92.969,6.022
93.077,6.123
93.182,6.225
93.284,6.326
93.382,6.427
93.478,6.528
93.571,6.630
93.662,6.731
93.750,6.832
93.836,6.933
93.243,6.984
93.333,7.085
93.421,7.186
93.506,7.287
93.590,7.389
93.671,7.490
93.750,7.591
93.827,7.692
93.902,7.794
93.373,7.844
93.452,7.945
93.529,8.047
93.605,8.148
93.678,8.249
93.750,8.350
93.820,8.451
93.889,8.553
93.956,8.654
94.022,8.755
94.086,8.856
94.149,8.957
93.651,8.957
93.194,9.008
93.264,9.109
93.333,9.211
92.893,9.261
92.965,9.362
93.035,9.464
93.103,9.565
93.171,9.666
93.237,9.767
93.301,9.868
92.891,9.919
92.488,9.970
92.056,9.970
92.130,10.071
92.202,10.172
92.273,10.273
92.342,10.374
92.411,10.476
92.478,10.577
92.544,10.678
92.609,10.779
92.672,10.881
92.735,10.982
92.373,11.032
92.437,11.134
92.500,11.235
92.562,11.336
92.623,11.437
92.683,11.538
92.742,11.640
92.800,11.741
92.857,11.842
92.520,11.893
92.578,11.994
92.218,11.994
92.278,12.095
92.337,12.196
92.395,12.298
92.453,12.399
92.509,12.500
92.565,12.601
92.620,12.702
92.308,12.753
92.364,12.854
92.419,12.955
92.473,13.057
92.527,13.158
92.580,13.259
92.281,13.310
92.334,13.411
92.388,13.512
92.440,13.613
92.491,13.715
92.542,13.816
92.593,13.917
92.308,13.968
92.359,14.069
92.053,14.069
92.105,14.170
92.157,14.271
92.208,14.372
92.258,14.474
92.308,14.575
92.357,14.676
92.089,14.727
92.138,14.828
92.188,14.929
92.236,15.030
92.284,15.132
92.000,15.132
91.718,15.132
91.768,15.233
91.818,15.334
91.867,15.435
91.617,15.486
91.667,15.587
91.420,15.638
91.471,15.739
91.202,15.739
91.254,15.840
91.304,15.941
91.040,15.941
90.778,15.941
90.517,15.941
90.571,16.043
90.625,16.144
90.678,16.245
90.730,16.346
90.476,16.346
90.529,16.447
90.278,16.447
90.028,16.447
90.083,16.549
90.137,16.650
90.191,16.751
89.946,16.751
90.000,16.852
90.054,16.953
90.107,17.055
90.160,17.156
89.947,17.206
90.000,17.308
90.052,17.409
90.104,17.510
90.155,17.611
90.206,17.713
89.974,17.713
89.744,17.713
89.796,17.814
89.848,17.915
89.899,18.016
89.950,18.117
90.000,18.219
90.050,18.320
89.826,18.320
89.877,18.421
89.926,18.522
89.976,18.623
90.024,18.725
89.831,18.775
89.880,18.877
89.688,18.927
89.737,19.028
89.524,19.028
89.311,19.028
89.362,19.130
89.412,19.231
89.461,19.332
89.510,19.433
89.327,19.484
89.376,19.585
89.425,19.686
89.474,19.787
89.522,19.889
89.569,19.990
89.616,20.091
89.414,20.091
89.238,20.142
89.062,20.192
89.111,20.294
89.159,20.395
89.207,20.496
89.254,20.597
89.301,20.698
89.348,20.800
89.154,20.800
88.961,20.800
89.009,20.901
89.056,21.002
88.865,21.002
88.913,21.103
88.960,21.204
88.771,21.204
88.819,21.306
88.866,21.407
88.912,21.508
88.727,21.508
88.565,21.559
88.613,21.660
88.660,21.761
88.706,21.862
88.525,21.862
88.571,21.964
88.618,22.065
88.664,22.166
88.710,22.267
88.755,22.368
88.577,22.368
88.400,22.368
88.446,22.470
88.492,22.571
88.538,22.672
88.583,22.773
88.409,22.773
88.454,22.874
88.281,22.874
88.109,22.874
88.155,22.976
88.201,23.077
88.247,23.178
88.292,23.279
88.337,23.381
88.381,23.482
88.425,23.583
88.469,23.684
88.302,23.684
88.158,23.735
88.015,23.785
88.060,23.887
88.104,23.988
88.148,24.089
88.007,24.140
88.051,24.241
87.912,24.291
87.956,24.393
87.796,24.393
87.840,24.494
87.681,24.494
87.726,24.595
87.770,24.696
87.814,24.798
87.679,24.848
87.522,24.848
87.367,24.848
87.211,24.848
87.057,24.848
86.926,24.899
86.972,25.000
87.018,25.101
86.865,25.101
86.911,25.202
86.783,25.253
86.828,25.354
86.678,25.354
86.528,25.354
86.575,25.455
86.621,25.557
86.496,25.607
86.348,25.607
86.224,25.658
86.102,25.709
86.149,25.810
86.195,25.911
86.074,25.962
86.120,26.063
85.977,26.063
86.023,26.164
85.904,26.215
85.950,26.316
85.997,26.417
85.855,26.417
85.902,26.518
85.948,26.619
85.808,26.619
85.854,26.721
85.900,26.822
85.945,26.923
85.990,27.024
85.875,27.075
85.920,27.176
85.783,27.176
85.828,27.277
85.714,27.328
85.759,27.429
85.804,27.530
85.669,27.530
85.714,27.632
85.759,27.733
85.803,27.834
85.848,27.935
85.891,28.036
85.781,28.087
85.824,28.188
85.714,28.239
85.758,28.340
85.802,28.441
85.693,28.492
85.562,28.492
85.455,28.543
85.498,28.644
85.542,28.745
85.586,28.846
85.629,28.947
85.672,29.049
85.544,29.049
85.587,29.150
85.630,29.251
85.672,29.352
85.546,29.352
85.588,29.453
85.631,29.555
85.673,29.656
85.714,29.757
85.610,29.808
85.652,29.909
85.528,29.909
85.570,30.010
85.612,30.111
85.653,30.213
85.694,30.314
85.735,30.415
85.633,30.466
85.674,30.567
85.714,30.668
85.755,30.769
85.654,30.820
85.534,30.820
85.574,30.921
85.615,31.022
85.655,31.123
85.694,31.225
85.734,31.326
85.773,31.427
85.813,31.528
85.852,31.630
85.753,31.680
85.792,31.781
85.675,31.781
85.559,31.781
85.442,31.781
85.482,31.883
85.366,31.883
85.270,31.933
85.155,31.933
85.195,32.034
85.235,32.136
85.274,32.237
85.314,32.338
85.200,32.338
85.087,32.338
84.993,32.389
85.033,32.490
85.073,32.591
85.112,32.692
85.151,32.794
85.039,32.794
85.079,32.895
84.967,32.895
85.007,32.996
84.915,33.047
84.805,33.047
84.695,33.047
84.585,33.047
84.496,33.097
84.387,33.097
84.427,33.198
84.467,33.300
84.379,33.350
84.271,33.350
84.184,33.401
84.224,33.502
84.264,33.603
84.157,33.603
84.071,33.654
84.111,33.755
84.005,33.755
83.814,33.806
83.750,33.907
83.791,34.008
83.831,34.109
83.727,34.109
83.767,34.211
83.807,34.312
83.704,34.312
83.744,34.413
83.784,34.514
83.824,34.615
83.721,34.615
83.619,34.615
83.659,34.717
83.698,34.818
83.738,34.919
83.777,35.020
83.595,35.071
83.413,35.121
83.313,35.121
83.353,35.223
83.393,35.324
83.214,35.374
83.017,35.374
82.959,35.476
82.999,35.577
83.039,35.678
83.079,35.779
83.118,35.881
83.158,35.982
83.100,36.083
83.140,36.184
82.947,36.184
82.890,36.285
82.930,36.387
82.759,36.437
82.798,36.538
82.629,36.589
82.668,36.690
82.614,36.791
82.446,36.842
82.486,36.943
82.432,37.045
82.379,37.146
82.327,37.247
82.274,37.348
82.222,37.449
82.262,37.551
82.301,37.652
82.340,37.753
82.379,37.854
82.327,37.955
82.276,38.057
82.116,38.107
81.957,38.158
81.996,38.259
81.946,38.360
81.985,38.462
81.935,38.563
81.886,38.664
81.925,38.765
81.770,38.816
81.809,38.917
81.760,39.018
81.799,39.119
81.837,39.221
81.684,39.271
81.637,39.372
81.675,39.474
81.714,39.575
81.667,39.676
81.705,39.777
81.554,39.828
81.386,39.828
81.424,39.929
81.379,40.030
81.212,40.030
81.250,40.132
81.084,40.132
81.122,40.233
81.078,40.334
81.117,40.435
81.155,40.536
81.111,40.638
80.967,40.688
80.924,40.789
80.781,40.840
80.619,40.840
80.578,40.941
80.616,41.043
80.456,41.043
80.415,41.144
80.454,41.245
80.493,41.346
80.531,41.447
80.569,41.549
80.607,41.650
80.645,41.751
80.488,41.751
80.331,41.751
80.369,41.852
80.329,41.953
80.368,42.055
80.231,42.105
80.096,42.156
79.942,42.156
79.904,42.257
79.943,42.358
79.810,42.409
79.772,42.510
79.735,42.611
79.773,42.713
79.736,42.814
79.774,42.915
79.737,43.016
79.701,43.117
79.571,43.168
79.609,43.269
79.573,43.370
79.444,43.421
79.482,43.522
79.447,43.623
79.485,43.725
79.522,43.826
79.487,43.927
79.342,43.927
79.380,44.028
79.417,44.130
79.382,44.231
79.238,44.231
79.204,44.332
79.242,44.433
79.118,44.484
79.155,44.585
79.032,44.636
78.999,44.737
78.877,44.787
78.844,44.889
78.723,44.939
78.584,44.939
78.445,44.939
78.307,44.939
78.345,45.040
78.314,45.142
78.284,45.243
78.253,45.344
78.223,45.445
78.261,45.547
78.231,45.648
78.268,45.749
78.152,45.800
78.036,45.850
77.921,45.901
77.806,45.951
77.844,46.053
77.816,46.154
77.683,46.154
77.551,46.154
77.439,46.204
77.411,46.306
77.449,46.407
77.338,46.457
77.227,46.508
77.265,46.609
77.155,46.660
77.045,46.711
77.083,46.812
77.121,46.913
77.159,47.014
77.133,47.115
77.107,47.217
77.082,47.318
77.056,47.419
76.948,47.470
76.822,47.470
76.716,47.520
76.610,47.571
76.504,47.621
76.399,47.672
76.437,47.773
76.475,47.874
76.371,47.925
76.267,47.976
76.145,47.976
76.042,48.026
75.920,48.026
75.898,48.128
75.876,48.229
75.854,48.330
75.734,48.330
75.614,48.330
75.592,48.431
75.631,48.532
75.610,48.634
75.648,48.735
75.686,48.836
75.665,48.937
75.547,48.937
75.448,48.988
75.350,49.038
75.252,49.089
75.155,49.140
75.039,49.140
75.019,49.241
75.058,49.342
75.096,49.443
74.981,49.443
74.866,49.443
74.904,49.545
74.943,49.646
74.924,49.747
74.962,49.848
74.848,49.848
74.886,49.949
74.773,49.949
74.754,50.051
74.642,50.051
74.623,50.152
74.606,50.253
74.513,50.304
74.420,50.354
74.328,50.405
74.237,50.455
74.126,50.455
74.036,50.506
74.019,50.607
74.058,50.709
73.968,50.759
73.951,50.860
73.862,50.911
73.900,51.012
73.939,51.113
73.830,51.113
73.815,51.215
73.799,51.316
73.692,51.316
73.730,51.417
73.623,51.417
73.536,51.468
73.521,51.569
73.415,51.569
73.400,51.670
73.262,51.721
73.157,51.721
73.195,51.822
73.129,51.923
73.115,52.024
73.101,52.126
73.088,52.227
73.023,52.328
72.958,52.429
72.996,52.530
72.893,52.530
72.880,52.632
72.918,52.733
72.784,52.783
72.772,52.885
72.809,52.986
72.677,53.036
72.664,53.138
72.564,53.138
72.602,53.239
72.640,53.340
72.627,53.441
72.497,53.492
72.435,53.593
72.306,53.644
72.158,53.644
72.147,53.745
72.019,53.796
71.959,53.897
71.949,53.998
71.803,53.998
71.659,53.998
71.534,54.049
71.476,54.150
71.467,54.251
71.343,54.302
71.201,54.302
71.192,54.403
71.183,54.504
71.061,54.555
70.940,54.605
70.885,54.706
70.923,54.808
70.915,54.909
70.953,55.010
70.833,55.061
70.871,55.162
70.863,55.263
70.744,55.314
70.607,55.314
70.554,55.415
70.592,55.516
70.456,55.516
70.340,55.567
70.205,55.567
70.089,55.617
69.955,55.617
69.949,55.719
69.899,55.820
69.785,55.870
69.735,55.972
69.773,56.073
69.661,56.123
69.549,56.174
69.418,56.174
69.288,56.174
69.240,56.275
69.111,56.275
69.002,56.326
68.874,56.326
68.765,56.377
68.658,56.427
68.696,56.528
68.589,56.579
68.463,56.579
68.357,56.630
68.312,56.731
68.207,56.781
68.163,56.883
68.119,56.984
67.995,56.984
67.872,56.984
67.829,57.085
67.707,57.085
67.705,57.186
67.603,57.237
67.501,57.287
67.500,57.389
67.458,57.490
67.338,57.490
67.238,57.540
67.119,57.540
67.158,57.642
67.197,57.743
67.078,57.743
66.960,57.743
66.862,57.794
66.764,57.844
66.647,57.844
66.550,57.895
66.589,57.996
66.473,57.996
66.512,58.097
66.551,58.198
66.455,58.249
66.455,58.350
66.360,58.401
66.361,58.502
66.246,58.502
66.133,58.502
66.134,58.603
66.021,58.603
65.984,58.704
65.891,58.755
65.779,58.755
65.781,58.856
65.669,58.856
65.577,58.907
65.616,59.008
65.525,59.059
65.415,59.059
65.324,59.109
65.215,59.109
65.181,59.211
65.092,59.261
64.983,59.261
64.875,59.261
64.768,59.261
64.680,59.312
64.573,59.312
64.541,59.413
64.435,59.413
64.474,59.514
64.387,59.565
64.426,59.666
64.395,59.767
64.398,59.868
64.293,59.868
64.189,59.868
64.085,59.868
64.019,59.970
63.989,60.071
63.886,60.071
63.783,60.071
63.666,60.121
63.670,60.223
63.607,60.324
63.646,60.425
63.617,60.526
63.588,60.628
63.559,60.729
63.458,60.729
63.344,60.779
63.230,60.830
63.116,60.881
63.004,60.931
62.891,60.982
62.865,61.083
62.753,61.134
62.623,61.134
62.494,61.134
62.384,61.184
62.358,61.285
62.397,61.387
62.269,61.387
62.141,61.387
62.180,61.488
62.124,61.589
62.130,61.690
62.137,61.791
62.144,61.893
62.038,61.943
61.931,61.994
61.970,62.095
61.845,62.095
61.740,62.146
61.616,62.146
61.492,62.146
61.439,62.247
61.316,62.247
61.355,62.348
61.332,62.449
61.210,62.449
61.108,62.500
61.117,62.601
61.095,62.702
61.073,62.804
61.021,62.905
60.921,62.955
60.821,63.006
60.721,63.057
60.622,63.107
60.505,63.107
60.543,63.209
60.552,63.310
60.435,63.310
60.386,63.411
60.288,63.462
60.240,63.563
60.191,63.664
60.143,63.765
60.029,63.765
59.981,63.866
60.019,63.968
60.057,64.069
59.943,64.069
59.896,64.170
59.783,64.170
59.690,64.221
59.671,64.322
59.625,64.423
59.514,64.423
59.422,64.474
59.376,64.575
59.387,64.676
59.342,64.777
59.352,64.879
59.261,64.929
59.152,64.929
59.108,65.030
58.999,65.030
58.910,65.081
58.802,65.081
58.786,65.182
58.698,65.233
58.610,65.283
58.594,65.385
58.605,65.486
58.643,65.587
58.537,65.587
58.450,65.638
58.345,65.638
58.240,65.638
58.128,65.688
58.024,65.688
57.921,65.688
57.810,65.739
57.708,65.739
57.605,65.739
57.497,65.789
57.389,65.840
57.325,65.941
57.262,66.043
57.162,66.043
57.055,66.093
57.018,66.194
56.913,66.245
56.852,66.346
56.729,66.346
56.606,66.346
56.503,66.397
56.382,66.397
56.371,66.498
56.269,66.549
56.258,66.650
56.157,66.700
56.037,66.700
55.919,66.700
55.800,66.700
55.838,66.802
55.720,66.802
55.687,66.903
55.570,66.903
55.584,67.004
55.621,67.105
55.504,67.105
55.388,67.105
55.333,67.206
55.218,67.206
55.122,67.257
55.160,67.358
55.064,67.409
54.969,67.460
54.938,67.561
54.825,67.561
54.732,67.611
54.620,67.611
54.508,67.611
54.416,67.662
54.305,67.662
54.195,67.662
54.086,67.662
53.995,67.713
53.886,67.713
53.778,67.713
53.729,67.814
53.621,67.814
53.533,67.864
53.426,67.864
53.320,67.864
53.214,67.864
53.230,67.966
53.225,68.067
53.120,68.067
53.015,68.067
52.909,68.117
52.842,68.219
52.817,68.320
52.751,68.421
52.726,68.522
52.660,68.623
52.556,68.674
52.532,68.775
52.429,68.826
52.328,68.826
52.284,68.927
52.281,69.028
52.237,69.130
52.118,69.130
52.017,69.180
51.898,69.180
51.836,69.281
51.814,69.383
51.697,69.383
51.598,69.433
51.482,69.433
51.385,69.484
51.344,69.585
51.248,69.636
51.189,69.737
51.075,69.737
50.980,69.787
50.978,69.889
50.866,69.889
50.771,69.939
50.678,69.990
50.567,69.990
50.474,70.040
50.418,70.142
50.363,70.243
50.271,70.294
50.181,70.344
50.072,70.344
49.982,70.395
49.892,70.445
49.839,70.547
49.732,70.547
49.626,70.547
49.538,70.597
49.451,70.648
49.364,70.698
49.260,70.698
49.156,70.749
49.053,70.800
48.950,70.800
48.848,70.800
48.747,70.850
48.645,70.850
48.544,70.850
48.444,70.901
48.345,70.951
48.281,71.053
48.182,71.103
48.119,71.204
48.022,71.255
47.925,71.306
47.879,71.407
47.766,71.407
47.736,71.508
47.624,71.508
47.627,71.609
47.533,71.660
47.421,71.660
47.377,71.761
47.381,71.862
47.368,71.964
47.309,72.065
47.199,72.065
47.107,72.115
46.999,72.115
46.941,72.217
46.899,72.318
46.857,72.419
46.749,72.419
46.660,72.470
46.680,72.571
46.574,72.571
46.563,72.672
46.475,72.723
46.387,72.773
46.362,72.874
46.258,72.874
46.154,72.874
46.051,72.874
46.041,72.976
46.002,73.077
45.902,73.128
45.907,73.229
45.806,73.229
45.782,73.330
45.684,73.381
45.586,73.431
45.549,73.532
45.452,73.583
45.355,73.634
45.333,73.735
45.220,73.735
45.156,73.836
45.062,73.887
44.951,73.887
44.857,73.937
44.747,73.937
44.655,73.988
44.563,74.038
44.471,74.089
44.438,74.190
44.458,74.291
44.367,74.342
44.321,74.443
44.231,74.494
44.141,74.545
44.036,74.545
43.948,74.595
43.968,74.696
43.880,74.747
43.861,74.848
43.774,74.899
43.671,74.899
43.568,74.899
43.550,75.000
43.448,75.000
43.350,75.051
43.249,75.051
43.148,75.051
43.093,75.152
42.981,75.152
42.886,75.202
42.791,75.253
42.697,75.304
42.657,75.405
42.564,75.455
42.454,75.455
42.475,75.557
42.383,75.607
42.404,75.709
42.312,75.759
42.221,75.810
42.254,75.911
42.163,75.962
42.073,76.012
42.058,76.113
41.953,76.113
41.973,76.215
41.868,76.215
41.764,76.215
41.676,76.265
41.616,76.366
41.557,76.468
41.470,76.518
41.434,76.619
41.409,76.721
41.374,76.822
41.272,76.822
41.176,76.872
41.076,76.872
40.965,76.872
40.942,76.974
40.848,77.024
40.858,77.126
40.765,77.176
40.656,77.176
40.564,77.227
40.498,77.328
40.391,77.328
40.300,77.379
40.195,77.379
40.173,77.480
40.068,77.480
39.963,77.480
39.859,77.480
39.772,77.530
39.669,77.530
39.566,77.530
39.506,77.632
39.404,77.632
39.344,77.733
39.345,77.834
39.245,77.834
39.135,77.834
39.026,77.834
38.917,77.834
38.824,77.885
38.717,77.885
38.626,77.935
38.535,77.986
38.429,77.986
38.339,78.036
38.235,78.036
38.131,78.036
38.133,78.138
38.045,78.188
38.057,78.289
37.954,78.289
37.852,78.289
37.750,78.289
37.655,78.340
37.555,78.340
37.446,78.340
37.431,78.441
37.322,78.441
37.215,78.441
37.108,78.441
37.002,78.441
36.896,78.441
36.806,78.492
36.716,78.543
36.627,78.593
36.605,78.694
36.517,78.745
36.415,78.745
36.328,78.796
36.226,78.796
36.132,78.846
36.031,78.846
35.923,78.846
35.816,78.846
35.796,78.947
35.752,79.049
35.661,79.099
35.625,79.200
35.520,79.200
35.517,79.302
35.412,79.302
35.309,79.302
35.220,79.352
35.132,79.403
35.045,79.453
34.943,79.453
34.842,79.453
34.771,79.555
34.678,79.605
34.586,79.656
34.584,79.757
34.493,79.808
34.387,79.808
34.297,79.858
34.251,79.960
34.147,79.960
34.059,80.010
33.970,80.061
33.904,80.162
33.803,80.162
33.702,80.162
33.644,80.263
33.552,80.314
33.516,80.415
33.410,80.415
33.396,80.516
33.340,80.617
33.236,80.617
33.257,80.719
33.285,80.820
33.181,80.820
33.181,80.921
33.092,80.972
32.990,80.972
32.888,80.972
32.801,81.022
32.761,81.123
32.675,81.174
32.569,81.174
32.530,81.275
32.485,81.377
32.380,81.377
32.290,81.427
32.265,81.528
32.162,81.528
32.073,81.579
31.971,81.579
31.884,81.630
31.783,81.630
31.677,81.630
31.572,81.630
31.467,81.630
31.363,81.630
31.260,81.630
31.170,81.680
31.101,81.781
31.121,81.883
31.020,81.883
31.034,81.984
31.002,82.085
30.901,82.085
30.815,82.136
30.806,82.237
30.701,82.237
30.610,82.287
30.507,82.287
30.417,82.338
30.328,82.389
30.239,82.439
30.139,82.439
30.039,82.439
29.934,82.439
29.843,82.490
29.752,82.540
29.662,82.591
29.573,82.642
29.484,82.692
29.383,82.692
29.382,82.794
29.386,82.895
29.375,82.996
29.270,82.996
29.166,82.996
29.075,83.047
29.033,83.148
29.017,83.249
28.915,83.249
28.827,83.300
28.738,83.350
28.651,83.401
28.621,83.502
28.534,83.553
28.520,83.654
28.417,83.654
28.314,83.654
28.266,83.755
28.165,83.755
28.065,83.755
28.023,83.856
27.919,83.856
27.833,83.907
27.742,83.957
27.641,83.957
27.540,83.957
27.452,84.008
27.394,84.109
27.291,84.109
27.204,84.160
27.131,84.261
27.041,84.312
26.952,84.362
26.906,84.464
26.913,84.565
26.863,84.666
26.821,84.767
26.719,84.767
26.629,84.818
26.588,84.919
26.499,84.970
26.411,85.020
26.364,85.121
26.261,85.121
26.174,85.172
26.084,85.223
26.015,85.324
25.926,85.374
25.823,85.374
25.720,85.374
25.619,85.374
25.518,85.374
25.414,85.374
25.357,85.476
25.269,85.526
25.168,85.526
25.078,85.577
24.978,85.577
24.890,85.628
24.802,85.678
24.701,85.678
24.600,85.678
24.583,85.779
24.495,85.830
24.392,85.830
24.305,85.881
24.205,85.881
24.102,85.881
23.999,85.881
23.990,85.982
23.903,86.032
23.817,86.083
23.802,86.184
23.699,86.184
23.597,86.184
23.546,86.285
23.446,86.285
23.357,86.336
23.269,86.387
23.214,86.488
23.113,86.488
23.024,86.538
22.936,86.589
22.835,86.589
22.804,86.690
22.776,86.791
22.757,86.893
22.668,86.943
22.567,86.943
22.466,86.943
22.380,86.994
22.278,86.994
22.191,87.045
22.088,87.045
21.999,87.095
21.974,87.196
21.938,87.298
21.835,87.298
21.734,87.298
21.645,87.348
21.573,87.449
21.486,87.500
21.398,87.551
21.310,87.601
21.243,87.702
21.157,87.753
21.091,87.854
21.039,87.955
20.952,88.006
20.851,88.006
20.749,88.006
20.663,88.057
20.563,88.057
20.545,88.158
20.484,88.259
20.383,88.259
20.331,88.360
20.243,88.411
20.143,88.411
20.055,88.462
20.023,88.563
19.923,88.563
19.835,88.613
19.734,88.613
19.646,88.664
19.582,88.765
19.496,88.816
19.408,88.866
19.320,88.917
19.219,88.917
19.182,89.018
19.150,89.119
19.063,89.170
19.054,89.271
18.966,89.322
18.955,89.423
18.854,89.423
18.813,89.524
18.712,89.524
18.611,89.524
18.510,89.524
18.410,89.524
18.309,89.524
18.221,89.575
18.120,89.575
18.019,89.575
17.932,89.626
17.831,89.626
17.730,89.626
17.642,89.676
17.541,89.676
17.454,89.727
17.353,89.727
17.252,89.727
17.152,89.727
17.064,89.777
17.028,89.879
16.995,89.980
16.930,90.081
16.854,90.182
16.767,90.233
16.715,90.334
16.614,90.334
16.512,90.334
16.513,90.435
16.440,90.536
16.374,90.638
16.286,90.688
16.186,90.688
16.099,90.739
15.999,90.739
15.898,90.739
15.797,90.739
15.771,90.840
15.684,90.891
15.598,90.941
15.511,90.992
15.410,90.992
15.322,91.043
15.235,91.093
15.148,91.144
15.127,91.245
15.041,91.296
14.954,91.346
14.868,91.397
14.767,91.397
14.666,91.397
14.580,91.447
14.493,91.498
14.406,91.549
14.306,91.549
14.313,91.650
14.236,91.751
14.219,91.852
14.132,91.903
14.045,91.953
14.010,92.055
13.936,92.156
13.908,92.257
13.807,92.257
13.798,92.358
13.711,92.409
13.694,92.510
13.690,92.611
13.603,92.662
13.526,92.763
13.439,92.814
13.347,92.864
13.261,92.915
13.168,92.966
13.117,93.067
13.061,93.168
12.975,93.219
12.906,93.320
12.896,93.421
12.795,93.421
12.709,93.472
12.622,93.522
12.621,93.623
12.520,93.623
12.456,93.725
12.414,93.826
12.327,93.877
12.303,93.978
12.231,94.079
12.169,94.180
12.082,94.231
12.025,94.332
11.925,94.332
11.887,94.433
11.846,94.534
11.759,94.585
11.659,94.585
11.558,94.585
11.458,94.585


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wp_fast.csv <==
prec,rec
100.000,0.051
80.000,0.202
83.333,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
90.909,1.012
92.000,1.164
93.103,1.366
94.118,1.619
95.122,1.974
96.078,2.480
95.000,2.885
93.590,3.694
94.444,4.302
94.595,5.314
93.443,5.769
93.706,6.781
93.902,7.794
94.054,8.806
92.893,9.261
92.056,9.970
92.641,10.830
92.857,11.842
92.308,12.753
92.517,13.765
92.089,14.727
91.420,15.638
90.476,16.346
89.947,17.206
90.000,18.219
89.311,19.028
89.593,20.040
88.985,20.850
88.683,21.812
88.431,22.824
88.015,23.785
87.814,24.798
86.783,25.253
86.074,25.962
85.968,26.974
85.870,27.986
85.650,28.998
85.570,30.010
85.615,31.022
85.155,31.933
84.987,32.945
84.157,33.603
83.804,34.565
83.214,35.374
82.910,36.336
82.399,37.196
82.046,38.158
81.818,39.170
81.295,40.030
80.700,40.840
80.350,41.802
79.735,42.611
79.428,43.573
79.137,44.534
78.295,45.091
77.825,46.002
77.109,46.711
76.629,47.621
75.815,48.229
75.252,49.089
74.792,50.000
74.038,50.658
73.502,51.518
72.990,52.379
72.640,53.340
71.852,53.998
71.034,54.605
70.592,55.516
69.792,56.123
68.789,56.326
67.995,56.984
67.159,57.540
66.474,58.300
65.651,58.907
64.696,59.261
63.985,59.970
63.377,60.779
62.448,61.184
61.970,62.095
61.086,62.601
60.376,63.310
59.840,64.170
59.179,64.929
58.450,65.638
57.446,65.789
56.606,66.346
55.696,66.802
54.965,67.510
53.973,67.713
53.036,68.067
52.368,68.826
51.560,69.433
50.715,69.990
49.839,70.496
48.882,70.800
47.989,71.255
47.323,72.014
46.563,72.672
45.765,73.279
44.965,73.887
44.208,74.545
43.337,75.051
42.463,75.557
41.706,76.215
40.943,76.872
40.142,77.480
39.205,77.834
38.225,78.036
37.304,78.441
36.362,78.796
35.493,79.302
34.577,79.706
33.702,80.213
33.044,80.972
32.207,81.528
31.219,81.680
30.462,82.338
29.508,82.642
28.774,83.350
27.910,83.856
27.019,84.312
26.364,85.071
25.410,85.374
24.519,85.830
23.584,86.184
22.776,86.791
21.910,87.298
21.078,87.854
20.246,88.411
19.382,88.917
18.586,89.524
17.597,89.676
16.765,90.233
15.902,90.739
15.071,91.296
14.219,91.852
13.632,92.662
12.908,93.370
12.202,94.079


==> data/pr_curves/WNet3xEF-T5-odom=False-center=each_wp_meta.csv <==
auc,f1,eer
63.735,62.216,61.994


==> data/pr_curves/WNet3xEF-T5-odom=False_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
96.774,5.164
96.875,5.336
96.970,5.508
97.059,5.680
97.143,5.852
97.222,6.024
97.297,6.196
97.368,6.368
97.436,6.540
97.500,6.713
97.561,6.885
97.619,7.057
97.674,7.229
97.727,7.401
97.778,7.573
97.826,7.745
97.872,7.917
97.917,8.090
97.959,8.262
98.000,8.434
98.039,8.606
98.077,8.778
98.113,8.950
98.148,9.122
98.182,9.294
98.214,9.466
98.246,9.639
98.276,9.811
98.305,9.983
98.333,10.155
98.361,10.327
98.387,10.499
98.413,10.671
98.438,10.843
98.462,11.015
98.485,11.188
98.507,11.360
98.529,11.532
98.551,11.704
98.571,11.876
98.592,12.048
98.611,12.220
98.630,12.392
98.649,12.565
98.667,12.737
98.684,12.909
98.701,13.081
98.718,13.253
98.734,13.425
98.750,13.597
98.765,13.769
98.780,13.941
98.795,14.114
98.810,14.286
98.824,14.458
98.837,14.630
98.851,14.802
98.864,14.974
98.876,15.146
98.889,15.318
98.901,15.491
98.913,15.663
98.925,15.835
98.936,16.007
98.947,16.179
98.958,16.351
98.969,16.523
98.980,16.695
98.990,16.867
99.000,17.040
99.010,17.212
99.020,17.384
99.029,17.556
99.038,17.728
99.048,17.900
99.057,18.072
99.065,18.244
99.074,18.417
99.083,18.589
99.091,18.761
99.099,18.933
99.107,19.105
99.115,19.277
99.123,19.449
99.130,19.621
98.276,19.621
98.291,19.793
98.305,19.966
98.319,20.138
98.333,20.310
98.347,20.482
98.361,20.654
98.374,20.826
98.387,20.998
98.400,21.170
98.413,21.343
98.425,21.515
98.438,21.687
98.450,21.859
98.462,22.031
98.473,22.203
98.485,22.375
98.496,22.547
98.507,22.719
97.778,22.719
97.794,22.892
97.810,23.064
97.826,23.236
97.842,23.408
97.857,23.580
97.872,23.752
97.887,23.924
97.902,24.096
97.917,24.269
97.931,24.441
97.945,24.613
97.959,24.785
97.973,24.957
97.987,25.129
98.000,25.301
98.013,25.473
98.026,25.645
98.039,25.818
98.052,25.990
98.065,26.162
98.077,26.334
98.089,26.506
98.101,26.678
98.113,26.850
98.125,27.022
97.516,27.022
97.531,27.194
97.546,27.367
97.561,27.539
97.576,27.711
97.590,27.883
97.605,28.055
97.619,28.227
97.633,28.399
97.647,28.571
97.661,28.744
97.674,28.916
97.688,29.088
97.701,29.260
97.714,29.432
97.727,29.604
97.740,29.776
97.753,29.948
97.207,29.948
97.222,30.120
97.238,30.293
97.253,30.465
97.268,30.637
97.283,30.809
97.297,30.981
97.312,31.153
97.326,31.325
97.340,31.497
97.354,31.670
97.368,31.842
96.859,31.842
96.875,32.014
96.891,32.186
96.907,32.358
96.923,32.530
96.939,32.702
96.954,32.874
96.970,33.046
96.985,33.219
97.000,33.391
97.015,33.563
97.030,33.735
97.044,33.907
97.059,34.079
97.073,34.251
97.087,34.423
97.101,34.596
96.635,34.596
96.651,34.768
96.667,34.940
96.209,34.940
96.226,35.112
96.244,35.284
96.262,35.456
96.279,35.628
96.296,35.800
96.313,35.972
96.330,36.145
96.347,36.317
96.364,36.489
95.928,36.489
95.495,36.489
95.516,36.661
95.536,36.833
95.556,37.005
95.575,37.177
95.595,37.349
95.175,37.349
95.197,37.522
95.217,37.694
95.238,37.866
95.259,38.038
94.850,38.038
94.872,38.210
94.894,38.382
94.915,38.554
94.937,38.726
94.538,38.726
94.561,38.898
94.583,39.071
94.606,39.243
94.628,39.415
94.650,39.587
94.672,39.759
94.694,39.931
94.715,40.103
94.737,40.275
94.355,40.275
94.378,40.448
94.400,40.620
94.422,40.792
94.444,40.964
94.466,41.136
94.488,41.308
94.510,41.480
94.531,41.652
94.553,41.824
94.574,41.997
94.595,42.169
94.615,42.341
94.636,42.513
94.275,42.513
94.297,42.685
93.939,42.685
93.962,42.857
93.985,43.029
94.007,43.201
93.657,43.201
93.680,43.373
93.704,43.546
93.727,43.718
93.750,43.890
93.773,44.062
93.796,44.234
93.818,44.406
93.478,44.406
93.502,44.578
93.165,44.578
93.190,44.750
93.214,44.923
92.883,44.923
92.908,45.095
92.933,45.267
92.606,45.267
92.632,45.439
92.308,45.439
92.334,45.611
92.014,45.611
92.042,45.783
92.069,45.955
92.096,46.127
92.123,46.299
92.150,46.472
92.177,46.644
92.203,46.816
92.230,46.988
92.256,47.160
92.282,47.332
92.308,47.504
92.000,47.504
92.027,47.676
92.053,47.849
92.079,48.021
92.105,48.193
91.803,48.193
91.830,48.365
91.531,48.365
91.558,48.537
91.586,48.709
91.613,48.881
91.640,49.053
91.667,49.225
91.693,49.398
91.720,49.570
91.746,49.742
91.772,49.914
91.483,49.914
91.195,49.914
91.223,50.086
91.250,50.258
91.277,50.430
91.304,50.602
91.331,50.775
91.358,50.947
91.385,51.119
91.411,51.291
91.132,51.291
90.854,51.291
90.881,51.463
90.606,51.463
90.634,51.635
90.361,51.635
90.390,51.807
90.120,51.807
89.851,51.807
89.583,51.807
89.318,51.807
89.053,51.807
89.086,51.979
88.824,51.979
88.856,52.151
88.889,52.324
88.921,52.496
88.663,52.496
88.406,52.496
88.439,52.668
88.184,52.668
87.931,52.668
87.966,52.840
88.000,53.012
87.749,53.012
87.500,53.012
87.535,53.184
87.288,53.184
87.324,53.356
87.079,53.356
86.835,53.356
86.872,53.528
86.908,53.701
86.667,53.701
86.427,53.701
86.188,53.701
85.950,53.701
85.714,53.701
85.753,53.873
85.792,54.045
85.831,54.217
85.598,54.217
85.637,54.389
85.676,54.561
85.445,54.561
85.215,54.561
85.255,54.733
85.027,54.733
85.067,54.905
84.840,54.905
84.615,54.905
84.656,55.077
84.697,55.250
84.737,55.422
84.514,55.422
84.293,55.422
84.334,55.594
84.115,55.594
83.896,55.594
83.679,55.594
83.463,55.594
83.247,55.594
83.290,55.766
83.333,55.938
83.120,55.938
83.163,56.110
83.206,56.282
82.995,56.282
83.038,56.454
82.828,56.454
82.872,56.627
82.663,56.627
82.707,56.799
82.500,56.799
82.294,56.799
82.338,56.971
82.382,57.143
82.178,57.143
81.975,57.143
81.773,57.143
81.572,57.143
81.618,57.315
81.663,57.487
81.463,57.487
81.265,57.487
81.311,57.659
81.356,57.831
81.401,58.003
81.446,58.176
81.490,58.348
81.535,58.520
81.579,58.692
81.623,58.864
81.667,59.036
81.473,59.036
81.280,59.036
81.087,59.036
80.896,59.036
80.706,59.036
80.516,59.036
80.562,59.208
80.607,59.380
80.420,59.380
80.465,59.552
80.510,59.725
80.324,59.725
80.139,59.725
80.184,59.897
80.000,59.897
79.817,59.897
79.634,59.897
79.452,59.897
79.499,60.069
79.545,60.241
79.592,60.413
79.638,60.585
79.458,60.585
79.505,60.757
79.326,60.757
79.148,60.757
79.195,60.929
79.018,60.929
78.842,60.929
78.667,60.929
78.714,61.102
78.540,61.102
78.366,61.102
78.414,61.274
78.242,61.274
78.289,61.446
78.118,61.446
78.166,61.618
78.214,61.790
78.261,61.962
78.091,61.962
77.922,61.962
77.754,61.962
77.802,62.134
77.634,62.134
77.682,62.306
77.730,62.478
77.564,62.478
77.399,62.478
77.234,62.478
77.282,62.651
77.331,62.823
77.378,62.995
77.426,63.167
77.474,63.339
77.311,63.339
77.149,63.339
76.987,63.339
76.827,63.339
76.875,63.511
76.923,63.683
76.763,63.683
76.605,63.683
76.446,63.683
76.289,63.683
76.132,63.683
75.975,63.683
75.820,63.683
75.665,63.683
75.714,63.855
75.560,63.855
75.610,64.028
75.456,64.028
75.304,64.028
75.152,64.028
75.000,64.028
74.849,64.028
74.699,64.028
74.549,64.028
74.400,64.028
74.251,64.028
74.303,64.200
74.155,64.200
74.008,64.200
73.861,64.200
73.715,64.200
73.570,64.200
73.425,64.200
73.477,64.372
73.333,64.372
73.190,64.372
73.047,64.372
72.904,64.372
72.763,64.372
72.621,64.372
72.481,64.372
72.340,64.372
72.201,64.372
72.254,64.544
72.115,64.544
71.977,64.544
72.031,64.716
71.893,64.716
71.947,64.888
71.810,64.888
71.673,64.888
71.537,64.888
71.402,64.888
71.267,64.888
71.321,65.060
71.186,65.060
71.053,65.060
70.919,65.060
70.974,65.232
70.841,65.232
70.709,65.232
70.577,65.232
70.446,65.232
70.315,65.232
70.370,65.404
70.425,65.577
70.295,65.577
70.166,65.577
70.037,65.577
69.908,65.577
69.780,65.577
69.835,65.749
69.708,65.749
69.763,65.921
69.636,65.921
69.691,66.093
69.565,66.093
69.439,66.093
69.314,66.093
69.369,66.265
69.245,66.265
69.120,66.265
68.996,66.265
69.052,66.437
68.929,66.437
68.806,66.437
68.683,66.437
68.739,66.609
68.617,66.609
68.496,66.609
68.375,66.609
68.254,66.609
68.134,66.609
68.190,66.781
68.070,66.781
68.126,66.954
68.007,66.954
67.888,66.954
67.770,66.954
67.826,67.126
67.708,67.126
67.764,67.298
67.647,67.298
67.530,67.298
67.414,67.298
67.298,67.298
67.182,67.298
67.067,67.298
66.952,67.298
66.838,67.298
66.724,67.298
66.610,67.298
66.497,67.298
66.384,67.298
66.441,67.470
66.328,67.470
66.216,67.470
66.273,67.642
66.162,67.642
66.050,67.642
65.940,67.642
65.829,67.642
65.719,67.642
65.609,67.642
65.500,67.642
65.557,67.814
65.449,67.814
65.340,67.814
65.232,67.814
65.124,67.814
65.017,67.814
64.909,67.814
64.967,67.986
64.860,67.986
64.754,67.986
64.648,67.986
64.706,68.158
64.763,68.330
64.658,68.330
64.553,68.330
64.610,68.503
64.668,68.675
64.725,68.847
64.782,69.019
64.677,69.019
64.573,69.019
64.630,69.191
64.526,69.191
64.423,69.191
64.320,69.191
64.217,69.191
64.115,69.191
64.013,69.191
63.911,69.191
63.810,69.191
63.708,69.191
63.608,69.191
63.507,69.191
63.407,69.191
63.365,69.363
63.422,69.535
63.224,69.535
63.027,69.535
62.830,69.535
62.636,69.535
62.597,69.707
62.558,69.880
62.366,69.880
62.328,70.052
62.290,70.224
62.100,70.224
62.158,70.396
62.121,70.568
62.179,70.740
62.236,70.912
62.048,70.912
61.862,70.912
61.677,70.912
61.493,70.912
61.550,71.084
61.607,71.256
61.573,71.429
61.538,71.601
61.357,71.601
61.324,71.773
61.380,71.945
61.201,71.945
61.022,71.945
60.844,71.945
60.668,71.945
60.637,72.117
60.462,72.117
60.288,72.117
60.115,72.117
59.943,72.117
59.772,72.117
59.602,72.117
59.433,72.117
59.264,72.117
59.097,72.117
59.072,72.289
58.906,72.289
58.741,72.289
58.717,72.461
58.554,72.461
58.391,72.461
58.230,72.461
58.287,72.633
58.127,72.633
57.967,72.633
57.808,72.633
57.650,72.633
57.493,72.633
57.473,72.806
57.317,72.806
57.297,72.978
57.143,72.978
56.989,72.978
56.836,72.978
56.894,73.150
56.742,73.150
56.591,73.150
56.649,73.322
56.499,73.322
56.349,73.322
56.332,73.494
56.390,73.666
56.242,73.666
56.094,73.666
55.948,73.666
55.802,73.666
55.657,73.666
55.512,73.666
55.498,73.838
55.355,73.838
55.412,74.010
55.270,74.010
55.256,74.182
55.115,74.182
55.172,74.355
55.032,74.355
54.892,74.355
54.753,74.355
54.741,74.527
54.798,74.699
54.660,74.699
54.523,74.699
54.386,74.699
54.250,74.699
54.115,74.699
53.980,74.699
53.846,74.699
53.713,74.699
53.580,74.699
53.448,74.699
53.317,74.699
53.186,74.699
53.056,74.699
53.114,74.871
52.984,74.871
52.855,74.871
52.727,74.871
52.600,74.871
52.473,74.871
52.347,74.871
52.221,74.871
52.096,74.871
51.971,74.871
51.847,74.871
51.724,74.871
51.601,74.871
51.659,75.043
51.537,75.043
51.415,75.043
51.294,75.043
51.174,75.043
51.054,75.043
50.935,75.043
50.816,75.043
50.698,75.043
50.580,75.043
50.579,75.215
50.462,75.215
50.346,75.215
50.230,75.215
50.287,75.387
50.344,75.559
50.229,75.559
50.114,75.559
50.000,75.559
49.886,75.559
49.773,75.559
49.661,75.559
49.549,75.559
49.437,75.559
49.326,75.559
49.215,75.559
49.217,75.731
49.107,75.731
48.998,75.731
48.889,75.731
48.780,75.731
48.837,75.904
48.729,75.904
48.622,75.904
48.515,75.904
48.518,76.076
48.575,76.248
48.468,76.248
48.525,76.420
48.419,76.420
48.313,76.420
48.208,76.420
48.265,76.592
48.160,76.592
48.056,76.592
48.060,76.764
47.957,76.764
47.854,76.764
47.859,76.936
47.756,76.936
47.655,76.936
47.553,76.936
47.452,76.936
47.352,76.936
47.252,76.936
47.208,77.108
47.164,77.281
47.016,77.281
46.868,77.281
46.875,77.453
46.729,77.453
46.584,77.453
46.639,77.625
46.495,77.625
46.550,77.797
46.509,77.969
46.366,77.969
46.224,77.969
46.279,78.141
46.138,78.141
45.998,78.141
45.859,78.141
45.720,78.141
45.582,78.141
45.445,78.141
45.309,78.141
45.174,78.141
45.040,78.141
44.906,78.141
44.916,78.313
44.783,78.313
44.838,78.485
44.706,78.485
44.575,78.485
44.444,78.485
44.315,78.485
44.186,78.485
44.058,78.485
44.069,78.657
43.942,78.657
43.996,78.830
43.870,78.830
43.881,79.002
43.935,79.174
43.905,79.346
43.780,79.346
43.655,79.346
43.532,79.346
43.585,79.518
43.556,79.690
43.433,79.690
43.312,79.690
43.190,79.690
43.070,79.690
43.083,79.862
42.963,79.862
42.844,79.862
42.726,79.862
42.608,79.862
42.491,79.862
42.374,79.862
42.259,79.862
42.144,79.862
42.158,80.034
42.134,80.207
42.186,80.379
42.072,80.379
41.959,80.379
41.846,80.379
41.734,80.379
41.748,80.551
41.637,80.551
41.526,80.551
41.416,80.551
41.306,80.551
41.197,80.551
41.089,80.551
40.981,80.551
40.873,80.551
40.925,80.723
40.818,80.723
40.712,80.723
40.606,80.723
40.501,80.723
40.396,80.723
40.292,80.723
40.189,80.723
40.085,80.723
39.983,80.723
39.881,80.723
39.779,80.723
39.797,80.895
39.696,80.895
39.747,81.067
39.646,81.067
39.513,81.067
39.381,81.067
39.250,81.067
39.120,81.067
38.990,81.067
39.041,81.239
38.912,81.239
38.784,81.239
38.657,81.239
38.531,81.239
38.405,81.239
38.362,81.411
38.238,81.411
38.114,81.411
37.992,81.411
37.870,81.411
37.749,81.411
37.629,81.411
37.589,81.583
37.470,81.583
37.352,81.583
37.235,81.583
37.118,81.583
37.002,81.583
36.887,81.583
36.850,81.756
36.736,81.756
36.785,81.928
36.672,81.928
36.559,81.928
36.447,81.928
36.336,81.928
36.225,81.928
36.115,81.928
36.006,81.928
35.897,81.928
35.789,81.928
35.682,81.928
35.575,81.928
35.469,81.928
35.364,81.928
35.259,81.928
35.155,81.928
35.203,82.100
35.099,82.100
34.996,82.100
34.894,82.100
34.792,82.100
34.764,82.272
34.735,82.444
34.635,82.444
34.510,82.444
34.483,82.616
34.359,82.616
34.237,82.616
34.115,82.616
34.065,82.788
33.945,82.788
33.826,82.788
33.825,82.960
33.706,82.960
33.589,82.960
33.472,82.960
33.356,82.960
33.379,83.133
33.402,83.305
33.402,83.477
33.288,83.477
33.174,83.477
33.061,83.477
32.948,83.477
32.837,83.477
32.726,83.477
32.616,83.477
32.507,83.477
32.398,83.477
32.290,83.477
32.183,83.477
32.077,83.477
31.971,83.477
31.866,83.477
31.762,83.477
31.658,83.477
31.641,83.649
31.538,83.649
31.436,83.649
31.419,83.821
31.318,83.821
31.342,83.993
31.306,84.165
31.186,84.165
31.067,84.165
30.949,84.165
30.832,84.165
30.716,84.165
30.740,84.337
30.726,84.509
30.750,84.682
30.697,84.854
30.583,84.854
30.470,84.854
30.357,84.854
30.245,84.854
30.134,84.854
30.024,84.854
29.915,84.854
29.807,84.854
29.699,84.854
29.592,84.854
29.486,84.854
29.380,84.854
29.352,85.026
29.248,85.026
29.145,85.026
29.101,85.198
28.998,85.198
28.897,85.198
28.796,85.198
28.820,85.370
28.828,85.542
28.712,85.542
28.596,85.542
28.481,85.542
28.368,85.542
28.255,85.542
28.279,85.714
28.167,85.714
28.192,85.886
28.081,85.886
28.106,86.059
27.996,86.059
27.886,86.059
27.778,86.059
27.670,86.059
27.695,86.231
27.588,86.231
27.482,86.231
27.377,86.231
27.273,86.231
27.169,86.231
27.066,86.231
26.964,86.231
26.863,86.231
26.763,86.231
26.649,86.231
26.688,86.403
26.575,86.403
26.463,86.403
26.352,86.403
26.242,86.403
26.225,86.575
26.116,86.575
26.128,86.747
26.020,86.747
25.913,86.747
25.951,86.919
25.844,86.919
25.739,86.919
25.635,86.919
25.531,86.919
25.428,86.919
25.466,87.091
25.363,87.091
25.401,87.263
25.299,87.263
25.261,87.435
25.286,87.608
25.273,87.780
25.160,87.780
25.123,87.952
25.012,87.952
25.012,88.124
24.903,88.124
24.794,88.124
24.687,88.124
24.580,88.124
24.474,88.124
24.510,88.296
24.405,88.296
24.301,88.296
24.245,88.468
24.235,88.640
24.133,88.640
24.032,88.640
23.978,88.812
23.867,88.812
23.757,88.812
23.648,88.812
23.540,88.812
23.433,88.812
23.327,88.812
23.222,88.812
23.118,88.812
23.015,88.812
22.913,88.812
22.812,88.812
22.711,88.812
22.602,88.812
22.493,88.812
22.386,88.812
22.280,88.812
22.174,88.812
22.070,88.812
22.009,88.985
21.949,89.157
21.847,89.157
21.746,89.157
21.637,89.157
21.530,89.157
21.500,89.329
21.393,89.329
21.355,89.501
21.251,89.501
21.147,89.501
21.044,89.501
20.942,89.501
20.899,89.673
20.798,89.673
20.691,89.673
20.585,89.673
20.535,89.845
20.494,90.017
20.390,90.017
20.287,90.017
20.185,90.017
20.084,90.017
19.977,90.017
19.871,90.017
19.766,90.017
19.662,90.017
19.559,90.017
19.509,90.189
19.407,90.189
19.387,90.361
19.338,90.534
19.232,90.534
19.127,90.534
19.024,90.534
18.921,90.534
18.943,90.706
18.842,90.706
18.741,90.706
18.730,90.878
18.746,91.050
18.640,91.050
18.535,91.050
18.432,91.050
18.330,91.050
18.229,91.050
18.123,91.050
18.018,91.050
17.914,91.050
17.811,91.050
17.710,91.050
17.678,91.222
17.573,91.222
17.469,91.222
17.461,91.394
17.359,91.394
17.257,91.394
17.157,91.394
17.052,91.394
17.002,91.566
16.900,91.566
16.798,91.566
16.729,91.738
16.625,91.738
16.522,91.738
16.420,91.738
16.320,91.738
16.305,91.910
16.201,91.910
16.099,91.910
15.998,91.910
15.898,91.910
15.828,92.083
15.726,92.083
15.723,92.255
15.622,92.255
15.518,92.255
15.416,92.255
15.314,92.255
15.308,92.427
15.262,92.599
15.159,92.599
15.057,92.599
15.060,92.771
14.960,92.771
14.857,92.771
14.755,92.771
14.655,92.771
14.552,92.771
14.450,92.771
14.350,92.771
14.248,92.771
14.147,92.771
14.166,92.943
14.062,92.943
14.008,93.115
14.002,93.287
13.901,93.287
13.891,93.460
13.789,93.460
13.688,93.460
13.648,93.632
13.546,93.632
13.445,93.632
13.343,93.632
13.242,93.632
13.260,93.804
13.158,93.804
13.057,93.804
12.955,93.804
12.854,93.804
12.752,93.804
12.651,93.804
12.549,93.804
12.449,93.804
12.347,93.804
12.244,93.804
12.143,93.804
12.042,93.804
11.992,93.976
11.890,93.976
11.790,93.976
11.786,94.148
11.734,94.320
11.632,94.320
11.624,94.492
11.621,94.664
11.595,94.836
11.494,94.836
11.391,94.836
11.360,95.009
11.258,95.009
11.158,95.009
11.058,95.009
11.027,95.181
10.927,95.181
10.826,95.181
10.725,95.181
10.736,95.353
10.635,95.353
10.628,95.525
10.527,95.525
10.426,95.525
10.326,95.525
10.319,95.697
10.267,95.869
10.272,96.041
10.171,96.041
10.070,96.041
9.970,96.041
9.869,96.041
9.769,96.041
9.667,96.041
9.566,96.041
9.466,96.041
9.366,96.041
9.264,96.041
9.164,96.041
9.063,96.041
9.034,96.213
8.933,96.213
8.944,96.386
8.844,96.386
8.743,96.386
8.642,96.386
8.542,96.386
8.496,96.558
8.396,96.558
8.358,96.730
8.257,96.730
8.157,96.730
8.056,96.730
7.956,96.730
7.856,96.730
7.755,96.730
7.655,96.730
7.554,96.730
7.454,96.730
7.353,96.730
7.253,96.730
7.152,96.730
7.092,96.902
6.992,96.902
6.999,97.074
6.899,97.074
6.798,97.074
6.765,97.246
6.664,97.246
6.564,97.246
6.547,97.418
6.446,97.418
6.453,97.590
6.352,97.590
6.252,97.590
6.152,97.590
6.051,97.590
5.951,97.590
5.851,97.590
5.830,97.762
5.730,97.762
5.629,97.762
5.529,97.762
5.429,97.762
5.328,97.762
5.250,97.935
5.215,98.107
5.127,98.279
5.026,98.279
4.926,98.279
4.826,98.279
4.750,98.451
4.649,98.451
4.549,98.451
4.551,98.623
4.451,98.623
4.351,98.623
4.251,98.623
4.151,98.623
4.051,98.623


==> data/pr_curves/WNet3xEF-T5-odom=False_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
96.774,5.164
97.297,6.196
97.674,7.229
97.959,8.262
98.182,9.294
98.361,10.327
98.507,11.360
98.630,12.392
98.734,13.425
98.824,14.458
98.901,15.491
98.969,16.523
99.029,17.556
99.083,18.589
99.130,19.621
98.333,20.310
98.413,21.343
98.485,22.375
97.826,23.236
97.917,24.269
98.000,25.301
98.077,26.334
97.531,27.194
97.619,28.227
97.701,29.260
97.238,30.293
97.326,31.325
96.907,32.358
97.000,33.391
97.087,34.423
96.209,34.940
96.313,35.972
95.516,36.661
95.217,37.694
94.937,38.726
94.672,39.759
94.422,40.792
94.553,41.824
93.939,42.685
93.727,43.718
93.165,44.578
92.632,45.439
92.150,46.472
92.308,47.504
91.531,48.365
91.693,49.398
91.277,50.430
90.881,51.463
89.851,51.807
88.824,51.979
87.931,52.668
87.079,53.356
85.950,53.701
85.215,54.561
84.514,55.422
83.463,55.594
82.828,56.454
81.975,57.143
81.401,58.003
81.667,59.036
80.516,59.036
80.000,59.897
79.326,60.757
78.366,61.102
77.754,61.962
77.378,62.995
76.605,63.683
75.560,63.855
74.549,64.028
73.425,64.200
72.340,64.372
71.402,64.888
70.446,65.232
69.636,65.921
68.683,66.437
67.770,66.954
66.724,67.298
65.719,67.642
64.754,67.986
64.782,69.019
63.708,69.191
62.733,69.535
62.158,70.396
61.607,71.256
60.844,71.945
59.857,72.117
58.824,72.289
57.808,72.633
56.836,72.978
56.094,73.666
55.186,74.182
54.318,74.699
53.317,74.699
52.284,74.871
51.294,75.043
50.288,75.215
49.326,75.559
48.575,76.248
47.807,76.936
46.868,77.281
46.279,78.141
45.264,78.141
44.315,78.485
43.780,79.346
42.923,79.862
42.034,80.379
41.017,80.551
40.017,80.723
39.055,81.067
38.114,81.411
37.118,81.583
36.170,81.928
35.155,81.928
34.409,82.616
33.449,82.960
32.572,83.477
31.579,83.649
30.716,84.165
29.988,84.854
29.032,85.198
28.167,85.714
27.302,86.231
26.310,86.403
25.454,86.919
25.123,87.952
24.245,88.468
23.306,88.812
22.299,88.812
21.437,89.329
20.535,89.845
19.544,90.017
18.815,90.706
17.872,91.050
17.002,91.566
16.060,91.910
15.262,92.599
14.274,92.771
13.648,93.632
12.663,93.804
11.723,94.148
11.213,95.009
10.354,95.525
9.498,96.041
8.559,96.386
7.619,96.730
6.762,97.246
5.823,97.590
5.098,98.279
4.159,98.623


==> data/pr_curves/WNet3xEF-T5-odom=False_wa_meta.csv <==
auc,f1,eer
73.338,69.697,67.298


==> data/pr_curves/WNet3xEF-T5-odom=False_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
100.000,2.995
100.000,3.096
100.000,3.198
100.000,3.299
100.000,3.401
98.529,3.401
98.571,3.503
98.611,3.604
98.649,3.706
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
98.864,4.416
98.889,4.518
98.913,4.619
98.936,4.721
98.958,4.822
98.980,4.924
99.000,5.025
99.020,5.127
99.038,5.228
99.057,5.330
99.074,5.431
99.091,5.533
98.198,5.533
98.230,5.635
98.261,5.736
98.291,5.838
98.319,5.939
98.347,6.041
98.374,6.142
98.400,6.244
98.425,6.345
98.450,6.447
98.473,6.548
98.496,6.650
98.519,6.751
98.540,6.853
98.561,6.954
98.582,7.056
98.601,7.157
98.621,7.259
98.639,7.360
98.658,7.462
98.675,7.563
98.693,7.665
98.710,7.766
98.726,7.868
98.742,7.970
98.758,8.071
98.773,8.173
98.788,8.274
98.802,8.376
98.817,8.477
98.830,8.579
98.844,8.680
98.857,8.782
98.870,8.883
98.883,8.985
98.895,9.086
98.907,9.188
98.919,9.289
98.930,9.391
98.942,9.492
98.953,9.594
98.964,9.695
98.974,9.797
98.985,9.898
98.995,10.000
99.005,10.102
99.015,10.203
99.024,10.305
99.034,10.406
99.043,10.508
99.052,10.609
99.061,10.711
99.070,10.812
99.078,10.914
99.087,11.015
99.095,11.117
99.103,11.218
99.111,11.320
99.119,11.421
99.127,11.523
99.134,11.624
99.142,11.726
99.149,11.827
99.156,11.929
99.163,12.030
99.170,12.132
99.177,12.234
99.184,12.335
99.190,12.437
99.197,12.538
99.203,12.640
99.209,12.741
98.819,12.741
98.828,12.843
98.837,12.944
98.846,13.046
98.855,13.147
98.864,13.249
98.491,13.249
98.502,13.350
98.513,13.452
98.524,13.553
98.535,13.655
98.545,13.756
98.556,13.858
98.566,13.959
98.577,14.061
98.587,14.162
98.596,14.264
98.606,14.365
98.616,14.467
98.625,14.569
98.635,14.670
98.644,14.772
98.653,14.873
98.662,14.975
98.671,15.076
98.350,15.127
98.361,15.228
98.371,15.330
98.382,15.431
98.392,15.533
98.403,15.635
98.413,15.736
98.423,15.838
98.433,15.939
98.125,15.939
98.137,16.041
98.148,16.142
98.160,16.244
98.171,16.345
98.182,16.447
98.193,16.548
98.204,16.650
98.214,16.751
98.225,16.853
98.235,16.954
98.246,17.056
98.256,17.157
98.266,17.259
98.276,17.360
98.286,17.462
98.295,17.563
98.305,17.665
98.315,17.766
98.324,17.868
98.333,17.970
98.343,18.071
98.352,18.173
98.361,18.274
98.370,18.376
98.378,18.477
98.387,18.579
98.396,18.680
98.404,18.782
98.413,18.883
98.421,18.985
98.429,19.086
98.438,19.188
98.446,19.289
98.454,19.391
98.462,19.492
98.469,19.594
98.477,19.695
98.485,19.797
98.492,19.898
98.246,19.898
98.254,20.000
98.263,20.102
98.272,20.203
98.280,20.305
98.289,20.406
98.054,20.457
98.063,20.558
98.072,20.660
98.082,20.761
98.091,20.863
98.100,20.964
98.109,21.066
98.118,21.168
98.126,21.269
98.135,21.371
98.144,21.472
98.152,21.574
98.161,21.675
98.169,21.777
98.178,21.878
98.186,21.980
98.194,22.081
98.202,22.183
98.210,22.284
98.218,22.386
98.226,22.487
98.234,22.589
98.242,22.690
98.249,22.792
98.257,22.893
98.265,22.995
98.272,23.096
98.280,23.198
98.287,23.299
98.294,23.401
98.301,23.503
98.309,23.604
98.105,23.655
98.113,23.756
98.121,23.858
98.129,23.959
98.137,24.061
98.144,24.162
98.152,24.264
98.160,24.365
98.167,24.467
98.174,24.569
98.182,24.670
98.189,24.772
98.196,24.873
98.204,24.975
98.211,25.076
98.218,25.178
98.225,25.279
98.232,25.381
98.239,25.482
98.246,25.584
98.252,25.685
98.259,25.787
98.266,25.888
98.081,25.939
98.088,26.041
98.095,26.142
98.102,26.244
97.917,26.244
97.925,26.345
97.932,26.447
97.940,26.548
97.948,26.650
97.770,26.701
97.778,26.802
97.786,26.904
97.794,27.005
97.802,27.107
97.810,27.208
97.818,27.310
97.826,27.411
97.834,27.513
97.842,27.614
97.849,27.716
97.857,27.817
97.865,27.919
97.872,28.020
97.880,28.122
97.887,28.223
97.895,28.325
97.902,28.426
97.909,28.528
97.917,28.629
97.924,28.731
97.931,28.832
97.938,28.934
97.945,29.036
97.952,29.137
97.959,29.239
97.966,29.340
97.973,29.442
97.980,29.543
97.987,29.645
97.993,29.746
98.000,29.848
98.007,29.949
98.013,30.051
98.020,30.152
98.026,30.254
98.033,30.355
98.039,30.457
98.046,30.558
98.052,30.660
98.058,30.761
98.065,30.863
98.071,30.964
98.077,31.066
98.083,31.168
98.089,31.269
98.095,31.371
98.101,31.472
98.107,31.574
98.113,31.675
98.119,31.777
98.125,31.878
98.131,31.980
98.137,32.081
98.142,32.183
98.148,32.284
98.154,32.386
98.160,32.487
98.165,32.589
98.015,32.589
98.021,32.690
97.872,32.690
97.724,32.690
97.731,32.792
97.738,32.893
97.744,32.995
97.751,33.096
97.758,33.198
97.616,33.249
97.623,33.350
97.481,33.401
97.489,33.503
97.496,33.604
97.504,33.706
97.511,33.807
97.518,33.909
97.525,34.010
97.533,34.112
97.540,34.213
97.547,34.315
97.554,34.416
97.561,34.518
97.568,34.619
97.575,34.721
97.582,34.822
97.589,34.924
97.595,35.025
97.458,35.025
97.465,35.127
97.472,35.228
97.479,35.330
97.486,35.431
97.493,35.533
97.500,35.635
97.507,35.736
97.514,35.838
97.383,35.888
97.390,35.990
97.397,36.091
97.404,36.193
97.411,36.294
97.418,36.396
97.290,36.447
97.297,36.548
97.305,36.650
97.177,36.701
97.185,36.802
97.055,36.802
96.925,36.802
96.933,36.904
96.941,37.005
96.817,37.056
96.689,37.056
96.697,37.157
96.570,37.157
96.447,37.208
96.457,37.310
96.330,37.310
96.340,37.411
96.214,37.411
96.224,37.513
96.234,37.614
96.114,37.665
96.124,37.766
96.134,37.868
96.144,37.970
96.154,38.071
96.164,38.173
96.041,38.173
96.051,38.274
96.061,38.376
96.071,38.477
95.954,38.528
95.965,38.629
95.975,38.731
95.985,38.832
95.995,38.934
96.005,39.036
96.015,39.137
96.025,39.239
96.035,39.340
96.045,39.442
96.054,39.543
96.064,39.645
96.074,39.746
96.083,39.848
96.093,39.949
96.102,40.051
96.112,40.152
96.000,40.203
95.884,40.203
95.894,40.305
95.904,40.406
95.913,40.508
95.923,40.609
95.933,40.711
95.943,40.812
95.952,40.914
95.962,41.015
95.972,41.117
95.858,41.117
95.868,41.218
95.878,41.320
95.887,41.421
95.780,41.472
95.667,41.472
95.678,41.574
95.571,41.624
95.581,41.726
95.592,41.827
95.602,41.929
95.612,42.030
95.507,42.081
95.397,42.081
95.408,42.183
95.298,42.183
95.309,42.284
95.320,42.386
95.330,42.487
95.341,42.589
95.351,42.690
95.362,42.792
95.372,42.893
95.383,42.995
95.393,43.096
95.404,43.198
95.414,43.299
95.424,43.401
95.434,43.503
95.328,43.503
95.339,43.604
95.349,43.706
95.359,43.807
95.369,43.909
95.380,44.010
95.390,44.112
95.400,44.213
95.410,44.315
95.420,44.416
95.430,44.518
95.440,44.619
95.450,44.721
95.459,44.822
95.469,44.924
95.479,45.025
95.489,45.127
95.386,45.127
95.396,45.228
95.406,45.330
95.416,45.431
95.426,45.533
95.324,45.533
95.334,45.635
95.233,45.635
95.243,45.736
95.143,45.736
95.153,45.838
95.163,45.939
95.068,45.990
95.079,46.091
95.089,46.193
95.099,46.294
95.109,46.396
95.016,46.447
95.026,46.548
95.036,46.650
95.046,46.751
94.954,46.802
94.861,46.853
94.872,46.954
94.882,47.056
94.893,47.157
94.903,47.259
94.914,47.360
94.924,47.462
94.732,47.462
94.742,47.563
94.753,47.665
94.763,47.766
94.673,47.817
94.584,47.868
94.595,47.970
94.605,48.071
94.616,48.173
94.627,48.274
94.638,48.376
94.648,48.477
94.659,48.579
94.669,48.680
94.680,48.782
94.690,48.883
94.701,48.985
94.711,49.086
94.721,49.188
94.634,49.239
94.547,49.289
94.461,49.340
94.471,49.442
94.482,49.543
94.493,49.645
94.503,49.746
94.514,49.848
94.524,49.949
94.535,50.051
94.545,50.152
94.370,50.203
94.381,50.305
94.392,50.406
94.402,50.508
94.413,50.609
94.423,50.711
94.434,50.812
94.262,50.863
94.272,50.964
94.283,51.066
94.294,51.168
94.123,51.218
94.134,51.320
94.145,51.421
93.976,51.472
93.987,51.574
93.998,51.675
93.831,51.726
93.842,51.827
93.767,51.929
93.693,52.030
93.704,52.132
93.716,52.234
93.642,52.335
93.569,52.437
93.580,52.538
93.592,52.640
93.604,52.741
93.531,52.843
93.459,52.944
93.387,53.046
93.399,53.147
93.411,53.249
93.244,53.249
93.256,53.350
93.186,53.452
93.116,53.553
93.128,53.655
93.058,53.756
92.989,53.858
93.001,53.959
92.932,54.061
92.776,54.112
92.708,54.213
92.548,54.213
92.481,54.315
92.328,54.365
92.261,54.467
92.196,54.569
92.130,54.670
92.065,54.772
92.078,54.873
92.092,54.975
92.105,55.076
91.956,55.127
91.892,55.228
91.906,55.330
91.751,55.330
91.765,55.431
91.702,55.533
91.715,55.635
91.653,55.736
91.507,55.787
91.355,55.787
91.203,55.787
91.218,55.888
91.232,55.990
91.089,56.041
90.947,56.091
90.887,56.193
90.902,56.294
90.842,56.396
90.857,56.497
90.872,56.599
90.887,56.701
90.828,56.802
90.769,56.904
90.784,57.005
90.726,57.107
90.668,57.208
90.610,57.310
90.625,57.411
90.640,57.513
90.655,57.614
90.598,57.716
90.461,57.766
90.476,57.868
90.420,57.970
90.277,57.970
90.292,58.071
90.236,58.173
90.181,58.274
90.125,58.376
89.992,58.426
90.008,58.528
90.023,58.629
90.039,58.731
89.899,58.731
89.915,58.832
89.861,58.934
89.876,59.036
89.746,59.086
89.692,59.188
89.639,59.289
89.502,59.289
89.365,59.289
89.381,59.391
89.253,59.442
89.269,59.543
89.218,59.645
89.167,59.746
89.032,59.746
88.981,59.848
88.847,59.848
88.797,59.949
88.664,59.949
88.614,60.051
88.565,60.152
88.582,60.254
88.450,60.254
88.318,60.254
88.196,60.305
88.213,60.406
88.231,60.508
88.109,60.558
87.979,60.558
87.850,60.558
87.868,60.660
87.885,60.761
87.766,60.812
87.719,60.914
87.591,60.914
87.546,61.015
87.500,61.117
87.373,61.117
87.328,61.218
87.202,61.218
87.085,61.269
86.960,61.269
86.835,61.269
86.791,61.371
86.748,61.472
86.633,61.523
86.510,61.523
86.396,61.574
86.354,61.675
86.231,61.675
86.251,61.777
86.139,61.827
86.027,61.878
85.906,61.878
85.785,61.878
85.674,61.929
85.564,61.980
85.524,62.081
85.485,62.183
85.366,62.183
85.327,62.284
85.208,62.284
85.170,62.386
85.052,62.386
84.945,62.437
84.828,62.437
84.721,62.487
84.605,62.487
84.489,62.487
84.373,62.487
84.257,62.487
84.142,62.487
84.027,62.487
84.049,62.589
83.935,62.589
83.956,62.690
83.921,62.792
83.943,62.893
83.908,62.995
83.873,63.096
83.895,63.198
83.793,63.249
83.680,63.249
83.702,63.350
83.668,63.452
83.567,63.503
83.467,63.553
83.489,63.655
83.455,63.756
83.422,63.858
83.388,63.959
83.289,64.010
83.256,64.112
83.147,64.112
83.169,64.213
83.060,64.213
83.082,64.315
83.104,64.416
83.072,64.518
83.094,64.619
83.062,64.721
83.030,64.822
82.998,64.924
82.966,65.025
82.988,65.127
82.957,65.228
82.979,65.330
82.947,65.431
82.852,65.482
82.821,65.584
82.714,65.584
82.684,65.685
82.706,65.787
82.611,65.838
82.581,65.939
82.551,66.041
82.521,66.142
82.416,66.142
82.386,66.244
82.282,66.244
82.179,66.244
82.075,66.244
82.046,66.345
81.944,66.345
81.841,66.345
81.812,66.447
81.710,66.447
81.733,66.548
81.756,66.650
81.728,66.751
81.700,66.853
81.722,66.954
81.694,67.056
81.605,67.107
81.504,67.107
81.404,67.107
81.427,67.208
81.450,67.310
81.361,67.360
81.334,67.462
81.246,67.513
81.220,67.614
81.193,67.716
81.045,67.716
80.958,67.767
80.981,67.868
80.895,67.919
80.820,68.020
80.686,68.071
80.552,68.122
80.407,68.122
80.263,68.122
80.239,68.223
80.107,68.274
80.036,68.376
79.905,68.426
79.763,68.426
79.622,68.426
79.599,68.528
79.576,68.629
79.448,68.680
79.472,68.782
79.496,68.883
79.369,68.934
79.300,69.036
79.174,69.086
79.048,69.137
78.911,69.137
78.844,69.239
78.868,69.340
78.847,69.442
78.723,69.492
78.588,69.492
78.522,69.594
78.400,69.645
78.425,69.746
78.291,69.746
78.226,69.848
78.207,69.949
78.187,70.051
78.054,70.051
77.991,70.152
77.859,70.152
77.840,70.254
77.865,70.355
77.734,70.355
77.672,70.457
77.697,70.558
77.579,70.609
77.450,70.609
77.333,70.660
77.217,70.711
77.243,70.812
77.127,70.863
77.012,70.914
76.995,71.015
76.868,71.015
76.851,71.117
76.738,71.168
76.721,71.269
76.705,71.371
76.647,71.472
76.534,71.523
76.560,71.624
76.544,71.726
76.486,71.827
76.363,71.827
76.239,71.827
76.129,71.878
76.019,71.929
75.910,71.980
75.788,71.980
75.667,71.980
75.559,72.030
75.439,72.030
75.332,72.081
75.225,72.132
75.172,72.234
75.198,72.335
75.079,72.335
74.974,72.386
74.961,72.487
74.856,72.538
74.882,72.640
74.765,72.640
74.648,72.640
74.545,72.690
74.428,72.690
74.378,72.792
74.262,72.792
74.160,72.843
74.045,72.843
73.931,72.843
73.958,72.944
73.844,72.944
73.730,72.944
73.719,73.046
73.620,73.096
73.609,73.198
73.598,73.299
73.550,73.401
73.452,73.452
73.340,73.452
73.229,73.452
73.131,73.503
73.085,73.604
73.112,73.706
73.015,73.756
72.905,73.756
72.809,73.807
72.836,73.909
72.741,73.959
72.632,73.959
72.659,74.061
72.687,74.162
72.578,74.162
72.484,74.213
72.390,74.264
72.346,74.365
72.239,74.365
72.195,74.467
72.088,74.467
71.996,74.518
71.988,74.619
71.883,74.619
71.777,74.619
71.672,74.619
71.568,74.619
71.526,74.721
71.436,74.772
71.346,74.822
71.256,74.873
71.153,74.873
71.064,74.924
71.058,75.025
70.969,75.076
70.867,75.076
70.827,75.178
70.788,75.279
70.700,75.330
70.599,75.330
70.499,75.330
70.413,75.381
70.293,75.431
70.255,75.533
70.283,75.635
70.151,75.635
70.179,75.736
70.141,75.838
70.136,75.939
70.019,75.990
69.902,76.041
69.865,76.142
69.735,76.142
69.606,76.142
69.601,76.244
69.487,76.294
69.359,76.294
69.387,76.396
69.273,76.447
69.206,76.548
69.139,76.650
69.027,76.701
68.915,76.751
68.804,76.802
68.739,76.904
68.614,76.904
68.504,76.954
68.381,76.954
68.258,76.954
68.149,77.005
68.027,77.005
67.919,77.056
67.918,77.157
67.856,77.259
67.749,77.310
67.643,77.360
67.523,77.360
67.492,77.462
67.373,77.462
67.342,77.563
67.224,77.563
67.106,77.563
66.988,77.563
66.871,77.563
66.769,77.614
66.667,77.665
66.551,77.665
66.450,77.716
66.334,77.716
66.278,77.817
66.163,77.817
66.164,77.919
66.050,77.919
65.936,77.919
65.838,77.970
65.725,77.970
65.613,77.970
65.558,78.071
65.447,78.071
65.336,78.071
65.225,78.071
65.114,78.071
65.144,78.173
65.049,78.223
64.954,78.274
64.844,78.274
64.750,78.325
64.642,78.325
64.534,78.325
64.536,78.426
64.444,78.477
64.336,78.477
64.229,78.477
64.206,78.579
64.099,78.579
64.050,78.680
64.000,78.782
63.909,78.832
63.860,78.934
63.890,79.036
63.785,79.036
63.681,79.036
63.592,79.086
63.488,79.086
63.385,79.086
63.415,79.188
63.327,79.239
63.305,79.340
63.217,79.391
63.115,79.391
63.029,79.442
62.927,79.442
62.816,79.492
62.745,79.594
62.635,79.645
62.510,79.645
62.386,79.645
62.277,79.695
62.154,79.695
62.031,79.695
61.909,79.695
61.802,79.746
61.680,79.746
61.560,79.746
61.566,79.848
61.445,79.848
61.451,79.949
61.386,80.051
61.267,80.051
61.163,80.102
61.044,80.102
60.927,80.102
60.824,80.152
60.707,80.152
60.606,80.203
60.567,80.305
60.451,80.305
60.389,80.406
60.419,80.508
60.403,80.609
60.289,80.609
60.189,80.660
60.128,80.761
60.030,80.812
59.917,80.812
59.820,80.863
59.708,80.863
59.693,80.964
59.656,81.066
59.545,81.066
59.449,81.117
59.391,81.218
59.281,81.218
59.172,81.218
59.077,81.269
58.969,81.269
58.875,81.320
58.767,81.320
58.675,81.371
58.568,81.371
58.461,81.371
58.355,81.371
58.249,81.371
58.158,81.421
58.146,81.523
58.041,81.523
57.937,81.523
57.847,81.574
57.743,81.574
57.732,81.675
57.644,81.726
57.541,81.726
57.438,81.726
57.351,81.777
57.265,81.827
57.178,81.878
57.077,81.878
57.027,81.980
56.921,82.030
56.821,82.030
56.702,82.030
56.653,82.132
56.549,82.183
56.431,82.183
56.328,82.233
56.211,82.233
56.109,82.284
56.008,82.335
55.892,82.335
55.792,82.386
55.693,82.437
55.578,82.437
55.464,82.437
55.351,82.437
55.238,82.437
55.141,82.487
55.044,82.538
55.019,82.640
54.907,82.640
54.796,82.640
54.701,82.690
54.591,82.690
54.482,82.690
54.388,82.741
54.279,82.741
54.186,82.792
54.093,82.843
54.052,82.944
54.029,83.046
53.970,83.147
53.864,83.147
53.773,83.198
53.682,83.249
53.577,83.249
53.472,83.249
53.368,83.249
53.279,83.299
53.191,83.350
53.088,83.350
52.985,83.350
52.981,83.452
52.879,83.452
52.792,83.503
52.691,83.503
52.588,83.553
52.486,83.604
52.385,83.604
52.269,83.604
52.153,83.604
52.053,83.655
51.938,83.655
51.824,83.655
51.710,83.655
51.597,83.655
51.484,83.655
51.372,83.655
51.275,83.706
51.164,83.706
51.115,83.807
51.019,83.858
50.909,83.858
50.800,83.858
50.690,83.858
50.582,83.858
50.489,83.909
50.396,83.959
50.289,83.959
50.258,84.061
50.167,84.112
50.060,84.112
50.030,84.213
49.925,84.213
49.835,84.264
49.730,84.264
49.641,84.315
49.553,84.365
49.539,84.467
49.436,84.467
49.407,84.569
49.305,84.569
49.218,84.619
49.116,84.619
49.015,84.619
48.914,84.619
48.814,84.619
48.700,84.619
48.601,84.670
48.488,84.670
48.391,84.721
48.294,84.772
48.182,84.772
48.157,84.873
48.046,84.873
47.951,84.924
47.841,84.924
47.803,85.025
47.694,85.025
47.600,85.076
47.507,85.127
47.400,85.127
47.308,85.178
47.201,85.178
47.095,85.178
46.990,85.178
46.899,85.228
46.795,85.228
46.785,85.330
46.681,85.330
46.593,85.381
46.490,85.381
46.387,85.381
46.285,85.381
46.198,85.431
46.097,85.431
45.998,85.482
45.898,85.482
45.786,85.482
45.674,85.482
45.577,85.533
45.482,85.584
45.371,85.584
45.262,85.584
45.153,85.584
45.059,85.635
44.951,85.635
44.843,85.635
44.751,85.685
44.709,85.787
44.603,85.787
44.497,85.787
44.392,85.787
44.287,85.787
44.183,85.787
44.154,85.888
44.092,85.990
43.989,85.990
43.938,86.091
43.850,86.142
43.748,86.142
43.662,86.193
43.561,86.193
43.464,86.244
43.353,86.244
43.257,86.294
43.147,86.294
43.038,86.294
42.944,86.345
42.836,86.345
42.728,86.345
42.621,86.345
42.529,86.396
42.437,86.447
42.346,86.497
42.241,86.497
42.136,86.497
42.033,86.497
41.929,86.497
41.826,86.497
41.724,86.497
41.622,86.497
41.520,86.497
41.420,86.497
41.319,86.497
41.209,86.497
41.100,86.497
40.991,86.497
40.897,86.548
40.789,86.548
40.720,86.650
40.614,86.650
40.508,86.650
40.402,86.650
40.297,86.650
40.207,86.701
40.103,86.701
40.000,86.701
39.897,86.701
39.795,86.701
39.693,86.701
39.592,86.701
39.491,86.701
39.391,86.701
39.282,86.701
39.188,86.751
39.081,86.751
38.974,86.751
38.867,86.751
38.762,86.751
38.656,86.751
38.566,86.802
38.475,86.853
38.372,86.853
38.269,86.853
38.180,86.904
38.078,86.904
37.991,86.954
37.890,86.954
37.850,87.056
37.764,87.107
37.670,87.157
37.563,87.157
37.456,87.157
37.386,87.259
37.294,87.310
37.189,87.310
37.128,87.411
37.024,87.411
36.935,87.462
36.832,87.462
36.743,87.513
36.642,87.513
36.541,87.513
36.440,87.513
36.333,87.513
36.239,87.563
36.133,87.563
36.041,87.614
35.936,87.614
35.888,87.716
35.784,87.716
35.680,87.716
35.578,87.716
35.489,87.766
35.400,87.817
35.299,87.817
35.198,87.817
35.091,87.817
34.985,87.817
34.879,87.817
34.787,87.868
34.696,87.919
34.605,87.970
34.501,87.970
34.412,88.020
34.369,88.122
34.268,88.122
34.179,88.173
34.079,88.173
33.972,88.173
33.866,88.173
33.761,88.173
33.656,88.173
33.552,88.173
33.449,88.173
33.346,88.173
33.244,88.173
33.143,88.173
33.042,88.173
32.941,88.173
32.904,88.274
32.799,88.274
32.694,88.274
32.590,88.274
32.499,88.325
32.396,88.325
32.294,88.325
32.205,88.376
32.117,88.426
32.029,88.477
31.923,88.477
31.872,88.579
31.768,88.579
31.706,88.680
31.603,88.680
31.500,88.680
31.457,88.782
31.355,88.782
31.254,88.782
31.195,88.883
31.090,88.883
30.986,88.883
30.899,88.934
30.796,88.934
30.694,88.934
30.604,88.985
30.503,88.985
30.501,89.086
30.400,89.086
30.361,89.188
30.257,89.188
30.170,89.239
30.067,89.239
29.964,89.239
29.862,89.239
29.773,89.289
29.673,89.289
29.568,89.289
29.464,89.289
29.377,89.340
29.275,89.340
29.173,89.340
29.072,89.340
28.971,89.340
28.867,89.340
28.763,89.340
28.692,89.442
28.590,89.442
28.488,89.442
28.387,89.442
28.287,89.442
28.183,89.442
28.080,89.442
28.031,89.543
27.929,89.543
27.877,89.645
27.787,89.695
27.687,89.695
27.584,89.695
27.481,89.695
27.435,89.797
27.333,89.797
27.243,89.848
27.154,89.898
27.066,89.949
26.978,90.000
26.891,90.051
26.789,90.051
26.689,90.051
26.600,90.102
26.496,90.102
26.432,90.203
26.330,90.203
26.229,90.203
26.139,90.254
26.051,90.305
25.948,90.305
25.846,90.305
25.745,90.305
25.645,90.305
25.556,90.355
25.454,90.355
25.353,90.355
25.252,90.355
25.148,90.355
25.060,90.406
24.958,90.406
24.871,90.457
24.854,90.558
24.754,90.558
24.651,90.558
24.549,90.558
24.462,90.609
24.376,90.660
24.273,90.660
24.171,90.660
24.070,90.660
23.970,90.660
23.955,90.761
23.866,90.812
23.794,90.914
23.694,90.914
23.607,90.964
23.505,90.964
23.416,91.015
23.394,91.117
23.294,91.117
23.191,91.117
23.090,91.117
23.002,91.168
22.915,91.218
22.813,91.218
22.712,91.218
22.729,91.320
22.642,91.371
22.539,91.371
22.522,91.472
22.434,91.523
22.334,91.523
22.247,91.574
22.146,91.574
22.046,91.574
21.944,91.574
21.843,91.574
21.755,91.624
21.668,91.675
21.567,91.675
21.531,91.777
21.507,91.878
21.405,91.878
21.304,91.878
21.202,91.878
21.100,91.878
21.000,91.878
20.912,91.929
20.825,91.980
20.725,91.980
20.651,92.081
20.564,92.132
20.564,92.234
20.473,92.284
20.372,92.284
20.270,92.284
20.169,92.284
20.068,92.284
19.980,92.335
19.880,92.335
19.778,92.335
19.678,92.335
19.576,92.335
19.475,92.335
19.374,92.335
19.273,92.335
19.186,92.386
19.086,92.386
18.998,92.437
18.898,92.437
18.796,92.437
18.696,92.437
18.609,92.487
18.523,92.538
18.422,92.538
18.320,92.538
18.233,92.589
18.145,92.640
18.121,92.741
18.100,92.843
18.014,92.893
17.926,92.944
17.825,92.944
17.738,92.995
17.650,93.046
17.564,93.096
17.539,93.198
17.438,93.198
17.350,93.249
17.249,93.249
17.162,93.299
17.075,93.350
16.974,93.350
16.873,93.350
16.816,93.452
16.715,93.452
16.614,93.452
16.513,93.452
16.413,93.452
16.312,93.452
16.262,93.553
16.161,93.553
16.060,93.553
15.959,93.553
15.873,93.604
15.835,93.706
15.747,93.756
15.647,93.756
15.547,93.756
15.461,93.807
15.399,93.909
15.324,94.010
15.223,94.010
15.122,94.010
15.109,94.112
15.099,94.213
15.034,94.315
14.947,94.365
14.847,94.365
14.761,94.416
14.661,94.416
14.560,94.416
14.459,94.416
14.358,94.416
14.271,94.467
14.170,94.467
14.084,94.518
13.983,94.518
13.897,94.569
13.796,94.569
13.696,94.569
13.595,94.569
13.494,94.569
13.393,94.569
13.307,94.619
13.206,94.619
13.106,94.619
13.005,94.619
12.918,94.670


==> data/pr_curves/WNet3xEF-T5-odom=False_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
100.000,3.096
98.529,3.401
98.851,4.365
99.065,5.381
98.361,6.091
98.592,7.107
98.765,8.122
98.901,9.137
99.010,10.152
99.099,11.168
99.174,12.183
98.855,13.147
98.582,14.112
98.675,15.127
98.131,15.990
98.240,17.005
98.338,18.020
98.425,19.036
98.259,20.051
98.109,21.066
98.194,22.081
98.272,23.096
98.140,24.112
98.214,25.127
98.095,26.142
97.802,27.107
97.880,28.122
97.952,29.137
98.020,30.152
98.083,31.168
98.142,32.183
97.754,33.147
97.536,34.162
97.468,35.178
97.404,36.193
96.817,37.056
96.129,37.817
95.985,38.832
96.083,39.848
95.948,40.863
95.592,41.827
95.367,42.843
95.364,43.858
95.464,44.873
95.153,45.838
94.959,46.853
94.673,47.817
94.685,48.832
94.514,49.848
94.439,50.863
93.917,51.726
93.598,52.690
93.122,53.604
92.407,54.365
91.892,55.228
91.232,55.990
90.769,56.904
90.476,57.868
89.969,58.731
89.253,59.442
88.574,60.203
87.766,60.812
86.835,61.269
86.027,61.878
85.111,62.386
84.085,62.487
83.657,63.401
83.060,64.213
82.957,65.228
82.521,66.142
81.677,66.751
81.231,67.665
80.311,68.122
79.448,68.680
78.756,69.442
77.979,70.102
77.243,70.812
76.534,71.523
75.640,72.030
74.843,72.640
73.882,72.944
73.071,73.553
72.354,74.264
71.470,74.772
70.633,75.330
69.902,76.041
69.122,76.701
68.149,77.005
67.313,77.563
66.320,77.766
65.363,78.071
64.444,78.477
63.644,79.086
62.730,79.543
61.729,79.746
60.801,80.152
60.030,80.812
59.106,81.218
58.131,81.472
57.199,81.878
56.250,82.233
55.257,82.437
54.297,82.741
53.420,83.249
52.469,83.604
51.468,83.655
50.489,83.909
49.597,84.365
48.644,84.670
47.707,85.025
46.746,85.330
45.748,85.482
44.760,85.635
43.895,86.142
42.911,86.345
41.919,86.497
40.917,86.548
39.925,86.701
38.921,86.751
37.940,86.954
37.048,87.411
36.064,87.614
35.084,87.817
34.146,88.173
33.143,88.173
32.170,88.426
31.232,88.782
30.314,89.188
29.324,89.340
28.328,89.442
27.392,89.797
26.456,90.152
25.476,90.355
24.506,90.609
23.570,90.964
22.656,91.371
21.702,91.675
20.749,91.980
19.813,92.335
18.818,92.437
17.955,92.944
17.040,93.350
16.061,93.553
15.170,94.010
14.280,94.467
13.292,94.619


==> data/pr_curves/WNet3xEF-T5-odom=False_wc_meta.csv <==
auc,f1,eer
78.890,74.090,73.452


==> data/pr_curves/WNet3xEF-T5-odom=False_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
100.000,1.789
100.000,1.900
100.000,2.010
100.000,2.121
100.000,2.231
100.000,2.342
100.000,2.452
100.000,2.562
100.000,2.673
100.000,2.783
100.000,2.894
100.000,3.004
100.000,3.115
100.000,3.225
100.000,3.336
100.000,3.446
99.375,3.512
99.394,3.623
99.412,3.733
99.429,3.844
99.444,3.954
99.459,4.065
99.474,4.175
99.487,4.285
99.500,4.396
99.024,4.484
99.048,4.595
99.070,4.705
99.091,4.816
99.111,4.926
99.130,5.036
99.149,5.147
99.167,5.257
99.184,5.368
99.200,5.478
99.216,5.589
99.231,5.699
99.245,5.810
99.259,5.920
99.273,6.030
99.286,6.141
99.298,6.251
99.310,6.362
99.322,6.472
99.000,6.561
99.016,6.671
99.032,6.782
99.048,6.892
99.062,7.002
99.077,7.113
99.091,7.223
99.104,7.334
99.118,7.444
99.130,7.555
99.143,7.665
99.155,7.776
99.167,7.886
99.178,7.996
98.913,8.041
98.928,8.151
98.942,8.262
98.956,8.372
98.711,8.460
98.728,8.571
98.744,8.681
98.759,8.792
98.775,8.902
98.789,9.013
98.804,9.123
98.818,9.233
98.832,9.344
98.605,9.366
98.621,9.476
98.636,9.587
98.652,9.697
98.441,9.764
98.458,9.874
98.475,9.985
98.491,10.095
98.507,10.205
98.523,10.316
98.539,10.426
98.554,10.537
98.569,10.647
98.583,10.758
98.597,10.868
98.611,10.979
98.625,11.089
98.638,11.199
98.450,11.222
98.464,11.332
98.479,11.442
98.493,11.553
98.507,11.663
98.521,11.774
98.535,11.884
98.367,11.973
98.381,12.083
98.396,12.194
98.410,12.304
98.236,12.304
98.252,12.414
98.267,12.525
98.282,12.635
98.296,12.746
98.311,12.856
98.325,12.967
98.339,13.077
98.353,13.188
98.366,13.298
98.379,13.408
98.392,13.519
98.405,13.629
98.418,13.740
98.430,13.850
98.276,13.850
98.289,13.961
98.302,14.071
98.315,14.182
98.328,14.292
98.341,14.402
98.195,14.425
98.060,14.513
98.074,14.623
98.088,14.734
98.102,14.844
97.968,14.911
97.983,15.021
97.997,15.131
98.011,15.242
98.025,15.352
97.890,15.374
97.905,15.485
97.920,15.595
97.934,15.706
97.948,15.816
97.962,15.927
97.976,16.037
97.989,16.148
98.003,16.258
98.016,16.368
98.029,16.479
98.042,16.589
98.054,16.700
98.067,16.810
98.079,16.921
98.092,17.031
98.104,17.142
98.116,17.252
98.127,17.362
98.139,17.473
98.150,17.583
98.030,17.583
98.042,17.694
98.054,17.804
98.065,17.915
97.947,17.915
97.959,18.025
97.971,18.136
97.983,18.246
97.995,18.357
98.007,18.467
97.900,18.533
97.912,18.644
97.924,18.754
97.936,18.865
97.831,18.931
97.719,18.931
97.614,18.975
97.627,19.085
97.640,19.196
97.654,19.306
97.667,19.417
97.680,19.527
97.582,19.616
97.486,19.704
97.500,19.814
97.514,19.925
97.527,20.035
97.540,20.146
97.553,20.256
97.450,20.256
97.346,20.256
97.360,20.367
97.374,20.477
97.388,20.588
97.286,20.588
97.196,20.676
97.095,20.676
97.001,20.720
96.910,20.786
96.926,20.897
96.834,20.941
96.741,20.985
96.650,21.029
96.562,21.096
96.579,21.206
96.493,21.272
96.510,21.383
96.528,21.493
96.446,21.582
96.464,21.692
96.380,21.758
96.397,21.869
96.415,21.979
96.432,22.090
96.449,22.200
96.466,22.311
96.483,22.421
96.500,22.531
96.422,22.620
96.341,22.686
96.262,22.752
96.182,22.819
96.200,22.929
96.218,23.040
96.235,23.150
96.252,23.260
96.269,23.371
96.192,23.437
96.209,23.548
96.133,23.614
96.057,23.680
95.893,23.724
95.911,23.835
95.841,23.923
95.771,24.011
95.789,24.122
95.721,24.210
95.739,24.321
95.758,24.431
95.776,24.542
95.794,24.652
95.812,24.763
95.830,24.873
95.847,24.983
95.865,25.094
95.882,25.204
95.816,25.293
95.833,25.403
95.768,25.491
95.785,25.602
95.720,25.690
95.656,25.779
95.510,25.845
95.447,25.933
95.385,26.022
95.323,26.110
95.181,26.176
95.120,26.265
95.139,26.375
95.159,26.486
95.012,26.508
95.032,26.618
95.051,26.729
94.992,26.817
94.934,26.905
94.794,26.949
94.814,27.060
94.834,27.170
94.854,27.281
94.874,27.391
94.893,27.502
94.757,27.546
94.701,27.634
94.721,27.745
94.578,27.745
94.524,27.833
94.544,27.943
94.490,28.032
94.358,28.076
94.305,28.164
94.252,28.253
94.113,28.253
93.988,28.319
94.010,28.429
93.959,28.518
93.909,28.606
93.858,28.694
93.808,28.783
93.831,28.893
93.853,29.004
93.803,29.092
93.754,29.180
93.706,29.269
93.728,29.379
93.601,29.401
93.623,29.512
93.575,29.600
93.449,29.622
93.472,29.733
93.495,29.843
93.453,29.954
93.333,29.998
93.356,30.108
93.315,30.219
93.207,30.307
93.089,30.351
93.113,30.462
92.997,30.506
92.881,30.550
92.905,30.660
92.867,30.771
92.762,30.859
92.649,30.903
92.531,30.926
92.556,31.036
92.580,31.146
92.544,31.257
92.508,31.367
92.388,31.367
92.273,31.389
92.168,31.456
92.065,31.522
91.956,31.566
91.859,31.655
91.752,31.699
91.635,31.699
91.523,31.721
91.492,31.831
91.398,31.920
91.367,32.030
91.394,32.140
91.302,32.229
91.209,32.317
91.237,32.428
91.140,32.494
91.111,32.604
91.082,32.715
91.110,32.825
91.020,32.914
90.992,33.024
90.887,33.046
90.793,33.112
90.766,33.223
90.794,33.333
90.822,33.444
90.795,33.554
90.698,33.598
90.612,33.687
90.527,33.775
90.555,33.886
90.529,33.996
90.557,34.106
90.457,34.129
90.373,34.217
90.401,34.327
90.377,34.438
90.405,34.548
90.380,34.659
90.287,34.703
90.263,34.813
90.160,34.813
90.188,34.924
90.097,34.968
90.006,35.012
89.983,35.123
89.898,35.189
89.809,35.233
89.837,35.343
89.815,35.454
89.732,35.520
89.649,35.586
89.678,35.697
89.707,35.807
89.686,35.918
89.714,36.028
89.693,36.139
89.672,36.249
89.700,36.360
89.728,36.470
89.756,36.581
89.784,36.691
89.644,36.713
89.672,36.824
89.539,36.868
89.519,36.978
89.387,37.022
89.415,37.133
89.443,37.243
89.471,37.354
89.451,37.464
89.432,37.575
89.413,37.685
89.441,37.795
89.468,37.906
89.496,38.016
89.476,38.127
89.504,38.237
89.531,38.348
89.558,38.458
89.538,38.569
89.565,38.679
89.546,38.789
89.573,38.900
89.554,39.010
89.484,39.099
89.511,39.209
89.537,39.320
89.563,39.430
89.545,39.541
89.526,39.651
89.552,39.761
89.534,39.872
89.515,39.982
89.541,40.093
89.567,40.203
89.500,40.292
89.525,40.402
89.507,40.512
89.489,40.623
89.515,40.733
89.540,40.844
89.565,40.954
89.590,41.065
89.524,41.153
89.549,41.264
89.532,41.374
89.557,41.484
89.539,41.595
89.564,41.705
89.588,41.816
89.613,41.926
89.637,42.037
89.620,42.147
89.644,42.258
89.626,42.368
89.650,42.478
89.633,42.589
89.657,42.699
89.681,42.810
89.705,42.920
89.728,43.031
89.752,43.141
89.775,43.252
89.758,43.362
89.781,43.472
89.804,43.583
89.827,43.693
89.850,43.804
89.788,43.892
89.770,44.003
89.793,44.113
89.816,44.224
89.799,44.334
89.821,44.444
89.844,44.555
89.867,44.665
89.889,44.776
89.779,44.820
89.673,44.886
89.696,44.997
89.679,45.107
89.619,45.195
89.642,45.306
89.625,45.416
89.648,45.527
89.670,45.637
89.693,45.748
89.676,45.858
89.660,45.969
89.600,46.057
89.541,46.145
89.483,46.234
89.424,46.322
89.409,46.433
89.393,46.543
89.378,46.653
89.400,46.764
89.296,46.808
89.197,46.874
89.099,46.941
89.084,47.051
89.107,47.161
89.092,47.272
89.037,47.360
88.981,47.449
89.004,47.559
89.026,47.670
88.925,47.714
88.871,47.802
88.816,47.890
88.839,48.001
88.785,48.089
88.807,48.200
88.754,48.288
88.776,48.398
88.799,48.509
88.786,48.619
88.732,48.708
88.755,48.818
88.778,48.929
88.800,49.039
88.822,49.150
88.769,49.238
88.668,49.260
88.655,49.370
88.603,49.459
88.551,49.547
88.539,49.658
88.527,49.768
88.431,49.812
88.341,49.879
88.247,49.923
88.153,49.967
88.103,50.055
88.092,50.166
88.003,50.232
87.992,50.342
88.015,50.453
87.923,50.497
87.946,50.607
87.897,50.696
87.849,50.784
87.800,50.873
87.752,50.961
87.775,51.071
87.727,51.160
87.717,51.270
87.627,51.314
87.580,51.403
87.603,51.513
87.556,51.601
87.435,51.646
87.458,51.756
87.379,51.844
87.296,51.911
87.213,51.977
87.172,52.087
87.131,52.198
87.049,52.264
87.009,52.375
86.928,52.441
86.952,52.551
86.876,52.640
86.759,52.684
86.684,52.772
86.645,52.883
86.566,52.949
86.559,53.059
86.485,53.148
86.365,53.170
86.390,53.280
86.383,53.391
86.346,53.501
86.339,53.612
86.333,53.722
86.256,53.788
86.250,53.899
86.173,53.965
86.101,54.053
85.985,54.076
85.915,54.164
85.939,54.274
85.934,54.385
85.928,54.495
85.893,54.606
85.823,54.694
85.818,54.805
85.813,54.915
85.808,55.025
85.739,55.114
85.670,55.202
85.636,55.313
85.631,55.423
85.627,55.533
85.622,55.644
85.588,55.754
85.521,55.843
85.415,55.887
85.382,55.997
85.316,56.086
85.283,56.196
85.279,56.307
85.214,56.395
85.181,56.505
85.178,56.616
85.174,56.726
85.170,56.837
85.139,56.947
85.041,57.013
85.010,57.124
84.979,57.234
84.915,57.323
84.912,57.433
84.909,57.544
84.813,57.610
84.750,57.698
84.747,57.809
84.745,57.919
84.682,58.008
84.620,58.096
84.559,58.184
84.529,58.295
84.468,58.383
84.466,58.493
84.437,58.604
84.435,58.714
84.459,58.825
84.457,58.935
84.455,59.046
84.426,59.156
84.320,59.156
84.292,59.267
84.232,59.355
84.126,59.355
84.125,59.465
84.097,59.576
84.007,59.642
83.949,59.731
83.891,59.819
83.802,59.885
83.709,59.929
83.651,60.018
83.554,60.040
83.553,60.150
83.497,60.239
83.440,60.327
83.415,60.437
83.359,60.526
83.333,60.636
83.247,60.702
83.192,60.791
83.107,60.857
83.082,60.968
82.998,61.034
83.023,61.144
82.909,61.188
82.796,61.233
82.772,61.343
82.719,61.431
82.665,61.520
82.583,61.586
82.501,61.652
82.448,61.741
82.396,61.829
82.344,61.917
82.322,62.028
82.270,62.116
82.190,62.182
82.139,62.271
82.059,62.337
82.008,62.425
81.958,62.514
81.879,62.580
81.829,62.668
81.750,62.735
81.776,62.845
81.670,62.889
81.592,62.956
81.571,63.066
81.466,63.110
81.446,63.221
81.426,63.331
81.349,63.397
81.239,63.419
81.192,63.508
81.116,63.574
81.013,63.618
80.966,63.707
80.868,63.773
80.850,63.883
80.753,63.950
80.735,64.060
80.634,64.104
80.593,64.215
80.493,64.259
80.425,64.347
80.331,64.414
80.291,64.524
80.187,64.546
80.093,64.612
80.027,64.701
79.929,64.745
79.831,64.789
79.728,64.811
79.626,64.833
79.561,64.922
79.498,65.010
79.525,65.120
79.531,65.231
79.495,65.341
79.431,65.430
79.368,65.518
79.306,65.606
79.243,65.695
79.138,65.695
79.103,65.805
79.003,65.827
79.031,65.938
78.970,66.026
78.871,66.048
78.784,66.114
78.692,66.159
78.600,66.203
78.508,66.247
78.448,66.335
78.357,66.380
78.241,66.402
78.208,66.512
78.149,66.600
78.091,66.689
78.119,66.799
78.061,66.888
77.952,66.932
77.920,67.042
77.812,67.086
77.698,67.108
77.642,67.197
77.560,67.263
77.478,67.329
77.423,67.418
77.392,67.528
77.281,67.550
77.201,67.617
77.095,67.661
77.041,67.749
76.962,67.815
76.908,67.904
76.879,68.014
76.825,68.102
76.722,68.147
76.694,68.257
76.586,68.279
76.533,68.368
76.426,68.390
76.349,68.456
76.297,68.544
76.196,68.588
76.096,68.633
76.088,68.743
76.037,68.831
75.986,68.920
75.917,69.008
75.928,69.119
75.829,69.163
75.761,69.251
75.657,69.273
75.554,69.295
75.457,69.340
75.408,69.428
75.305,69.450
75.215,69.516
75.125,69.583
75.030,69.627
74.929,69.649
74.881,69.737
74.781,69.759
74.693,69.825
74.599,69.870
74.494,69.870
74.489,69.980
74.390,70.002
74.297,70.046
74.211,70.113
74.224,70.223
74.202,70.334
74.104,70.356
74.013,70.400
73.928,70.466
73.838,70.510
73.747,70.554
73.687,70.643
73.603,70.709
73.600,70.820
73.540,70.908
73.434,70.952
73.374,71.040
73.274,71.040
73.174,71.040
73.093,71.107
72.983,71.129
72.879,71.173
72.799,71.239
72.690,71.261
72.588,71.306
72.531,71.394
72.475,71.482
72.418,71.571
72.362,71.659
72.256,71.681
72.178,71.747
72.078,71.791
72.023,71.880
71.918,71.902
71.819,71.946
71.721,71.990
71.611,71.990
71.579,72.101
71.469,72.101
71.366,72.123
71.313,72.211
71.223,72.277
71.134,72.344
71.038,72.388
70.937,72.410
70.842,72.454
70.791,72.543
70.703,72.609
70.603,72.631
70.504,72.653
70.454,72.741
70.355,72.763
70.262,72.808
70.234,72.918
70.142,72.962
70.045,72.984
69.953,73.028
69.926,73.139
69.878,73.227
69.794,73.294
69.691,73.294
69.587,73.338
69.483,73.382
69.374,73.404
69.292,73.470
69.210,73.537
69.108,73.581
69.000,73.603
68.919,73.669
68.812,73.691
68.705,73.713
68.646,73.802
68.567,73.868
68.467,73.912
68.389,73.978
68.379,74.089
68.301,74.155
68.223,74.221
68.113,74.221
68.036,74.288
67.979,74.376
67.923,74.464
67.826,74.509
67.730,74.553
67.622,74.553
67.520,74.575
67.432,74.641
67.344,74.707
67.243,74.729
67.189,74.818
67.096,74.862
67.003,74.906
66.897,74.906
66.811,74.972
66.713,74.994
66.621,75.039
66.530,75.083
66.445,75.149
66.335,75.171
66.271,75.260
66.181,75.304
66.072,75.326
65.964,75.348
65.901,75.436
65.819,75.503
65.738,75.569
65.657,75.635
65.595,75.723
65.495,75.723
65.415,75.790
65.309,75.812
65.198,75.812
65.150,75.900
65.102,75.989
64.998,76.011
64.894,76.033
64.791,76.055
64.682,76.055
64.604,76.121
64.502,76.143
64.394,76.143
64.336,76.231
64.235,76.254
64.141,76.298
64.047,76.342
63.954,76.386
63.848,76.386
63.749,76.408
63.723,76.519
63.638,76.585
63.533,76.585
63.478,76.673
63.374,76.673
63.265,76.695
63.157,76.717
63.067,76.762
62.966,76.806
62.932,76.916
62.825,76.938
62.723,76.938
62.642,77.005
62.590,77.093
62.509,77.159
62.404,77.181
62.342,77.270
62.244,77.314
62.147,77.358
62.044,77.380
61.934,77.380
61.885,77.469
61.789,77.513
61.711,77.579
61.634,77.645
61.586,77.734
61.491,77.778
61.415,77.844
61.339,77.910
61.233,77.910
61.133,77.932
61.041,77.977
60.936,77.977
60.851,78.043
60.746,78.043
60.638,78.065
60.548,78.109
60.458,78.153
60.355,78.153
60.255,78.197
60.153,78.197
60.071,78.264
60.017,78.352
59.963,78.440
59.858,78.463
59.761,78.507
59.661,78.507
59.564,78.551
59.485,78.617
59.433,78.706
59.331,78.728
59.236,78.772
59.175,78.860
59.067,78.860
58.966,78.882
58.866,78.904
58.760,78.904
58.710,78.993
58.634,79.059
58.574,79.147
58.483,79.192
58.378,79.192
58.281,79.214
58.197,79.280
58.107,79.324
58.008,79.368
57.905,79.368
57.857,79.457
57.753,79.479
57.655,79.523
57.552,79.545
57.448,79.567
57.348,79.567
57.268,79.633
57.172,79.677
57.064,79.677
56.956,79.677
56.877,79.744
56.784,79.788
56.706,79.854
56.613,79.898
56.536,79.965
56.444,80.009
56.338,80.009
56.247,80.053
56.143,80.053
56.052,80.097
56.001,80.186
55.898,80.186
55.793,80.208
55.695,80.252
55.678,80.362
55.581,80.406
55.500,80.473
55.451,80.561
55.350,80.561
55.301,80.649
55.200,80.672
55.098,80.694
55.004,80.738
54.903,80.760
54.796,80.760
54.718,80.826
54.619,80.848
54.541,80.915
54.450,80.959
54.345,80.959
54.254,81.003
54.163,81.047
54.073,81.091
53.998,81.158
53.900,81.202
53.803,81.246
53.707,81.290
53.611,81.334
53.509,81.356
53.414,81.400
53.312,81.423
53.232,81.489
53.125,81.489
53.046,81.555
52.953,81.599
52.860,81.643
52.762,81.666
52.656,81.666
52.565,81.710
52.576,81.820
52.472,81.820
52.382,81.864
52.306,81.931
52.209,81.975
52.112,82.019
52.010,82.019
51.908,82.041
51.806,82.063
51.711,82.107
51.611,82.107
51.517,82.152
51.417,82.174
51.317,82.196
51.225,82.240
51.119,82.240
51.027,82.284
50.950,82.350
50.859,82.395
50.755,82.417
50.665,82.461
50.562,82.461
50.527,82.571
50.425,82.593
50.323,82.593
50.222,82.593
50.127,82.638
50.027,82.638
49.927,82.660
49.827,82.682
49.774,82.770
49.675,82.792
49.570,82.792
49.479,82.836
49.388,82.880
49.284,82.880
49.194,82.925
49.091,82.925
48.996,82.969
48.894,82.969
48.792,82.969
48.730,83.057
48.668,83.146
48.568,83.146
48.475,83.190
48.382,83.234
48.283,83.256
48.192,83.300
48.100,83.344
48.022,83.411
47.932,83.455
47.842,83.499
47.778,83.587
47.701,83.654
47.600,83.676
47.524,83.742
47.424,83.764
47.373,83.852
47.273,83.852
47.174,83.875
47.068,83.875
47.013,83.963
46.909,83.963
46.805,83.963
46.714,84.007
46.636,84.073
46.534,84.073
46.439,84.118
46.363,84.184
46.310,84.272
46.210,84.294
46.110,84.316
46.053,84.405
45.954,84.427
45.856,84.449
45.765,84.493
45.662,84.515
45.558,84.515
45.480,84.581
45.403,84.648
45.302,84.670
45.200,84.670
45.101,84.692
45.008,84.736
44.932,84.802
44.834,84.824
44.742,84.869
44.645,84.891
44.565,84.957
44.462,84.957
44.360,84.957
44.258,84.957
44.164,85.001
44.063,85.001
43.962,85.001
43.863,85.023
43.788,85.089
43.683,85.089
43.581,85.112
43.491,85.156
43.388,85.156
43.287,85.178
43.185,85.178
43.085,85.200
43.008,85.266
42.908,85.266
42.803,85.266
42.728,85.332
42.625,85.355
42.524,85.377
42.423,85.399
42.322,85.421
42.221,85.421
42.143,85.487
42.042,85.487
41.942,85.487
41.844,85.509
41.742,85.531
41.651,85.575
41.561,85.620
41.461,85.642
41.361,85.664
41.260,85.664
41.159,85.664
41.061,85.686
40.963,85.708
40.859,85.708
40.758,85.730
40.668,85.774
40.566,85.774
40.467,85.796
40.374,85.841
40.276,85.863
40.184,85.907
40.107,85.973
40.006,85.995
39.906,86.017
39.812,86.061
39.719,86.106
39.626,86.150
39.548,86.216
39.450,86.238
39.347,86.238
39.244,86.238
39.154,86.282
39.052,86.282
38.959,86.326
38.859,86.326
38.780,86.393
38.703,86.459
38.612,86.503
38.509,86.503
38.409,86.525
38.310,86.547
38.212,86.569
38.111,86.569
38.010,86.592
37.910,86.614
37.810,86.636
37.720,86.680
37.621,86.702
37.520,86.702
37.423,86.724
37.322,86.746
37.219,86.746
37.117,86.746
37.041,86.812
36.942,86.835
36.850,86.879
36.749,86.901
36.649,86.923
36.559,86.967
36.469,87.011
36.370,87.033
36.278,87.078
36.175,87.078
36.084,87.122
36.006,87.188
35.907,87.210
35.806,87.210
35.708,87.232
35.608,87.254
35.506,87.254
35.404,87.254
35.303,87.254
35.225,87.321
35.134,87.365
35.043,87.409
34.940,87.409
34.859,87.475
34.758,87.475
34.666,87.519
34.563,87.519
34.464,87.541
34.362,87.541
34.264,87.564
34.172,87.608
34.081,87.652
33.978,87.652
33.877,87.652
33.784,87.696
33.684,87.696
33.584,87.718
33.485,87.740
33.395,87.784
33.297,87.806
33.197,87.806
33.097,87.829
32.996,87.829
32.906,87.873
32.808,87.895
32.717,87.939
32.626,87.983
32.536,88.027
32.435,88.027
32.344,88.072
32.244,88.094
32.154,88.138
32.056,88.160
31.980,88.226
31.905,88.292
31.829,88.359
31.728,88.359
31.628,88.359
31.552,88.425
31.453,88.447
31.355,88.469
31.255,88.491
31.156,88.513
31.055,88.513
30.957,88.535
30.880,88.602
30.781,88.624
30.690,88.668
30.615,88.734
30.523,88.778
30.422,88.778
30.331,88.823
30.279,88.911
30.177,88.911
30.078,88.933
29.981,88.955
29.881,88.977
29.783,88.999
29.692,89.044
29.592,89.044
29.500,89.088
29.402,89.110
29.302,89.110
29.200,89.110
29.102,89.132
29.002,89.132
28.900,89.132
28.802,89.154
28.702,89.176
28.626,89.242
28.535,89.287
28.436,89.309
28.334,89.309
28.236,89.331
28.146,89.375
28.098,89.463
28.007,89.507


==> data/pr_curves/WNet3xEF-T5-odom=False_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
100.000,2.054
100.000,3.070
99.438,3.910
99.099,4.860
99.251,5.854
99.042,6.848
99.162,7.842
98.756,8.770
98.441,9.764
98.583,10.758
98.521,11.774
98.299,12.768
98.420,13.762
98.085,14.712
97.934,15.706
98.054,16.700
98.044,17.716
97.919,18.710
97.588,19.660
97.292,20.632
96.493,21.272
96.463,22.288
96.256,23.283
95.713,24.166
95.875,25.160
95.388,26.044
94.942,26.949
94.532,27.877
93.849,28.650
93.510,29.600
93.059,30.506
92.503,31.345
91.523,31.721
91.060,32.626
90.746,33.576
90.399,34.526
89.843,35.366
89.700,36.360
89.471,37.354
89.536,38.370
89.553,39.386
89.525,40.402
89.542,41.418
89.641,42.434
89.772,43.428
89.821,44.444
89.630,45.438
89.409,46.433
89.041,47.382
88.767,48.354
88.651,49.348
88.096,50.188
87.718,51.116
87.217,51.999
86.703,52.861
86.317,53.788
85.848,54.672
85.593,55.644
85.196,56.572
84.909,57.544
84.456,58.449
84.136,59.399
83.512,60.194
83.003,61.056
82.348,61.829
81.781,62.668
81.215,63.508
80.537,64.259
79.712,64.833
79.201,65.695
78.428,66.335
77.752,67.086
77.033,67.793
76.298,68.478
75.676,69.273
74.799,69.759
74.030,70.400
73.257,71.040
72.408,71.593
71.532,72.101
70.679,72.631
69.863,73.227
68.962,73.669
68.127,74.221
67.256,74.729
66.348,75.171
65.507,75.723
64.580,76.121
63.671,76.541
62.745,76.938
61.896,77.469
61.030,77.977
60.064,78.242
59.216,78.772
58.318,79.214
57.375,79.567
56.470,80.009
55.547,80.406
54.643,80.848
53.738,81.290
52.807,81.666
51.885,82.063
50.935,82.395
49.967,82.660
49.015,82.969
48.082,83.344
47.232,83.875
46.303,84.250
45.381,84.648
44.426,84.957
43.446,85.156
42.468,85.377
41.501,85.642
40.507,85.774
39.608,86.216
38.644,86.481
37.662,86.680
36.690,86.923
35.732,87.210
34.767,87.475
33.790,87.696
32.808,87.895
31.900,88.315
30.924,88.535
30.014,88.955
29.029,89.132
28.084,89.463


==> data/pr_curves/WNet3xEF-T5-odom=False_wd_meta.csv <==
auc,f1,eer
74.586,72.376,71.902


==> data/pr_curves/WNet3xEF-T5-odom=False_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
93.220,2.783
93.333,2.834
93.443,2.885
93.548,2.935
93.651,2.986
93.750,3.036
93.846,3.087
93.939,3.138
94.030,3.188
94.118,3.239
94.286,3.340
94.444,3.441
94.595,3.543
94.737,3.644
94.872,3.745
95.000,3.846
95.122,3.947
95.238,4.049
95.349,4.150
95.455,4.251
95.556,4.352
95.652,4.453
95.745,4.555
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
96.429,5.466
96.491,5.567
96.552,5.668
96.610,5.769
96.667,5.870
96.721,5.972
96.774,6.073
96.825,6.174
96.875,6.275
96.923,6.377
96.970,6.478
97.015,6.579
97.059,6.680
97.101,6.781
97.143,6.883
97.183,6.984
97.222,7.085
97.260,7.186
97.297,7.287
97.333,7.389
97.368,7.490
97.403,7.591
97.436,7.692
97.468,7.794
97.500,7.895
97.531,7.996
97.561,8.097
97.590,8.198
97.619,8.300
97.647,8.401
97.674,8.502
97.701,8.603
97.727,8.704
97.753,8.806
97.778,8.907
97.802,9.008
97.826,9.109
97.849,9.211
97.872,9.312
97.895,9.413
97.917,9.514
97.938,9.615
97.959,9.717
97.980,9.818
98.000,9.919
98.020,10.020
98.039,10.121
98.058,10.223
98.077,10.324
98.095,10.425
98.113,10.526
98.131,10.628
98.148,10.729
97.706,10.779
97.727,10.881
97.748,10.982
97.321,11.032
97.345,11.134
97.368,11.235
97.391,11.336
97.414,11.437
97.436,11.538
97.458,11.640
97.479,11.741
97.500,11.842
97.521,11.943
97.541,12.045
97.561,12.146
97.581,12.247
97.189,12.247
97.211,12.348
97.233,12.449
97.255,12.551
97.276,12.652
97.297,12.753
97.318,12.854
97.338,12.955
97.358,13.057
97.378,13.158
97.398,13.259
97.417,13.360
97.436,13.462
97.455,13.563
97.473,13.664
97.491,13.765
97.509,13.866
97.527,13.968
97.544,14.069
97.561,14.170
97.578,14.271
97.594,14.372
97.611,14.474
97.627,14.575
97.297,14.575
96.970,14.575
96.644,14.575
96.667,14.676
96.689,14.777
96.711,14.879
96.732,14.980
96.429,15.030
96.452,15.132
96.474,15.233
96.497,15.334
96.203,15.385
96.226,15.486
96.250,15.587
96.273,15.688
96.296,15.789
96.319,15.891
96.341,15.992
96.364,16.093
96.386,16.194
96.407,16.296
96.429,16.397
96.450,16.498
96.165,16.498
96.188,16.599
95.906,16.599
95.627,16.599
95.349,16.599
95.376,16.700
95.402,16.802
95.429,16.903
95.455,17.004
95.184,17.004
94.915,17.004
94.944,17.105
94.972,17.206
95.000,17.308
94.751,17.358
94.490,17.358
94.521,17.460
94.550,17.561
94.580,17.662
94.324,17.662
94.070,17.662
93.834,17.713
93.867,17.814
93.899,17.915
93.931,18.016
93.963,18.117
93.995,18.219
94.026,18.320
94.057,18.421
94.087,18.522
93.846,18.522
93.878,18.623
93.909,18.725
93.939,18.826
93.970,18.927
93.734,18.927
93.766,19.028
93.797,19.130
93.827,19.231
93.612,19.281
93.643,19.383
93.674,19.484
93.705,19.585
93.735,19.686
93.765,19.787
93.795,19.889
93.824,19.990
93.853,20.091
93.882,20.192
93.662,20.192
93.692,20.294
93.721,20.395
93.750,20.496
93.779,20.597
93.807,20.698
93.836,20.800
93.864,20.901
93.891,21.002
93.919,21.103
93.946,21.204
93.973,21.306
94.000,21.407
94.027,21.508
93.819,21.508
93.626,21.559
93.654,21.660
93.464,21.711
93.261,21.711
93.059,21.711
93.089,21.812
93.118,21.913
93.148,22.014
93.177,22.115
93.206,22.217
93.235,22.318
93.263,22.419
93.291,22.520
93.319,22.621
93.347,22.723
93.375,22.824
93.182,22.824
93.210,22.925
93.238,23.026
93.265,23.128
93.075,23.128
93.103,23.229
92.929,23.279
92.742,23.279
92.570,23.330
92.600,23.431
92.629,23.532
92.659,23.634
92.688,23.735
92.505,23.735
92.534,23.836
92.564,23.937
92.593,24.038
92.427,24.089
92.456,24.190
92.293,24.241
92.322,24.342
92.352,24.443
92.381,24.545
92.410,24.646
92.439,24.747
92.279,24.798
92.308,24.899
92.336,25.000
92.365,25.101
92.208,25.152
92.037,25.152
92.066,25.253
92.096,25.354
92.125,25.455
91.956,25.455
91.985,25.557
91.818,25.557
91.848,25.658
91.877,25.759
91.727,25.810
91.756,25.911
91.786,26.012
91.622,26.012
91.652,26.113
91.504,26.164
91.534,26.265
91.564,26.366
91.594,26.468
91.623,26.569
91.463,26.569
91.493,26.670
91.522,26.771
91.552,26.872
91.394,26.872
91.252,26.923
91.096,26.923
91.126,27.024
91.156,27.126
91.186,27.227
91.216,27.328
91.246,27.429
91.107,27.480
91.137,27.581
91.167,27.682
91.196,27.783
91.225,27.885
91.254,27.986
91.118,28.036
91.148,28.138
91.176,28.239
91.028,28.239
91.057,28.340
90.924,28.391
90.953,28.492
90.821,28.543
90.851,28.644
90.880,28.745
90.735,28.745
90.764,28.846
90.794,28.947
90.823,29.049
90.852,29.150
90.709,29.150
90.566,29.150
90.439,29.200
90.469,29.302
90.498,29.403
90.373,29.453
90.248,29.504
90.278,29.605
90.154,29.656
90.184,29.757
90.061,29.808
89.924,29.808
89.787,29.808
89.666,29.858
89.697,29.960
89.728,30.061
89.608,30.111
89.640,30.213
89.521,30.263
89.552,30.364
89.583,30.466
89.450,30.466
89.318,30.466
89.185,30.466
89.069,30.516
89.102,30.617
88.987,30.668
89.019,30.769
89.051,30.870
89.083,30.972
88.953,30.972
88.986,31.073
88.873,31.123
88.905,31.225
88.937,31.326
88.809,31.326
88.682,31.326
88.714,31.427
88.746,31.528
88.778,31.630
88.810,31.731
88.842,31.832
88.732,31.883
88.764,31.984
88.796,32.085
88.671,32.085
88.703,32.186
88.595,32.237
88.472,32.237
88.504,32.338
88.536,32.439
88.567,32.540
88.599,32.642
88.630,32.743
88.525,32.794
88.556,32.895
88.435,32.895
88.315,32.895
88.211,32.945
88.243,33.047
88.140,33.097
88.172,33.198
88.204,33.300
88.086,33.300
87.984,33.350
87.867,33.350
87.750,33.350
87.782,33.451
87.666,33.451
87.550,33.451
87.450,33.502
87.335,33.502
87.220,33.502
87.254,33.603
87.156,33.654
87.042,33.654
86.945,33.704
86.979,33.806
87.013,33.907
87.047,34.008
87.080,34.109
87.113,34.211
87.147,34.312
87.179,34.413
87.212,34.514
87.245,34.615
87.277,34.717
87.166,34.717
87.199,34.818
87.089,34.818
87.121,34.919
87.028,34.970
86.935,35.020
86.967,35.121
87.000,35.223
87.032,35.324
87.065,35.425
86.957,35.425
86.865,35.476
86.757,35.476
86.667,35.526
86.700,35.628
86.609,35.678
86.503,35.678
86.536,35.779
86.569,35.881
86.602,35.982
86.496,35.982
86.529,36.083
86.562,36.184
86.594,36.285
86.627,36.387
86.659,36.488
86.691,36.589
86.603,36.640
86.499,36.640
86.396,36.640
86.293,36.640
86.326,36.741
86.223,36.741
86.256,36.842
86.288,36.943
86.187,36.943
86.219,37.045
86.251,37.146
86.150,37.146
85.965,37.196
85.998,37.298
86.030,37.399
86.063,37.500
85.880,37.551
85.698,37.601
85.731,37.702
85.763,37.804
85.698,37.905
85.633,38.006
85.568,38.107
85.601,38.209
85.424,38.259
85.231,38.259
85.264,38.360
85.073,38.360
85.011,38.462
85.045,38.563
84.872,38.613
84.906,38.715
84.939,38.816
84.972,38.917
85.006,39.018
85.038,39.119
85.071,39.221
84.902,39.271
84.934,39.372
84.967,39.474
85.000,39.575
85.033,39.676
84.848,39.676
84.682,39.727
84.516,39.777
84.549,39.879
84.492,39.980
84.312,39.980
84.345,40.081
84.289,40.182
84.233,40.283
84.072,40.334
84.105,40.435
84.139,40.536
84.084,40.638
84.117,40.739
83.958,40.789
83.904,40.891
83.851,40.992
83.678,40.992
83.625,41.093
83.659,41.194
83.692,41.296
83.726,41.397
83.555,41.397
83.588,41.498
83.537,41.599
83.570,41.700
83.519,41.802
83.367,41.852
83.400,41.953
83.434,42.055
83.467,42.156
83.500,42.257
83.450,42.358
83.400,42.460
83.433,42.561
83.465,42.662
83.416,42.763
83.448,42.864
83.481,42.966
83.431,43.067
83.382,43.168
83.415,43.269
83.447,43.370
83.479,43.472
83.317,43.472
83.349,43.573
83.301,43.674
83.333,43.775
83.365,43.877
83.221,43.927
83.254,44.028
83.095,44.028
83.127,44.130
83.159,44.231
83.112,44.332
83.144,44.433
83.097,44.534
83.129,44.636
82.973,44.636
82.833,44.686
82.678,44.686
82.633,44.787
82.665,44.889
82.698,44.990
82.544,44.990
82.576,45.091
82.532,45.192
82.488,45.294
82.445,45.395
82.401,45.496
82.267,45.547
82.299,45.648
82.257,45.749
82.289,45.850
82.156,45.901
82.023,45.951
82.056,46.053
82.088,46.154
81.957,46.204
81.989,46.306
81.843,46.306
81.875,46.407
81.907,46.508
81.939,46.609
81.794,46.609
81.826,46.711
81.698,46.761
81.730,46.862
81.602,46.913
81.459,46.913
81.491,47.014
81.452,47.115
81.310,47.115
81.272,47.217
81.234,47.318
81.266,47.419
81.228,47.520
81.191,47.621
81.153,47.723
81.186,47.824
81.148,47.925
81.111,48.026
81.074,48.128
81.106,48.229
80.969,48.229
80.847,48.279
80.711,48.279
80.743,48.381
80.708,48.482
80.588,48.532
80.469,48.583
80.351,48.634
80.317,48.735
80.200,48.785
80.166,48.887
80.132,48.988
80.000,48.988
79.868,48.988
79.901,49.089
79.869,49.190
79.902,49.291
79.787,49.342
79.657,49.342
79.625,49.443
79.658,49.545
79.545,49.595
79.579,49.696
79.547,49.798
79.435,49.848
79.324,49.899
79.197,49.899
79.087,49.949
79.120,50.051
79.153,50.152
79.027,50.152
79.061,50.253
78.952,50.304
78.985,50.405
78.860,50.405
78.831,50.506
78.723,50.557
78.695,50.658
78.667,50.759
78.560,50.810
78.454,50.860
78.488,50.962
78.383,51.012
78.278,51.063
78.311,51.164
78.207,51.215
78.103,51.265
78.077,51.366
77.957,51.366
77.931,51.468
77.965,51.569
77.846,51.569
77.727,51.569
77.702,51.670
77.601,51.721
77.483,51.721
77.458,51.822
77.492,51.923
77.393,51.974
77.427,52.075
77.327,52.126
77.361,52.227
77.263,52.277
77.147,52.277
77.049,52.328
77.083,52.429
76.969,52.429
77.003,52.530
76.980,52.632
77.014,52.733
76.991,52.834
76.895,52.885
76.799,52.935
76.703,52.986
76.681,53.087
76.586,53.138
76.621,53.239
76.509,53.239
76.488,53.340
76.466,53.441
76.356,53.441
76.245,53.441
76.225,53.543
76.132,53.593
76.023,53.593
76.003,53.694
75.894,53.694
75.874,53.796
75.909,53.897
75.801,53.897
75.710,53.947
75.603,53.947
75.637,54.049
75.672,54.150
75.582,54.200
75.493,54.251
75.387,54.251
75.421,54.352
75.333,54.403
75.227,54.403
75.122,54.403
75.105,54.504
75.017,54.555
74.913,54.555
74.896,54.656
74.810,54.706
74.793,54.808
74.656,54.858
74.553,54.858
74.417,54.909
74.350,55.010
74.216,55.061
74.114,55.061
74.099,55.162
73.999,55.162
73.866,55.213
73.901,55.314
73.937,55.415
73.805,55.466
73.741,55.567
73.592,55.567
73.579,55.668
73.431,55.668
73.302,55.719
73.156,55.719
73.095,55.820
73.130,55.921
73.118,56.022
73.153,56.123
73.092,56.225
72.966,56.275
72.823,56.275
72.698,56.326
72.638,56.427
72.580,56.528
72.456,56.579
72.398,56.680
72.258,56.680
72.201,56.781
72.237,56.883
72.272,56.984
72.133,56.984
72.123,57.085
71.985,57.085
71.865,57.136
71.728,57.136
71.718,57.237
71.582,57.237
71.465,57.287
71.456,57.389
71.447,57.490
71.438,57.591
71.321,57.642
71.312,57.743
71.197,57.794
71.144,57.895
71.136,57.996
71.128,58.097
71.075,58.198
71.023,58.300
70.910,58.350
70.780,58.350
70.667,58.401
70.538,58.401
70.531,58.502
70.524,58.603
70.517,58.704
70.388,58.704
70.260,58.704
70.133,58.704
70.084,58.806
70.036,58.907
69.988,59.008
69.880,59.059
69.874,59.160
69.749,59.160
69.625,59.160
69.661,59.261
69.537,59.261
69.413,59.261
69.408,59.362
69.303,59.413
69.258,59.514
69.213,59.615
69.249,59.717
69.145,59.767
69.100,59.868
69.096,59.970
68.994,60.020
68.873,60.020
68.772,60.071
68.671,60.121
68.707,60.223
68.606,60.273
68.642,60.374
68.639,60.476
68.675,60.577
68.711,60.678
68.668,60.779
68.704,60.881
68.700,60.982
68.697,61.083
68.580,61.083
68.481,61.134
68.439,61.235
68.397,61.336
68.394,61.437
68.297,61.488
68.182,61.488
68.067,61.488
68.027,61.589
67.913,61.589
67.911,61.690
67.798,61.690
67.703,61.741
67.608,61.791
67.644,61.893
67.680,61.994
67.678,62.095
67.639,62.196
67.545,62.247
67.452,62.298
67.359,62.348
67.267,62.399
67.266,62.500
67.156,62.500
67.047,62.500
66.938,62.500
66.847,62.551
66.757,62.601
66.667,62.652
66.703,62.753
66.595,62.753
66.506,62.804
66.399,62.804
66.311,62.854
66.223,62.905
66.188,63.006
66.083,63.006
65.996,63.057
65.891,63.057
65.858,63.158
65.737,63.209
65.633,63.209
65.514,63.259
65.515,63.360
65.413,63.360
65.294,63.411
65.193,63.411
65.091,63.411
64.990,63.411
64.925,63.512
64.809,63.563
64.745,63.664
64.630,63.715
64.600,63.816
64.468,63.816
64.355,63.866
64.242,63.917
64.130,63.968
64.018,64.018
63.907,64.069
63.847,64.170
63.851,64.271
63.741,64.322
63.614,64.322
63.650,64.423
63.541,64.474
63.433,64.524
63.375,64.626
63.267,64.676
63.304,64.777
63.197,64.828
63.091,64.879
63.065,64.980
62.959,65.030
62.836,65.030
62.714,65.030
62.591,65.030
62.470,65.030
62.445,65.132
62.343,65.182
62.222,65.182
62.120,65.233
62.157,65.334
62.163,65.435
62.140,65.536
62.039,65.587
61.939,65.638
61.821,65.638
61.769,65.739
61.652,65.739
61.535,65.739
61.418,65.739
61.303,65.739
61.187,65.739
61.072,65.739
60.976,65.789
60.880,65.840
60.766,65.840
60.653,65.840
60.540,65.840
60.520,65.941
60.426,65.992
60.315,65.992
60.295,66.093
60.184,66.093
60.092,66.144
59.982,66.144
59.872,66.144
59.762,66.144
59.744,66.245
59.636,66.245
59.545,66.296
59.437,66.296
59.330,66.296
59.222,66.296
59.134,66.346
59.027,66.346
58.921,66.346
58.834,66.397
58.845,66.498
58.758,66.549
58.742,66.650
58.727,66.751
58.737,66.852
58.696,66.953
58.732,67.055
58.717,67.156
58.605,67.206
58.502,67.206
58.487,67.308
58.385,67.308
58.344,67.409
58.235,67.460
58.133,67.460
58.032,67.460
57.931,67.460
57.892,67.561
57.792,67.561
57.686,67.611
57.561,67.611
57.438,67.611
57.314,67.611
57.351,67.713
57.228,67.713
57.106,67.713
57.003,67.763
56.991,67.864
56.979,67.966
56.859,67.966
56.738,67.966
56.637,68.016
56.518,68.016
56.399,68.016
56.300,68.067
56.182,68.067
56.083,68.117
55.967,68.117
55.980,68.219
55.864,68.219
55.749,68.219
55.693,68.320
55.597,68.370
55.483,68.370
55.387,68.421
55.274,68.421
55.179,68.472
55.067,68.472
55.059,68.573
54.947,68.573
54.836,68.573
54.784,68.674
54.820,68.775
54.791,68.877
54.681,68.877
54.589,68.927
54.498,68.978
54.389,68.978
54.281,68.978
54.253,69.079
54.145,69.079
54.160,69.180
54.071,69.231
53.964,69.231
53.937,69.332
53.849,69.383
53.762,69.433
53.657,69.433
53.552,69.433
53.484,69.534
53.377,69.585
53.274,69.585
53.168,69.636
53.064,69.686
52.962,69.686
52.860,69.686
52.759,69.686
52.714,69.787
52.614,69.787
52.511,69.838
52.468,69.939
52.348,69.939
52.248,69.990
52.130,69.990
52.146,70.091
52.029,70.091
51.930,70.142
51.907,70.243
51.791,70.243
51.675,70.243
51.578,70.294
51.519,70.395
51.478,70.496
51.382,70.547
51.287,70.597
51.247,70.698
51.135,70.698
51.023,70.698
50.911,70.698
50.818,70.749
50.725,70.800
50.615,70.800
50.505,70.800
50.396,70.800
50.288,70.800
50.269,70.901
50.179,70.951
50.071,70.951
49.964,70.951
49.858,70.951
49.752,70.951
49.664,71.002
49.576,71.053
49.471,71.053
49.367,71.053
49.263,71.053
49.160,71.053
49.057,71.103
48.955,71.103
48.853,71.154
48.752,71.154
48.720,71.255
48.688,71.356
48.588,71.407
48.489,71.457
48.458,71.559
48.342,71.559
48.278,71.660
48.215,71.761
48.100,71.761
47.986,71.761
47.873,71.761
47.778,71.812
47.665,71.812
47.571,71.862
47.590,71.964
47.625,72.065
47.514,72.065
47.403,72.065
47.311,72.115
47.201,72.115
47.109,72.166
47.001,72.166
46.910,72.217
46.820,72.267
46.793,72.368
46.704,72.419
46.678,72.520
46.589,72.571
46.500,72.621
46.395,72.621
46.308,72.672
46.203,72.672
46.193,72.773
46.090,72.773
45.989,72.824
45.994,72.925
45.926,73.026
45.824,73.026
45.844,73.128
45.745,73.178
45.647,73.229
45.546,73.229
45.446,73.229
45.349,73.279
45.236,73.279
45.123,73.279
45.011,73.279
44.899,73.279
44.919,73.381
44.825,73.431
44.732,73.482
44.622,73.482
44.513,73.482
44.404,73.482
44.397,73.583
44.289,73.583
44.181,73.583
44.161,73.684
44.182,73.785
44.122,73.887
44.016,73.887
43.983,73.988
43.894,74.038
43.789,74.038
43.701,74.089
43.597,74.089
43.494,74.089
43.391,74.089
43.292,74.140
43.190,74.140
43.147,74.241
43.050,74.291
42.949,74.291
42.895,74.393
42.799,74.443
42.704,74.494
42.609,74.545
42.515,74.595
42.422,74.646
42.312,74.646
42.203,74.646
42.200,74.747
42.108,74.798
42.017,74.848
41.926,74.899
41.820,74.899
41.730,74.949
41.625,74.949
41.536,75.000
41.448,75.051
41.344,75.051
41.240,75.051
41.137,75.051
41.113,75.152
41.011,75.152
40.909,75.152
40.930,75.253
40.895,75.354
40.849,75.455
40.749,75.455
40.692,75.557
40.598,75.607
40.488,75.607
40.454,75.709
40.345,75.709
40.253,75.759
40.145,75.759
40.053,75.810
39.947,75.810
39.840,75.810
39.735,75.810
39.725,75.911
39.636,75.962
39.657,76.063
39.553,76.063
39.449,76.063
39.346,76.063
39.243,76.063
39.156,76.113
39.055,76.113
38.959,76.164
38.971,76.265
38.876,76.316
38.766,76.316
38.672,76.366
38.564,76.366
38.471,76.417
38.483,76.518
38.456,76.619
38.458,76.721
38.421,76.822
38.314,76.822
38.326,76.923
38.280,77.024
38.174,77.024
38.119,77.126
38.014,77.126
38.017,77.227
37.928,77.277
37.841,77.328
37.753,77.379
37.666,77.429
37.641,77.530
37.540,77.530
37.497,77.632
37.396,77.632
37.303,77.682
37.194,77.682
37.215,77.783
37.123,77.834
37.135,77.935
37.028,77.935
37.023,78.036
36.932,78.087
36.826,78.087
36.821,78.188
36.716,78.188
36.611,78.188
36.523,78.239
36.419,78.239
36.441,78.340
36.419,78.441
36.317,78.441
36.230,78.492
36.143,78.543
36.043,78.543
36.014,78.644
35.906,78.644
35.813,78.694
35.744,78.796
35.652,78.846
35.561,78.897
35.456,78.897
35.366,78.947
35.262,78.947
35.268,79.049
35.164,79.049
35.062,79.049
34.974,79.099
34.873,79.099
34.772,79.099
34.678,79.150
34.571,79.150
34.554,79.251
34.462,79.302
34.357,79.302
34.378,79.403
34.273,79.403
34.168,79.403
34.079,79.453
33.975,79.453
33.931,79.555
33.843,79.605
33.741,79.605
33.640,79.605
33.554,79.656
33.461,79.706
33.355,79.706
33.263,79.757
33.172,79.808
33.068,79.808
32.999,79.909
33.013,80.010
32.972,80.111
32.884,80.162
32.795,80.213
32.694,80.213
32.593,80.213
32.507,80.263
32.414,80.314
32.429,80.415
32.337,80.466
32.232,80.466
32.188,80.567
32.084,80.567
31.981,80.567
31.878,80.567
31.776,80.567
31.675,80.567
31.575,80.567
31.488,80.617
31.396,80.668
31.305,80.719
31.201,80.719
31.111,80.769
31.008,80.769
30.906,80.769
30.805,80.769
30.772,80.870
30.672,80.870
30.566,80.870
30.475,80.921
30.370,80.921
30.267,80.921
30.236,81.022
30.147,81.073
30.094,81.174
29.993,81.174
29.892,81.174
29.805,81.225
29.700,81.225
29.639,81.326
29.548,81.377
29.445,81.377
29.423,81.478
29.368,81.579
29.267,81.579
29.179,81.630
29.162,81.731
29.075,81.781
29.028,81.883
28.986,81.984
28.990,82.085
28.900,82.136
28.797,82.136
28.695,82.136
28.680,82.237
28.579,82.237
28.479,82.237
28.409,82.338
28.305,82.338
28.202,82.338
28.113,82.389
28.011,82.389
28.017,82.490
27.928,82.540
27.840,82.591
27.753,82.642
27.667,82.692
27.564,82.692
27.462,82.692
27.373,82.743
27.273,82.743
27.168,82.743
27.065,82.743
26.974,82.794
26.873,82.794
26.783,82.844
26.737,82.945
26.649,82.996
26.595,83.097
26.492,83.097
26.390,83.097
26.376,83.198
26.286,83.249
26.186,83.249
26.098,83.300
26.011,83.350
25.908,83.350
25.807,83.350
25.718,83.401
25.614,83.401
25.601,83.502
25.498,83.502
25.412,83.553
25.407,83.654
25.306,83.654
25.206,83.654
25.118,83.704
25.030,83.755
24.944,83.806
24.884,83.907
24.783,83.907
24.769,84.008
24.666,84.008
24.578,84.059
24.492,84.109
24.391,84.109
24.406,84.211
24.303,84.211
24.215,84.261
24.113,84.261
24.012,84.261
23.979,84.362
23.904,84.464
23.885,84.565
23.797,84.615
23.710,84.666
23.648,84.767
23.559,84.818
23.471,84.868
23.370,84.868
23.323,84.970
23.223,84.970
23.231,85.071
23.143,85.121
23.091,85.223
22.990,85.223
22.903,85.273
22.815,85.324
22.727,85.374
22.711,85.476
22.610,85.476
22.521,85.526
22.433,85.577
22.332,85.577
22.273,85.678
22.171,85.678
22.070,85.678
21.970,85.678
21.868,85.678
21.779,85.729
21.713,85.830
21.611,85.830
21.589,85.931
21.519,86.032
21.431,86.083
21.329,86.083
21.228,86.083
21.128,86.083
21.041,86.134
20.940,86.134
20.852,86.184
20.765,86.235
20.677,86.285
20.574,86.285
20.488,86.336
20.399,86.387
20.312,86.437
20.225,86.488
20.125,86.488
20.037,86.538
19.937,86.538
19.884,86.640
19.817,86.741
19.731,86.791
19.722,86.893
19.634,86.943
19.547,86.994
19.446,86.994
19.358,87.045
19.374,87.146
19.288,87.196
19.187,87.196
19.100,87.247
18.999,87.247
18.897,87.247
18.843,87.348
18.779,87.449
18.677,87.449
18.589,87.500
18.488,87.500
18.492,87.601
18.404,87.652
18.384,87.753
18.298,87.804
18.253,87.905
18.246,88.006
18.159,88.057
18.057,88.057
17.957,88.057
17.869,88.107
17.833,88.209
17.731,88.209
17.683,88.310
17.582,88.310
17.593,88.411
17.506,88.462
17.463,88.563
17.363,88.563
17.262,88.563
17.175,88.613
17.075,88.613
16.988,88.664
16.887,88.664
16.799,88.715
16.765,88.816
16.665,88.816
16.579,88.866
16.477,88.866
16.390,88.917
16.303,88.968
16.233,89.069
16.237,89.170
16.178,89.271
16.134,89.372
16.046,89.423
15.960,89.474
15.920,89.575
15.834,89.626
15.741,89.676
15.654,89.727
15.567,89.777
15.481,89.828
15.415,89.929
15.322,89.980
15.251,90.081
15.205,90.182
15.166,90.283
15.097,90.385
15.045,90.486
15.053,90.587
15.050,90.688
15.003,90.789
14.916,90.840
14.815,90.840
14.801,90.941
14.701,90.941
14.628,91.043
14.542,91.093
14.455,91.144
14.355,91.144
14.314,91.245
14.214,91.245
14.127,91.296
14.026,91.296
13.968,91.397
13.867,91.397
13.780,91.447
13.738,91.549
13.671,91.650
13.630,91.751
13.542,91.802
13.455,91.852
13.355,91.852
13.255,91.852
13.193,91.953
13.093,91.953
13.006,92.004
12.919,92.055
12.832,92.105
12.732,92.105
12.631,92.105


==> data/pr_curves/WNet3xEF-T5-odom=False_wp_fast.csv <==
prec,rec
100.000,0.051
95.238,1.012
96.296,1.316
94.444,1.721
95.455,2.126
94.545,2.632
93.220,2.783
94.118,3.239
95.000,3.846
95.745,4.555
96.364,5.364
96.875,6.275
97.279,7.237
97.590,8.198
97.849,9.211
98.058,10.223
97.321,11.032
97.541,12.045
97.358,13.057
97.544,14.069
96.644,14.575
96.226,15.486
96.450,16.498
95.349,16.599
94.490,17.358
94.010,18.269
93.842,19.281
93.692,20.294
93.973,21.306
93.059,21.711
93.333,22.672
92.570,23.330
92.322,24.342
92.096,25.354
91.504,26.164
91.156,27.126
91.148,28.138
90.837,29.099
90.061,29.808
89.185,30.466
88.698,31.377
88.520,32.389
88.086,33.300
87.042,33.654
87.261,34.666
86.667,35.526
86.675,36.538
85.998,37.298
85.504,38.209
85.038,39.119
84.492,39.980
83.975,40.840
83.502,41.751
83.416,42.763
83.333,43.775
82.911,44.686
82.342,45.547
81.891,46.457
81.201,47.217
81.106,48.229
80.266,48.785
79.593,49.545
78.968,50.354
78.295,51.113
77.483,51.721
76.963,52.581
76.411,53.441
75.655,54.099
74.810,54.706
73.916,55.213
73.077,55.769
72.456,56.579
71.673,57.237
71.128,58.097
70.303,58.704
69.454,59.261
68.852,60.071
68.697,61.083
67.873,61.690
67.266,62.500
66.311,62.854
65.447,63.360
64.534,63.816
63.645,64.322
62.929,65.030
62.069,65.587
61.072,65.739
60.147,66.144
59.161,66.346
58.631,67.206
57.692,67.561
56.762,67.966
55.795,68.219
54.858,68.573
54.093,69.231
53.168,69.636
52.228,69.990
51.382,70.547
50.414,70.800
49.437,71.053
48.506,71.457
47.570,71.812
46.732,72.368
45.924,72.976
44.969,73.279
44.132,73.836
43.177,74.140
42.312,74.646
41.390,75.051
40.554,75.607
39.657,76.063
38.687,76.316
38.090,77.126
37.257,77.682
36.419,78.239
35.620,78.846
34.663,79.150
33.770,79.605
32.904,80.111
32.013,80.567
31.032,80.769
30.092,81.123
29.198,81.579
28.444,82.237
27.550,82.692
26.614,83.047
25.678,83.401
24.813,83.907
23.948,84.413
23.206,85.121
22.315,85.577
21.450,86.083
20.483,86.336
19.686,86.943
18.794,87.399
18.040,88.057
17.209,88.613
16.273,88.968
15.648,89.777
15.053,90.587
14.299,91.245
13.504,91.852


==> data/pr_curves/WNet3xEF-T5-odom=False_wp_meta.csv <==
auc,f1,eer
65.869,64.822,64.018


==> data/pr_curves/WNet3xEF-T5-odom=rot_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
99.187,20.998
99.194,21.170
99.200,21.343
99.206,21.515
99.213,21.687
99.219,21.859
99.225,22.031
99.231,22.203
99.237,22.375
99.242,22.547
99.248,22.719
99.254,22.892
99.259,23.064
99.265,23.236
99.270,23.408
99.275,23.580
99.281,23.752
99.286,23.924
99.291,24.096
99.296,24.269
99.301,24.441
99.306,24.613
99.310,24.785
99.315,24.957
99.320,25.129
99.324,25.301
99.329,25.473
99.333,25.645
99.338,25.818
99.342,25.990
99.346,26.162
98.701,26.162
98.710,26.334
98.718,26.506
98.726,26.678
98.734,26.850
98.742,27.022
98.750,27.194
98.758,27.367
98.765,27.539
98.773,27.711
98.780,27.883
98.788,28.055
98.795,28.227
98.802,28.399
98.810,28.571
98.817,28.744
98.824,28.916
98.830,29.088
98.837,29.260
98.844,29.432
98.851,29.604
98.857,29.776
98.864,29.948
98.305,29.948
98.315,30.120
98.324,30.293
98.333,30.465
98.343,30.637
98.352,30.809
98.361,30.981
98.370,31.153
98.378,31.325
98.387,31.497
98.396,31.670
98.404,31.842
98.413,32.014
98.421,32.186
98.429,32.358
98.438,32.530
98.446,32.702
98.454,32.874
98.462,33.046
98.469,33.219
98.477,33.391
98.485,33.563
98.492,33.735
98.500,33.907
98.507,34.079
98.020,34.079
98.030,34.251
98.039,34.423
98.049,34.596
98.058,34.768
98.068,34.940
98.077,35.112
98.086,35.284
98.095,35.456
98.104,35.628
98.113,35.800
98.122,35.972
98.131,36.145
98.140,36.317
98.148,36.489
98.157,36.661
98.165,36.833
98.174,37.005
98.182,37.177
97.738,37.177
97.748,37.349
97.758,37.522
97.768,37.694
97.778,37.866
97.788,38.038
97.797,38.210
97.807,38.382
97.817,38.554
97.826,38.726
97.836,38.898
97.845,39.071
97.854,39.243
97.436,39.243
97.447,39.415
97.034,39.415
97.046,39.587
96.639,39.587
96.234,39.587
96.250,39.759
96.266,39.931
96.281,40.103
96.296,40.275
96.311,40.448
96.327,40.620
96.341,40.792
96.356,40.964
96.371,41.136
96.386,41.308
96.400,41.480
96.414,41.652
96.429,41.824
96.443,41.997
96.063,41.997
96.078,42.169
96.094,42.341
96.109,42.513
95.736,42.513
95.753,42.685
95.769,42.857
95.785,43.029
95.802,43.201
95.817,43.373
95.833,43.546
95.849,43.718
95.865,43.890
95.880,44.062
95.896,44.234
95.911,44.406
95.926,44.578
95.941,44.750
95.956,44.923
95.971,45.095
95.985,45.267
96.000,45.439
96.014,45.611
95.668,45.611
95.683,45.783
95.699,45.955
95.714,46.127
95.374,46.127
95.390,46.299
95.053,46.299
94.718,46.299
94.737,46.472
94.406,46.472
94.425,46.644
94.097,46.644
93.772,46.644
93.793,46.816
93.814,46.988
93.836,47.160
93.857,47.332
93.878,47.504
93.898,47.676
93.919,47.849
93.603,47.849
93.624,48.021
93.311,48.021
93.333,48.193
93.355,48.365
93.377,48.537
93.069,48.537
93.092,48.709
93.115,48.881
93.137,49.053
93.160,49.225
93.182,49.398
93.204,49.570
92.903,49.570
92.926,49.742
92.949,49.914
92.971,50.086
92.675,50.086
92.698,50.258
92.722,50.430
92.429,50.430
92.453,50.602
92.476,50.775
92.500,50.947
92.523,51.119
92.547,51.291
92.260,51.291
92.284,51.463
92.000,51.463
91.718,51.463
91.743,51.635
91.768,51.807
91.793,51.979
91.818,52.151
91.843,52.324
91.867,52.496
91.892,52.668
91.916,52.840
91.940,53.012
91.964,53.184
91.691,53.184
91.420,53.184
91.150,53.184
91.176,53.356
91.202,53.528
91.228,53.701
91.254,53.873
91.279,54.045
91.304,54.217
91.329,54.389
91.354,54.561
91.379,54.733
91.117,54.733
91.143,54.905
90.883,54.905
90.909,55.077
90.935,55.250
90.960,55.422
90.704,55.422
90.730,55.594
90.476,55.594
90.223,55.594
90.251,55.766
90.000,55.766
89.751,55.766
89.503,55.766
89.256,55.766
89.286,55.938
89.041,55.938
89.071,56.110
88.828,56.110
88.859,56.282
88.889,56.454
88.649,56.454
88.410,56.454
88.172,56.454
87.936,56.454
87.701,56.454
87.467,56.454
87.234,56.454
87.003,56.454
86.772,56.454
86.807,56.627
86.842,56.799
86.877,56.971
86.911,57.143
86.945,57.315
86.979,57.487
87.013,57.659
87.047,57.831
87.080,58.003
86.856,58.003
86.889,58.176
86.923,58.348
86.957,58.520
86.990,58.692
87.023,58.864
87.056,59.036
86.835,59.036
86.869,59.208
86.902,59.380
86.935,59.552
86.717,59.552
86.750,59.725
86.783,59.897
86.816,60.069
86.849,60.241
86.881,60.413
86.914,60.585
86.946,60.757
86.732,60.757
86.520,60.757
86.308,60.757
86.098,60.757
85.888,60.757
85.922,60.929
85.714,60.929
85.749,61.102
85.783,61.274
85.577,61.274
85.372,61.274
85.407,61.446
85.442,61.618
85.238,61.618
85.036,61.618
84.834,61.618
84.870,61.790
84.670,61.790
84.471,61.790
84.507,61.962
84.543,62.134
84.346,62.134
84.382,62.306
84.186,62.306
83.991,62.306
84.028,62.478
83.834,62.478
83.871,62.651
83.908,62.823
83.716,62.823
83.524,62.823
83.333,62.823
83.371,62.995
83.409,63.167
83.220,63.167
83.258,63.339
83.296,63.511
83.333,63.683
83.146,63.683
82.960,63.683
82.774,63.683
82.589,63.683
82.628,63.855
82.444,63.855
82.262,63.855
82.080,63.855
81.898,63.855
81.718,63.855
81.538,63.855
81.360,63.855
81.182,63.855
81.004,63.855
81.046,64.028
80.870,64.028
80.694,64.028
80.519,64.028
80.562,64.200
80.603,64.372
80.430,64.372
80.258,64.372
80.086,64.372
80.128,64.544
80.171,64.716
80.000,64.716
80.042,64.888
79.873,64.888
79.704,64.888
79.536,64.888
79.368,64.888
79.202,64.888
79.245,65.060
79.079,65.060
79.123,65.232
79.167,65.404
79.210,65.577
79.046,65.577
78.882,65.577
78.719,65.577
78.557,65.577
78.395,65.577
78.234,65.577
78.074,65.577
77.914,65.577
77.755,65.577
77.800,65.749
77.642,65.749
77.688,65.921
77.733,66.093
77.576,66.093
77.419,66.093
77.465,66.265
77.510,66.437
77.355,66.437
77.200,66.437
77.046,66.437
77.092,66.609
76.938,66.609
76.786,66.609
76.832,66.781
76.680,66.781
76.529,66.781
76.378,66.781
76.228,66.781
76.078,66.781
75.930,66.781
75.781,66.781
75.828,66.954
75.681,66.954
75.534,66.954
75.388,66.954
75.242,66.954
75.097,66.954
74.952,66.954
75.000,67.126
74.856,67.126
74.713,67.126
74.570,67.126
74.427,67.126
74.286,67.126
74.144,67.126
74.004,67.126
73.864,67.126
73.913,67.298
73.962,67.470
74.011,67.642
74.060,67.814
74.109,67.986
73.970,67.986
73.832,67.986
73.694,67.986
73.743,68.158
73.606,68.158
73.469,68.158
73.333,68.158
73.198,68.158
73.063,68.158
73.112,68.330
72.978,68.330
72.844,68.330
72.711,68.330
72.578,68.330
72.445,68.330
72.495,68.503
72.364,68.503
72.232,68.503
72.283,68.675
72.152,68.675
72.202,68.847
72.252,69.019
72.122,69.019
71.993,69.019
72.043,69.191
71.914,69.191
71.964,69.363
71.836,69.363
71.886,69.535
71.936,69.707
71.809,69.707
71.681,69.707
71.555,69.707
71.429,69.707
71.303,69.707
71.178,69.707
71.053,69.707
70.928,69.707
70.804,69.707
70.681,69.707
70.557,69.707
70.435,69.707
70.486,69.880
70.364,69.880
70.242,69.880
70.121,69.880
70.000,69.880
69.880,69.880
69.759,69.880
69.640,69.880
69.521,69.880
69.402,69.880
69.283,69.880
69.165,69.880
69.048,69.880
68.930,69.880
68.814,69.880
68.697,69.880
68.581,69.880
68.465,69.880
68.350,69.880
68.235,69.880
68.121,69.880
68.007,69.880
68.060,70.052
67.947,70.052
67.833,70.052
67.720,70.052
67.608,70.052
67.496,70.052
67.550,70.224
67.438,70.224
67.327,70.224
67.381,70.396
67.270,70.396
67.159,70.396
67.049,70.396
66.939,70.396
66.993,70.568
66.884,70.568
66.775,70.568
66.667,70.568
66.558,70.568
66.451,70.568
66.343,70.568
66.236,70.568
66.290,70.740
66.184,70.740
66.077,70.740
66.132,70.912
66.026,70.912
65.920,70.912
65.815,70.912
65.710,70.912
65.605,70.912
65.501,70.912
65.556,71.084
65.452,71.084
65.348,71.084
65.403,71.256
65.300,71.256
65.197,71.256
65.094,71.256
65.149,71.429
65.047,71.429
65.102,71.601
65.000,71.601
64.899,71.601
64.798,71.601
64.697,71.601
64.596,71.601
64.496,71.601
64.451,71.773
64.407,71.945
64.209,71.945
64.012,71.945
63.969,72.117
63.927,72.289
63.982,72.461
63.788,72.461
63.595,72.461
63.404,72.461
63.213,72.461
63.174,72.633
62.985,72.633
63.040,72.806
62.853,72.806
62.908,72.978
62.722,72.978
62.537,72.978
62.353,72.978
62.170,72.978
62.225,73.150
62.190,73.322
62.009,73.322
61.974,73.494
61.795,73.494
61.616,73.494
61.671,73.666
61.494,73.666
61.318,73.666
61.143,73.666
61.111,73.838
60.938,73.838
60.907,74.010
60.734,74.010
60.563,74.010
60.393,74.010
60.224,74.010
60.056,74.010
59.889,74.010
59.722,74.010
59.778,74.182
59.613,74.182
59.669,74.355
59.504,74.355
59.341,74.355
59.178,74.355
59.234,74.527
59.072,74.527
58.912,74.527
58.967,74.699
58.808,74.699
58.649,74.699
58.625,74.871
58.468,74.871
58.311,74.871
58.289,75.043
58.133,75.043
57.979,75.043
57.825,75.043
57.804,75.215
57.860,75.387
57.708,75.387
57.687,75.559
57.536,75.559
57.516,75.731
57.572,75.904
57.422,75.904
57.273,75.904
57.124,75.904
56.977,75.904
56.830,75.904
56.812,76.076
56.667,76.076
56.522,76.076
56.378,76.076
56.234,76.076
56.091,76.076
55.949,76.076
55.808,76.076
55.668,76.076
55.528,76.076
55.388,76.076
55.250,76.076
55.112,76.076
54.975,76.076
55.031,76.248
54.895,76.248
54.883,76.420
54.747,76.420
54.613,76.420
54.479,76.420
54.534,76.592
54.401,76.592
54.268,76.592
54.136,76.592
54.005,76.592
53.874,76.592
53.930,76.764
53.800,76.764
53.791,76.936
53.661,76.936
53.533,76.936
53.405,76.936
53.278,76.936
53.151,76.936
53.025,76.936
52.899,76.936
52.775,76.936
52.830,77.108
52.706,77.108
52.582,77.108
52.459,77.108
52.453,77.281
52.331,77.281
52.209,77.281
52.088,77.281
52.144,77.453
52.023,77.453
52.079,77.625
51.959,77.625
51.839,77.625
51.720,77.625
51.602,77.625
51.598,77.797
51.481,77.797
51.536,77.969
51.419,77.969
51.302,77.969
51.186,77.969
51.071,77.969
51.069,78.141
50.954,78.141
50.840,78.141
50.726,78.141
50.725,78.313
50.612,78.313
50.499,78.313
50.388,78.313
50.442,78.485
50.331,78.485
50.330,78.657
50.220,78.657
50.110,78.657
50.000,78.657
49.891,78.657
49.891,78.830
49.946,79.002
49.837,79.002
49.729,79.002
49.622,79.002
49.515,79.002
49.408,79.002
49.462,79.174
49.356,79.174
49.251,79.174
49.145,79.174
49.041,79.174
49.095,79.346
48.990,79.346
48.887,79.346
48.889,79.518
48.786,79.518
48.683,79.518
48.580,79.518
48.478,79.518
48.377,79.518
48.276,79.518
48.175,79.518
48.075,79.518
47.925,79.518
47.777,79.518
47.629,79.518
47.482,79.518
47.336,79.518
47.191,79.518
47.149,79.690
47.005,79.690
46.862,79.690
46.720,79.690
46.579,79.690
46.439,79.690
46.493,79.862
46.354,79.862
46.215,79.862
46.269,80.034
46.131,80.034
45.994,80.034
46.047,80.207
46.055,80.379
45.919,80.379
45.784,80.379
45.650,80.379
45.703,80.551
45.570,80.551
45.534,80.723
45.402,80.723
45.270,80.723
45.323,80.895
45.288,81.067
45.158,81.067
45.029,81.067
44.900,81.067
44.772,81.067
44.645,81.067
44.518,81.067
44.392,81.067
44.267,81.067
44.142,81.067
44.019,81.067
43.896,81.067
43.773,81.067
43.652,81.067
43.530,81.067
43.410,81.067
43.290,81.067
43.171,81.067
43.053,81.067
42.935,81.067
42.818,81.067
42.702,81.067
42.586,81.067
42.638,81.239
42.613,81.411
42.498,81.411
42.384,81.411
42.270,81.411
42.157,81.411
42.044,81.411
42.096,81.583
41.984,81.583
41.873,81.583
41.887,81.756
41.901,81.928
41.791,81.928
41.769,82.100
41.659,82.100
41.551,82.100
41.442,82.100
41.493,82.272
41.385,82.272
41.436,82.444
41.329,82.444
41.222,82.444
41.116,82.444
41.010,82.444
40.905,82.444
40.801,82.444
40.697,82.444
40.593,82.444
40.490,82.444
40.472,82.616
40.370,82.616
40.268,82.616
40.167,82.616
40.067,82.616
39.967,82.616
39.834,82.616
39.702,82.616
39.571,82.616
39.441,82.616
39.394,82.788
39.265,82.788
39.138,82.788
39.011,82.788
38.884,82.788
38.759,82.788
38.635,82.788
38.653,82.960
38.529,82.960
38.406,82.960
38.284,82.960
38.163,82.960
38.043,82.960
38.091,83.133
38.050,83.305
37.931,83.305
37.812,83.305
37.861,83.477
37.743,83.477
37.626,83.477
37.510,83.477
37.471,83.649
37.519,83.821
37.404,83.821
37.289,83.821
37.176,83.821
37.062,83.821
37.026,83.993
36.914,83.993
36.802,83.993
36.692,83.993
36.582,83.993
36.472,83.993
36.364,83.993
36.256,83.993
36.249,84.165
36.142,84.165
36.035,84.165
35.929,84.165
35.824,84.165
35.720,84.165
35.688,84.337
35.657,84.509
35.554,84.509
35.451,84.509
35.498,84.682
35.396,84.682
35.294,84.682
35.265,84.854
35.164,84.854
35.064,84.854
34.940,84.854
34.816,84.854
34.813,85.026
34.810,85.198
34.688,85.198
34.567,85.198
34.447,85.198
34.327,85.198
34.209,85.198
34.091,85.198
34.136,85.370
34.019,85.370
34.018,85.542
33.993,85.714
33.878,85.714
33.831,85.886
33.716,85.886
33.693,86.059
33.647,86.231
33.534,86.231
33.422,86.231
33.311,86.231
33.201,86.231
33.091,86.231
32.982,86.231
32.874,86.231
32.767,86.231
32.725,86.403
32.705,86.575
32.599,86.575
32.494,86.575
32.389,86.575
32.285,86.575
32.182,86.575
32.204,86.747
32.102,86.747
32.000,86.747
31.899,86.747
31.798,86.747
31.678,86.747
31.559,86.747
31.441,86.747
31.324,86.747
31.207,86.747
31.092,86.747
31.058,86.919
31.043,87.091
30.929,87.091
30.816,87.091
30.704,87.091
30.653,87.263
30.658,87.435
30.547,87.435
30.534,87.608
30.576,87.780
30.466,87.780
30.489,87.952
30.380,87.952
30.404,88.124
30.296,88.124
30.189,88.124
30.082,88.124
29.977,88.124
29.872,88.124
29.826,88.296
29.722,88.296
29.619,88.296
29.608,88.468
29.506,88.468
29.405,88.468
29.304,88.468
29.188,88.468
29.072,88.468
28.958,88.468
28.844,88.468
28.731,88.468
28.619,88.468
28.508,88.468
28.485,88.640
28.375,88.640
28.266,88.640
28.157,88.640
28.050,88.640
27.944,88.640
27.838,88.640
27.817,88.812
27.712,88.812
27.608,88.812
27.505,88.812
27.403,88.812
27.302,88.812
27.297,88.985
27.263,89.157
27.258,89.329
27.144,89.329
27.031,89.329
26.919,89.329
26.929,89.501
26.818,89.501
26.708,89.501
26.598,89.501
26.490,89.501
26.474,89.673
26.497,89.845
26.390,89.845
26.284,89.845
26.268,90.017
26.163,90.017
26.059,90.017
25.955,90.017
25.853,90.017
25.889,90.189
25.787,90.189
25.786,90.361
25.685,90.361
25.585,90.361
25.473,90.361
25.362,90.361
25.253,90.361
25.144,90.361
25.036,90.361
24.929,90.361
24.823,90.361
24.718,90.361
24.613,90.361
24.510,90.361
24.407,90.361
24.306,90.361
24.205,90.361
24.105,90.361
23.995,90.361
23.996,90.534
23.933,90.706
23.825,90.706
23.827,90.878
23.720,90.878
23.614,90.878
23.553,91.050
23.449,91.050
23.345,91.050
23.243,91.050
23.141,91.050
23.040,91.050
22.930,91.050
22.821,91.050
22.714,91.050
22.607,91.050
22.501,91.050
22.467,91.222
22.363,91.222
22.260,91.222
22.157,91.222
22.056,91.222
22.070,91.394
22.047,91.566
21.947,91.566
21.839,91.566
21.809,91.738
21.702,91.738
21.596,91.738
21.492,91.738
21.388,91.738
21.286,91.738
21.317,91.910
21.216,91.910
21.115,91.910
21.007,91.910
20.900,91.910
20.858,92.083
20.816,92.255
20.711,92.255
20.607,92.255
20.505,92.255
20.404,92.255
20.303,92.255
20.196,92.255
20.143,92.427
20.037,92.427
19.993,92.599
19.889,92.599
19.787,92.599
19.685,92.599
19.585,92.599
19.479,92.599
19.373,92.599
19.269,92.599
19.166,92.599
19.064,92.599
19.026,92.771
18.926,92.771
18.820,92.771
18.822,92.943
18.718,92.943
18.614,92.943
18.512,92.943
18.411,92.943
18.305,92.943
18.200,92.943
18.097,92.943
17.994,92.943
17.893,92.943
17.792,92.943
17.779,93.115
17.674,93.115
17.571,93.115
17.563,93.287
17.461,93.287
17.432,93.460
17.386,93.632
17.346,93.804
17.241,93.804
17.262,93.976
17.159,93.976
17.057,93.976
16.957,93.976
16.852,93.976
16.779,94.148
16.738,94.320
16.636,94.320
16.536,94.320
16.482,94.492
16.378,94.492
16.276,94.492
16.176,94.492
16.071,94.492
15.969,94.492
15.867,94.492
15.767,94.492
15.663,94.492
15.561,94.492
15.460,94.492
15.454,94.664
15.350,94.664
15.248,94.664
15.147,94.664
15.044,94.664
14.942,94.664
14.841,94.664
14.737,94.664
14.635,94.664
14.535,94.664
14.432,94.664
14.330,94.664
14.230,94.664
14.227,94.836
14.125,94.836
14.024,94.836
13.921,94.836
13.820,94.836
13.717,94.836
13.674,95.009
13.573,95.009
13.470,95.009
13.369,95.009
13.361,95.181
13.258,95.181
13.157,95.181
13.055,95.181
12.954,95.181
12.851,95.181
12.751,95.181
12.649,95.181
12.548,95.181
12.447,95.181
12.347,95.181
12.245,95.181
12.143,95.181
12.043,95.181
11.941,95.181
11.839,95.181
11.775,95.353
11.673,95.353
11.571,95.353
11.553,95.525
11.453,95.525
11.405,95.697
11.303,95.697
11.203,95.697
11.144,95.869
11.043,95.869
10.941,95.869
10.841,95.869
10.740,95.869
10.640,95.869
10.539,95.869
10.439,95.869
10.338,95.869
10.237,95.869
10.136,95.869
10.094,96.041
9.993,96.041
9.892,96.041
9.791,96.041
9.691,96.041
9.589,96.041
9.488,96.041
9.388,96.041
9.288,96.041
9.283,96.213
9.182,96.213
9.081,96.213
8.980,96.213
8.879,96.213
8.778,96.213
8.677,96.213
8.576,96.213
8.476,96.213
8.416,96.386
8.315,96.386
8.215,96.386
8.114,96.386
8.013,96.386
7.999,96.558
7.899,96.558
7.798,96.558
7.727,96.730
7.627,96.730
7.526,96.730
7.512,96.902
7.411,96.902
7.311,96.902
7.211,96.902
7.110,96.902
7.010,96.902
7.002,97.074
6.902,97.074
6.801,97.074
6.701,97.074
6.600,97.074
6.500,97.074
6.400,97.074
6.402,97.246
6.357,97.418
6.256,97.418
6.156,97.418
6.056,97.418
5.956,97.418
5.856,97.418
5.777,97.590
5.677,97.590
5.577,97.590
5.477,97.590
5.376,97.590
5.276,97.590
5.258,97.762
5.158,97.762
5.075,97.935
4.975,97.935
4.875,97.935
4.880,98.107
4.780,98.107
4.773,98.279
4.673,98.279
4.573,98.279
4.500,98.451
4.423,98.623
4.323,98.623
4.223,98.623
4.122,98.623
4.022,98.623
3.922,98.623
3.822,98.623
3.722,98.623
3.622,98.623
3.521,98.623


==> data/pr_curves/WNet3xEF-T5-odom=rot_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
99.206,21.515
99.242,22.547
99.275,23.580
99.306,24.613
99.333,25.645
98.718,26.506
98.765,27.539
98.810,28.571
98.851,29.604
98.333,30.465
98.387,31.497
98.438,32.530
98.485,33.563
98.049,34.596
98.104,35.628
98.157,36.661
97.768,37.694
97.826,38.726
97.034,39.415
96.281,40.103
96.371,41.136
96.078,42.169
95.802,43.201
95.896,44.234
95.985,45.267
95.374,46.127
94.406,46.472
93.857,47.332
93.333,48.193
93.160,49.225
92.698,50.258
92.547,51.291
91.793,51.979
91.940,53.012
91.254,53.873
91.143,54.905
90.223,55.594
89.041,55.938
88.172,56.454
87.003,56.454
86.979,57.487
86.957,58.520
86.935,59.552
86.914,60.585
85.888,60.757
85.238,61.618
84.346,62.134
83.524,62.823
82.960,63.683
81.898,63.855
80.870,64.028
80.000,64.716
79.123,65.232
78.074,65.577
77.510,66.437
76.529,66.781
75.534,66.954
74.427,67.126
73.832,67.986
72.844,68.330
71.993,69.019
71.178,69.707
70.121,69.880
69.048,69.880
68.007,69.880
67.049,70.396
66.077,70.740
65.197,71.256
64.407,71.945
63.499,72.461
62.629,72.978
61.705,73.494
60.820,74.010
59.805,74.010
58.912,74.527
57.979,75.043
57.422,75.904
56.378,76.076
55.319,76.076
54.401,76.592
53.405,76.936
52.398,77.108
51.598,77.797
50.725,78.313
49.946,79.002
48.990,79.346
47.975,79.518
46.957,79.690
45.994,80.034
45.323,80.895
44.309,81.067
43.290,81.067
42.346,81.411
41.587,82.100
40.628,82.444
39.637,82.616
38.635,82.788
37.861,83.477
36.998,83.993
36.009,84.165
35.265,84.854
34.304,85.198
33.693,86.059
32.702,86.231
31.838,86.747
30.891,87.091
30.380,87.952
29.523,88.468
28.508,88.468
27.564,88.812
26.832,89.501
25.968,90.017
25.024,90.361
24.016,90.361
23.283,91.050
22.297,91.222
21.440,91.738
20.576,92.255
19.635,92.599
18.692,92.943
17.703,93.115
17.191,93.976
16.334,94.492
15.346,94.664
14.345,94.664
13.405,95.009
12.419,95.181
11.479,95.525
10.539,95.869
9.553,96.041
8.567,96.213
7.710,96.730
6.771,97.074
5.831,97.418
4.975,97.935
4.249,98.623


==> data/pr_curves/WNet3xEF-T5-odom=rot_wa_meta.csv <==
auc,f1,eer
76.561,72.195,69.880


==> data/pr_curves/WNet3xEF-T5-odom=rot_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
100.000,2.995
100.000,3.096
100.000,3.198
100.000,3.299
100.000,3.401
100.000,3.503
100.000,3.604
100.000,3.706
100.000,3.807
100.000,3.909
98.734,3.959
98.765,4.061
98.795,4.162
98.824,4.264
98.851,4.365
98.876,4.467
98.901,4.569
98.925,4.670
98.947,4.772
98.969,4.873
98.990,4.975
99.010,5.076
99.029,5.178
99.048,5.279
99.065,5.381
99.083,5.482
99.099,5.584
99.115,5.685
99.130,5.787
99.145,5.888
99.160,5.990
99.174,6.091
99.187,6.193
99.200,6.294
99.213,6.396
99.225,6.497
99.237,6.599
99.248,6.701
99.259,6.802
99.270,6.904
99.281,7.005
99.291,7.107
99.301,7.208
99.310,7.310
99.320,7.411
99.329,7.513
99.338,7.614
99.346,7.716
99.355,7.817
99.363,7.919
99.371,8.020
99.379,8.122
99.387,8.223
99.394,8.325
99.401,8.426
99.408,8.528
99.415,8.629
99.422,8.731
99.429,8.832
99.435,8.934
99.441,9.036
99.448,9.137
99.454,9.239
99.459,9.340
99.465,9.442
99.471,9.543
99.476,9.645
99.482,9.746
99.487,9.848
99.492,9.949
99.497,10.051
99.502,10.152
99.507,10.254
99.512,10.355
99.517,10.457
99.522,10.558
99.526,10.660
99.531,10.761
99.535,10.863
99.539,10.964
99.543,11.066
99.548,11.168
99.552,11.269
99.556,11.371
99.559,11.472
99.563,11.574
99.567,11.675
99.571,11.777
99.574,11.878
99.578,11.980
99.582,12.081
99.585,12.183
99.588,12.284
99.592,12.386
99.595,12.487
99.598,12.589
99.602,12.690
99.605,12.792
99.608,12.893
99.611,12.995
99.614,13.096
99.617,13.198
99.620,13.299
99.623,13.401
99.625,13.503
99.628,13.604
99.631,13.706
99.634,13.807
99.273,13.858
99.278,13.959
99.283,14.061
99.288,14.162
99.293,14.264
98.947,14.315
98.955,14.416
98.962,14.518
98.969,14.619
98.976,14.721
98.983,14.822
98.990,14.924
98.997,15.025
99.003,15.127
99.010,15.228
99.016,15.330
99.023,15.431
99.029,15.533
99.035,15.635
99.042,15.736
99.048,15.838
99.054,15.939
99.060,16.041
99.065,16.142
99.071,16.244
99.077,16.345
99.083,16.447
99.088,16.548
99.094,16.650
99.099,16.751
99.104,16.853
99.110,16.954
99.115,17.056
99.120,17.157
99.125,17.259
99.130,17.360
99.135,17.462
99.140,17.563
99.145,17.665
99.150,17.766
99.155,17.868
99.160,17.970
99.164,18.071
99.169,18.173
99.174,18.274
99.178,18.376
99.183,18.477
99.187,18.579
98.919,18.579
98.925,18.680
98.930,18.782
98.936,18.883
98.942,18.985
98.947,19.086
98.953,19.188
98.958,19.289
98.964,19.391
98.969,19.492
98.974,19.594
98.980,19.695
98.985,19.797
98.990,19.898
98.995,20.000
99.000,20.102
99.005,20.203
99.010,20.305
99.015,20.406
99.020,20.508
99.024,20.609
99.029,20.711
99.034,20.812
99.038,20.914
99.043,21.015
99.048,21.117
99.052,21.218
98.818,21.218
98.824,21.320
98.829,21.421
98.834,21.523
98.840,21.624
98.611,21.624
98.618,21.726
98.394,21.777
98.402,21.878
98.409,21.980
98.416,22.081
98.423,22.183
98.430,22.284
98.438,22.386
98.444,22.487
98.451,22.589
98.458,22.690
98.465,22.792
98.472,22.893
98.478,22.995
98.485,23.096
98.491,23.198
98.498,23.299
98.504,23.401
98.294,23.401
98.301,23.503
98.097,23.553
98.105,23.655
97.904,23.706
97.912,23.807
97.921,23.909
97.930,24.010
97.938,24.112
97.947,24.213
97.955,24.315
97.963,24.416
97.972,24.518
97.980,24.619
97.988,24.721
97.996,24.822
98.004,24.924
98.012,25.025
97.822,25.076
97.830,25.178
97.839,25.279
97.847,25.381
97.856,25.482
97.864,25.584
97.872,25.685
97.881,25.787
97.889,25.888
97.897,25.990
97.905,26.091
97.913,26.193
97.921,26.294
97.740,26.345
97.749,26.447
97.757,26.548
97.765,26.650
97.774,26.751
97.782,26.853
97.790,26.954
97.798,27.056
97.619,27.056
97.628,27.157
97.636,27.259
97.645,27.360
97.653,27.462
97.482,27.513
97.491,27.614
97.500,27.716
97.509,27.817
97.518,27.919
97.345,27.919
97.354,28.020
97.364,28.122
97.373,28.223
97.382,28.325
97.217,28.376
97.227,28.477
97.237,28.579
97.246,28.680
97.256,28.782
97.265,28.883
97.099,28.883
97.109,28.985
97.119,29.086
97.128,29.188
97.138,29.289
96.980,29.340
96.990,29.442
97.000,29.543
97.010,29.645
97.020,29.746
97.030,29.848
97.039,29.949
97.049,30.051
96.890,30.051
96.900,30.152
96.911,30.254
96.759,30.305
96.769,30.406
96.613,30.406
96.624,30.508
96.635,30.609
96.480,30.609
96.491,30.711
96.502,30.812
96.513,30.914
96.524,31.015
96.535,31.117
96.546,31.218
96.395,31.218
96.406,31.320
96.417,31.421
96.267,31.421
96.279,31.523
96.291,31.624
96.302,31.726
96.313,31.827
96.325,31.929
96.336,32.030
96.189,32.030
96.201,32.132
96.212,32.234
96.224,32.335
96.235,32.437
96.246,32.538
96.257,32.640
96.269,32.741
96.280,32.843
96.291,32.944
96.302,33.046
96.313,33.147
96.171,33.147
96.035,33.198
96.047,33.299
96.058,33.401
95.918,33.401
95.930,33.503
95.942,33.604
95.954,33.706
95.965,33.807
95.977,33.909
95.839,33.909
95.851,34.010
95.714,34.010
95.726,34.112
95.739,34.213
95.751,34.315
95.615,34.315
95.628,34.416
95.640,34.518
95.652,34.619
95.664,34.721
95.676,34.822
95.688,34.924
95.700,35.025
95.712,35.127
95.724,35.228
95.736,35.330
95.748,35.431
95.759,35.533
95.771,35.635
95.782,35.736
95.794,35.838
95.805,35.939
95.816,36.041
95.828,36.142
95.839,36.244
95.710,36.244
95.722,36.345
95.733,36.447
95.612,36.497
95.623,36.599
95.635,36.701
95.509,36.701
95.520,36.802
95.395,36.802
95.269,36.802
95.282,36.904
95.294,37.005
95.306,37.107
95.319,37.208
95.331,37.310
95.343,37.411
95.355,37.513
95.367,37.614
95.379,37.716
95.391,37.817
95.402,37.919
95.414,38.020
95.426,38.122
95.437,38.223
95.316,38.223
95.328,38.325
95.340,38.426
95.352,38.528
95.363,38.629
95.375,38.731
95.387,38.832
95.398,38.934
95.409,39.036
95.297,39.086
95.309,39.188
95.197,39.239
95.086,39.289
95.098,39.391
94.988,39.442
95.000,39.543
95.012,39.645
95.024,39.746
94.915,39.797
94.928,39.898
94.819,39.949
94.705,39.949
94.718,40.051
94.731,40.152
94.743,40.254
94.756,40.355
94.768,40.457
94.656,40.457
94.668,40.558
94.681,40.660
94.693,40.761
94.588,40.812
94.601,40.914
94.614,41.015
94.626,41.117
94.639,41.218
94.651,41.320
94.541,41.320
94.554,41.421
94.451,41.472
94.464,41.574
94.361,41.624
94.374,41.726
94.387,41.827
94.279,41.827
94.292,41.929
94.185,41.929
94.198,42.030
94.211,42.132
94.224,42.234
94.124,42.284
94.025,42.335
94.038,42.437
93.939,42.487
93.834,42.487
93.848,42.589
93.862,42.690
93.764,42.741
93.667,42.792
93.681,42.893
93.695,42.995
93.709,43.096
93.722,43.198
93.736,43.299
93.750,43.401
93.647,43.401
93.661,43.503
93.675,43.604
93.689,43.706
93.702,43.807
93.716,43.909
93.615,43.909
93.629,44.010
93.642,44.112
93.656,44.213
93.670,44.315
93.683,44.416
93.697,44.518
93.710,44.619
93.723,44.721
93.737,44.822
93.750,44.924
93.763,45.025
93.776,45.127
93.789,45.228
93.803,45.330
93.711,45.381
93.724,45.482
93.737,45.584
93.750,45.685
93.763,45.787
93.568,45.787
93.478,45.838
93.492,45.939
93.505,46.041
93.519,46.142
93.532,46.244
93.443,46.294
93.456,46.396
93.469,46.497
93.483,46.599
93.293,46.599
93.103,46.599
93.016,46.650
93.030,46.751
93.044,46.853
93.058,46.954
93.072,47.056
92.886,47.056
92.900,47.157
92.914,47.259
92.836,47.360
92.850,47.462
92.864,47.563
92.787,47.665
92.801,47.766
92.815,47.868
92.829,47.970
92.843,48.071
92.857,48.173
92.871,48.274
92.885,48.376
92.899,48.477
92.913,48.579
92.740,48.629
92.754,48.731
92.768,48.832
92.692,48.934
92.706,49.036
92.536,49.086
92.550,49.188
92.476,49.289
92.490,49.391
92.505,49.492
92.519,49.594
92.446,49.695
92.373,49.797
92.387,49.898
92.401,50.000
92.416,50.102
92.430,50.203
92.444,50.305
92.372,50.406
92.301,50.508
92.229,50.609
92.244,50.711
92.258,50.812
92.272,50.914
92.287,51.015
92.125,51.066
92.139,51.168
91.971,51.168
91.985,51.269
92.000,51.371
92.015,51.472
92.029,51.574
92.043,51.675
91.975,51.777
91.906,51.878
91.749,51.929
91.764,52.030
91.778,52.132
91.615,52.132
91.630,52.234
91.563,52.335
91.408,52.386
91.343,52.487
91.358,52.589
91.373,52.690
91.388,52.792
91.404,52.893
91.419,52.995
91.434,53.096
91.369,53.198
91.304,53.299
91.240,53.401
91.255,53.503
91.105,53.553
91.121,53.655
91.136,53.756
91.151,53.858
91.166,53.959
91.182,54.061
91.197,54.162
91.212,54.264
91.149,54.365
91.164,54.467
91.179,54.569
91.194,54.670
91.132,54.772
91.147,54.873
91.162,54.975
91.176,55.076
91.191,55.178
91.206,55.279
91.061,55.330
91.076,55.431
90.932,55.482
90.871,55.584
90.886,55.685
90.902,55.787
90.917,55.888
90.932,55.990
90.947,56.091
90.797,56.091
90.656,56.142
90.671,56.244
90.686,56.345
90.546,56.396
90.407,56.447
90.349,56.548
90.291,56.650
90.307,56.751
90.169,56.802
90.113,56.904
89.976,56.954
89.840,57.005
89.785,57.107
89.729,57.208
89.595,57.259
89.540,57.360
89.486,57.462
89.503,57.563
89.362,57.563
89.230,57.614
89.089,57.614
89.107,57.716
89.124,57.817
88.993,57.868
89.010,57.970
88.958,58.071
88.906,58.173
88.923,58.274
88.794,58.325
88.812,58.426
88.675,58.426
88.624,58.528
88.642,58.629
88.659,58.731
88.523,58.731
88.388,58.731
88.338,58.832
88.213,58.883
88.231,58.985
88.106,59.036
87.982,59.086
87.858,59.137
87.735,59.188
87.754,59.289
87.706,59.391
87.659,59.492
87.612,59.594
87.630,59.695
87.584,59.797
87.537,59.898
87.417,59.949
87.371,60.051
87.325,60.152
87.206,60.203
87.087,60.254
86.960,60.254
86.915,60.355
86.788,60.355
86.672,60.406
86.691,60.508
86.647,60.609
86.531,60.660
86.416,60.711
86.373,60.812
86.259,60.863
86.145,60.914
86.165,61.015
86.185,61.117
86.061,61.117
85.939,61.117
85.959,61.218
85.979,61.320
85.999,61.421
85.957,61.523
85.836,61.523
85.724,61.574
85.684,61.675
85.704,61.777
85.664,61.878
85.544,61.878
85.434,61.929
85.395,62.030
85.415,62.132
85.296,62.132
85.188,62.183
85.208,62.284
85.170,62.386
85.190,62.487
85.083,62.538
84.976,62.589
84.869,62.640
84.832,62.741
84.795,62.843
84.679,62.843
84.573,62.893
84.537,62.995
84.558,63.096
84.521,63.198
84.417,63.249
84.381,63.350
84.267,63.350
84.164,63.401
84.062,63.452
84.083,63.553
83.981,63.604
84.003,63.706
84.024,63.807
83.912,63.807
83.877,63.909
83.766,63.909
83.665,63.959
83.565,64.010
83.532,64.112
83.421,64.112
83.443,64.213
83.344,64.264
83.311,64.365
83.279,64.467
83.246,64.569
83.148,64.619
83.040,64.619
83.062,64.721
83.084,64.822
82.987,64.873
82.955,64.975
82.848,64.975
82.752,65.025
82.656,65.076
82.550,65.076
82.572,65.178
82.466,65.178
82.436,65.279
82.406,65.381
82.312,65.431
82.334,65.533
82.304,65.635
82.211,65.685
82.181,65.787
82.204,65.888
82.100,65.888
82.123,65.990
82.030,66.041
82.053,66.142
81.950,66.142
81.921,66.244
81.818,66.244
81.727,66.294
81.625,66.294
81.648,66.396
81.558,66.447
81.456,66.447
81.366,66.497
81.339,66.599
81.250,66.650
81.150,66.650
81.049,66.650
80.961,66.701
80.873,66.751
80.786,66.802
80.637,66.802
80.550,66.853
80.525,66.954
80.549,67.056
80.463,67.107
80.328,67.157
80.254,67.259
80.181,67.360
80.108,67.462
80.084,67.563
80.012,67.665
79.868,67.665
79.892,67.767
79.761,67.817
79.631,67.868
79.608,67.970
79.585,68.071
79.455,68.122
79.386,68.223
79.258,68.274
79.282,68.376
79.154,68.426
79.015,68.426
79.040,68.528
78.972,68.629
78.996,68.731
78.871,68.782
78.746,68.832
78.725,68.934
78.658,69.036
78.683,69.137
78.547,69.137
78.411,69.137
78.436,69.239
78.371,69.340
78.248,69.391
78.114,69.391
77.981,69.391
78.006,69.492
77.873,69.492
77.753,69.543
77.633,69.594
77.614,69.695
77.596,69.797
77.577,69.898
77.515,70.000
77.541,70.102
77.423,70.152
77.405,70.254
77.288,70.305
77.159,70.305
77.030,70.305
76.915,70.355
76.940,70.457
76.923,70.558
76.808,70.609
76.834,70.711
76.707,70.711
76.690,70.812
76.674,70.914
76.616,71.015
76.490,71.015
76.365,71.015
76.240,71.015
76.128,71.066
76.154,71.168
76.030,71.168
75.907,71.168
75.892,71.269
75.877,71.371
75.821,71.472
75.847,71.574
75.832,71.675
75.710,71.675
75.696,71.777
75.575,71.777
75.601,71.878
75.493,71.929
75.385,71.980
75.265,71.980
75.212,72.081
75.093,72.081
75.119,72.183
75.013,72.234
75.039,72.335
74.921,72.335
74.803,72.335
74.686,72.335
74.568,72.335
74.451,72.335
74.439,72.437
74.466,72.538
74.454,72.640
74.351,72.690
74.235,72.690
74.120,72.690
74.005,72.690
73.891,72.690
73.776,72.690
73.728,72.792
73.614,72.792
73.501,72.792
73.402,72.843
73.289,72.843
73.191,72.893
73.218,72.995
73.120,73.046
73.073,73.147
72.962,73.147
72.865,73.198
72.769,73.249
72.659,73.249
72.613,73.350
72.641,73.452
72.545,73.503
72.450,73.553
72.355,73.604
72.247,73.604
72.239,73.706
72.131,73.706
72.038,73.756
71.931,73.756
71.838,73.807
71.732,73.807
71.640,73.858
71.548,73.909
71.457,73.959
71.415,74.061
71.310,74.061
71.220,74.112
71.130,74.162
71.026,74.162
70.922,74.162
70.833,74.213
70.731,74.213
70.759,74.315
70.753,74.416
70.665,74.467
70.625,74.569
70.523,74.569
70.436,74.619
70.349,74.670
70.310,74.772
70.210,74.772
70.109,74.772
69.991,74.822
69.872,74.873
69.754,74.924
69.637,74.975
69.520,75.025
69.390,75.025
69.274,75.076
69.159,75.127
69.044,75.178
68.930,75.228
68.863,75.330
68.750,75.381
68.637,75.431
68.511,75.431
68.540,75.533
68.414,75.533
68.380,75.635
68.315,75.736
68.250,75.838
68.126,75.838
68.062,75.939
67.953,75.990
67.920,76.091
67.888,76.193
67.780,76.244
67.672,76.294
67.610,76.396
67.503,76.447
67.383,76.447
67.382,76.548
67.261,76.548
67.156,76.599
67.096,76.701
66.977,76.701
66.977,76.802
66.976,76.904
66.858,76.904
66.740,76.904
66.637,76.954
66.520,76.954
66.404,76.954
66.375,77.056
66.318,77.157
66.202,77.157
66.087,77.157
65.987,77.208
65.959,77.310
65.845,77.310
65.818,77.411
65.847,77.513
65.734,77.513
65.636,77.563
65.538,77.614
65.441,77.665
65.329,77.665
65.217,77.665
65.106,77.665
64.996,77.665
64.885,77.665
64.791,77.716
64.696,77.766
64.587,77.766
64.617,77.868
64.523,77.919
64.415,77.919
64.322,77.970
64.229,78.020
64.137,78.071
64.140,78.173
64.116,78.274
64.010,78.274
63.904,78.274
63.907,78.376
63.858,78.477
63.768,78.528
63.663,78.528
63.558,78.528
63.454,78.528
63.365,78.579
63.276,78.629
63.254,78.731
63.166,78.782
63.064,78.782
62.961,78.782
62.859,78.782
62.773,78.832
62.687,78.883
62.586,78.883
62.485,78.883
62.440,78.985
62.340,78.985
62.215,78.985
62.091,78.985
61.982,79.036
61.939,79.137
61.816,79.137
61.694,79.137
61.572,79.137
61.451,79.137
61.384,79.239
61.264,79.239
61.159,79.289
61.039,79.289
60.975,79.391
60.871,79.442
60.768,79.492
60.666,79.543
60.549,79.543
60.432,79.543
60.331,79.594
60.230,79.645
60.215,79.746
60.099,79.746
60.038,79.848
59.924,79.848
59.825,79.898
59.712,79.898
59.599,79.898
59.486,79.898
59.389,79.949
59.293,80.000
59.301,80.102
59.190,80.102
59.132,80.203
59.037,80.254
58.979,80.355
58.869,80.355
58.900,80.457
58.887,80.558
58.778,80.558
58.669,80.558
58.561,80.558
58.548,80.660
58.514,80.761
58.502,80.863
58.394,80.863
58.303,80.914
58.196,80.914
58.106,80.964
58.000,80.964
57.946,81.066
57.841,81.066
57.737,81.066
57.648,81.117
57.544,81.117
57.441,81.117
57.338,81.117
57.235,81.117
57.133,81.117
57.031,81.117
56.944,81.168
56.843,81.168
56.773,81.269
56.668,81.320
56.598,81.421
56.589,81.523
56.485,81.574
56.366,81.574
56.377,81.675
56.274,81.726
56.172,81.777
56.054,81.777
55.938,81.777
55.837,81.827
55.721,81.827
55.605,81.827
55.506,81.878
55.391,81.878
55.403,81.980
55.289,81.980
55.176,81.980
55.063,81.980
54.951,81.980
54.839,81.980
54.743,82.030
54.632,82.030
54.536,82.081
54.426,82.081
54.402,82.183
54.292,82.183
54.183,82.183
54.075,82.183
53.967,82.183
53.859,82.183
53.767,82.233
53.660,82.233
53.554,82.233
53.463,82.284
53.357,82.284
53.268,82.335
53.163,82.335
53.059,82.335
52.970,82.386
52.866,82.386
52.828,82.487
52.773,82.589
52.671,82.589
52.616,82.690
52.515,82.690
52.413,82.690
52.312,82.690
52.210,82.741
52.110,82.741
52.009,82.792
51.908,82.843
51.793,82.843
51.678,82.843
51.564,82.843
51.450,82.843
51.352,82.893
51.302,82.995
51.205,83.046
51.108,83.096
51.012,83.147
50.901,83.147
50.806,83.198
50.696,83.198
50.602,83.249
50.508,83.299
50.399,83.299
50.306,83.350
50.214,83.401
50.107,83.401
50.015,83.452
49.924,83.503
49.818,83.503
49.713,83.503
49.608,83.503
49.519,83.553
49.415,83.553
49.326,83.604
49.223,83.604
49.120,83.604
49.018,83.604
48.931,83.655
48.845,83.706
48.744,83.756
48.644,83.756
48.545,83.807
48.431,83.807
48.317,83.807
48.204,83.807
48.092,83.807
47.980,83.807
47.869,83.807
47.773,83.858
47.663,83.858
47.568,83.909
47.517,84.010
47.408,84.010
47.314,84.061
47.221,84.112
47.114,84.112
47.007,84.112
46.901,84.112
46.795,84.112
46.689,84.112
46.584,84.112
46.480,84.112
46.391,84.162
46.302,84.213
46.199,84.213
46.152,84.315
46.049,84.315
45.947,84.315
45.861,84.365
45.762,84.416
45.662,84.416
45.562,84.416
45.450,84.416
45.353,84.467
45.242,84.467
45.132,84.467
45.125,84.569
45.118,84.670
45.023,84.721
44.914,84.721
44.871,84.822
44.763,84.822
44.655,84.822
44.548,84.822
44.456,84.873
44.365,84.924
44.336,85.025
44.271,85.127
44.181,85.178
44.118,85.279
44.054,85.381
43.951,85.381
43.946,85.482
43.843,85.482
43.740,85.482
43.653,85.533
43.566,85.584
43.465,85.584
43.364,85.584
43.264,85.584
43.153,85.584
43.043,85.584
42.934,85.584
42.824,85.584
42.730,85.635
42.623,85.635
42.530,85.685
42.423,85.685
42.331,85.736
42.225,85.736
42.120,85.736
42.075,85.838
41.971,85.838
41.916,85.939
41.813,85.939
41.710,85.939
41.607,85.939
41.520,85.990
41.418,85.990
41.331,86.041
41.231,86.041
41.131,86.041
41.100,86.142
40.990,86.142
40.882,86.142
40.774,86.142
40.680,86.193
40.573,86.193
40.481,86.244
40.390,86.294
40.284,86.294
40.180,86.294
40.075,86.294
39.986,86.345
39.883,86.345
39.794,86.396
39.730,86.497
39.628,86.497
39.527,86.497
39.426,86.497
39.326,86.497
39.217,86.497
39.123,86.548
39.016,86.548
38.973,86.650
38.866,86.650
38.760,86.650
38.669,86.701
38.564,86.701
38.557,86.802
38.467,86.853
38.363,86.853
38.296,86.954
38.194,86.954
38.106,87.005
38.004,87.005
37.917,87.056
37.936,87.157
37.850,87.208
37.742,87.208
37.634,87.208
37.527,87.208
37.421,87.208
37.329,87.259
37.224,87.259
37.119,87.259
37.083,87.360
37.062,87.462
36.958,87.462
36.856,87.462
36.753,87.462
36.710,87.563
36.622,87.614
36.521,87.614
36.421,87.614
36.410,87.716
36.406,87.817
36.299,87.817
36.192,87.817
36.087,87.817
35.995,87.868
35.891,87.868
35.800,87.919
35.697,87.919
35.594,87.919
35.492,87.919
35.390,87.919
35.289,87.919
35.189,87.919
35.082,87.919
34.976,87.919
34.883,87.970
34.778,87.970
34.674,87.970
34.583,88.020
34.480,88.020
34.377,88.020
34.276,88.020
34.261,88.122
34.240,88.223
34.152,88.274
34.051,88.274
33.964,88.325
33.859,88.325
33.754,88.325
33.662,88.376
33.558,88.376
33.455,88.376
33.352,88.376
33.282,88.477
33.194,88.528
33.169,88.629
33.068,88.629
33.043,88.731
32.938,88.731
32.851,88.782
32.796,88.883
32.692,88.883
32.589,88.883
32.499,88.934
32.396,88.934
32.307,88.985
32.207,88.985
32.106,88.985
32.001,88.985
31.914,89.036
31.898,89.137
31.807,89.188
31.703,89.188
31.613,89.239
31.511,89.239
31.410,89.239
31.309,89.239
31.209,89.239
31.104,89.239
31.017,89.289
30.914,89.289
30.933,89.391
30.842,89.442
30.740,89.442
30.638,89.442
30.537,89.442
30.437,89.442
30.332,89.442
30.228,89.442
30.174,89.543
30.072,89.543
29.981,89.594
29.880,89.594
29.779,89.594
29.691,89.645
29.603,89.695
29.499,89.695
29.396,89.695
29.294,89.695
29.274,89.797
29.172,89.797
29.071,89.797
28.983,89.848
28.926,89.949
28.822,89.949
28.720,89.949
28.618,89.949
28.516,89.949
28.427,90.000
28.323,90.000
28.219,90.000
28.116,90.000
28.054,90.102
27.953,90.102
27.852,90.102
27.763,90.152
27.675,90.203
27.572,90.203
27.469,90.203
27.368,90.203
27.278,90.254
27.178,90.254
27.090,90.305
27.002,90.355
26.900,90.355
26.799,90.355
26.699,90.355
26.610,90.406
26.507,90.406
26.405,90.406
26.360,90.508
26.359,90.609
26.258,90.609
26.158,90.609
26.055,90.609
25.967,90.660
25.880,90.711
25.871,90.812
25.785,90.863
25.681,90.863
25.579,90.863
25.477,90.863
25.376,90.863
25.275,90.863
25.172,90.863
25.070,90.863
24.983,90.914
24.882,90.914
24.792,90.964
24.690,90.964
24.588,90.964
24.488,90.964
24.384,90.964
24.295,91.015
24.207,91.066
24.106,91.066
24.006,91.066
23.917,91.117
23.852,91.218
23.751,91.218
23.664,91.269
23.562,91.269
23.473,91.320
23.373,91.320
23.329,91.421
23.243,91.472
23.154,91.523
23.053,91.523
22.951,91.523
22.849,91.523
22.761,91.574
22.660,91.574
22.558,91.574
22.470,91.624
22.370,91.624
22.283,91.675
22.181,91.675
22.081,91.675
21.994,91.726
21.925,91.827
21.836,91.878
21.734,91.878
21.633,91.878
21.532,91.878
21.430,91.878
21.401,91.980
21.300,91.980
21.212,92.030
21.122,92.081
21.075,92.183
20.986,92.234
20.899,92.284
20.812,92.335
20.710,92.335
20.610,92.335
20.523,92.386
20.422,92.386
20.322,92.386
20.233,92.437
20.146,92.487
20.044,92.487
19.943,92.487
19.841,92.487
19.740,92.487
19.640,92.487
19.539,92.487
19.439,92.487
19.352,92.538
19.265,92.589
19.193,92.690
19.173,92.792
19.073,92.792
18.972,92.792
18.885,92.843
18.784,92.843
18.720,92.944
18.619,92.944
18.531,92.995
18.488,93.096
18.402,93.147
18.346,93.249
18.246,93.249
18.158,93.299
18.072,93.350
17.971,93.350
17.870,93.350
17.783,93.401
17.695,93.452
17.608,93.503
17.574,93.604
17.486,93.655
17.386,93.655
17.285,93.655
17.246,93.756
17.159,93.807
17.057,93.807
16.957,93.807
16.857,93.807
16.756,93.807
16.655,93.807
16.553,93.807
16.497,93.909
16.396,93.909
16.295,93.909
16.208,93.959
16.108,93.959
16.008,93.959
15.922,94.010
15.821,94.010
15.734,94.061
15.647,94.112
15.559,94.162
15.492,94.264
15.392,94.264
15.292,94.264
15.191,94.264
15.091,94.264
14.990,94.264
14.903,94.315
14.802,94.315
14.702,94.315
14.692,94.416
14.605,94.467
14.519,94.518
14.432,94.569
14.358,94.670
14.272,94.721
14.171,94.721
14.070,94.721
13.984,94.772
13.898,94.822
13.797,94.822
13.710,94.873
13.624,94.924
13.537,94.975
13.458,95.076
13.358,95.076
13.257,95.076
13.164,95.127
13.077,95.178
12.991,95.228
12.904,95.279
12.844,95.381
12.744,95.381
12.657,95.431
12.571,95.482
12.471,95.482
12.371,95.482
12.271,95.482
12.171,95.482
12.070,95.482
11.969,95.482
11.883,95.533
11.782,95.533
11.682,95.533
11.582,95.533
11.495,95.584
11.409,95.635
11.308,95.635


==> data/pr_curves/WNet3xEF-T5-odom=rot_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
100.000,3.096
98.734,3.959
98.990,4.975
99.160,5.990
99.281,7.005
99.371,8.020
99.441,9.036
99.497,10.051
99.543,11.066
99.582,12.081
99.614,13.096
99.283,14.061
98.997,15.025
99.060,16.041
99.115,17.056
99.164,18.071
98.947,19.086
99.000,20.102
99.048,21.117
98.405,21.929
98.475,22.944
97.912,23.807
97.996,24.822
97.885,25.838
97.782,26.853
97.509,27.817
97.260,28.832
97.030,29.848
96.491,30.711
96.302,31.726
96.269,32.741
95.954,33.706
95.658,34.670
95.777,35.685
95.635,36.701
95.379,37.716
95.375,38.731
95.018,39.695
94.681,40.660
94.361,41.624
93.834,42.487
93.661,43.503
93.697,44.518
93.730,45.533
93.476,46.548
92.836,47.360
92.885,48.376
92.476,49.289
92.444,50.305
91.978,51.218
91.622,52.183
91.369,53.198
91.204,54.213
91.199,55.228
90.730,56.142
90.040,56.904
89.300,57.614
88.675,58.426
87.915,59.086
87.352,59.949
86.594,60.660
86.009,61.472
85.247,62.183
84.584,62.944
84.024,63.807
83.224,64.467
82.519,65.178
82.042,66.091
81.200,66.650
80.328,67.157
79.643,67.919
78.984,68.680
78.248,69.391
77.541,70.102
76.707,70.711
75.851,71.269
75.199,72.030
74.428,72.690
73.425,72.792
72.627,73.401
71.696,73.807
70.765,74.213
69.957,74.822
69.012,75.178
68.250,75.838
67.443,76.447
66.579,76.954
65.734,77.513
64.751,77.766
63.919,78.325
63.013,78.782
62.032,79.036
61.063,79.289
60.169,79.746
59.212,80.102
58.508,80.812
57.544,81.117
56.578,81.421
55.663,81.827
54.668,82.030
53.678,82.233
52.739,82.589
51.760,82.843
50.822,83.198
49.864,83.503
48.873,83.655
47.883,83.807
46.927,84.112
45.947,84.315
45.023,84.721
44.161,85.228
43.220,85.584
42.225,85.736
41.271,86.041
40.303,86.294
39.317,86.497
38.380,86.853
37.446,87.208
36.529,87.614
35.572,87.919
34.576,88.020
33.636,88.376
32.772,88.883
31.818,89.188
30.847,89.442
29.855,89.594
28.916,89.949
27.926,90.102
26.957,90.355
25.990,90.609
25.035,90.914
24.045,91.066
23.154,91.523
22.165,91.675
21.230,92.030
20.294,92.386
19.314,92.589
18.483,93.147
17.569,93.553
16.601,93.807
15.648,94.112
14.692,94.416
13.778,94.822
12.888,95.279
11.920,95.533


==> data/pr_curves/WNet3xEF-T5-odom=rot_wc_meta.csv <==
auc,f1,eer
78.398,73.709,73.096


==> data/pr_curves/WNet3xEF-T5-odom=rot_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
98.718,1.701
98.780,1.789
98.837,1.878
98.889,1.966
98.936,2.054
98.990,2.165
99.038,2.275
99.083,2.386
99.123,2.496
99.160,2.607
99.194,2.717
99.225,2.827
99.254,2.938
99.281,3.048
99.306,3.159
99.329,3.269
99.351,3.380
99.371,3.490
99.390,3.601
99.408,3.711
99.425,3.822
99.441,3.932
99.457,4.042
99.471,4.153
99.485,4.263
99.497,4.374
99.510,4.484
99.522,4.595
99.533,4.705
99.543,4.816
99.554,4.926
99.563,5.036
99.573,5.147
99.582,5.257
99.590,5.368
99.598,5.478
99.606,5.589
99.614,5.699
99.621,5.810
99.245,5.810
99.259,5.920
99.273,6.030
99.286,6.141
99.298,6.251
99.310,6.362
99.322,6.472
98.993,6.516
99.010,6.627
99.026,6.737
99.042,6.848
99.057,6.958
99.071,7.069
99.085,7.179
99.099,7.290
99.112,7.400
99.125,7.510
99.138,7.621
99.150,7.731
99.162,7.842
99.174,7.952
99.185,8.063
99.196,8.173
99.206,8.284
98.945,8.284
98.958,8.394
98.972,8.505
98.985,8.615
98.997,8.725
98.750,8.725
98.765,8.836
98.780,8.946
98.795,9.057
98.810,9.167
98.824,9.278
98.592,9.278
98.608,9.388
98.624,9.499
98.639,9.609
98.655,9.719
98.670,9.830
98.684,9.940
98.472,9.962
98.268,10.029
98.287,10.139
98.305,10.250
98.101,10.272
98.121,10.382
97.930,10.448
97.951,10.559
97.972,10.669
97.992,10.780
98.012,10.890
98.031,11.001
98.051,11.111
98.070,11.222
98.088,11.332
98.106,11.442
98.124,11.553
97.952,11.619
97.970,11.730
97.989,11.840
98.007,11.951
98.025,12.061
97.849,12.061
97.869,12.171
97.887,12.282
97.906,12.392
97.743,12.436
97.762,12.547
97.782,12.657
97.800,12.768
97.819,12.878
97.663,12.922
97.500,12.922
97.521,13.033
97.377,13.121
97.398,13.232
97.419,13.342
97.280,13.431
97.302,13.541
97.323,13.651
97.179,13.696
97.201,13.806
97.054,13.828
97.077,13.939
97.099,14.049
96.970,14.137
96.992,14.248
97.015,14.358
96.880,14.402
96.750,14.469
96.774,14.579
96.798,14.690
96.821,14.800
96.844,14.911
96.866,15.021
96.888,15.131
96.770,15.220
96.792,15.330
96.814,15.441
96.685,15.463
96.552,15.463
96.575,15.573
96.443,15.573
96.467,15.684
96.341,15.706
96.221,15.750
96.102,15.794
96.128,15.905
96.016,15.971
96.042,16.081
96.068,16.192
96.094,16.302
95.974,16.324
96.000,16.435
95.897,16.523
95.780,16.545
95.663,16.567
95.558,16.634
95.586,16.744
95.614,16.854
95.506,16.899
95.533,17.009
95.561,17.120
95.588,17.230
95.493,17.318
95.521,17.429
95.548,17.539
95.574,17.650
95.600,17.760
95.503,17.826
95.401,17.871
95.428,17.981
95.327,18.025
95.354,18.136
95.266,18.224
95.178,18.312
95.205,18.423
95.103,18.445
95.011,18.511
95.039,18.622
94.944,18.666
94.972,18.776
94.878,18.820
94.778,18.843
94.807,18.953
94.708,18.975
94.621,19.041
94.651,19.152
94.559,19.196
94.457,19.196
94.372,19.262
94.289,19.328
94.319,19.439
94.350,19.549
94.268,19.616
94.298,19.726
94.328,19.837
94.247,19.903
94.167,19.969
94.197,20.080
94.227,20.190
94.039,20.212
93.961,20.278
93.992,20.389
93.915,20.455
93.838,20.521
93.763,20.588
93.687,20.654
93.619,20.742
93.651,20.853
93.583,20.941
93.615,21.051
93.548,21.140
93.580,21.250
93.514,21.339
93.449,21.427
93.480,21.537
93.511,21.648
93.542,21.758
93.573,21.869
93.402,21.891
93.340,21.979
93.277,22.068
93.216,22.156
93.154,22.244
93.186,22.355
93.217,22.465
93.047,22.465
93.078,22.576
93.110,22.686
93.051,22.774
92.889,22.797
92.735,22.841
92.768,22.951
92.800,23.062
92.832,23.172
92.687,23.238
92.632,23.327
92.576,23.415
92.609,23.526
92.641,23.636
92.481,23.636
92.513,23.746
92.367,23.791
92.400,23.901
92.347,23.989
92.379,24.100
92.411,24.210
92.443,24.321
92.391,24.409
92.256,24.475
92.116,24.520
92.066,24.608
92.099,24.718
92.049,24.807
92.000,24.895
92.033,25.006
91.903,25.072
91.935,25.182
91.968,25.293
92.000,25.403
91.873,25.469
91.825,25.558
91.858,25.668
91.890,25.779
91.850,25.889
91.810,26.000
91.686,26.066
91.647,26.176
91.525,26.243
91.488,26.353
91.367,26.419
91.400,26.530
91.433,26.640
91.465,26.751
91.497,26.861
91.529,26.972
91.561,27.082
91.592,27.192
91.556,27.303
91.519,27.413
91.550,27.524
91.581,27.634
91.545,27.745
91.576,27.855
91.540,27.966
91.505,28.076
91.535,28.186
91.565,28.297
91.447,28.341
91.412,28.452
91.378,28.562
91.344,28.672
91.374,28.783
91.341,28.893
91.371,29.004
91.401,29.114
91.367,29.225
91.397,29.335
91.364,29.446
91.393,29.556
91.275,29.578
91.242,29.689
91.272,29.799
91.155,29.821
91.184,29.932
91.214,30.042
91.110,30.108
91.012,30.197
90.909,30.263
90.939,30.373
90.819,30.373
90.718,30.440
90.689,30.550
90.719,30.660
90.749,30.771
90.720,30.881
90.750,30.992
90.780,31.102
90.810,31.213
90.839,31.323
90.868,31.434
90.898,31.544
90.926,31.655
90.834,31.743
90.863,31.853
90.892,31.964
90.801,32.052
90.711,32.140
90.740,32.251
90.650,32.339
90.623,32.450
90.535,32.538
90.508,32.649
90.482,32.759
90.511,32.869
90.485,32.980
90.459,33.090
90.433,33.201
90.462,33.311
90.436,33.422
90.351,33.510
90.326,33.620
90.355,33.731
90.330,33.841
90.306,33.952
90.222,34.040
90.198,34.151
90.111,34.217
90.087,34.327
90.064,34.438
90.092,34.548
90.121,34.659
90.040,34.747
90.068,34.858
90.046,34.968
89.943,34.968
89.921,35.078
89.949,35.189
89.865,35.255
89.764,35.255
89.742,35.366
89.665,35.454
89.694,35.564
89.617,35.653
89.646,35.763
89.564,35.829
89.593,35.940
89.621,36.050
89.600,36.161
89.629,36.271
89.657,36.382
89.636,36.492
89.556,36.558
89.482,36.647
89.462,36.757
89.443,36.868
89.364,36.934
89.392,37.044
89.314,37.111
89.183,37.155
89.212,37.265
89.193,37.376
89.053,37.376
88.976,37.442
89.005,37.552
88.877,37.597
88.860,37.707
88.785,37.773
88.716,37.862
88.648,37.950
88.632,38.061
88.661,38.171
88.645,38.281
88.673,38.392
88.657,38.502
88.590,38.591
88.473,38.657
88.502,38.767
88.531,38.878
88.415,38.944
88.444,39.055
88.379,39.143
88.314,39.231
88.250,39.320
88.235,39.430
88.264,39.541
88.201,39.629
88.186,39.739
88.215,39.850
88.201,39.960
88.072,39.960
88.101,40.071
88.087,40.181
88.025,40.269
88.012,40.380
87.890,40.402
87.829,40.490
87.715,40.535
87.703,40.645
87.643,40.733
87.630,40.844
87.571,40.932
87.512,41.021
87.500,41.131
87.441,41.219
87.383,41.308
87.325,41.396
87.268,41.484
87.257,41.595
87.286,41.705
87.171,41.727
87.201,41.838
87.190,41.948
87.219,42.059
87.249,42.169
87.238,42.280
87.182,42.368
87.126,42.456
87.116,42.567
87.105,42.677
87.135,42.788
87.079,42.876
87.069,42.987
86.964,43.031
86.866,43.097
86.761,43.141
86.708,43.230
86.655,43.318
86.546,43.340
86.432,43.340
86.462,43.450
86.453,43.561
86.483,43.671
86.431,43.760
86.330,43.804
86.279,43.892
86.184,43.958
86.134,44.047
86.034,44.091
85.985,44.179
85.935,44.268
85.885,44.356
85.836,44.444
85.787,44.533
85.739,44.621
85.636,44.643
85.587,44.732
85.540,44.820
85.444,44.864
85.397,44.953
85.308,45.019
85.267,45.129
85.262,45.240
85.181,45.328
85.081,45.350
85.112,45.461
85.072,45.571
85.068,45.681
85.064,45.792
85.094,45.902
85.008,45.969
85.039,46.079
85.000,46.190
84.961,46.300
84.958,46.410
84.954,46.521
84.916,46.631
84.878,46.742
84.874,46.852
84.836,46.963
84.833,47.073
84.750,47.139
84.713,47.250
84.676,47.360
84.594,47.427
84.558,47.537
84.522,47.647
84.519,47.758
84.483,47.868
84.403,47.935
84.329,48.023
84.294,48.133
84.259,48.244
84.290,48.354
84.287,48.465
84.209,48.531
84.092,48.575
83.969,48.597
83.898,48.686
83.897,48.796
83.895,48.907
83.775,48.929
83.774,49.039
83.703,49.127
83.671,49.238
83.670,49.348
83.595,49.415
83.594,49.525
83.563,49.636
83.593,49.746
83.488,49.812
83.364,49.812
83.247,49.834
83.137,49.879
83.070,49.967
82.955,49.989
82.852,50.055
82.823,50.166
82.721,50.232
82.722,50.342
82.621,50.409
82.593,50.519
82.529,50.607
82.465,50.696
82.437,50.806
82.326,50.828
82.227,50.895
82.200,51.005
82.173,51.116
82.205,51.226
82.101,51.270
81.992,51.292
81.882,51.314
81.773,51.336
81.777,51.447
81.751,51.557
81.637,51.557
81.612,51.668
81.505,51.690
81.411,51.756
81.311,51.800
81.252,51.889
81.194,51.977
81.136,52.065
81.044,52.132
80.987,52.220
80.882,52.242
80.915,52.353
80.818,52.397
80.727,52.463
80.733,52.573
80.677,52.662
80.574,52.684
80.485,52.750
80.397,52.816
80.302,52.861
80.248,52.949
80.147,52.971
80.093,53.059
80.040,53.148
79.954,53.214
79.901,53.302
79.934,53.413
79.941,53.523
79.888,53.612
79.869,53.722
79.849,53.833
79.765,53.899
79.746,54.009
79.694,54.098
79.643,54.186
79.624,54.296
79.631,54.407
79.510,54.429
79.459,54.517
79.409,54.606
79.359,54.694
79.309,54.782
79.228,54.849
79.147,54.915
79.098,55.003
79.049,55.092
79.057,55.202
78.946,55.246
78.835,55.290
78.818,55.401
78.827,55.511
78.748,55.578
78.701,55.666
78.623,55.732
78.514,55.776
78.443,55.865
78.328,55.887
78.221,55.931
78.100,55.931
78.024,55.997
77.948,56.064
77.934,56.174
77.897,56.285
77.907,56.395
77.795,56.417
77.781,56.528
77.768,56.638
77.657,56.660
77.590,56.748
77.553,56.859
77.487,56.947
77.421,57.036
77.386,57.146
77.396,57.256
77.331,57.345
77.236,57.411
77.128,57.433
77.064,57.522
76.957,57.544
76.894,57.632
76.860,57.742
76.761,57.787
76.772,57.897
76.761,58.008
76.663,58.052
76.551,58.052
76.453,58.096
76.392,58.184
76.331,58.273
76.270,58.361
76.210,58.449
76.114,58.493
76.054,58.582
75.994,58.670
75.935,58.759
75.840,58.803
75.753,58.869
75.660,58.913
75.601,59.002
75.572,59.112
75.542,59.222
75.450,59.267
75.365,59.333
75.308,59.421
75.279,59.532
75.174,59.532
75.118,59.620
75.014,59.620
74.910,59.620
74.882,59.731
74.800,59.797
74.690,59.841
74.608,59.907
74.581,60.018
74.528,60.106
74.474,60.194
74.372,60.194
74.319,60.283
74.266,60.371
74.187,60.437
74.201,60.548
74.122,60.614
74.009,60.636
73.984,60.747
73.872,60.769
73.794,60.835
73.717,60.901
73.639,60.968
73.562,61.034
73.452,61.056
73.335,61.056
73.233,61.100
73.184,61.188
73.135,61.277
73.033,61.321
72.985,61.409
72.877,61.431
72.829,61.520
72.723,61.542
72.675,61.630
72.576,61.674
72.510,61.763
72.445,61.851
72.347,61.895
72.345,62.006
72.281,62.094
72.217,62.182
72.113,62.205
72.111,62.315
72.073,62.425
71.970,62.448
71.875,62.492
71.838,62.602
71.801,62.713
71.706,62.757
71.670,62.867
71.576,62.911
71.540,63.022
71.539,63.132
71.503,63.243
71.486,63.353
71.468,63.464
71.432,63.574
71.468,63.685
71.485,63.795
71.425,63.883
71.390,63.994
71.425,64.104
71.443,64.215
71.443,64.325
71.460,64.436
71.477,64.546
71.460,64.657
71.495,64.767
71.495,64.877
71.495,64.988
71.436,65.076
71.418,65.187
71.418,65.297
71.418,65.408
71.453,65.518
71.487,65.628
71.487,65.739
71.453,65.849
71.452,65.960
71.435,66.070
71.452,66.181
71.469,66.291
71.469,66.402
71.469,66.512
71.452,66.622
71.418,66.733
71.402,66.843
71.321,66.910
71.288,67.020
71.288,67.131
71.305,67.241
71.248,67.329
71.232,67.440
71.176,67.528
71.143,67.639
71.111,67.749
71.055,67.837
71.039,67.948
70.984,68.036
70.883,68.080
70.829,68.169
70.813,68.279
70.798,68.390
70.767,68.500
70.713,68.588
70.659,68.677
70.644,68.787
70.614,68.898
70.583,69.008
70.507,69.074
70.403,69.097
70.350,69.185
70.321,69.295
70.253,69.384
70.163,69.450
70.067,69.494
70.000,69.583
69.949,69.671
69.951,69.781
69.856,69.825
69.768,69.892
69.718,69.980
69.721,70.091
69.656,70.179
69.562,70.223
69.513,70.311
69.449,70.400
69.400,70.488
69.373,70.599
69.281,70.643
69.232,70.731
69.184,70.820
69.093,70.864
69.082,70.974
69.056,71.085
68.952,71.085
68.890,71.173
68.807,71.239
68.782,71.350
68.680,71.350
68.576,71.394
68.581,71.504
68.479,71.504
68.419,71.593
68.394,71.703
68.335,71.791
68.275,71.880
68.168,71.902
68.109,71.990
68.050,72.079
67.971,72.145
67.892,72.211
67.834,72.300
67.735,72.344
67.637,72.388
67.532,72.410
67.455,72.476
67.433,72.587
67.397,72.697
67.389,72.808
67.313,72.874
67.210,72.896
67.134,72.962
67.032,72.984
66.923,72.984
66.815,72.984
66.761,73.073
66.767,73.183
66.714,73.271
66.660,73.360
66.573,73.426
66.487,73.492
66.434,73.581
66.348,73.647
66.263,73.713
66.211,73.802
66.146,73.890
66.041,73.890
65.977,73.978
65.887,74.023
65.803,74.089
65.798,74.199
65.689,74.221
65.639,74.310
65.589,74.398
65.487,74.398
65.406,74.464
65.298,74.486
65.249,74.575
65.201,74.663
65.120,74.729
65.072,74.818
65.068,74.928
65.020,75.017
64.915,75.039
64.817,75.083
64.713,75.105
64.634,75.171
64.524,75.171
64.414,75.171
64.318,75.215
64.222,75.260
64.146,75.326
64.051,75.370
63.943,75.370
63.835,75.370
63.735,75.392
63.641,75.436
63.548,75.480
63.523,75.591
63.431,75.635
63.339,75.679
63.284,75.768
63.179,75.768
63.088,75.812
62.979,75.834
62.889,75.878
62.781,75.900
62.698,75.966
62.616,76.033
62.516,76.077
62.452,76.165
62.371,76.231
62.266,76.254
62.185,76.320
62.080,76.342
61.976,76.364
61.878,76.408
61.775,76.430
61.725,76.519
61.629,76.563
61.533,76.607
61.431,76.629
61.371,76.717
61.294,76.784
61.246,76.872
61.152,76.916
61.045,76.916
60.969,76.983
60.876,77.027
60.801,77.093
60.709,77.137
60.604,77.137
60.506,77.159
60.415,77.203
60.307,77.226
60.251,77.314
60.196,77.402
60.089,77.424
60.051,77.535
59.997,77.623
59.891,77.645
59.864,77.756
59.810,77.844
59.705,77.866
59.608,77.910
59.528,77.977
59.424,77.999
59.321,78.021
59.243,78.087
59.133,78.087
59.055,78.153
58.954,78.175
58.876,78.242
58.783,78.286
58.675,78.286
58.599,78.352
58.500,78.374
58.407,78.418
58.309,78.440
58.210,78.463
58.119,78.507
58.036,78.573
57.932,78.573
57.900,78.683
57.794,78.706
57.695,78.750
57.597,78.794
57.516,78.860
57.451,78.949
57.370,79.015
57.273,79.059
57.173,79.059
57.109,79.147
57.029,79.214
56.934,79.258
56.833,79.280
56.725,79.280
56.625,79.302
56.531,79.346
56.454,79.412
56.348,79.412
56.272,79.479
56.173,79.501
56.121,79.589
56.046,79.655
55.942,79.655
55.858,79.722
55.753,79.744
55.670,79.810
55.612,79.898
55.515,79.943
55.433,80.009
55.330,80.031
55.234,80.075
55.138,80.119
55.043,80.163
54.942,80.186
54.894,80.274
54.793,80.296
54.738,80.384
54.660,80.451
54.554,80.451
54.454,80.473
54.362,80.517
54.264,80.539
54.211,80.627
54.135,80.694
54.044,80.738
53.940,80.738
53.865,80.804
53.836,80.915
53.733,80.915
53.637,80.959
53.555,81.025
53.460,81.069
53.364,81.113
53.263,81.135
53.162,81.158
53.112,81.246
53.033,81.312
52.939,81.356
52.847,81.400
52.748,81.423
52.670,81.489
52.572,81.511
52.495,81.577
52.440,81.666
52.349,81.710
52.273,81.776
52.170,81.798
52.067,81.798
51.985,81.864
51.882,81.886
51.780,81.909
51.679,81.931
51.599,81.997
51.547,82.085
51.453,82.129
51.402,82.218
51.302,82.240
51.210,82.284
51.132,82.350
51.054,82.417
50.956,82.439
50.865,82.483
50.761,82.483
50.658,82.483
50.562,82.527
50.479,82.593
50.377,82.593
50.276,82.593
50.195,82.660
50.174,82.770
50.073,82.792
49.993,82.858
49.894,82.880
49.801,82.925
49.709,82.969
49.617,83.013
49.513,83.013
49.422,83.057
49.318,83.057
49.215,83.079
49.112,83.101
49.017,83.146
48.922,83.190
48.820,83.190
48.765,83.278
48.684,83.344
48.584,83.344
48.491,83.389
48.398,83.433
48.300,83.455
48.202,83.477
48.097,83.477
48.007,83.521
47.903,83.521
47.801,83.543
47.724,83.609
47.648,83.676
47.546,83.676
47.452,83.720
47.377,83.786
47.277,83.786
47.196,83.852
47.097,83.875
46.999,83.897
46.901,83.919
46.810,83.963
46.732,84.029
46.654,84.095
46.552,84.095
46.498,84.184
46.422,84.250
46.320,84.250
46.220,84.272
46.168,84.361
46.075,84.405
45.983,84.449
45.903,84.515
45.805,84.537
45.701,84.537
45.599,84.559
45.497,84.581
45.486,84.692
45.385,84.714
45.283,84.714
45.183,84.736
45.082,84.736
44.989,84.780
44.908,84.846
44.833,84.913
44.729,84.913
44.638,84.957
44.559,85.023
44.457,85.045
44.356,85.067
44.256,85.089
44.162,85.134
44.069,85.178
43.969,85.200
43.894,85.266
43.795,85.288
43.698,85.310
43.618,85.377
43.516,85.399
43.415,85.421
43.337,85.487
43.280,85.575
43.203,85.642
43.121,85.708
43.044,85.774
42.952,85.818
42.854,85.841
42.763,85.885
42.738,85.995
42.637,86.017
42.547,86.061
42.445,86.061
42.367,86.128
42.274,86.172
42.175,86.194
42.098,86.260
41.994,86.260
41.903,86.304
41.801,86.326
41.711,86.371
41.611,86.393
41.517,86.437
41.463,86.525
41.364,86.547
41.264,86.547
41.160,86.547
41.058,86.569
40.957,86.592
40.867,86.636
40.773,86.680
40.672,86.680
40.573,86.702
40.480,86.746
40.382,86.768
40.306,86.835
40.202,86.835
40.112,86.879
40.012,86.901
39.911,86.901
39.818,86.945
39.720,86.967
39.622,86.989
39.530,87.033
39.430,87.055
39.340,87.100
39.240,87.122
39.147,87.166
39.048,87.188
38.999,87.276
38.901,87.298
38.798,87.298
38.708,87.343
38.606,87.343
38.522,87.409
38.429,87.453
38.331,87.475
38.253,87.541
38.152,87.564
38.075,87.630
37.984,87.674
37.885,87.696
37.787,87.718
37.686,87.718
37.595,87.762
37.492,87.762
37.392,87.784
37.292,87.806
37.194,87.829
37.101,87.873
37.004,87.895
36.928,87.961
36.828,87.983
36.727,87.983
36.628,88.005
36.535,88.049
36.438,88.072
36.335,88.072
36.260,88.138
36.160,88.160
36.061,88.182
35.961,88.182
35.884,88.248
35.784,88.270
35.693,88.315
35.592,88.315
35.490,88.315
35.390,88.315
35.289,88.337
35.190,88.359
35.114,88.425
35.024,88.469
34.926,88.491
34.849,88.558
34.772,88.624
34.673,88.646
34.574,88.668
34.481,88.712
34.381,88.712
34.281,88.734
34.179,88.734
34.140,88.845
34.041,88.867
33.943,88.889
33.852,88.933
33.752,88.955
33.654,88.977
33.553,88.977
33.452,88.977
33.375,89.044
33.276,89.066
33.177,89.088
33.076,89.088
32.976,89.088
32.877,89.110
32.778,89.132
32.728,89.220
32.628,89.220
32.525,89.220
32.424,89.220
32.333,89.264
32.233,89.264
32.141,89.309
32.042,89.331
31.943,89.353
31.854,89.397
31.762,89.441
31.671,89.485
31.570,89.485
31.472,89.507
31.370,89.507
31.268,89.507
31.170,89.529
31.069,89.529
30.978,89.574
30.876,89.574
30.779,89.596
30.687,89.640
30.588,89.662
30.497,89.706
30.407,89.750
30.308,89.772
30.217,89.817
30.116,89.817
30.017,89.839
29.926,89.883
29.835,89.927
29.745,89.971
29.654,90.015
29.556,90.038
29.456,90.060
29.357,90.082
29.259,90.104
29.160,90.126
29.061,90.148
28.963,90.170
28.872,90.214
28.774,90.236
28.676,90.258
28.576,90.281
28.478,90.303
28.380,90.325
28.280,90.325
28.179,90.325
28.081,90.347
27.982,90.369
27.884,90.391
27.785,90.413
27.695,90.457
27.594,90.457
27.494,90.457
27.393,90.457
27.294,90.479
27.216,90.546
27.135,90.612
27.035,90.612
26.937,90.634
26.836,90.634
26.746,90.678
26.645,90.678
26.547,90.700
26.446,90.700
26.347,90.722
26.249,90.744
26.150,90.767
26.052,90.789
25.961,90.833
25.860,90.833
25.760,90.833
25.661,90.855
25.614,90.943
25.516,90.965
25.426,91.009
25.327,91.032
25.230,91.054
25.139,91.098
25.038,91.098
24.947,91.142
24.849,91.164


==> data/pr_curves/WNet3xEF-T5-odom=rot_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
98.718,1.701
99.160,2.607
99.390,3.601
99.522,4.595
99.608,5.611
98.993,6.516
99.125,7.510
98.972,8.505
98.618,9.454
98.109,10.316
98.088,11.332
97.895,12.326
97.394,13.210
96.970,14.137
96.893,15.154
96.102,15.794
95.558,16.634
95.574,17.650
95.011,18.511
94.384,19.306
94.051,20.256
93.542,21.118
93.190,22.068
92.781,22.995
92.406,23.923
91.980,24.829
91.909,25.845
91.465,26.751
91.551,27.767
91.368,28.761
91.266,29.777
90.707,30.616
90.915,31.610
90.535,32.538
90.357,33.532
90.081,34.504
89.715,35.454
89.631,36.470
89.193,37.376
88.678,38.237
88.347,39.187
88.081,40.159
87.506,40.998
87.190,41.948
87.058,42.942
86.469,43.760
85.775,44.489
85.216,45.328
84.961,46.300
84.646,47.250
84.241,48.178
83.786,49.083
83.168,49.879
82.512,50.652
81.773,51.336
81.087,52.087
80.397,52.816
79.849,53.656
79.453,54.584
78.805,55.357
78.017,55.975
77.530,56.859
76.894,57.632
76.233,58.383
75.557,59.134
74.800,59.797
74.148,60.570
73.291,61.100
72.496,61.719
71.882,62.514
71.453,63.419
71.460,64.436
71.432,65.452
71.490,66.468
71.232,67.440
70.785,68.345
70.339,69.251
69.723,70.046
69.116,70.842
68.427,71.571
67.757,72.322
67.005,72.984
66.296,73.691
65.576,74.398
64.842,75.083
63.883,75.370
62.991,75.834
62.125,76.342
61.243,76.828
60.317,77.226
59.622,77.954
58.675,78.286
57.766,78.706
56.925,79.258
56.002,79.655
55.128,80.141
54.251,80.627
53.372,81.113
52.480,81.577
51.590,82.041
50.692,82.483
49.801,82.947
48.827,83.190
47.879,83.521
46.959,83.919
46.081,84.405
45.135,84.736
44.206,85.112
43.296,85.531
42.445,86.061
41.517,86.437
40.552,86.702
39.600,87.011
38.655,87.343
37.726,87.718
36.760,87.983
35.800,88.270
34.840,88.558
33.895,88.889
32.917,89.110
31.946,89.353
30.968,89.574
30.009,89.861
29.050,90.148
28.069,90.347
27.105,90.612
26.115,90.767
25.171,91.098


==> data/pr_curves/WNet3xEF-T5-odom=rot_wd_meta.csv <==
auc,f1,eer
72.523,70.056,69.825


==> data/pr_curves/WNet3xEF-T5-odom=rot_wp.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
75.000,0.304
77.778,0.354
80.000,0.405
81.818,0.455
83.333,0.506
84.615,0.557
85.714,0.607
86.667,0.658
87.500,0.709
88.235,0.759
88.889,0.810
89.474,0.860
90.000,0.911
90.476,0.962
90.909,1.012
91.304,1.063
91.667,1.113
92.000,1.164
92.308,1.215
92.593,1.265
92.857,1.316
93.103,1.366
93.333,1.417
93.548,1.468
90.625,1.468
90.909,1.518
91.176,1.569
91.429,1.619
91.667,1.670
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
93.333,2.126
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
92.982,2.682
93.103,2.733
93.220,2.783
93.333,2.834
93.443,2.885
93.548,2.935
93.651,2.986
93.750,3.036
93.846,3.087
92.424,3.087
91.045,3.087
91.176,3.138
91.304,3.188
91.429,3.239
90.141,3.239
90.278,3.289
89.041,3.289
89.189,3.340
89.333,3.391
89.474,3.441
89.610,3.492
89.744,3.543
88.608,3.543
88.750,3.593
88.889,3.644
89.024,3.694
89.157,3.745
89.286,3.796
89.412,3.846
89.535,3.897
89.655,3.947
89.773,3.998
89.888,4.049
90.000,4.099
90.110,4.150
90.217,4.200
90.323,4.251
90.426,4.302
90.526,4.352
90.625,4.403
90.722,4.453
90.816,4.504
90.909,4.555
91.000,4.605
91.089,4.656
91.176,4.706
90.291,4.706
90.385,4.757
90.476,4.808
90.566,4.858
90.654,4.909
90.741,4.960
90.909,5.061
91.071,5.162
91.228,5.263
91.379,5.364
91.525,5.466
91.667,5.567
91.803,5.668
91.935,5.769
92.063,5.870
92.188,5.972
91.538,6.022
91.667,6.123
91.791,6.225
91.912,6.326
92.029,6.427
92.143,6.528
92.254,6.630
91.667,6.680
91.034,6.680
90.476,6.731
89.865,6.731
89.333,6.781
88.816,6.832
88.961,6.933
89.103,7.034
88.535,7.034
88.050,7.085
87.500,7.085
87.654,7.186
87.805,7.287
87.952,7.389
88.095,7.490
88.235,7.591
88.372,7.692
88.506,7.794
88.636,7.895
88.764,7.996
88.889,8.097
89.011,8.198
89.130,8.300
89.247,8.401
89.362,8.502
89.474,8.603
89.583,8.704
89.691,8.806
89.796,8.907
89.899,9.008
90.000,9.109
90.099,9.211
90.196,9.312
90.291,9.413
90.385,9.514
90.476,9.615
90.566,9.717
90.654,9.818
90.741,9.919
90.826,10.020
90.909,10.121
90.991,10.223
91.071,10.324
91.150,10.425
90.789,10.476
90.870,10.577
90.948,10.678
91.026,10.779
91.102,10.881
90.756,10.931
90.833,11.032
90.909,11.134
90.984,11.235
90.650,11.285
90.726,11.387
90.361,11.387
90.438,11.488
90.079,11.488
90.157,11.589
90.234,11.690
89.922,11.741
90.000,11.842
90.076,11.943
90.152,12.045
90.226,12.146
90.299,12.247
90.000,12.298
90.074,12.399
90.146,12.500
90.217,12.601
90.288,12.702
90.000,12.753
90.071,12.854
90.141,12.955
90.210,13.057
90.278,13.158
90.345,13.259
90.411,13.360
90.102,13.360
89.796,13.360
89.865,13.462
89.933,13.563
89.632,13.563
89.701,13.664
89.769,13.765
89.836,13.866
89.902,13.968
89.968,14.069
90.032,14.170
90.096,14.271
90.159,14.372
89.905,14.423
89.969,14.524
90.031,14.626
89.752,14.626
89.506,14.676
89.571,14.777
89.297,14.777
89.362,14.879
89.426,14.980
89.489,15.081
89.552,15.182
89.614,15.283
89.349,15.283
89.412,15.385
89.474,15.486
89.535,15.587
89.595,15.688
89.655,15.789
89.714,15.891
89.773,15.992
89.831,16.093
89.888,16.194
89.636,16.194
89.385,16.194
89.444,16.296
89.503,16.397
89.560,16.498
89.617,16.599
89.674,16.700
89.459,16.751
89.218,16.751
89.276,16.852
89.333,16.953
89.096,16.953
89.153,17.055
88.918,17.055
88.976,17.156
89.034,17.257
89.091,17.358
89.147,17.460
89.203,17.561
89.258,17.662
89.059,17.713
89.114,17.814
89.169,17.915
89.223,18.016
89.277,18.117
89.330,18.219
89.383,18.320
89.435,18.421
89.487,18.522
89.538,18.623
89.588,18.725
89.398,18.775
89.448,18.877
89.499,18.978
89.311,19.028
89.362,19.130
89.176,19.180
89.227,19.281
89.277,19.383
89.327,19.484
89.120,19.484
88.915,19.484
88.736,19.534
88.532,19.534
88.584,19.636
88.636,19.737
88.688,19.838
88.739,19.939
88.789,20.040
88.839,20.142
88.641,20.142
88.692,20.243
88.742,20.344
88.791,20.445
88.596,20.445
88.403,20.445
88.453,20.547
88.503,20.648
88.337,20.698
88.387,20.800
88.437,20.901
88.273,20.951
88.323,21.053
88.136,21.053
88.186,21.154
88.235,21.255
88.050,21.255
87.891,21.306
87.708,21.306
87.759,21.407
87.810,21.508
87.629,21.508
87.680,21.609
87.500,21.609
87.551,21.711
87.602,21.812
87.652,21.913
87.500,21.964
87.324,21.964
87.375,22.065
87.425,22.166
87.475,22.267
87.302,22.267
87.352,22.368
87.402,22.470
87.230,22.470
87.280,22.571
87.329,22.672
87.184,22.723
87.234,22.824
87.283,22.925
87.332,23.026
87.381,23.128
87.429,23.229
87.262,23.229
87.311,23.330
87.358,23.431
87.218,23.482
87.266,23.583
87.103,23.583
87.151,23.684
87.199,23.785
87.061,23.836
87.109,23.937
86.972,23.988
86.813,23.988
86.861,24.089
86.909,24.190
86.957,24.291
86.823,24.342
86.871,24.443
86.738,24.494
86.786,24.595
86.631,24.595
86.679,24.696
86.549,24.747
86.396,24.747
86.444,24.848
86.491,24.949
86.538,25.051
86.387,25.051
86.435,25.152
86.482,25.253
86.528,25.354
86.379,25.354
86.254,25.405
86.301,25.506
86.348,25.607
86.395,25.709
86.271,25.759
86.318,25.860
86.364,25.962
86.218,25.962
86.265,26.063
86.120,26.063
86.167,26.164
86.023,26.164
86.070,26.265
86.116,26.366
86.161,26.468
86.020,26.468
86.066,26.569
86.111,26.670
86.156,26.771
86.201,26.872
86.246,26.974
86.107,26.974
86.151,27.075
86.013,27.075
86.058,27.176
85.920,27.176
85.783,27.176
85.828,27.277
85.873,27.379
85.737,27.379
85.601,27.379
85.647,27.480
85.692,27.581
85.737,27.682
85.781,27.783
85.647,27.783
85.692,27.885
85.736,27.986
85.604,27.986
85.648,28.087
85.692,28.188
85.583,28.239
85.452,28.239
85.321,28.239
85.191,28.239
85.236,28.340
85.281,28.441
85.325,28.543
85.370,28.644
85.241,28.644
85.135,28.694
85.180,28.796
85.075,28.846
85.119,28.947
85.163,29.049
85.207,29.150
85.081,29.150
84.978,29.200
85.022,29.302
85.066,29.403
85.109,29.504
85.153,29.605
85.196,29.706
85.239,29.808
85.116,29.808
85.159,29.909
85.057,29.960
85.100,30.061
84.979,30.061
85.021,30.162
84.922,30.213
84.965,30.314
85.007,30.415
85.049,30.516
85.091,30.617
85.133,30.719
85.175,30.820
85.056,30.820
85.097,30.921
84.979,30.921
85.021,31.022
85.062,31.123
84.945,31.123
84.986,31.225
85.027,31.326
85.068,31.427
84.973,31.478
85.014,31.579
85.054,31.680
85.095,31.781
85.135,31.883
85.020,31.883
85.061,31.984
84.966,32.034
84.873,32.085
84.913,32.186
84.800,32.186
84.707,32.237
84.748,32.338
84.788,32.439
84.697,32.490
84.737,32.591
84.646,32.642
84.535,32.642
84.424,32.642
84.334,32.692
84.245,32.743
84.156,32.794
84.047,32.794
84.088,32.895
84.000,32.945
83.892,32.945
83.784,32.945
83.676,32.945
83.718,33.047
83.653,33.148
83.546,33.148
83.439,33.148
83.482,33.249
83.418,33.350
83.460,33.451
83.354,33.451
83.396,33.553
83.291,33.553
83.187,33.553
83.229,33.654
83.167,33.755
83.064,33.755
83.002,33.856
82.900,33.856
82.942,33.957
82.882,34.059
82.924,34.160
82.822,34.160
82.864,34.261
82.763,34.261
82.582,34.312
82.625,34.413
82.667,34.514
82.709,34.615
82.750,34.717
82.792,34.818
82.614,34.868
82.656,34.970
82.697,35.071
82.521,35.121
82.562,35.223
82.506,35.324
82.547,35.425
82.588,35.526
82.532,35.628
82.477,35.729
82.421,35.830
82.462,35.931
82.271,35.931
82.312,36.032
82.143,36.083
82.184,36.184
82.225,36.285
82.037,36.285
81.984,36.387
81.798,36.387
81.839,36.488
81.787,36.589
81.736,36.690
81.685,36.791
81.726,36.893
81.767,36.994
81.808,37.095
81.849,37.196
81.889,37.298
81.707,37.298
81.748,37.399
81.698,37.500
81.738,37.601
81.559,37.601
81.599,37.702
81.441,37.753
81.393,37.854
81.345,37.955
81.189,38.006
81.142,38.107
81.096,38.209
80.942,38.259
80.896,38.360
80.937,38.462
80.978,38.563
81.018,38.664
80.973,38.765
81.013,38.866
80.967,38.968
81.007,39.069
81.047,39.170
81.002,39.271
80.957,39.372
80.997,39.474
80.849,39.524
80.888,39.626
80.844,39.727
80.801,39.828
80.635,39.828
80.675,39.929
80.714,40.030
80.671,40.132
80.508,40.132
80.364,40.182
80.323,40.283
80.181,40.334
80.221,40.435
80.261,40.536
80.300,40.638
80.259,40.739
80.299,40.840
80.139,40.840
80.000,40.891
80.040,40.992
80.000,41.093
79.961,41.194
80.000,41.296
79.843,41.296
79.688,41.296
79.552,41.346
79.417,41.397
79.380,41.498
79.344,41.599
79.307,41.700
79.271,41.802
79.234,41.903
79.274,42.004
79.143,42.055
79.183,42.156
79.052,42.206
79.092,42.308
79.057,42.409
79.096,42.510
78.947,42.510
78.987,42.611
78.952,42.713
78.992,42.814
79.031,42.915
79.070,43.016
79.109,43.117
79.147,43.219
79.186,43.320
79.224,43.421
79.263,43.522
79.228,43.623
79.083,43.623
79.048,43.725
79.015,43.826
79.053,43.927
79.091,44.028
78.966,44.079
78.843,44.130
78.700,44.130
78.739,44.231
78.706,44.332
78.565,44.332
78.424,44.332
78.393,44.433
78.253,44.433
78.222,44.534
78.191,44.636
78.230,44.737
78.269,44.838
78.131,44.838
78.100,44.939
77.963,44.939
77.826,44.939
77.797,45.040
77.681,45.091
77.565,45.142
77.537,45.243
77.509,45.344
77.394,45.395
77.281,45.445
77.253,45.547
77.292,45.648
77.160,45.648
77.199,45.749
77.238,45.850
77.277,45.951
77.315,46.053
77.354,46.154
77.223,46.154
77.261,46.255
77.131,46.255
77.169,46.356
77.059,46.407
77.033,46.508
77.007,46.609
76.897,46.660
76.936,46.761
76.808,46.761
76.846,46.862
76.719,46.862
76.612,46.913
76.505,46.964
76.379,46.964
76.253,46.964
76.292,47.065
76.268,47.166
76.144,47.166
76.039,47.217
75.915,47.217
75.955,47.318
75.994,47.419
75.870,47.419
75.909,47.520
75.887,47.621
75.784,47.672
75.762,47.773
75.641,47.773
75.680,47.874
75.579,47.925
75.618,48.026
75.517,48.077
75.556,48.178
75.436,48.178
75.336,48.229
75.315,48.330
75.216,48.381
75.098,48.381
75.078,48.482
74.980,48.532
74.961,48.634
74.864,48.684
74.767,48.735
74.806,48.836
74.690,48.836
74.595,48.887
74.576,48.988
74.481,49.038
74.367,49.038
74.406,49.140
74.312,49.190
74.351,49.291
74.334,49.393
74.221,49.393
74.127,49.443
74.035,49.494
73.943,49.545
73.926,49.646
73.815,49.646
73.799,49.747
73.783,49.848
73.822,49.949
73.731,50.000
73.770,50.101
73.810,50.202
73.848,50.304
73.887,50.405
73.778,50.405
73.817,50.506
73.727,50.557
73.618,50.557
73.529,50.607
73.568,50.709
73.460,50.709
73.445,50.810
73.484,50.911
73.397,50.962
73.435,51.063
73.348,51.113
73.333,51.215
73.319,51.316
73.232,51.366
73.127,51.366
73.165,51.468
73.060,51.468
73.099,51.569
72.994,51.569
72.929,51.670
72.863,51.771
72.850,51.872
72.889,51.974
72.875,52.075
72.772,52.075
72.638,52.126
72.625,52.227
72.612,52.328
72.479,52.379
72.378,52.379
72.416,52.480
72.284,52.530
72.153,52.581
72.141,52.682
71.992,52.682
72.030,52.783
71.901,52.834
71.753,52.834
71.742,52.935
71.781,53.036
71.770,53.138
71.711,53.239
71.749,53.340
71.788,53.441
71.777,53.543
71.651,53.593
71.689,53.694
71.563,53.745
71.602,53.846
71.544,53.947
71.534,54.049
71.409,54.099
71.352,54.200
71.391,54.302
71.429,54.403
71.372,54.504
71.410,54.605
71.268,54.605
71.146,54.656
71.184,54.757
71.044,54.757
71.035,54.858
71.027,54.960
70.907,55.010
70.852,55.111
70.714,55.111
70.596,55.162
70.634,55.263
70.626,55.364
70.664,55.466
70.702,55.567
70.584,55.617
70.468,55.668
70.332,55.668
70.217,55.719
70.102,55.769
69.987,55.820
69.981,55.921
70.019,56.022
70.013,56.123
69.899,56.174
69.849,56.275
69.737,56.326
69.688,56.427
69.576,56.478
69.465,56.528
69.503,56.630
69.393,56.680
69.283,56.731
69.278,56.832
69.231,56.933
69.269,57.034
69.160,57.085
69.198,57.186
69.235,57.287
69.273,57.389
69.226,57.490
69.100,57.490
69.137,57.591
69.175,57.692
69.212,57.794
69.249,57.895
69.124,57.895
69.078,57.996
68.972,58.047
68.866,58.097
68.761,58.148
68.638,58.148
68.534,58.198
68.531,58.300
68.409,58.300
68.287,58.300
68.244,58.401
68.241,58.502
68.120,58.502
68.078,58.603
68.075,58.704
68.113,58.806
68.150,58.907
68.049,58.957
68.007,59.059
67.907,59.109
67.807,59.160
67.805,59.261
67.843,59.362
67.725,59.362
67.627,59.413
67.586,59.514
67.489,59.565
67.391,59.615
67.276,59.615
67.275,59.717
67.160,59.717
67.197,59.818
67.102,59.868
67.063,59.970
66.968,60.020
66.967,60.121
66.873,60.172
66.779,60.223
66.667,60.223
66.704,60.324
66.704,60.425
66.741,60.526
66.704,60.628
66.611,60.678
66.500,60.678
66.390,60.678
66.298,60.729
66.207,60.779
66.172,60.881
66.063,60.881
66.100,60.982
66.010,61.032
66.047,61.134
66.048,61.235
66.013,61.336
65.924,61.387
65.889,61.488
65.855,61.589
65.748,61.589
65.714,61.690
65.627,61.741
65.664,61.842
65.630,61.943
65.597,62.045
65.491,62.045
65.528,62.146
65.442,62.196
65.479,62.298
65.411,62.399
65.379,62.500
65.415,62.601
65.295,62.652
65.263,62.753
65.144,62.804
65.181,62.905
65.149,63.006
65.152,63.107
65.034,63.158
65.070,63.259
64.953,63.310
64.990,63.411
64.992,63.512
64.995,63.613
64.894,63.613
64.863,63.715
64.763,63.715
64.649,63.765
64.534,63.816
64.538,63.917
64.424,63.968
64.395,64.069
64.264,64.069
64.203,64.170
64.091,64.221
64.062,64.322
63.952,64.372
63.956,64.474
63.896,64.575
63.786,64.626
63.677,64.676
63.569,64.727
63.461,64.777
63.497,64.879
63.389,64.929
63.282,64.980
63.319,65.081
63.194,65.081
63.088,65.132
62.983,65.182
62.878,65.233
62.774,65.283
62.670,65.334
62.567,65.385
62.573,65.486
62.470,65.536
62.416,65.638
62.296,65.638
62.302,65.739
62.201,65.789
62.178,65.891
62.077,65.941
62.025,66.043
61.972,66.144
61.950,66.245
61.833,66.245
61.840,66.346
61.741,66.397
61.643,66.447
61.528,66.447
61.535,66.549
61.571,66.650
61.456,66.650
61.341,66.650
61.292,66.751
61.196,66.802
61.083,66.802
60.988,66.852
60.894,66.903
60.800,66.953
60.688,66.953
60.595,67.004
60.603,67.105
60.511,67.156
60.401,67.156
60.309,67.206
60.263,67.308
60.154,67.308
60.063,67.358
60.018,67.460
59.928,67.510
59.821,67.510
59.732,67.561
59.688,67.662
59.581,67.662
59.475,67.662
59.369,67.662
59.264,67.662
59.177,67.713
59.073,67.713
58.969,67.713
58.865,67.713
58.762,67.713
58.658,67.713
58.548,67.763
58.533,67.864
58.424,67.915
58.322,67.915
58.221,67.915
58.182,68.016
58.074,68.067
57.967,68.117
57.843,68.117
57.804,68.219
57.681,68.219
57.717,68.320
57.612,68.370
57.489,68.370
57.385,68.421
57.282,68.472
57.179,68.522
57.077,68.573
57.017,68.674
56.897,68.674
56.796,68.725
56.696,68.775
56.578,68.775
56.520,68.877
56.403,68.877
56.346,68.978
56.312,69.079
56.214,69.130
56.117,69.180
56.107,69.281
55.992,69.281
55.896,69.332
55.800,69.383
55.704,69.433
55.610,69.484
55.497,69.484
55.403,69.534
55.292,69.534
55.181,69.534
55.070,69.534
54.960,69.534
54.952,69.636
54.843,69.636
54.733,69.636
54.683,69.737
54.574,69.737
54.466,69.737
54.359,69.737
54.252,69.737
54.145,69.737
54.039,69.737
53.933,69.737
53.828,69.737
53.723,69.737
53.619,69.737
53.515,69.737
53.408,69.787
53.305,69.787
53.341,69.889
53.238,69.889
53.136,69.889
53.034,69.889
52.932,69.889
52.831,69.889
52.730,69.889
52.630,69.889
52.529,69.889
52.428,69.939
52.385,70.040
52.266,70.040
52.262,70.142
52.144,70.142
52.027,70.142
51.910,70.142
51.812,70.192
51.751,70.294
51.691,70.395
51.576,70.395
51.461,70.395
51.365,70.445
51.270,70.496
51.157,70.496
51.118,70.597
51.135,70.698
51.041,70.749
51.002,70.850
50.891,70.850
50.798,70.901
50.815,71.002
50.705,71.002
50.704,71.103
50.612,71.154
50.521,71.204
50.430,71.255
50.322,71.255
50.321,71.356
50.231,71.407
50.124,71.407
50.018,71.407
49.912,71.407
49.806,71.407
49.718,71.457
49.631,71.508
49.544,71.559
49.441,71.559
49.337,71.559
49.234,71.559
49.131,71.559
49.029,71.559
48.928,71.609
48.827,71.609
48.727,71.660
48.627,71.711
48.511,71.711
48.463,71.812
48.348,71.812
48.250,71.862
48.153,71.913
48.057,71.964
47.943,71.964
47.898,72.065
47.836,72.166
47.724,72.166
47.613,72.166
47.519,72.217
47.409,72.217
47.316,72.267
47.207,72.267
47.098,72.267
46.989,72.267
46.881,72.267
46.774,72.267
46.684,72.318
46.688,72.419
46.632,72.520
46.526,72.520
46.530,72.621
46.425,72.621
46.320,72.621
46.216,72.621
46.112,72.621
46.008,72.621
45.905,72.621
45.867,72.723
45.764,72.723
45.665,72.773
45.567,72.824
45.466,72.824
45.366,72.824
45.252,72.824
45.229,72.925
45.116,72.925
45.003,72.925
44.981,73.026
44.960,73.128
44.980,73.229
44.885,73.279
44.850,73.381
44.756,73.431
44.663,73.482
44.554,73.482
44.519,73.583
44.540,73.684
44.448,73.735
44.340,73.735
44.232,73.735
44.142,73.785
44.135,73.887
44.029,73.887
44.036,73.988
44.030,74.089
43.998,74.190
43.892,74.190
43.804,74.241
43.716,74.291
43.629,74.342
43.526,74.342
43.423,74.342
43.321,74.342
43.290,74.443
43.192,74.494
43.095,74.545
42.999,74.595
42.899,74.595
42.787,74.595
42.733,74.696
42.692,74.798
42.598,74.848
42.545,74.949
42.481,75.051
42.388,75.101
42.296,75.152
42.204,75.202
42.113,75.253
42.022,75.304
41.915,75.304
41.809,75.304
41.819,75.405
41.730,75.455
41.751,75.557
41.725,75.658
41.637,75.709
41.623,75.810
41.519,75.810
41.416,75.810
41.313,75.810
41.311,75.911
41.214,75.962
41.112,75.962
41.011,75.962
40.910,75.962
40.810,75.962
40.776,76.063
40.764,76.164
40.741,76.265
40.685,76.366
40.591,76.417
40.558,76.518
40.568,76.619
40.460,76.619
40.368,76.670
40.260,76.670
40.154,76.670
40.063,76.721
39.974,76.771
39.884,76.822
39.780,76.822
39.692,76.872
39.588,76.872
39.501,76.923
39.414,76.974
39.312,76.974
39.211,76.974
39.172,77.075
39.071,77.075
38.961,77.075
38.868,77.126
38.774,77.176
38.666,77.176
38.688,77.277
38.596,77.328
38.489,77.328
38.491,77.429
38.444,77.530
38.354,77.581
38.264,77.632
38.159,77.632
38.070,77.682
37.967,77.682
37.913,77.783
37.860,77.885
37.758,77.885
37.671,77.935
37.576,77.986
37.476,77.986
37.367,77.986
37.258,77.986
37.150,77.986
37.058,78.036
36.967,78.087
36.876,78.138
36.836,78.239
36.731,78.239
36.726,78.340
36.660,78.441
36.557,78.441
36.468,78.492
36.366,78.492
36.264,78.492
36.209,78.593
36.114,78.644
36.020,78.694
35.927,78.745
35.820,78.745
35.824,78.846
35.732,78.897
35.626,78.897
35.535,78.947
35.430,78.947
35.341,78.998
35.252,79.049
35.194,79.150
35.183,79.251
35.081,79.251
34.979,79.251
34.892,79.302
34.791,79.302
34.698,79.352
34.605,79.403
34.499,79.403
34.407,79.453
34.316,79.504
34.226,79.555
34.136,79.605
34.033,79.605
33.944,79.656
33.842,79.656
33.741,79.656
33.675,79.757
33.589,79.808
33.482,79.808
33.439,79.909
33.383,80.010
33.291,80.061
33.201,80.111
33.096,80.111
33.028,80.213
32.939,80.263
32.836,80.263
32.735,80.263
32.634,80.263
32.588,80.364
32.488,80.364
32.396,80.415
32.290,80.415
32.199,80.466
32.095,80.466
32.006,80.516
31.903,80.516
31.815,80.567
31.766,80.668
31.678,80.719
31.578,80.719
31.486,80.769
31.475,80.870
31.384,80.921
31.293,80.972
31.202,81.022
31.099,81.022
31.108,81.123
31.075,81.225
31.011,81.326
30.910,81.326
30.865,81.427
30.765,81.427
30.678,81.478
30.587,81.528
30.496,81.579
30.392,81.579
30.289,81.579
30.259,81.680
30.206,81.781
30.104,81.781
30.004,81.781
29.917,81.832
29.830,81.883
29.739,81.933
29.705,82.034
29.615,82.085
29.554,82.186
29.465,82.237
29.437,82.338
29.349,82.389
29.285,82.490
29.274,82.591
29.169,82.591
29.065,82.591
28.974,82.642
28.872,82.642
28.841,82.743
28.740,82.743
28.651,82.794
28.551,82.794
28.447,82.794
28.356,82.844
28.266,82.895
28.164,82.895
28.062,82.895
28.034,82.996
27.946,83.047
27.859,83.097
27.755,83.097
27.695,83.198
27.593,83.198
27.492,83.198
27.391,83.198
27.303,83.249
27.199,83.249
27.196,83.350
27.110,83.401
27.107,83.502
27.064,83.603
27.039,83.704
26.938,83.704
26.838,83.704
26.750,83.755
26.662,83.806
26.576,83.856
26.474,83.856
26.373,83.856
26.284,83.907
26.228,84.008
26.173,84.109
26.071,84.109
25.969,84.109
25.931,84.211
25.830,84.211
25.742,84.261
25.639,84.261
25.537,84.261
25.435,84.261
25.335,84.261
25.288,84.362
25.269,84.464
25.166,84.464
25.079,84.514
24.978,84.514
24.877,84.514
24.789,84.565
24.686,84.565
24.584,84.565
24.495,84.615
24.406,84.666
24.317,84.717
24.215,84.717
24.114,84.717
24.080,84.818
23.991,84.868
23.903,84.919
23.898,85.020
23.810,85.071
23.781,85.172
23.681,85.172
23.578,85.172
23.476,85.172
23.375,85.172
23.357,85.273
23.268,85.324
23.179,85.374
23.078,85.374
22.977,85.374
22.875,85.374
22.773,85.374
22.672,85.374
22.572,85.374
22.469,85.374
22.381,85.425
22.313,85.526
22.227,85.577
22.235,85.678
22.134,85.678
22.033,85.678
21.946,85.729
21.857,85.779
21.756,85.779
21.669,85.830
21.582,85.881
21.494,85.931
21.393,85.931
21.292,85.931
21.203,85.982
21.141,86.083
21.054,86.134
20.965,86.184
20.877,86.235
20.790,86.285
20.704,86.336
20.631,86.437
20.529,86.437
20.428,86.437
20.340,86.488
20.253,86.538
20.244,86.640
20.155,86.690
20.068,86.741
19.981,86.791
19.879,86.791
19.779,86.791
19.718,86.893
19.713,86.994
19.626,87.045
19.525,87.045
19.424,87.045
19.433,87.146
19.333,87.146
19.245,87.196
19.144,87.196
19.131,87.298
19.029,87.298
18.942,87.348
18.875,87.449
18.804,87.551
18.718,87.601
18.617,87.601
18.530,87.652
18.484,87.753
18.382,87.753
18.281,87.753
18.194,87.804
18.175,87.905
18.075,87.905
18.043,88.006
17.943,88.006
17.841,88.006
17.833,88.107
17.731,88.107
17.630,88.107
17.543,88.158
17.456,88.209
17.369,88.259
17.267,88.259
17.180,88.310
17.079,88.310
16.978,88.310
16.891,88.360
16.803,88.411
16.702,88.411
16.600,88.411
16.577,88.512
16.489,88.563
16.403,88.613
16.316,88.664
16.228,88.715
16.142,88.765
16.143,88.866
16.042,88.866
15.942,88.866
15.841,88.866
15.804,88.968
15.747,89.069
15.697,89.170
15.610,89.221
15.574,89.322
15.473,89.322
15.386,89.372
15.285,89.372
15.184,89.372
15.096,89.423
14.995,89.423
14.894,89.423
14.793,89.423
14.692,89.423
14.606,89.474
14.586,89.575
14.499,89.626
14.411,89.676
14.311,89.676
14.315,89.777
14.259,89.879
14.219,89.980
14.173,90.081
14.087,90.132
14.052,90.233
13.965,90.283
13.924,90.385
13.919,90.486
13.832,90.536
13.818,90.638
13.781,90.739
13.694,90.789
13.607,90.840
13.506,90.840
13.435,90.941
13.404,91.043
13.405,91.144
13.319,91.194
13.268,91.296
13.181,91.346
13.081,91.346
12.994,91.397
12.894,91.397
12.793,91.397
12.731,91.498
12.700,91.599
12.658,91.700
12.650,91.802
12.608,91.903
12.597,92.004
12.497,92.004
12.496,92.105
12.395,92.105
12.324,92.206
12.310,92.308
12.257,92.409
12.156,92.409
12.127,92.510
12.040,92.561
12.037,92.662
12.041,92.763
11.970,92.864
11.961,92.966
11.861,92.966
11.775,93.016
11.740,93.117
11.653,93.168
11.553,93.168
11.559,93.269
11.528,93.370
11.441,93.421
11.415,93.522
11.315,93.522
11.249,93.623
11.149,93.623


==> data/pr_curves/WNet3xEF-T5-odom=rot_wp_fast.csv <==
prec,rec
100.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
75.000,0.304
77.778,0.354
80.000,0.405
81.818,0.455
83.333,0.506
84.615,0.557
85.714,0.607
87.500,0.709
88.889,0.810
90.000,0.911
91.304,1.063
92.308,1.215
93.333,1.417
90.625,1.468
91.667,1.670
92.683,1.923
93.750,2.277
92.424,3.087
91.045,3.087
89.041,3.289
89.773,3.998
90.722,4.453
91.304,5.314
92.126,5.921
91.034,6.680
89.865,6.731
88.816,6.832
87.500,7.085
88.372,7.692
89.189,8.350
89.950,9.059
90.654,9.818
91.026,10.779
90.079,11.488
90.146,12.500
89.865,13.462
90.190,14.423
89.583,15.233
89.888,16.194
89.096,16.953
89.196,17.966
89.474,18.927
88.532,19.534
88.453,20.547
87.708,21.306
87.302,22.267
87.287,23.279
86.933,24.241
86.411,25.101
86.120,26.063
86.151,27.075
85.736,27.986
85.202,28.846
85.137,29.858
85.077,30.870
85.135,31.883
84.424,32.642
83.546,33.148
82.942,33.957
82.635,34.919
82.462,35.931
81.716,36.640
81.579,37.652
80.917,38.411
80.977,39.423
80.384,40.233
79.941,41.144
79.215,41.852
79.011,42.864
79.034,43.877
78.183,44.433
77.517,45.192
77.223,46.154
76.548,46.913
75.845,47.672
75.098,48.381
74.387,49.089
73.822,49.949
73.484,50.911
72.896,51.721
72.284,52.530
71.769,53.391
71.410,54.352
70.714,55.111
69.987,55.820
69.436,56.680
69.156,57.642
68.368,58.300
67.847,59.160
67.140,59.868
66.537,60.678
65.871,61.437
65.428,62.348
65.003,63.259
64.395,64.069
63.582,64.676
62.774,65.283
62.018,65.941
61.331,66.700
60.428,67.156
59.555,67.662
58.548,67.763
57.717,68.320
56.796,68.725
55.946,69.281
54.960,69.534
53.976,69.737
52.973,69.889
51.988,70.142
51.117,70.648
50.322,71.255
49.354,71.559
48.380,71.812
47.456,72.217
46.513,72.571
45.538,72.824
44.773,73.482
43.977,74.089
43.083,74.545
42.284,75.152
41.530,75.810
40.685,76.366
39.790,76.822
38.854,77.176
37.986,77.682
37.049,78.036
36.209,78.593
35.293,78.998
34.400,79.453
33.461,79.808
32.594,80.314
31.678,80.719
30.880,81.326
29.987,81.781
29.298,82.540
28.341,82.844
27.405,83.198
26.648,83.856
25.730,84.261
24.774,84.565
23.881,85.020
22.943,85.374
22.006,85.729
21.085,86.134
20.222,86.640
19.359,87.146
18.527,87.702
17.611,88.107
16.657,88.411
15.804,88.968
14.913,89.423
14.158,90.081
13.507,90.840
12.731,91.498
12.257,92.409
11.606,93.168


==> data/pr_curves/WNet3xEF-T5-odom=rot_wp_meta.csv <==
auc,f1,eer
63.035,64.297,64.170


==> data/pr_curves/WNet3xLF2-T5-odom=False_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
100.000,24.785
100.000,24.957
100.000,25.129
100.000,25.301
100.000,25.473
100.000,25.645
100.000,25.818
100.000,25.990
100.000,26.162
100.000,26.334
100.000,26.506
100.000,26.678
100.000,26.850
100.000,27.022
100.000,27.194
100.000,27.367
100.000,27.539
100.000,27.711
100.000,27.883
100.000,28.055
100.000,28.227
100.000,28.399
100.000,28.571
100.000,28.744
100.000,28.916
100.000,29.088
100.000,29.260
99.415,29.260
99.419,29.432
99.422,29.604
99.425,29.776
99.429,29.948
99.432,30.120
99.435,30.293
99.438,30.465
99.441,30.637
99.444,30.809
99.448,30.981
99.451,31.153
98.907,31.153
98.913,31.325
98.919,31.497
98.925,31.670
98.930,31.842
98.404,31.842
98.413,32.014
98.421,32.186
98.429,32.358
98.438,32.530
97.927,32.530
97.938,32.702
97.949,32.874
97.959,33.046
97.970,33.219
97.980,33.391
97.990,33.563
98.000,33.735
98.010,33.907
98.020,34.079
98.030,34.251
98.039,34.423
98.049,34.596
98.058,34.768
98.068,34.940
98.077,35.112
97.608,35.112
97.619,35.284
97.630,35.456
97.642,35.628
97.653,35.800
97.664,35.972
97.674,36.145
97.685,36.317
97.696,36.489
97.706,36.661
97.717,36.833
97.727,37.005
97.738,37.177
97.748,37.349
97.758,37.522
97.321,37.522
97.333,37.694
97.345,37.866
97.357,38.038
97.368,38.210
96.943,38.210
96.957,38.382
96.970,38.554
96.983,38.726
96.996,38.898
97.009,39.071
97.021,39.243
97.034,39.415
96.624,39.415
96.639,39.587
96.234,39.587
96.250,39.759
96.266,39.931
96.281,40.103
96.296,40.275
96.311,40.448
96.327,40.620
96.341,40.792
96.356,40.964
96.371,41.136
96.386,41.308
96.400,41.480
96.414,41.652
96.429,41.824
96.443,41.997
96.457,42.169
96.471,42.341
96.484,42.513
96.498,42.685
96.512,42.857
96.525,43.029
96.538,43.201
96.552,43.373
96.183,43.373
96.198,43.546
96.212,43.718
96.226,43.890
96.241,44.062
96.255,44.234
95.896,44.234
95.911,44.406
95.926,44.578
95.941,44.750
95.956,44.923
95.604,44.923
95.620,45.095
95.636,45.267
95.652,45.439
95.668,45.611
95.683,45.783
95.699,45.955
95.357,45.955
95.374,46.127
95.390,46.299
95.406,46.472
95.423,46.644
95.439,46.816
95.455,46.988
95.470,47.160
95.486,47.332
95.502,47.504
95.172,47.504
95.189,47.676
94.863,47.676
94.539,47.676
94.558,47.849
94.576,48.021
94.595,48.193
94.613,48.365
94.295,48.365
94.314,48.537
94.333,48.709
94.352,48.881
94.040,48.881
94.059,49.053
93.750,49.053
93.770,49.225
93.791,49.398
93.485,49.398
93.506,49.570
93.204,49.570
92.903,49.570
92.926,49.742
92.949,49.914
92.652,49.914
92.357,49.914
92.381,50.086
92.405,50.258
92.429,50.430
92.138,50.430
92.163,50.602
92.188,50.775
91.900,50.775
91.925,50.947
91.641,50.947
91.358,50.947
91.385,51.119
91.411,51.291
91.132,51.291
91.159,51.463
91.185,51.635
90.909,51.635
90.937,51.807
90.964,51.979
90.691,51.979
90.419,51.979
90.149,51.979
90.179,52.151
89.911,52.151
89.941,52.324
89.970,52.496
90.000,52.668
89.736,52.668
89.766,52.840
89.796,53.012
89.826,53.184
89.855,53.356
89.884,53.528
89.914,53.701
89.943,53.873
89.971,54.045
90.000,54.217
90.028,54.389
90.057,54.561
90.085,54.733
89.831,54.733
89.859,54.905
89.888,55.077
89.636,55.077
89.665,55.250
89.415,55.250
89.444,55.422
89.474,55.594
89.227,55.594
89.256,55.766
89.286,55.938
89.041,55.938
88.798,55.938
88.828,56.110
88.859,56.282
88.889,56.454
88.919,56.627
88.949,56.799
88.710,56.799
88.472,56.799
88.235,56.799
88.267,56.971
88.032,56.971
88.064,57.143
87.831,57.143
87.863,57.315
87.632,57.315
87.402,57.315
87.173,57.315
87.206,57.487
86.979,57.487
86.753,57.487
86.788,57.659
86.822,57.831
86.856,58.003
86.889,58.176
86.923,58.348
86.701,58.348
86.480,58.348
86.514,58.520
86.548,58.692
86.329,58.692
86.364,58.864
86.398,59.036
86.432,59.208
86.216,59.208
86.250,59.380
86.284,59.552
86.318,59.725
86.352,59.897
86.139,59.897
86.173,60.069
85.961,60.069
85.995,60.241
85.784,60.241
85.819,60.413
85.854,60.585
85.888,60.757
85.922,60.929
85.714,60.929
85.749,61.102
85.542,61.102
85.337,61.102
85.372,61.274
85.407,61.446
85.442,61.618
85.238,61.618
85.273,61.790
85.308,61.962
85.106,61.962
85.142,62.134
85.176,62.306
85.211,62.478
85.246,62.651
85.280,62.823
85.315,62.995
85.116,62.995
84.919,62.995
84.722,62.995
84.527,62.995
84.332,62.995
84.138,62.995
84.174,63.167
84.211,63.339
84.018,63.339
83.827,63.339
83.864,63.511
83.900,63.683
83.710,63.683
83.747,63.855
83.784,64.028
83.820,64.200
83.857,64.372
83.893,64.544
83.929,64.716
83.742,64.716
83.556,64.716
83.370,64.716
83.407,64.888
83.223,64.888
83.260,65.060
83.297,65.232
83.114,65.232
82.932,65.232
82.969,65.404
82.789,65.404
82.826,65.577
82.863,65.749
82.684,65.749
82.721,65.921
82.543,65.921
82.366,65.921
82.189,65.921
82.013,65.921
82.051,66.093
81.876,66.093
81.702,66.093
81.529,66.093
81.356,66.093
81.395,66.265
81.435,66.437
81.474,66.609
81.303,66.609
81.342,66.781
81.172,66.781
81.002,66.781
81.042,66.954
80.873,66.954
80.913,67.126
80.745,67.126
80.579,67.126
80.412,67.126
80.247,67.126
80.082,67.126
80.123,67.298
79.959,67.298
79.796,67.298
79.633,67.298
79.472,67.298
79.513,67.470
79.352,67.470
79.192,67.470
79.032,67.470
79.074,67.642
78.916,67.642
78.758,67.642
78.600,67.642
78.643,67.814
78.685,67.986
78.529,67.986
78.373,67.986
78.218,67.986
78.063,67.986
77.909,67.986
77.756,67.986
77.800,68.158
77.647,68.158
77.495,68.158
77.344,68.158
77.193,68.158
77.043,68.158
76.893,68.158
76.744,68.158
76.789,68.330
76.641,68.330
76.493,68.330
76.346,68.330
76.200,68.330
76.054,68.330
75.908,68.330
75.763,68.330
75.619,68.330
75.475,68.330
75.332,68.330
75.189,68.330
75.047,68.330
74.906,68.330
74.765,68.330
74.812,68.503
74.672,68.503
74.719,68.675
74.579,68.675
74.440,68.675
74.488,68.847
74.349,68.847
74.212,68.847
74.074,68.847
73.937,68.847
73.801,68.847
73.665,68.847
73.713,69.019
73.578,69.019
73.443,69.019
73.309,69.019
73.175,69.019
73.224,69.191
73.273,69.363
73.321,69.535
73.188,69.535
73.056,69.535
73.105,69.707
73.153,69.880
73.022,69.880
73.070,70.052
72.939,70.052
72.809,70.052
72.679,70.052
72.727,70.224
72.776,70.396
72.647,70.396
72.518,70.396
72.389,70.396
72.261,70.396
72.134,70.396
72.007,70.396
72.056,70.568
72.105,70.740
71.979,70.740
72.028,70.912
71.902,70.912
71.777,70.912
71.826,71.084
71.701,71.084
71.577,71.084
71.626,71.256
71.675,71.429
71.724,71.601
71.773,71.773
71.649,71.773
71.527,71.773
71.404,71.773
71.282,71.773
71.331,71.945
71.210,71.945
71.259,72.117
71.307,72.289
71.186,72.289
71.066,72.289
70.946,72.289
70.826,72.289
70.707,72.289
70.588,72.289
70.470,72.289
70.519,72.461
70.401,72.461
70.284,72.461
70.167,72.461
70.050,72.461
69.934,72.461
69.818,72.461
69.702,72.461
69.587,72.461
69.472,72.461
69.522,72.633
69.408,72.633
69.458,72.806
69.344,72.806
69.394,72.978
69.281,72.978
69.168,72.978
69.218,73.150
69.106,73.150
68.994,73.150
68.882,73.150
68.770,73.150
68.659,73.150
68.548,73.150
68.438,73.150
68.328,73.150
68.218,73.150
68.109,73.150
68.000,73.150
67.891,73.150
67.783,73.150
67.675,73.150
67.568,73.150
67.460,73.150
67.353,73.150
67.405,73.322
67.299,73.322
67.350,73.494
67.402,73.666
67.296,73.666
67.190,73.666
67.085,73.666
66.980,73.666
66.875,73.666
66.927,73.838
66.822,73.838
66.874,74.010
66.925,74.182
66.822,74.182
66.718,74.182
66.615,74.182
66.512,74.182
66.410,74.182
66.308,74.182
66.206,74.182
66.104,74.182
66.003,74.182
65.902,74.182
65.802,74.182
65.701,74.182
65.601,74.182
65.402,74.182
65.204,74.182
65.008,74.182
64.812,74.182
64.618,74.182
64.425,74.182
64.232,74.182
64.042,74.182
63.852,74.182
63.663,74.182
63.476,74.182
63.436,74.355
63.250,74.355
63.212,74.527
63.028,74.527
62.845,74.527
62.663,74.527
62.482,74.527
62.536,74.699
62.356,74.699
62.178,74.699
62.000,74.699
62.054,74.871
61.878,74.871
61.932,75.043
61.756,75.043
61.582,75.043
61.549,75.215
61.376,75.215
61.204,75.215
61.259,75.387
61.313,75.559
61.367,75.731
61.196,75.731
61.026,75.731
60.858,75.731
60.690,75.731
60.523,75.731
60.494,75.904
60.328,75.904
60.383,76.076
60.218,76.076
60.054,76.076
59.892,76.076
59.730,76.076
59.569,76.076
59.409,76.076
59.249,76.076
59.091,76.076
58.933,76.076
58.777,76.076
58.621,76.076
58.466,76.076
58.311,76.076
58.289,76.248
58.136,76.248
58.115,76.420
58.170,76.592
58.018,76.592
57.997,76.764
57.847,76.764
57.697,76.764
57.548,76.764
57.400,76.764
57.381,76.936
57.362,77.108
57.344,77.281
57.197,77.281
57.052,77.281
56.907,77.281
56.764,77.281
56.620,77.281
56.478,77.281
56.336,77.281
56.195,77.281
56.055,77.281
55.915,77.281
55.776,77.281
55.762,77.453
55.817,77.625
55.679,77.625
55.542,77.625
55.528,77.797
55.515,77.969
55.379,77.969
55.244,77.969
55.109,77.969
54.976,77.969
54.964,78.141
54.831,78.141
54.699,78.141
54.688,78.313
54.676,78.485
54.545,78.485
54.415,78.485
54.286,78.485
54.157,78.485
54.211,78.657
54.083,78.657
53.955,78.657
53.828,78.657
53.702,78.657
53.576,78.657
53.450,78.657
53.326,78.657
53.201,78.657
53.078,78.657
52.955,78.657
52.832,78.657
52.710,78.657
52.589,78.657
52.468,78.657
52.348,78.657
52.229,78.657
52.109,78.657
51.991,78.657
51.873,78.657
51.755,78.657
51.638,78.657
51.522,78.657
51.519,78.830
51.403,78.830
51.288,78.830
51.342,79.002
51.228,79.002
51.114,79.002
51.111,79.174
50.998,79.174
50.885,79.174
50.773,79.174
50.661,79.174
50.549,79.174
50.604,79.346
50.658,79.518
50.547,79.518
50.437,79.518
50.327,79.518
50.217,79.518
50.108,79.518
50.000,79.518
49.892,79.518
49.784,79.518
49.677,79.518
49.571,79.518
49.465,79.518
49.359,79.518
49.254,79.518
49.149,79.518
49.045,79.518
49.047,79.690
48.943,79.690
48.840,79.690
48.737,79.690
48.634,79.690
48.532,79.690
48.431,79.690
48.330,79.690
48.229,79.690
48.129,79.690
47.979,79.690
47.831,79.690
47.683,79.690
47.536,79.690
47.390,79.690
47.245,79.690
47.299,79.862
47.154,79.862
47.011,79.862
47.017,80.034
46.875,80.034
46.734,80.034
46.593,80.034
46.454,80.034
46.315,80.034
46.177,80.034
46.139,80.207
46.002,80.207
45.866,80.207
45.874,80.379
45.739,80.379
45.605,80.379
45.472,80.379
45.340,80.379
45.208,80.379
45.077,80.379
44.947,80.379
44.914,80.551
44.785,80.551
44.656,80.551
44.529,80.551
44.402,80.551
44.276,80.551
44.287,80.723
44.298,80.895
44.173,80.895
44.049,80.895
43.925,80.895
43.802,80.895
43.680,80.895
43.559,80.895
43.438,80.895
43.318,80.895
43.199,80.895
43.080,80.895
43.132,81.067
43.014,81.067
42.896,81.067
42.779,81.067
42.663,81.067
42.547,81.067
42.523,81.239
42.408,81.239
42.294,81.239
42.181,81.239
42.068,81.239
41.956,81.239
41.970,81.411
41.858,81.411
41.748,81.411
41.637,81.411
41.528,81.411
41.419,81.411
41.310,81.411
41.202,81.411
41.095,81.411
41.075,81.583
40.968,81.583
40.862,81.583
40.757,81.583
40.652,81.583
40.547,81.583
40.444,81.583
40.340,81.583
40.238,81.583
40.135,81.583
40.034,81.583
40.084,81.756
39.983,81.756
39.882,81.756
39.782,81.756
39.649,81.756
39.517,81.756
39.386,81.756
39.256,81.756
39.127,81.756
38.998,81.756
38.871,81.756
38.744,81.756
38.618,81.756
38.668,81.928
38.543,81.928
38.561,82.100
38.437,82.100
38.313,82.100
38.191,82.100
38.069,82.100
38.027,82.272
38.046,82.444
37.926,82.444
37.806,82.444
37.687,82.444
37.647,82.616
37.637,82.788
37.520,82.788
37.403,82.788
37.287,82.788
37.172,82.788
37.191,82.960
37.077,82.960
36.963,82.960
36.850,82.960
36.898,83.133
36.786,83.133
36.674,83.133
36.722,83.305
36.611,83.305
36.501,83.305
36.391,83.305
36.282,83.305
36.173,83.305
36.066,83.305
36.033,83.477
35.926,83.477
35.820,83.477
35.714,83.477
35.609,83.477
35.505,83.477
35.401,83.477
35.423,83.649
35.320,83.649
35.341,83.821
35.239,83.821
35.137,83.821
35.036,83.821
35.007,83.993
34.907,83.993
34.783,83.993
34.659,83.993
34.536,83.993
34.415,83.993
34.294,83.993
34.174,83.993
34.054,83.993
33.936,83.993
33.818,83.993
33.702,83.993
33.701,84.165
33.700,84.337
33.723,84.509
33.722,84.682
33.607,84.682
33.492,84.682
33.446,84.854
33.333,84.854
33.311,85.026
33.199,85.026
33.088,85.026
32.977,85.026
32.868,85.026
32.759,85.026
32.650,85.026
32.609,85.198
32.632,85.370
32.525,85.370
32.418,85.370
32.313,85.370
32.208,85.370
32.104,85.370
32.000,85.370
31.897,85.370
31.795,85.370
31.818,85.542
31.717,85.542
31.616,85.542
31.639,85.714
31.539,85.714
31.582,85.886
31.463,85.886
31.506,86.059
31.387,86.059
31.270,86.059
31.153,86.059
31.157,86.231
31.041,86.231
30.926,86.231
30.812,86.231
30.779,86.403
30.666,86.403
30.554,86.403
30.443,86.403
30.332,86.403
30.338,86.575
30.228,86.575
30.120,86.575
30.012,86.575
29.905,86.575
29.799,86.575
29.693,86.575
29.588,86.575
29.484,86.575
29.381,86.575
29.278,86.575
29.176,86.575
29.075,86.575
28.975,86.575
28.858,86.575
28.743,86.575
28.628,86.575
28.515,86.575
28.402,86.575
28.394,86.747
28.283,86.747
28.172,86.747
28.062,86.747
27.953,86.747
27.901,86.919
27.793,86.919
27.686,86.919
27.581,86.919
27.476,86.919
27.371,86.919
27.268,86.919
27.165,86.919
27.063,86.919
26.962,86.919
26.862,86.919
26.748,86.919
26.635,86.919
26.674,87.091
26.698,87.263
26.586,87.263
26.475,87.263
26.417,87.435
26.308,87.435
26.199,87.435
26.091,87.435
25.985,87.435
25.879,87.435
25.774,87.435
25.670,87.435
25.566,87.435
25.464,87.435
25.362,87.435
25.261,87.435
25.161,87.435
25.049,87.435
24.939,87.435
24.829,87.435
24.720,87.435
24.612,87.435
24.506,87.435
24.400,87.435
24.377,87.608
24.273,87.608
24.169,87.608
24.066,87.608
23.964,87.608
23.863,87.608
23.763,87.608
23.652,87.608
23.611,87.780
23.502,87.780
23.394,87.780
23.288,87.780
23.312,87.952
23.206,87.952
23.101,87.952
22.997,87.952
22.991,88.124
22.943,88.296
22.841,88.296
22.739,88.296
22.743,88.468
22.778,88.640
22.677,88.640
22.568,88.640
22.582,88.812
22.474,88.812
22.367,88.812
22.261,88.812
22.217,88.985
22.113,88.985
22.009,88.985
21.958,89.157
21.857,89.157
21.756,89.157
21.656,89.157
21.547,89.157
21.500,89.329
21.393,89.329
21.288,89.329
21.184,89.329
21.207,89.501
21.104,89.501
21.002,89.501
20.900,89.501
20.800,89.501
20.692,89.501
20.586,89.501
20.481,89.501
20.376,89.501
20.367,89.673
20.264,89.673
20.163,89.673
20.062,89.673
20.054,89.845
20.038,90.017
19.992,90.189
19.886,90.189
19.894,90.361
19.789,90.361
19.685,90.361
19.582,90.361
19.481,90.361
19.380,90.361
19.273,90.361
19.168,90.361
19.063,90.361
18.960,90.361
18.948,90.534
18.846,90.534
18.746,90.534
18.639,90.534
18.534,90.534
18.430,90.534
18.328,90.534
18.226,90.534
18.125,90.534
18.054,90.706
17.950,90.706
17.929,90.878
17.826,90.878
17.724,90.878
17.623,90.878
17.518,90.878
17.414,90.878
17.407,91.050
17.305,91.050
17.203,91.050
17.103,91.050
16.999,91.050
16.896,91.050
16.794,91.050
16.693,91.050
16.588,91.050
16.485,91.050
16.383,91.050
16.282,91.050
16.177,91.050
16.074,91.050
15.972,91.050
15.872,91.050
15.768,91.050
15.665,91.050
15.643,91.222
15.618,91.394
15.517,91.394
15.479,91.566
15.376,91.566
15.274,91.566
15.174,91.566
15.071,91.566
14.969,91.566
14.869,91.566
14.765,91.566
14.664,91.566
14.563,91.566
14.460,91.566
14.359,91.566
14.259,91.566
14.156,91.566
14.055,91.566
13.952,91.566
13.851,91.566
13.812,91.738
13.709,91.738
13.607,91.738
13.619,91.910
13.516,91.910
13.414,91.910
13.313,91.910
13.211,91.910
13.111,91.910
13.009,91.910
12.908,91.910
12.806,91.910
12.705,91.910
12.603,91.910
12.503,91.910
12.401,91.910
12.298,91.910
12.197,91.910
12.095,91.910
11.995,91.910
11.915,92.083
11.813,92.083
11.817,92.255
11.716,92.255
11.614,92.255
11.512,92.255
11.455,92.427
11.437,92.599
11.336,92.599
11.345,92.771
11.243,92.771
11.141,92.771
11.041,92.771
10.940,92.771
10.839,92.771
10.819,92.943
10.719,92.943
10.660,93.115
10.558,93.115
10.458,93.115
10.358,93.115
10.258,93.115
10.158,93.115
10.058,93.115
9.956,93.115
9.854,93.115
9.753,93.115
9.652,93.115
9.552,93.115
9.564,93.287
9.490,93.460
9.390,93.460
9.288,93.460
9.219,93.632
9.229,93.804
9.242,93.976
9.198,94.148
9.097,94.148
8.997,94.148
8.991,94.320
8.890,94.320
8.789,94.320
8.689,94.320
8.698,94.492
8.597,94.492
8.496,94.492
8.501,94.664
8.428,94.836
8.327,94.836
8.226,94.836
8.126,94.836
8.025,94.836
7.925,94.836
7.824,94.836
7.762,95.009
7.661,95.009
7.561,95.009
7.460,95.009
7.360,95.009
7.305,95.181
7.273,95.353
7.172,95.353
7.159,95.525
7.059,95.525
7.003,95.697
6.902,95.697
6.801,95.697
6.701,95.697
6.663,95.869
6.563,95.869
6.462,95.869
6.362,95.869
6.287,96.041
6.187,96.041
6.086,96.041
6.067,96.213
6.050,96.386
5.950,96.386
5.850,96.386
5.749,96.386
5.649,96.386
5.549,96.386
5.449,96.386
5.348,96.386
5.336,96.558
5.321,96.730
5.221,96.730
5.189,96.902
5.159,97.074
5.059,97.074
4.959,97.074
4.885,97.246
4.784,97.246
4.684,97.246
4.584,97.246
4.517,97.418
4.417,97.418
4.356,97.590
4.256,97.590
4.224,97.762
4.124,97.762
4.107,97.935
4.006,97.935
3.906,97.935
3.839,98.107
3.738,98.107
3.638,98.107
3.567,98.279
3.467,98.279
3.382,98.451
3.282,98.451
3.182,98.451
3.177,98.623
3.077,98.623
3.065,98.795
2.965,98.795
2.865,98.795
2.765,98.795
2.664,98.795
2.564,98.795
2.464,98.795
2.364,98.795
2.294,98.967
2.194,98.967
2.094,98.967
2.013,99.139
1.989,99.312
1.889,99.312
1.789,99.312
1.689,99.312
1.589,99.312
1.489,99.312
1.389,99.312
1.289,99.312
1.189,99.312


==> data/pr_curves/WNet3xLF2-T5-odom=False_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
100.000,24.957
100.000,25.990
100.000,27.022
100.000,28.055
100.000,29.088
99.429,29.948
99.448,30.981
98.930,31.842
97.927,32.530
97.990,33.563
98.049,34.596
97.642,35.628
97.706,36.661
97.333,37.694
96.983,38.726
96.234,39.587
96.327,40.620
96.414,41.652
96.498,42.685
96.212,43.718
95.941,44.750
95.683,45.783
95.439,46.816
94.863,47.676
94.314,48.537
93.791,49.398
92.652,49.914
91.900,50.775
91.159,51.463
90.149,51.979
89.796,53.012
89.971,54.045
89.888,55.077
89.286,55.938
88.710,56.799
87.632,57.315
86.856,58.003
86.398,59.036
86.173,60.069
85.749,61.102
85.106,61.962
85.315,62.995
84.138,62.995
83.784,64.028
83.223,64.888
82.684,65.749
81.702,66.093
81.042,66.954
79.959,67.298
78.916,67.642
77.909,67.986
76.893,68.158
75.763,68.330
74.672,68.503
73.665,68.847
73.105,69.707
72.261,70.396
71.626,71.256
71.307,72.289
70.284,72.461
69.344,72.806
68.328,73.150
67.299,73.322
66.718,74.182
65.701,74.182
64.618,74.182
63.569,74.182
62.572,74.527
61.669,75.043
60.942,75.731
59.973,76.076
58.933,76.076
58.018,76.592
57.270,77.281
56.266,77.281
55.515,77.969
54.611,78.485
53.576,78.657
52.529,78.657
51.522,78.657
50.661,79.174
49.677,79.518
48.686,79.690
47.683,79.690
46.734,80.034
45.784,80.379
44.785,80.551
43.843,80.895
42.857,81.067
41.895,81.411
40.897,81.583
39.882,81.756
38.871,81.756
37.997,82.272
37.191,82.960
36.228,83.305
35.341,83.821
34.342,83.993
33.607,84.682
32.650,85.026
31.777,85.542
31.041,86.231
30.102,86.575
29.092,86.575
28.094,86.747
27.107,86.919
26.240,87.435
25.236,87.435
24.250,87.608
23.301,87.952
22.568,88.640
21.710,89.157
20.767,89.501
19.992,90.189
19.001,90.361
18.054,90.706
17.114,91.050
16.113,91.050
15.257,91.566
14.255,91.566
13.313,91.910
12.313,91.910
11.455,92.427
10.660,93.115
9.659,93.115
9.198,94.148
8.428,94.836
7.442,95.009
6.717,95.697
5.991,96.386
5.159,97.074
4.303,97.590
3.567,98.279
2.710,98.795
1.854,99.312


==> data/pr_curves/WNet3xLF2-T5-odom=False_wa_meta.csv <==
auc,f1,eer
76.542,73.377,71.773


==> data/pr_curves/WNet3xLF2-T5-odom=False_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
96.429,1.371
96.552,1.421
96.667,1.472
96.774,1.523
96.875,1.574
96.970,1.624
97.059,1.675
97.222,1.777
97.368,1.878
97.500,1.980
97.619,2.081
97.727,2.183
97.826,2.284
97.917,2.386
98.000,2.487
98.077,2.589
98.148,2.690
98.214,2.792
98.276,2.893
98.333,2.995
98.387,3.096
98.438,3.198
98.485,3.299
98.529,3.401
98.571,3.503
98.611,3.604
98.649,3.706
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
98.864,4.416
98.889,4.518
98.913,4.619
98.936,4.721
98.958,4.822
98.980,4.924
99.000,5.025
99.020,5.127
99.038,5.228
99.057,5.330
99.074,5.431
99.091,5.533
99.107,5.635
99.123,5.736
99.138,5.838
99.153,5.939
99.167,6.041
99.180,6.142
99.194,6.244
99.206,6.345
99.219,6.447
99.231,6.548
99.242,6.650
99.254,6.751
99.265,6.853
99.275,6.954
99.286,7.056
99.296,7.157
99.306,7.259
99.315,7.360
99.324,7.462
99.333,7.563
99.342,7.665
99.351,7.766
99.359,7.868
99.367,7.970
99.375,8.071
99.383,8.173
99.390,8.274
99.398,8.376
99.405,8.477
99.412,8.579
99.419,8.680
99.425,8.782
99.432,8.883
99.438,8.985
99.444,9.086
98.895,9.086
98.907,9.188
98.919,9.289
98.930,9.391
98.942,9.492
98.953,9.594
98.964,9.695
98.974,9.797
98.985,9.898
98.995,10.000
99.005,10.102
99.015,10.203
99.024,10.305
99.034,10.406
99.043,10.508
99.052,10.609
99.061,10.711
99.070,10.812
99.078,10.914
99.087,11.015
98.636,11.015
98.649,11.117
98.661,11.218
98.673,11.320
98.684,11.421
98.696,11.523
98.707,11.624
98.718,11.726
98.729,11.827
98.739,11.929
98.750,12.030
98.760,12.132
98.770,12.234
98.780,12.335
98.790,12.437
98.800,12.538
98.810,12.640
98.819,12.741
98.828,12.843
98.837,12.944
98.846,13.046
98.855,13.147
98.485,13.198
98.496,13.299
98.507,13.401
98.519,13.503
98.529,13.604
98.540,13.706
98.551,13.807
98.561,13.909
98.571,14.010
98.582,14.112
98.592,14.213
98.601,14.315
98.611,14.416
98.621,14.518
98.630,14.619
98.639,14.721
98.649,14.822
98.658,14.924
98.667,15.025
98.675,15.127
98.684,15.228
98.693,15.330
98.701,15.431
98.387,15.482
98.397,15.584
98.408,15.685
98.418,15.787
98.428,15.888
98.119,15.888
98.131,15.990
98.142,16.091
98.154,16.193
98.165,16.294
98.176,16.396
98.187,16.497
97.892,16.497
97.904,16.599
97.917,16.701
97.626,16.701
97.640,16.802
97.654,16.904
97.668,17.005
97.384,17.005
97.399,17.107
97.414,17.208
97.429,17.310
97.159,17.360
97.175,17.462
97.191,17.563
97.207,17.665
97.222,17.766
97.238,17.868
97.253,17.970
97.268,18.071
97.283,18.173
97.297,18.274
97.312,18.376
97.326,18.477
97.340,18.579
97.354,18.680
97.368,18.782
97.382,18.883
97.396,18.985
97.143,18.985
97.158,19.086
97.172,19.188
97.187,19.289
97.201,19.391
97.215,19.492
97.229,19.594
97.243,19.695
97.257,19.797
97.270,19.898
97.284,20.000
97.297,20.102
97.311,20.203
97.324,20.305
97.337,20.406
97.349,20.508
97.362,20.609
97.375,20.711
97.387,20.812
97.400,20.914
97.412,21.015
97.424,21.117
97.436,21.218
97.448,21.320
97.460,21.421
97.471,21.523
97.483,21.624
97.494,21.726
97.506,21.827
97.285,21.827
97.297,21.929
97.309,22.030
97.321,22.132
97.333,22.234
97.345,22.335
97.357,22.437
97.368,22.538
97.380,22.640
97.391,22.741
97.403,22.843
97.414,22.944
97.425,23.046
97.436,23.147
97.447,23.249
97.458,23.350
97.468,23.452
97.479,23.553
97.490,23.655
97.500,23.756
97.510,23.858
97.521,23.959
97.531,24.061
97.541,24.162
97.551,24.264
97.561,24.365
97.363,24.365
97.374,24.467
97.384,24.569
97.395,24.670
97.405,24.772
97.416,24.873
97.426,24.975
97.239,25.025
97.250,25.127
97.260,25.228
97.271,25.330
97.282,25.431
97.292,25.533
97.110,25.584
97.121,25.685
97.132,25.787
97.143,25.888
97.154,25.990
97.164,26.091
97.175,26.193
97.186,26.294
97.196,26.396
97.207,26.497
97.217,26.599
97.227,26.701
97.238,26.802
97.248,26.904
97.258,27.005
97.268,27.107
97.278,27.208
97.288,27.310
97.297,27.411
97.307,27.513
97.317,27.614
97.326,27.716
97.336,27.817
97.345,27.919
97.354,28.020
97.364,28.122
97.373,28.223
97.382,28.325
97.391,28.426
97.400,28.528
97.409,28.629
97.418,28.731
97.427,28.832
97.436,28.934
97.445,29.036
97.453,29.137
97.462,29.239
97.302,29.289
97.311,29.391
97.320,29.492
97.329,29.594
97.338,29.695
97.347,29.797
97.355,29.898
97.364,30.000
97.373,30.102
97.381,30.203
97.390,30.305
97.398,30.406
97.407,30.508
97.254,30.558
97.262,30.660
97.271,30.761
97.280,30.863
97.289,30.964
97.297,31.066
97.306,31.168
97.314,31.269
97.323,31.371
97.331,31.472
97.340,31.574
97.192,31.624
97.201,31.726
97.209,31.827
97.218,31.929
97.227,32.030
97.235,32.132
97.243,32.234
97.252,32.335
97.108,32.386
97.117,32.487
96.970,32.487
96.979,32.589
96.988,32.690
96.997,32.792
97.006,32.893
97.015,32.995
97.024,33.096
97.033,33.198
97.041,33.299
97.050,33.401
97.059,33.503
97.067,33.604
97.076,33.706
97.085,33.807
97.093,33.909
97.101,34.010
97.110,34.112
97.118,34.213
97.126,34.315
97.135,34.416
97.000,34.467
96.862,34.467
96.871,34.569
96.733,34.569
96.742,34.670
96.751,34.772
96.761,34.873
96.770,34.975
96.779,35.076
96.648,35.127
96.657,35.228
96.667,35.330
96.676,35.431
96.685,35.533
96.694,35.635
96.703,35.736
96.712,35.838
96.721,35.939
96.589,35.939
96.599,36.041
96.467,36.041
96.477,36.142
96.486,36.244
96.496,36.345
96.505,36.447
96.515,36.548
96.386,36.548
96.257,36.548
96.267,36.650
96.277,36.751
96.286,36.853
96.296,36.954
96.306,37.056
96.316,37.157
96.194,37.208
96.204,37.310
96.078,37.310
96.089,37.411
95.964,37.411
95.974,37.513
95.984,37.614
95.866,37.665
95.747,37.716
95.758,37.817
95.769,37.919
95.647,37.919
95.658,38.020
95.669,38.122
95.680,38.223
95.691,38.325
95.702,38.426
95.586,38.477
95.597,38.579
95.609,38.680
95.620,38.782
95.630,38.883
95.641,38.985
95.652,39.086
95.539,39.137
95.550,39.239
95.561,39.340
95.572,39.442
95.583,39.543
95.594,39.645
95.604,39.746
95.615,39.848
95.626,39.949
95.636,40.051
95.647,40.152
95.657,40.254
95.542,40.254
95.553,40.355
95.564,40.457
95.574,40.558
95.585,40.660
95.595,40.761
95.606,40.863
95.616,40.964
95.503,40.964
95.514,41.066
95.524,41.168
95.535,41.269
95.545,41.371
95.556,41.472
95.566,41.574
95.576,41.675
95.587,41.777
95.597,41.878
95.607,41.980
95.617,42.081
95.627,42.183
95.517,42.183
95.528,42.284
95.538,42.386
95.548,42.487
95.558,42.589
95.449,42.589
95.460,42.690
95.470,42.792
95.480,42.893
95.490,42.995
95.501,43.096
95.511,43.198
95.409,43.249
95.419,43.350
95.429,43.452
95.439,43.553
95.450,43.655
95.460,43.756
95.470,43.858
95.480,43.959
95.374,43.959
95.385,44.061
95.395,44.162
95.405,44.264
95.301,44.264
95.311,44.365
95.321,44.467
95.331,44.569
95.341,44.670
95.351,44.772
95.361,44.873
95.371,44.975
95.381,45.076
95.391,45.178
95.294,45.228
95.304,45.330
95.208,45.381
95.218,45.482
95.228,45.584
95.238,45.685
95.137,45.685
95.037,45.685
94.942,45.736
94.742,45.736
94.753,45.838
94.660,45.888
94.671,45.990
94.682,46.091
94.693,46.193
94.600,46.244
94.611,46.345
94.623,46.447
94.530,46.497
94.439,46.548
94.347,46.599
94.359,46.701
94.371,46.802
94.280,46.853
94.292,46.954
94.303,47.056
94.213,47.107
94.225,47.208
94.135,47.259
94.046,47.310
93.958,47.360
93.970,47.462
93.882,47.513
93.794,47.563
93.806,47.665
93.819,47.766
93.831,47.868
93.644,47.868
93.558,47.919
93.472,47.970
93.485,48.071
93.406,48.173
93.418,48.274
93.431,48.376
93.249,48.376
93.171,48.477
93.093,48.579
92.919,48.629
92.933,48.731
92.761,48.782
92.775,48.883
92.788,48.985
92.802,49.086
92.625,49.086
92.639,49.188
92.653,49.289
92.578,49.391
92.593,49.492
92.607,49.594
92.621,49.695
92.635,49.797
92.648,49.898
92.575,50.000
92.589,50.102
92.603,50.203
92.617,50.305
92.444,50.305
92.372,50.406
92.386,50.508
92.315,50.609
92.244,50.711
92.258,50.812
92.188,50.914
92.202,51.015
92.132,51.117
92.146,51.218
92.160,51.320
92.175,51.421
92.105,51.523
92.036,51.624
91.870,51.624
91.802,51.726
91.817,51.827
91.831,51.929
91.846,52.030
91.778,52.132
91.711,52.234
91.726,52.335
91.659,52.437
91.674,52.538
91.689,52.640
91.703,52.741
91.718,52.843
91.733,52.944
91.747,53.046
91.681,53.147
91.616,53.249
91.551,53.350
91.565,53.452
91.580,53.553
91.594,53.655
91.609,53.756
91.544,53.858
91.480,53.959
91.495,54.061
91.509,54.162
91.446,54.264
91.460,54.365
91.475,54.467
91.489,54.569
91.341,54.619
91.194,54.670
91.132,54.772
90.978,54.772
90.917,54.873
90.932,54.975
90.871,55.076
90.727,55.127
90.667,55.228
90.682,55.330
90.532,55.330
90.472,55.431
90.488,55.533
90.429,55.635
90.445,55.736
90.461,55.838
90.320,55.888
90.336,55.990
90.278,56.091
90.220,56.193
90.236,56.294
90.252,56.396
90.268,56.497
90.283,56.599
90.226,56.701
90.242,56.802
90.097,56.802
90.113,56.904
90.128,57.005
90.144,57.107
90.088,57.208
90.104,57.310
89.960,57.310
89.825,57.360
89.841,57.462
89.786,57.563
89.802,57.665
89.669,57.716
89.614,57.817
89.631,57.919
89.498,57.970
89.445,58.071
89.305,58.071
89.174,58.122
89.191,58.223
89.139,58.325
89.156,58.426
89.018,58.426
88.966,58.528
88.983,58.629
88.855,58.680
88.804,58.782
88.821,58.883
88.694,58.934
88.567,58.985
88.584,59.086
88.535,59.188
88.485,59.289
88.351,59.289
88.218,59.289
88.093,59.340
88.045,59.442
87.997,59.543
88.015,59.645
88.033,59.746
87.910,59.797
87.863,59.898
87.881,60.000
87.899,60.102
87.769,60.102
87.648,60.152
87.601,60.254
87.620,60.355
87.638,60.457
87.518,60.508
87.399,60.558
87.354,60.660
87.309,60.761
87.327,60.863
87.345,60.964
87.228,61.015
87.246,61.117
87.265,61.218
87.148,61.269
87.022,61.269
86.906,61.320
86.925,61.421
86.882,61.523
86.901,61.624
86.919,61.726
86.876,61.827
86.895,61.929
86.771,61.929
86.790,62.030
86.667,62.030
86.686,62.132
86.704,62.234
86.662,62.335
86.620,62.437
86.639,62.538
86.517,62.538
86.536,62.640
86.424,62.690
86.303,62.690
86.322,62.792
86.281,62.893
86.171,62.944
86.061,62.995
86.021,63.096
85.981,63.198
85.862,63.198
85.882,63.299
85.773,63.350
85.793,63.452
85.753,63.553
85.646,63.604
85.529,63.604
85.549,63.706
85.432,63.706
85.452,63.807
85.336,63.807
85.220,63.807
85.115,63.858
85.078,63.959
85.040,64.061
85.003,64.162
84.966,64.264
84.987,64.365
84.950,64.467
84.836,64.467
84.723,64.467
84.687,64.569
84.574,64.569
84.472,64.619
84.361,64.619
84.259,64.670
84.224,64.772
84.124,64.822
84.089,64.924
83.979,64.924
84.000,65.025
84.021,65.127
83.911,65.127
83.812,65.178
83.833,65.279
83.735,65.330
83.756,65.431
83.647,65.431
83.539,65.431
83.430,65.431
83.398,65.533
83.290,65.533
83.194,65.584
83.087,65.584
82.980,65.584
82.949,65.685
82.853,65.736
82.822,65.838
82.717,65.838
82.686,65.939
82.581,65.939
82.487,65.990
82.457,66.091
82.353,66.091
82.375,66.193
82.397,66.294
82.420,66.396
82.316,66.396
82.338,66.497
82.360,66.599
82.257,66.599
82.165,66.650
82.062,66.650
81.971,66.701
81.880,66.751
81.779,66.751
81.677,66.751
81.649,66.853
81.559,66.904
81.470,66.954
81.381,67.005
81.354,67.107
81.265,67.157
81.177,67.208
81.089,67.259
80.941,67.259
80.854,67.310
80.706,67.310
80.620,67.360
80.485,67.411
80.339,67.411
80.363,67.513
80.338,67.614
80.265,67.716
80.132,67.767
79.988,67.767
80.012,67.868
79.881,67.919
79.750,67.970
79.679,68.071
79.549,68.122
79.408,68.122
79.386,68.223
79.410,68.325
79.282,68.376
79.260,68.477
79.120,68.477
78.994,68.528
78.867,68.579
78.846,68.680
78.721,68.731
78.700,68.832
78.576,68.883
78.452,68.934
78.329,68.985
78.206,69.036
78.231,69.137
78.166,69.239
78.146,69.340
78.082,69.442
78.018,69.543
77.955,69.645
77.891,69.746
77.872,69.848
77.897,69.949
77.765,69.949
77.634,69.949
77.515,70.000
77.398,70.051
77.423,70.152
77.362,70.254
77.245,70.305
77.270,70.406
77.154,70.457
77.094,70.558
76.966,70.558
76.838,70.558
76.821,70.660
76.762,70.761
76.703,70.863
76.687,70.964
76.628,71.066
76.503,71.066
76.528,71.168
76.403,71.168
76.346,71.269
76.330,71.371
76.219,71.421
76.245,71.523
76.121,71.523
76.065,71.624
76.050,71.726
76.075,71.827
76.101,71.929
75.979,71.929
76.004,72.030
75.989,72.132
75.974,72.234
75.866,72.284
75.758,72.335
75.650,72.386
75.636,72.487
75.621,72.589
75.607,72.690
75.633,72.792
75.513,72.792
75.407,72.843
75.302,72.893
75.196,72.944
75.091,72.995
74.974,72.995
74.961,73.096
74.857,73.147
74.883,73.249
74.870,73.350
74.896,73.452
74.793,73.503
74.742,73.604
74.691,73.706
74.576,73.706
74.564,73.807
74.514,73.909
74.464,74.010
74.350,74.010
74.249,74.061
74.136,74.061
74.037,74.112
73.924,74.112
73.913,74.213
73.814,74.264
73.804,74.365
73.705,74.416
73.608,74.467
73.634,74.569
73.537,74.619
73.440,74.670
73.466,74.772
73.420,74.873
73.410,74.975
73.363,75.076
73.254,75.076
73.159,75.127
73.064,75.178
72.969,75.228
72.960,75.330
72.852,75.330
72.807,75.431
72.763,75.533
72.656,75.533
72.647,75.635
72.541,75.635
72.436,75.635
72.344,75.685
72.238,75.685
72.147,75.736
72.042,75.736
72.000,75.838
71.910,75.888
71.902,75.990
71.812,76.041
71.839,76.142
71.736,76.142
71.729,76.244
71.626,76.244
71.524,76.244
71.551,76.345
71.544,76.447
71.442,76.447
71.341,76.447
71.239,76.447
71.152,76.497
71.051,76.497
70.965,76.548
70.878,76.599
70.745,76.599
70.613,76.599
70.575,76.701
70.457,76.751
70.326,76.751
70.195,76.751
70.079,76.802
69.963,76.853
69.958,76.954
69.922,77.056
69.949,77.157
69.835,77.208
69.798,77.310
69.762,77.411
69.649,77.462
69.522,77.462
69.395,77.462
69.283,77.513
69.158,77.513
69.033,77.513
68.908,77.513
68.784,77.513
68.674,77.563
68.551,77.563
68.579,77.665
68.470,77.716
68.362,77.766
68.330,77.868
68.267,77.970
68.146,77.970
68.025,77.970
67.905,77.970
67.785,77.970
67.665,77.970
67.560,78.020
67.442,78.020
67.338,78.071
67.235,78.122
67.132,78.173
67.015,78.173
66.898,78.173
66.797,78.223
66.681,78.223
66.580,78.274
66.552,78.376
66.437,78.376
66.323,78.376
66.224,78.426
66.125,78.477
66.069,78.579
65.971,78.629
65.873,78.680
65.762,78.680
65.650,78.680
65.554,78.731
65.458,78.782
65.362,78.832
65.252,78.832
65.143,78.832
65.034,78.832
64.925,78.832
64.900,78.934
64.806,78.985
64.699,78.985
64.674,79.086
64.582,79.137
64.475,79.137
64.383,79.188
64.292,79.239
64.201,79.289
64.110,79.340
64.005,79.340
63.956,79.442
63.866,79.492
63.844,79.594
63.740,79.594
63.636,79.594
63.533,79.594
63.430,79.594
63.343,79.645
63.255,79.695
63.168,79.746
63.067,79.746
62.966,79.746
62.855,79.797
62.754,79.797
62.644,79.848
62.535,79.898
62.426,79.949
62.455,80.051
62.332,80.051
62.288,80.152
62.165,80.152
62.043,80.152
61.922,80.152
61.815,80.203
61.749,80.305
61.682,80.406
61.640,80.508
61.535,80.558
61.431,80.609
61.313,80.609
61.248,80.711
61.130,80.711
61.013,80.711
60.896,80.711
60.795,80.761
60.679,80.761
60.563,80.761
60.547,80.863
60.447,80.914
60.333,80.914
60.234,80.964
60.136,81.015
60.023,81.015
59.910,81.015
59.813,81.066
59.701,81.066
59.605,81.117
59.494,81.117
59.383,81.117
59.288,81.168
59.318,81.269
59.209,81.269
59.195,81.371
59.101,81.421
59.007,81.472
58.899,81.472
58.806,81.523
58.699,81.523
58.592,81.523
58.485,81.523
58.394,81.574
58.303,81.624
58.312,81.726
58.207,81.726
58.174,81.827
58.069,81.827
57.980,81.878
57.891,81.929
57.880,82.030
57.776,82.030
57.688,82.081
57.601,82.132
57.513,82.183
57.411,82.183
57.325,82.233
57.224,82.233
57.193,82.335
57.088,82.386
57.078,82.487
56.978,82.487
56.858,82.487
56.754,82.538
56.650,82.589
56.532,82.589
56.415,82.589
56.313,82.640
56.211,82.690
56.095,82.690
56.029,82.792
55.914,82.792
55.814,82.843
55.715,82.893
55.669,82.995
55.571,83.046
55.458,83.046
55.450,83.147
55.462,83.249
55.349,83.249
55.323,83.350
55.212,83.350
55.116,83.401
55.005,83.401
54.962,83.503
54.852,83.503
54.742,83.503
54.772,83.604
54.730,83.706
54.636,83.756
54.648,83.858
54.539,83.858
54.432,83.858
54.324,83.858
54.232,83.909
54.126,83.909
54.020,83.909
53.997,84.010
53.891,84.010
53.786,84.010
53.681,84.010
53.577,84.010
53.488,84.061
53.400,84.112
53.312,84.162
53.325,84.264
53.222,84.264
53.135,84.315
53.048,84.365
52.947,84.365
52.844,84.416
52.742,84.467
52.640,84.518
52.524,84.518
52.408,84.518
52.293,84.518
52.178,84.518
52.079,84.569
51.980,84.619
51.867,84.619
51.754,84.619
51.642,84.619
51.640,84.721
51.606,84.822
51.495,84.822
51.384,84.822
51.273,84.822
51.178,84.873
51.069,84.873
50.960,84.873
50.867,84.924
50.758,84.924
50.651,84.924
50.544,84.924
50.437,84.924
50.331,84.924
50.240,84.975
50.135,84.975
50.030,84.975
49.925,84.975
49.836,85.025
49.733,85.025
49.645,85.076
49.542,85.076
49.440,85.076
49.338,85.076
49.280,85.178
49.224,85.279
49.181,85.381
49.081,85.381
48.981,85.381
48.882,85.431
48.783,85.482
48.685,85.533
48.573,85.533
48.476,85.584
48.365,85.584
48.269,85.635
48.159,85.635
48.064,85.685
47.955,85.685
47.861,85.736
47.752,85.736
47.645,85.736
47.537,85.736
47.430,85.736
47.324,85.736
47.233,85.787
47.128,85.787
47.023,85.787
46.933,85.838
46.829,85.838
46.726,85.838
46.623,85.838
46.520,85.838
46.418,85.838
46.316,85.838
46.215,85.838
46.116,85.888
46.016,85.888
45.918,85.939
45.821,85.990
45.710,85.990
45.599,85.990
45.489,85.990
45.379,85.990
45.270,85.990
45.161,85.990
45.053,85.990
44.946,85.990
44.839,85.990
44.732,85.990
44.626,85.990
44.520,85.990
44.415,85.990
44.325,86.041
44.221,86.041
44.118,86.041
44.029,86.091
43.926,86.091
43.839,86.142
43.737,86.142
43.650,86.193
43.564,86.244
43.467,86.294
43.356,86.294
43.246,86.294
43.136,86.294
43.041,86.345
42.947,86.396
42.839,86.396
42.746,86.447
42.639,86.447
42.547,86.497
42.441,86.497
42.350,86.548
42.259,86.599
42.155,86.599
42.051,86.599
41.947,86.599
41.844,86.599
41.742,86.599
41.654,86.650
41.553,86.650
41.452,86.650
41.352,86.650
41.256,86.701
41.147,86.701
41.052,86.751
40.958,86.802
40.850,86.802
40.743,86.802
40.637,86.802
40.531,86.802
40.426,86.802
40.425,86.904
40.320,86.904
40.216,86.904
40.112,86.904
40.056,87.005
39.953,87.005
39.851,87.005
39.750,87.005
39.648,87.005
39.562,87.056
39.462,87.056
39.367,87.107
39.259,87.107
39.165,87.157
39.113,87.259
39.052,87.360
38.945,87.360
38.840,87.360
38.735,87.360
38.631,87.360
38.527,87.360
38.438,87.411
38.379,87.513
38.277,87.513
38.296,87.614
38.194,87.614
38.093,87.614
37.993,87.614
37.892,87.614
37.785,87.614
37.691,87.665
37.584,87.665
37.478,87.665
37.373,87.665
37.392,87.766
37.287,87.766
37.183,87.766
37.093,87.817
36.990,87.817
36.900,87.868
36.812,87.919
36.710,87.919
36.610,87.919
36.509,87.919
36.402,87.919
36.295,87.919
36.202,87.970
36.110,88.020
36.018,88.071
35.927,88.122
35.823,88.122
35.733,88.173
35.631,88.173
35.529,88.173
35.440,88.223
35.340,88.223
35.239,88.223
35.153,88.274
35.046,88.274
34.954,88.325
34.849,88.325
34.757,88.376
34.667,88.426
34.576,88.477
34.487,88.528
34.385,88.528
34.296,88.579
34.295,88.680
34.195,88.680
34.107,88.731
34.001,88.731
33.896,88.731
33.804,88.782
33.699,88.782
33.609,88.832
33.518,88.883
33.429,88.934
33.340,88.985
33.251,89.036
33.163,89.086
33.095,89.188
32.989,89.188
32.884,89.188
32.780,89.188
32.689,89.239
32.586,89.239
32.496,89.289
32.394,89.289
32.389,89.391
32.288,89.391
32.188,89.391
32.101,89.442
31.996,89.442
31.891,89.442
31.788,89.442
31.685,89.442
31.595,89.492
31.506,89.543
31.405,89.543
31.304,89.543
31.199,89.543
31.196,89.645
31.109,89.695
31.005,89.695
30.902,89.695
30.800,89.695
30.698,89.695
30.627,89.797
30.526,89.797
30.421,89.797
30.334,89.848
30.231,89.848
30.128,89.848
30.025,89.848
29.924,89.848
29.823,89.848
29.723,89.848
29.635,89.898
29.531,89.898
29.428,89.898
29.326,89.898
29.224,89.898
29.124,89.898
29.035,89.949
28.931,89.949
28.843,90.000
28.740,90.000
28.650,90.051
28.548,90.051
28.448,90.051
28.348,90.051
28.244,90.051
28.141,90.051
28.054,90.102
27.953,90.102
27.863,90.152
27.774,90.203
27.671,90.203
27.567,90.203
27.465,90.203
27.364,90.203
27.263,90.203
27.163,90.203
27.060,90.203
26.957,90.203
26.870,90.254
26.780,90.305
26.691,90.355
26.587,90.355
26.499,90.406
26.397,90.406
26.296,90.406
26.195,90.406
26.091,90.406
25.989,90.406
25.901,90.457
25.800,90.457
25.699,90.457
25.673,90.558
25.570,90.558
25.468,90.558
25.380,90.609
25.280,90.609
25.176,90.609
25.088,90.660
24.986,90.660
24.899,90.711
24.799,90.711
24.710,90.761
24.622,90.812
24.578,90.914
24.491,90.964
24.405,91.015
24.302,91.015
24.200,91.015
24.113,91.066
24.013,91.066
23.924,91.117
23.822,91.117
23.735,91.168
23.632,91.168
23.543,91.218
23.441,91.218
23.421,91.320
23.321,91.320
23.235,91.371
23.133,91.371
23.033,91.371
22.930,91.371
22.844,91.421
22.808,91.523
22.708,91.523
22.621,91.574
22.615,91.675
22.513,91.675
22.425,91.726
22.322,91.726
22.236,91.777
22.147,91.827
22.060,91.878
21.958,91.878
21.869,91.929
21.781,91.980
21.680,91.980
21.579,91.980
21.477,91.980
21.375,91.980
21.275,91.980
21.173,91.980
21.072,91.980
20.970,91.980
20.882,92.030
20.782,92.030
20.680,92.030
20.579,92.030
20.477,92.030
20.375,92.030
20.275,92.030
20.174,92.030
20.073,92.030
20.062,92.132
19.974,92.183
19.873,92.183
19.787,92.234
19.757,92.335
19.669,92.386
19.568,92.386
19.467,92.386
19.457,92.487
19.356,92.487
19.269,92.538
19.167,92.538
19.067,92.538
18.966,92.538
18.918,92.640
18.831,92.690
18.744,92.741
18.643,92.741
18.556,92.792
18.455,92.792
18.355,92.792
18.254,92.792
18.168,92.843
18.154,92.944
18.054,92.944
17.966,92.995
17.879,93.046
17.819,93.147
17.717,93.147
17.617,93.147
17.531,93.198
17.429,93.198
17.329,93.198
17.242,93.249
17.141,93.249
17.041,93.249
16.940,93.249
16.839,93.249
16.738,93.249
16.652,93.299
16.565,93.350
16.496,93.452
16.395,93.452
16.295,93.452
16.195,93.452
16.167,93.553
16.067,93.553
15.979,93.604
15.893,93.655
15.792,93.655
15.705,93.706
15.681,93.807
15.594,93.858
15.494,93.858
15.464,93.959
15.377,94.010
15.290,94.061
15.190,94.061
15.103,94.112
15.067,94.213
15.035,94.315
14.949,94.365
14.848,94.365
14.762,94.416
14.662,94.416
14.561,94.416
14.475,94.467
14.374,94.467
14.287,94.518
14.200,94.569
14.099,94.569
13.998,94.569
13.898,94.569
13.850,94.670
13.750,94.670
13.663,94.721
13.576,94.772
13.489,94.822
13.403,94.873
13.302,94.873
13.216,94.924
13.115,94.924
13.029,94.975
12.928,94.975
12.842,95.025
12.742,95.025
12.641,95.025
12.554,95.076
12.454,95.076
12.354,95.076
12.268,95.127
12.167,95.127
12.067,95.127
11.967,95.127
11.881,95.178
11.794,95.228
11.694,95.228
11.593,95.228
11.493,95.228
11.406,95.279
11.327,95.381
11.227,95.381
11.229,95.482
11.128,95.482
11.028,95.482
10.927,95.482
10.827,95.482
10.727,95.482
10.627,95.482
10.540,95.533
10.454,95.584
10.354,95.584
10.253,95.584
10.167,95.635
10.066,95.635
10.027,95.736
9.927,95.736
9.840,95.787
9.740,95.787
9.640,95.787
9.540,95.787
9.454,95.838
9.367,95.888
9.267,95.888
9.181,95.939
9.080,95.939
8.980,95.939
8.880,95.939
8.868,96.041
8.768,96.041
8.668,96.041
8.568,96.041
8.481,96.091
8.381,96.091
8.281,96.091
8.228,96.193
8.191,96.294
8.091,96.294
8.004,96.345
7.932,96.447
7.832,96.447
7.746,96.497
7.645,96.497
7.559,96.548
7.473,96.599
7.373,96.599
7.286,96.650
7.200,96.701
7.100,96.701
7.000,96.701
6.914,96.751
6.827,96.802
6.741,96.853
6.655,96.904
6.569,96.954
6.482,97.005
6.433,97.107
6.351,97.208
6.292,97.310
6.206,97.360
6.120,97.411
6.034,97.462
5.947,97.513
5.911,97.614
5.882,97.716
5.852,97.817
5.816,97.919
5.716,97.919
5.682,98.020
5.595,98.071
5.495,98.071
5.395,98.071
5.309,98.122
5.223,98.173
5.123,98.173
5.072,98.274
4.972,98.274
4.872,98.274
4.785,98.325
4.696,98.376
4.609,98.426
4.509,98.426
4.447,98.528
4.361,98.579
4.275,98.629
4.175,98.629
4.075,98.629
3.989,98.680
3.903,98.731


==> data/pr_curves/WNet3xLF2-T5-odom=False_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
96.429,1.371
97.368,1.878
98.077,2.589
98.571,3.503
98.876,4.467
99.083,5.482
99.225,6.497
99.329,7.513
99.408,8.528
98.936,9.442
99.038,10.457
98.684,11.421
98.790,12.437
98.507,13.401
98.611,14.416
98.701,15.431
98.165,16.294
97.384,17.005
97.260,18.020
97.150,19.036
97.291,20.051
97.418,21.066
97.315,22.081
97.430,23.096
97.536,24.112
97.244,25.076
97.164,26.091
97.268,27.107
97.364,28.122
97.453,29.137
97.377,30.152
97.306,31.168
97.239,32.183
97.033,33.198
97.118,34.213
96.648,35.127
96.477,36.142
96.316,37.157
95.647,37.919
95.636,38.934
95.626,39.949
95.616,40.964
95.607,41.980
95.490,42.995
95.380,44.010
95.376,45.025
94.753,45.838
94.371,46.802
93.806,47.665
93.171,48.477
92.660,49.340
92.358,50.305
92.160,51.320
91.711,52.234
91.616,53.249
91.446,54.264
90.879,55.127
90.336,55.990
90.128,57.005
89.623,57.868
88.992,58.680
88.151,59.289
87.583,60.152
87.246,61.117
86.790,62.030
86.281,62.893
85.529,63.604
84.940,64.416
84.034,64.924
83.237,65.533
82.405,66.091
81.626,66.751
80.755,67.310
79.916,67.868
79.120,68.477
78.251,69.036
77.809,69.949
77.008,70.558
76.304,71.269
75.974,72.234
75.223,72.893
74.615,73.706
73.790,74.315
73.195,75.127
72.344,75.685
71.537,76.294
70.580,76.599
69.771,77.208
68.815,77.513
67.905,77.970
66.898,78.173
65.999,78.629
65.006,78.832
64.136,79.340
63.219,79.746
62.258,80.051
61.408,80.609
60.447,80.914
59.449,81.117
58.528,81.523
57.688,82.081
56.794,82.538
55.833,82.843
54.987,83.401
54.108,83.909
53.186,84.315
52.194,84.518
51.257,84.873
50.255,84.924
49.265,85.076
48.393,85.584
47.404,85.736
46.405,85.838
45.416,85.990
44.415,85.990
43.456,86.294
42.473,86.497
41.482,86.650
40.493,86.802
39.525,87.056
38.570,87.360
37.617,87.665
36.648,87.919
35.675,88.173
34.701,88.426
33.764,88.782
32.847,89.188
31.880,89.442
30.908,89.695
29.919,89.848
28.921,89.949
27.938,90.152
26.936,90.203
25.955,90.406
24.986,90.660
24.071,91.066
23.115,91.371
22.224,91.827
21.235,91.980
20.234,92.030
19.344,92.487
18.390,92.792
17.476,93.198
16.496,93.401
15.606,93.858
14.776,94.416
13.809,94.670
12.856,94.975
11.876,95.178
10.923,95.482
9.956,95.736
8.976,95.939
8.063,96.345
7.128,96.701
6.298,97.259
5.660,98.071
4.696,98.376


==> data/pr_curves/WNet3xLF2-T5-odom=False_wc_meta.csv <==
auc,f1,eer
79.197,74.236,74.112


==> data/pr_curves/WNet3xLF2-T5-odom=False_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
100.000,1.789
100.000,1.900
100.000,2.010
100.000,2.121
100.000,2.231
100.000,2.342
100.000,2.452
100.000,2.562
100.000,2.673
100.000,2.783
100.000,2.894
100.000,3.004
100.000,3.115
100.000,3.225
100.000,3.336
100.000,3.446
100.000,3.556
100.000,3.667
100.000,3.777
100.000,3.888
99.448,3.976
99.462,4.087
99.476,4.197
99.490,4.307
99.502,4.418
99.515,4.528
99.526,4.639
99.537,4.749
99.548,4.860
99.558,4.970
99.567,5.081
99.576,5.191
99.585,5.302
99.593,5.412
99.602,5.522
99.609,5.633
99.617,5.743
99.624,5.854
99.631,5.964
99.638,6.075
99.644,6.185
99.650,6.296
99.656,6.406
99.662,6.516
99.668,6.627
99.673,6.737
99.678,6.848
99.684,6.958
99.688,7.069
99.693,7.179
99.698,7.290
99.702,7.400
99.410,7.444
99.419,7.555
99.427,7.665
99.435,7.776
99.443,7.886
99.451,7.996
99.458,8.107
99.465,8.217
99.200,8.217
99.211,8.328
99.221,8.438
99.231,8.549
99.241,8.659
99.250,8.770
99.259,8.880
99.268,8.991
99.277,9.101
99.286,9.211
99.294,9.322
99.065,9.366
99.076,9.476
99.087,9.587
99.097,9.697
99.107,9.808
99.117,9.918
99.127,10.029
99.136,10.139
99.145,10.250
99.154,10.360
99.163,10.471
99.172,10.581
98.967,10.581
98.978,10.691
98.988,10.802
98.788,10.802
98.800,10.912
98.812,11.023
98.622,11.067
98.434,11.111
98.450,11.222
98.464,11.332
98.279,11.354
98.295,11.465
98.311,11.575
98.131,11.597
98.148,11.708
98.165,11.818
98.182,11.928
98.198,12.039
98.214,12.149
98.230,12.260
98.246,12.370
98.074,12.370
98.090,12.481
98.107,12.591
98.123,12.702
98.139,12.812
98.154,12.922
98.170,13.033
98.185,13.143
98.200,13.254
98.214,13.364
98.229,13.475
98.243,13.585
98.257,13.696
98.104,13.718
98.119,13.828
98.134,13.939
98.148,14.049
98.162,14.159
98.176,14.270
98.190,14.380
98.204,14.491
98.217,14.601
98.230,14.712
98.243,14.822
98.108,14.888
98.121,14.999
98.135,15.109
98.148,15.220
98.161,15.330
98.034,15.419
97.899,15.441
97.768,15.485
97.784,15.595
97.799,15.706
97.814,15.816
97.829,15.927
97.844,16.037
97.858,16.148
97.872,16.258
97.886,16.368
97.900,16.479
97.914,16.589
97.927,16.700
97.941,16.810
97.954,16.921
97.967,17.031
97.980,17.142
97.992,17.252
98.005,17.362
98.017,17.473
97.901,17.517
97.786,17.561
97.672,17.605
97.686,17.716
97.700,17.826
97.714,17.937
97.727,18.047
97.741,18.158
97.754,18.268
97.767,18.379
97.780,18.489
97.793,18.600
97.691,18.688
97.586,18.754
97.480,18.798
97.494,18.909
97.389,18.953
97.404,19.063
97.303,19.130
97.197,19.152
97.213,19.262
97.228,19.373
97.244,19.483
97.259,19.594
97.162,19.660
97.177,19.770
97.192,19.881
97.207,19.991
97.222,20.102
97.237,20.212
97.143,20.278
97.050,20.345
97.065,20.455
97.080,20.565
96.979,20.565
96.888,20.632
96.904,20.742
96.920,20.853
96.834,20.941
96.850,21.051
96.866,21.162
96.774,21.206
96.683,21.250
96.700,21.361
96.617,21.449
96.531,21.515
96.548,21.626
96.565,21.736
96.582,21.847
96.599,21.957
96.515,22.023
96.432,22.090
96.449,22.200
96.466,22.311
96.289,22.355
96.209,22.421
96.128,22.487
96.049,22.554
96.067,22.664
96.086,22.774
96.007,22.841
96.026,22.951
96.044,23.062
96.062,23.172
95.985,23.238
96.004,23.349
96.022,23.459
96.040,23.570
95.964,23.636
95.982,23.746
95.911,23.835
95.841,23.923
95.679,23.967
95.698,24.078
95.717,24.188
95.648,24.277
95.494,24.343
95.513,24.453
95.533,24.564
95.552,24.674
95.392,24.696
95.412,24.807
95.431,24.917
95.366,25.006
95.386,25.116
95.322,25.204
95.341,25.315
95.360,25.425
95.215,25.491
95.234,25.602
95.254,25.712
95.273,25.823
95.211,25.911
95.150,26.000
95.089,26.088
95.108,26.198
94.964,26.243
94.904,26.331
94.925,26.441
94.945,26.552
94.965,26.662
94.984,26.773
95.004,26.883
94.946,26.972
94.888,27.060
94.830,27.148
94.850,27.259
94.870,27.369
94.889,27.480
94.749,27.502
94.769,27.612
94.789,27.723
94.733,27.811
94.753,27.921
94.698,28.010
94.643,28.098
94.514,28.164
94.461,28.253
94.408,28.341
94.428,28.452
94.375,28.540
94.396,28.650
94.416,28.761
94.436,28.871
94.456,28.982
94.329,29.026
94.278,29.114
94.155,29.180
94.105,29.269
94.055,29.357
94.076,29.468
94.027,29.556
93.978,29.644
93.929,29.733
93.811,29.799
93.763,29.887
93.715,29.976
93.737,30.086
93.621,30.152
93.579,30.263
93.456,30.285
93.478,30.395
93.500,30.506
93.522,30.616
93.544,30.727
93.503,30.837
93.462,30.948
93.422,31.058
93.382,31.169
93.404,31.279
93.425,31.389
93.386,31.500
93.407,31.610
93.299,31.677
93.182,31.699
93.070,31.743
92.959,31.787
92.843,31.809
92.866,31.920
92.752,31.942
92.642,31.986
92.607,32.096
92.571,32.207
92.595,32.317
92.560,32.428
92.583,32.538
92.607,32.649
92.630,32.759
92.528,32.825
92.551,32.936
92.517,33.046
92.417,33.112
92.440,33.223
92.327,33.223
92.294,33.333
92.190,33.378
92.214,33.488
92.102,33.488
92.070,33.598
91.973,33.665
91.872,33.709
91.842,33.819
91.732,33.819
91.627,33.841
91.517,33.841
91.418,33.886
91.315,33.908
91.206,33.908
91.103,33.930
91.130,34.040
91.156,34.151
91.059,34.195
91.032,34.305
90.936,34.349
90.909,34.460
90.803,34.460
90.703,34.482
90.620,34.570
90.515,34.570
90.421,34.615
90.328,34.659
90.235,34.703
90.132,34.703
90.040,34.747
90.068,34.858
90.046,34.968
90.023,35.078
89.932,35.123
89.853,35.211
89.770,35.277
89.630,35.321
89.609,35.432
89.638,35.542
89.667,35.653
89.584,35.719
89.503,35.785
89.427,35.874
89.347,35.940
89.327,36.050
89.307,36.161
89.167,36.183
89.088,36.249
89.009,36.315
88.991,36.426
88.973,36.536
88.954,36.647
88.877,36.713
88.859,36.824
88.783,36.890
88.765,37.000
88.748,37.111
88.731,37.221
88.761,37.332
88.685,37.398
88.715,37.508
88.646,37.597
88.629,37.707
88.509,37.773
88.493,37.884
88.426,37.972
88.302,38.016
88.286,38.127
88.316,38.237
88.346,38.348
88.280,38.436
88.214,38.524
88.149,38.613
88.135,38.723
88.070,38.812
87.944,38.834
87.930,38.944
87.960,39.055
87.946,39.165
87.828,39.209
87.698,39.209
87.728,39.320
87.666,39.408
87.653,39.518
87.592,39.607
87.622,39.717
87.609,39.828
87.597,39.938
87.627,40.049
87.614,40.159
87.554,40.247
87.542,40.358
87.422,40.380
87.309,40.424
87.203,40.490
87.192,40.601
87.222,40.711
87.211,40.822
87.241,40.932
87.271,41.043
87.148,41.043
87.091,41.131
86.987,41.197
86.884,41.264
86.914,41.374
86.858,41.462
86.802,41.551
86.746,41.639
86.777,41.750
86.722,41.838
86.752,41.948
86.743,42.059
86.773,42.169
86.763,42.280
86.652,42.302
86.540,42.324
86.441,42.390
86.343,42.456
86.374,42.567
86.404,42.677
86.351,42.766
86.382,42.876
86.412,42.987
86.404,43.097
86.434,43.207
86.464,43.318
86.456,43.428
86.485,43.539
86.477,43.649
86.507,43.760
86.536,43.870
86.528,43.981
86.519,44.091
86.548,44.201
86.577,44.312
86.526,44.400
86.555,44.511
86.584,44.621
86.612,44.732
86.641,44.842
86.633,44.953
86.661,45.063
86.689,45.173
86.681,45.284
86.709,45.394
86.737,45.505
86.765,45.615
86.714,45.704
86.742,45.814
86.733,45.924
86.725,46.035
86.752,46.145
86.744,46.256
86.771,46.366
86.799,46.477
86.826,46.587
86.817,46.698
86.844,46.808
86.836,46.918
86.827,47.029
86.854,47.139
86.881,47.250
86.831,47.338
86.823,47.449
86.850,47.559
86.876,47.670
86.902,47.780
86.854,47.868
86.805,47.957
86.757,48.045
86.783,48.156
86.810,48.266
86.801,48.376
86.754,48.465
86.780,48.575
86.772,48.686
86.798,48.796
86.824,48.907
86.849,49.017
86.875,49.127
86.901,49.238
86.926,49.348
86.879,49.437
86.904,49.547
86.896,49.658
86.921,49.768
86.946,49.879
86.938,49.989
86.963,50.099
86.988,50.210
87.013,50.320
87.005,50.431
87.029,50.541
86.988,50.652
87.012,50.762
87.037,50.873
87.029,50.983
86.988,51.093
86.979,51.204
87.004,51.314
86.996,51.425
86.987,51.535
87.012,51.646
86.971,51.756
86.931,51.867
86.955,51.977
86.947,52.087
86.907,52.198
86.867,52.308
86.859,52.419
86.852,52.529
86.812,52.640
86.732,52.706
86.725,52.816
86.645,52.883
86.606,52.993
86.631,53.104
86.655,53.214
86.648,53.324
86.640,53.435
86.526,53.479
86.519,53.590
86.543,53.700
86.506,53.810
86.499,53.921
86.492,54.031
86.415,54.098
86.439,54.208
86.432,54.319
86.396,54.429
86.284,54.473
86.278,54.584
86.272,54.694
86.196,54.760
86.190,54.871
86.184,54.981
86.178,55.092
86.202,55.202
86.132,55.290
86.097,55.401
86.027,55.489
85.958,55.578
85.924,55.688
85.889,55.799
85.884,55.909
85.816,55.997
85.811,56.108
85.705,56.152
85.599,56.196
85.594,56.307
85.590,56.417
85.557,56.528
85.581,56.638
85.514,56.726
85.482,56.837
85.416,56.925
85.308,56.947
85.332,57.058
85.267,57.146
85.291,57.256
85.189,57.301
85.125,57.389
85.028,57.455
85.052,57.566
85.077,57.676
85.046,57.787
84.982,57.875
84.877,57.897
84.814,57.985
84.811,58.096
84.749,58.184
84.774,58.295
84.712,58.383
84.709,58.493
84.733,58.604
84.704,58.714
84.674,58.825
84.613,58.913
84.552,59.002
84.455,59.046
84.479,59.156
84.451,59.267
84.391,59.355
84.362,59.465
84.303,59.554
84.243,59.642
84.148,59.686
84.049,59.708
83.954,59.753
83.896,59.841
83.838,59.929
83.863,60.040
83.836,60.150
83.810,60.261
83.752,60.349
83.660,60.393
83.634,60.504
83.608,60.614
83.521,60.680
83.419,60.680
83.364,60.769
83.364,60.879
83.338,60.990
83.283,61.078
83.283,61.188
83.163,61.211
83.109,61.299
83.054,61.387
83.030,61.498
82.976,61.586
82.893,61.652
82.869,61.763
82.786,61.829
82.763,61.939
82.680,62.006
82.598,62.072
82.546,62.160
82.523,62.271
82.472,62.359
82.449,62.470
82.427,62.580
82.375,62.668
82.324,62.757
82.244,62.823
82.165,62.889
82.085,62.956
81.978,63.000
81.980,63.110
82.006,63.221
82.031,63.331
81.982,63.419
81.870,63.442
81.764,63.486
81.687,63.552
81.638,63.640
81.561,63.707
81.541,63.817
81.567,63.928
81.463,63.972
81.387,64.038
81.390,64.148
81.315,64.215
81.318,64.325
81.210,64.347
81.140,64.436
81.099,64.546
81.030,64.634
80.934,64.701
80.866,64.789
80.765,64.833
80.697,64.922
80.597,64.966
80.558,65.076
80.540,65.187
80.523,65.297
80.424,65.341
80.320,65.363
80.282,65.474
80.184,65.518
80.119,65.606
80.016,65.628
79.952,65.717
79.861,65.783
79.797,65.871
79.690,65.871
79.627,65.960
79.564,66.048
79.501,66.137
79.438,66.225
79.350,66.291
79.335,66.402
79.273,66.490
79.212,66.578
79.218,66.689
79.157,66.777
79.070,66.843
79.009,66.932
79.016,67.042
79.002,67.153
78.968,67.263
78.877,67.307
78.760,67.329
78.669,67.374
78.610,67.462
78.551,67.550
78.538,67.661
78.526,67.771
78.442,67.837
78.449,67.948
78.391,68.036
78.308,68.102
78.226,68.169
78.118,68.213
78.086,68.323
77.979,68.368
77.948,68.478
77.892,68.566
77.900,68.677
77.819,68.743
77.847,68.854
77.767,68.920
77.756,69.030
77.676,69.097
77.684,69.207
77.692,69.317
77.613,69.384
77.534,69.450
77.480,69.538
77.426,69.627
77.453,69.737
77.443,69.848
77.365,69.914
77.312,70.002
77.302,70.113
77.194,70.135
77.087,70.157
76.981,70.179
76.929,70.267
76.901,70.378
76.892,70.488
76.816,70.554
76.740,70.621
76.731,70.731
76.741,70.842
76.666,70.908
76.615,70.996
76.588,71.107
76.485,71.129
76.387,71.173
76.290,71.217
76.181,71.217
76.091,71.283
76.000,71.350
75.899,71.372
75.809,71.438
75.719,71.504
75.654,71.593
75.565,71.659
75.517,71.747
75.470,71.836
75.463,71.946
75.376,72.012
75.283,72.057
75.190,72.101
75.149,72.211
75.086,72.300
74.994,72.344
74.909,72.410
74.818,72.454
74.704,72.476
74.614,72.520
74.552,72.609
74.491,72.697
74.452,72.808
74.369,72.874
74.268,72.874
74.168,72.874
74.057,72.896
73.953,72.940
73.837,72.940
73.756,73.006
73.697,73.095
73.588,73.117
73.530,73.205
73.450,73.271
73.392,73.360
73.313,73.426
73.234,73.492
73.127,73.514
73.070,73.603
73.014,73.691
72.936,73.757
72.830,73.780
72.731,73.824
72.654,73.890
72.550,73.912
72.452,73.956
72.376,74.023
72.322,74.111
72.225,74.155
72.149,74.221
72.041,74.221
72.025,74.332
71.929,74.376
71.828,74.398
71.733,74.442
71.644,74.509
71.556,74.575
71.468,74.641
71.417,74.729
71.317,74.751
71.224,74.796
71.132,74.840
71.066,74.928
71.001,75.017
70.910,75.061
70.819,75.105
70.734,75.171
70.735,75.282
70.686,75.370
70.596,75.414
70.547,75.503
70.463,75.569
70.415,75.657
70.431,75.768
70.348,75.834
70.245,75.878
70.143,75.922
70.061,75.989
69.980,76.055
69.872,76.077
69.791,76.143
69.691,76.187
69.611,76.254
69.505,76.276
69.405,76.320
69.326,76.386
69.248,76.452
69.137,76.452
69.033,76.474
68.929,76.497
68.826,76.519
68.769,76.607
68.672,76.651
68.564,76.651
68.487,76.717
68.392,76.762
68.317,76.828
68.209,76.828
68.121,76.894
68.066,76.983
67.966,77.005
67.879,77.071
67.793,77.137
67.688,77.137
67.589,77.159
67.503,77.226
67.437,77.314
67.327,77.336
67.274,77.424
67.171,77.424
67.081,77.469
66.979,77.469
66.876,77.513
66.774,77.557
66.673,77.557
66.622,77.645
66.541,77.712
66.459,77.778
66.378,77.844
66.297,77.910
66.185,77.910
66.086,77.954
65.981,77.977
65.902,78.043
65.804,78.087
65.707,78.131
65.628,78.197
65.550,78.264
65.473,78.330
65.364,78.330
65.305,78.418
65.229,78.485
65.134,78.529
65.058,78.595
64.951,78.595
64.851,78.617
64.775,78.683
64.676,78.706
64.638,78.816
64.545,78.860
64.453,78.904
64.355,78.926
64.257,78.949
64.173,79.015
64.082,79.059
64.016,79.147
63.909,79.169
63.801,79.192
63.701,79.236
63.601,79.280
63.519,79.346
63.413,79.368
63.313,79.368
63.232,79.435
63.127,79.457
63.017,79.457
62.913,79.479
62.834,79.545
62.731,79.567
62.622,79.567
62.526,79.611
62.431,79.655
62.336,79.700
62.241,79.744
62.164,79.810
62.071,79.854
61.977,79.898
61.871,79.898
61.772,79.920
61.673,79.943
61.582,79.987
61.497,80.053
61.393,80.053
61.285,80.075
61.181,80.075
61.075,80.097
60.968,80.119
60.929,80.230
60.830,80.274
60.729,80.274
60.627,80.274
60.546,80.340
60.449,80.384
60.351,80.429
60.354,80.539
60.258,80.583
60.178,80.649
60.076,80.672
59.967,80.672
59.872,80.716
59.771,80.738
59.693,80.804
59.586,80.804
59.493,80.848
59.400,80.892
59.294,80.892
59.244,80.981
59.139,80.981
59.047,81.025
58.943,81.025
58.852,81.069
58.748,81.069
58.642,81.091
58.539,81.091
58.441,81.135
58.343,81.180
58.241,81.180
58.184,81.268
58.081,81.290
58.000,81.356
57.897,81.378
57.788,81.378
57.693,81.423
57.614,81.489
57.535,81.555
57.427,81.555
57.320,81.555
57.242,81.621
57.143,81.643
57.066,81.710
57.064,81.820
57.011,81.909
56.913,81.931
56.837,81.997
56.732,81.997
56.627,82.019
56.552,82.085
56.462,82.129
56.411,82.218
56.307,82.240
56.209,82.284
56.108,82.284
56.026,82.350
55.945,82.417
55.843,82.439
55.743,82.439
55.642,82.461
55.547,82.505
55.447,82.527
55.353,82.571
55.247,82.571
55.154,82.615
55.055,82.638
55.024,82.748
54.932,82.792
54.855,82.858
54.764,82.903
54.659,82.925
54.555,82.947
54.452,82.947
54.369,83.013
54.273,83.057
54.176,83.101
54.075,83.101
53.973,83.123
53.873,83.123
53.773,83.123
53.672,83.146
53.571,83.168
53.478,83.212
53.372,83.212
53.280,83.256
53.181,83.278
53.089,83.322
52.992,83.344
52.887,83.366
52.796,83.411
52.693,83.433
52.596,83.477
52.513,83.543
52.452,83.632
52.456,83.742
52.355,83.742
52.254,83.742
52.152,83.764
52.072,83.830
51.972,83.852
51.872,83.875
51.792,83.941
51.693,83.963
51.601,84.007
51.523,84.073
51.432,84.118
51.341,84.162
51.264,84.228
51.160,84.250
51.084,84.316
50.982,84.316
50.886,84.361
50.791,84.405
50.690,84.405
50.589,84.405
50.489,84.405
50.389,84.427
50.283,84.427
50.190,84.471
50.098,84.515
49.993,84.515
49.889,84.515
49.785,84.537
49.682,84.559
49.579,84.559
49.477,84.581
49.375,84.581
49.312,84.670
49.210,84.670
49.110,84.670
49.029,84.736
48.935,84.780
48.830,84.780
48.731,84.802
48.626,84.802
48.528,84.824
48.424,84.824
48.321,84.846
48.218,84.869
48.116,84.891
48.014,84.913
47.913,84.935
47.811,84.935
47.711,84.935
47.636,85.001
47.543,85.045
47.444,85.067
47.352,85.112
47.260,85.156
47.169,85.200
47.090,85.266
46.987,85.266
46.897,85.310
46.796,85.332
46.695,85.355
46.594,85.355
46.493,85.377
46.418,85.443
46.318,85.443
46.226,85.487
46.127,85.509
46.023,85.509
45.932,85.553
45.842,85.598
45.752,85.642
45.650,85.664
45.573,85.730
45.479,85.774
45.386,85.818
45.286,85.841
45.187,85.863
45.082,85.863
44.978,85.863
44.931,85.951
44.827,85.951
44.725,85.973
44.624,85.995
44.546,86.061
44.446,86.084
44.369,86.150
44.313,86.238
44.214,86.260
44.116,86.282
44.040,86.349
43.936,86.349
43.887,86.437
43.797,86.481
43.707,86.525
43.606,86.547
43.506,86.569
43.406,86.592
43.329,86.658
43.236,86.702
43.132,86.702
43.040,86.746
42.965,86.812
42.862,86.812
42.772,86.857
42.677,86.901
42.584,86.945
42.526,87.033
42.433,87.078
42.340,87.122
42.242,87.144
42.145,87.166
42.043,87.188
41.953,87.232
41.863,87.276
41.763,87.298
41.661,87.298
41.569,87.343
41.491,87.409
41.414,87.475
41.316,87.497
41.215,87.519
41.112,87.519
41.022,87.564
40.929,87.608
40.836,87.652
40.743,87.696
40.651,87.740
40.600,87.829
40.523,87.895
40.433,87.939
40.330,87.939
40.228,87.939
40.135,87.983
40.034,87.983
39.942,88.027
39.844,88.049
39.743,88.072
39.652,88.116
39.552,88.138
39.458,88.182
39.357,88.182
39.259,88.204
39.167,88.248
39.075,88.292
38.972,88.292
38.870,88.292
38.768,88.292
38.692,88.359
38.591,88.359
38.493,88.381
38.390,88.381
38.329,88.469
38.229,88.491
38.129,88.513
38.028,88.513
37.929,88.535
37.837,88.580
37.734,88.580
37.631,88.580
37.529,88.580
37.430,88.602
37.331,88.624
37.239,88.668
37.142,88.690
37.050,88.734
36.960,88.778
36.858,88.778
36.759,88.801
36.661,88.823
36.569,88.867
36.469,88.889
36.367,88.889
36.268,88.911
36.169,88.933
36.069,88.933
35.977,88.977
35.877,88.999
35.802,89.066
35.712,89.110
35.619,89.154
35.519,89.154
35.418,89.176
35.316,89.176
35.217,89.198
35.119,89.220
35.041,89.287
34.938,89.287
34.836,89.287
34.745,89.331
34.644,89.331
34.546,89.353
34.446,89.353
34.346,89.375
34.339,89.485
34.238,89.485
34.162,89.552
34.064,89.574
33.964,89.596
33.873,89.640
33.772,89.640
33.671,89.640
33.579,89.684
33.476,89.684
33.374,89.684
33.276,89.706
33.175,89.706
33.084,89.750
32.984,89.772
32.886,89.795
32.809,89.861
32.709,89.861
32.609,89.883
32.519,89.927
32.420,89.949
32.320,89.949
32.221,89.971
32.130,90.015
32.031,90.038
31.934,90.060
31.858,90.126
31.756,90.126
31.658,90.148
31.557,90.148
31.458,90.170
31.367,90.214
31.269,90.236
31.177,90.281
31.086,90.325
30.987,90.347
30.887,90.347
30.787,90.369
30.696,90.413
30.615,90.479
30.515,90.479
30.423,90.524
30.322,90.524
30.224,90.546
30.122,90.546
30.023,90.568
29.926,90.590
29.826,90.612
29.735,90.656
29.634,90.656
29.557,90.722
29.456,90.722
29.378,90.789
29.279,90.811
29.202,90.877
29.101,90.877
29.003,90.899
28.914,90.943
28.815,90.965
28.725,91.009
28.623,91.009
28.522,91.009
28.423,91.032
28.321,91.032
28.220,91.032
28.130,91.076
28.038,91.120
27.947,91.164
27.872,91.230
27.770,91.230
27.680,91.275
27.581,91.297
27.483,91.319
27.383,91.319
27.293,91.363
27.202,91.407
27.104,91.429
27.006,91.451
26.907,91.473
26.806,91.473
26.706,91.473
26.608,91.495
26.507,91.495
26.453,91.584
26.355,91.606
26.256,91.628
26.155,91.628
26.057,91.650
25.966,91.694
25.868,91.716
25.791,91.783
25.692,91.805
25.600,91.849
25.500,91.849
25.409,91.893
25.310,91.915
25.220,91.959
25.121,91.981
25.020,91.981
24.921,92.004
24.823,92.026
24.724,92.048
24.623,92.048
24.532,92.092
24.432,92.092
24.356,92.158
24.259,92.180
24.183,92.247
24.083,92.247
23.985,92.269
23.887,92.291
23.789,92.313
23.691,92.335
23.600,92.379
23.503,92.401
23.401,92.401
23.303,92.423
23.205,92.445
23.107,92.467
23.008,92.490
22.918,92.534
22.828,92.578
22.728,92.578
22.630,92.600
22.532,92.622
22.432,92.622
22.332,92.622
22.231,92.622
22.133,92.644
22.032,92.644
21.941,92.688
21.841,92.688
21.740,92.688
21.642,92.710
21.544,92.732
21.454,92.777
21.353,92.777
21.253,92.777
21.155,92.799
21.057,92.821
20.957,92.821
20.856,92.821
20.755,92.821
20.654,92.821
20.563,92.865
20.463,92.865
20.363,92.865
20.316,92.953
20.215,92.953
20.125,92.998
20.035,93.042
19.938,93.064
19.840,93.086
19.740,93.086
19.650,93.130
19.551,93.152
19.461,93.196
19.361,93.196
19.260,93.196
19.160,93.196
19.062,93.218
18.987,93.285
18.886,93.285
18.788,93.307
18.691,93.329
18.615,93.395
18.517,93.417
18.419,93.439
18.318,93.439
18.228,93.484
18.130,93.506
18.032,93.528
17.932,93.528
17.843,93.572
17.744,93.594
17.644,93.594
17.544,93.594
17.446,93.616
17.345,93.616
17.253,93.660
17.153,93.660
17.055,93.682
16.964,93.727
16.874,93.771
16.774,93.771
16.699,93.837
16.598,93.837
16.500,93.859
16.402,93.881
16.304,93.903
16.204,93.903
16.114,93.947
16.017,93.970
15.918,93.992
15.818,93.992
15.720,94.014
15.620,94.014
15.520,94.014
15.430,94.058
15.332,94.080
15.231,94.080
15.134,94.102
15.033,94.102
14.943,94.146
14.843,94.146
14.745,94.168
14.645,94.168
14.547,94.190
14.449,94.213
14.374,94.279
14.277,94.301
14.192,94.367
14.092,94.367
14.002,94.411
13.912,94.455
13.822,94.500
13.732,94.544
13.635,94.566
13.535,94.566
13.434,94.566
13.334,94.566
13.244,94.610
13.155,94.654
13.094,94.743
13.004,94.787
12.914,94.831
12.817,94.853
12.727,94.897
12.633,94.941
12.558,95.008
12.468,95.052
12.379,95.096
12.278,95.096
12.188,95.140
12.098,95.184
12.001,95.207
11.911,95.251
11.821,95.295
11.746,95.361
11.655,95.405
11.557,95.427
11.457,95.427
11.356,95.427
11.256,95.427
11.164,95.472
11.064,95.472
10.989,95.538
10.892,95.560
10.794,95.582
10.696,95.604
10.596,95.604
10.499,95.626
10.405,95.670
10.308,95.693
10.208,95.693
10.133,95.759
10.035,95.781
9.945,95.825
9.847,95.847
9.747,95.847
9.647,95.847
9.550,95.869
9.450,95.869
9.349,95.869
9.249,95.869
9.152,95.891
9.052,95.891
8.969,95.958
8.869,95.958
8.772,95.980
8.674,96.002


==> data/pr_curves/WNet3xLF2-T5-odom=False_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
100.000,2.054
100.000,3.070
99.448,3.976
99.558,4.970
99.632,5.986
99.686,7.002
99.449,7.974
99.267,8.968
99.121,9.962
98.800,10.912
98.145,11.685
98.123,12.702
98.257,13.696
98.230,14.712
97.787,15.617
97.917,16.611
97.791,17.605
97.796,18.622
97.241,19.461
97.065,20.455
96.707,21.405
96.381,22.355
95.993,23.283
95.641,24.232
95.318,25.182
95.104,26.176
94.830,27.148
94.651,28.142
94.273,29.092
93.707,29.932
93.454,30.903
92.959,31.787
92.625,32.737
92.065,33.576
91.103,33.930
90.369,34.615
89.630,35.321
89.179,36.227
88.754,37.133
88.308,38.038
87.942,38.988
87.597,39.938
87.223,40.866
86.783,41.772
86.372,42.699
86.489,43.693
86.601,44.687
86.745,45.681
86.817,46.698
86.887,47.714
86.777,48.708
86.906,49.702
87.003,50.718
86.966,51.734
86.737,52.728
86.517,53.722
86.272,54.694
85.943,55.644
85.566,56.572
85.051,57.433
84.712,58.383
84.386,59.333
83.841,60.172
83.323,61.034
82.742,61.851
82.300,62.757
81.687,63.552
81.130,64.391
80.546,65.209
79.797,65.871
79.218,66.689
78.595,67.484
78.072,68.345
77.706,69.295
77.157,70.135
76.609,70.974
75.726,71.460
75.109,72.255
74.319,72.874
73.419,73.338
72.597,73.912
71.748,74.442
70.954,75.061
70.320,75.834
69.427,76.298
68.515,76.717
67.615,77.159
66.686,77.557
65.822,78.065
64.963,78.595
64.071,79.059
63.150,79.457
62.201,79.788
61.233,80.075
60.344,80.539
59.400,80.892
58.422,81.135
57.508,81.555
56.633,82.041
55.725,82.461
54.807,82.858
53.842,83.123
52.865,83.366
51.972,83.830
51.098,84.316
50.111,84.515
49.122,84.670
48.146,84.891
47.186,85.178
46.231,85.487
45.291,85.841
44.345,86.172
43.435,86.592
42.524,87.011
41.577,87.343
40.659,87.740
39.721,88.094
38.750,88.337
37.777,88.580
36.794,88.778
35.834,89.066
34.857,89.287
33.913,89.618
32.923,89.772
31.964,90.060
31.006,90.347
30.030,90.568
29.078,90.877
28.097,91.076
27.161,91.429
26.180,91.628
25.236,91.959
24.260,92.180
23.290,92.423
22.309,92.622
21.321,92.777
20.330,92.909
19.371,93.196
18.401,93.439
17.416,93.616
16.451,93.881
15.463,94.036
14.479,94.213
13.543,94.566
12.616,94.941
11.719,95.383
10.744,95.604
9.774,95.847
8.782,95.980


==> data/pr_curves/WNet3xLF2-T5-odom=False_wd_meta.csv <==
auc,f1,eer
76.773,73.752,73.404


==> data/pr_curves/WNet3xLF2-T5-odom=False_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
100.000,2.783
100.000,2.885
100.000,2.986
100.000,3.087
100.000,3.188
98.438,3.188
98.485,3.289
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
98.750,3.998
97.531,3.998
97.590,4.099
97.647,4.200
97.701,4.302
97.753,4.403
97.802,4.504
97.849,4.605
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
98.165,5.415
98.198,5.516
98.230,5.617
98.261,5.719
98.291,5.820
98.319,5.921
98.347,6.022
98.374,6.123
98.400,6.225
98.425,6.326
98.450,6.427
98.473,6.528
98.496,6.630
98.519,6.731
98.540,6.832
98.561,6.933
98.582,7.034
98.601,7.136
97.917,7.136
97.945,7.237
97.973,7.338
98.000,7.439
98.026,7.540
98.052,7.642
97.436,7.692
97.468,7.794
97.500,7.895
97.531,7.996
97.561,8.097
97.590,8.198
97.619,8.300
97.647,8.401
97.674,8.502
97.126,8.553
96.591,8.603
96.629,8.704
96.667,8.806
96.703,8.907
96.739,9.008
96.774,9.109
96.809,9.211
96.842,9.312
96.875,9.413
96.907,9.514
96.939,9.615
96.970,9.717
97.000,9.818
97.030,9.919
97.059,10.020
97.087,10.121
97.115,10.223
96.651,10.223
96.190,10.223
96.226,10.324
96.262,10.425
96.296,10.526
96.330,10.628
96.364,10.729
96.396,10.830
96.429,10.931
96.460,11.032
96.035,11.032
96.070,11.134
96.104,11.235
96.137,11.336
96.170,11.437
96.203,11.538
95.798,11.538
95.417,11.589
95.041,11.640
95.082,11.741
94.694,11.741
94.309,11.741
94.355,11.842
94.400,11.943
94.444,12.045
94.488,12.146
94.531,12.247
94.574,12.348
94.615,12.449
94.656,12.551
94.697,12.652
94.737,12.753
94.776,12.854
94.815,12.955
94.853,13.057
94.891,13.158
94.928,13.259
94.964,13.360
95.000,13.462
95.035,13.563
95.070,13.664
95.105,13.765
94.792,13.816
94.828,13.917
94.863,14.018
94.898,14.119
94.932,14.221
94.966,14.322
95.000,14.423
95.033,14.524
95.066,14.626
95.098,14.727
94.805,14.777
94.839,14.879
94.551,14.929
94.586,15.030
94.620,15.132
94.654,15.233
94.688,15.334
94.720,15.435
94.753,15.536
94.785,15.638
94.817,15.739
94.848,15.840
94.880,15.941
94.910,16.043
94.940,16.144
94.675,16.194
94.706,16.296
94.737,16.397
94.767,16.498
94.798,16.599
94.828,16.700
94.857,16.802
94.886,16.903
94.915,17.004
94.944,17.105
94.972,17.206
95.000,17.308
95.028,17.409
94.780,17.460
94.809,17.561
94.837,17.662
94.595,17.713
94.355,17.763
94.385,17.864
94.415,17.966
94.444,18.067
94.474,18.168
94.503,18.269
94.531,18.370
94.560,18.472
94.588,18.573
94.615,18.674
94.643,18.775
94.402,18.775
94.430,18.877
94.458,18.978
94.221,18.978
94.250,19.079
94.030,19.130
94.059,19.231
94.089,19.332
94.118,19.433
94.146,19.534
94.175,19.636
94.203,19.737
94.231,19.838
94.258,19.939
94.286,20.040
94.313,20.142
94.340,20.243
94.366,20.344
94.393,20.445
94.419,20.547
94.444,20.648
94.470,20.749
94.495,20.850
94.521,20.951
94.545,21.053
94.331,21.053
94.131,21.103
94.157,21.204
94.183,21.306
94.209,21.407
94.235,21.508
94.260,21.609
94.066,21.660
94.092,21.761
94.118,21.862
94.143,21.964
94.168,22.065
94.194,22.166
94.218,22.267
94.243,22.368
94.268,22.470
94.292,22.571
94.093,22.571
93.908,22.621
93.711,22.621
93.737,22.723
93.763,22.824
93.582,22.874
93.608,22.976
93.634,23.077
93.661,23.178
93.469,23.178
93.293,23.229
93.320,23.330
93.131,23.330
93.159,23.431
92.986,23.482
93.014,23.583
93.042,23.684
93.069,23.785
92.899,23.836
92.927,23.937
92.955,24.038
92.788,24.089
92.816,24.190
92.843,24.291
92.871,24.393
92.898,24.494
92.925,24.595
92.952,24.696
92.979,24.798
93.006,24.899
93.032,25.000
93.058,25.101
93.084,25.202
93.110,25.304
93.135,25.405
92.976,25.455
93.002,25.557
92.831,25.557
92.674,25.607
92.701,25.709
92.727,25.810
92.754,25.911
92.599,25.962
92.626,26.063
92.473,26.113
92.500,26.215
92.527,26.316
92.553,26.417
92.580,26.518
92.430,26.569
92.456,26.670
92.483,26.771
92.334,26.822
92.361,26.923
92.388,27.024
92.414,27.126
92.440,27.227
92.295,27.277
92.137,27.277
91.980,27.277
92.007,27.379
92.034,27.480
92.061,27.581
92.088,27.682
91.933,27.682
91.779,27.682
91.806,27.783
91.833,27.885
91.681,27.885
91.708,27.986
91.556,27.986
91.584,28.087
91.612,28.188
91.461,28.188
91.326,28.239
91.354,28.340
91.382,28.441
91.234,28.441
91.262,28.543
91.115,28.543
91.143,28.644
91.172,28.745
91.040,28.796
91.069,28.897
91.097,28.998
91.125,29.099
91.153,29.200
91.181,29.302
91.052,29.352
91.080,29.453
90.952,29.504
90.980,29.605
91.008,29.706
91.036,29.808
91.063,29.909
90.923,29.909
90.951,30.010
90.979,30.111
91.006,30.213
91.033,30.314
91.061,30.415
91.088,30.516
90.950,30.516
90.977,30.617
91.004,30.719
90.882,30.769
90.760,30.820
90.788,30.921
90.815,31.022
90.680,31.022
90.708,31.123
90.735,31.225
90.762,31.326
90.789,31.427
90.816,31.528
90.843,31.630
90.725,31.680
90.607,31.731
90.490,31.781
90.374,31.832
90.401,31.933
90.286,31.984
90.157,31.984
90.043,32.034
89.929,32.085
89.802,32.085
89.689,32.136
89.718,32.237
89.607,32.287
89.496,32.338
89.525,32.439
89.554,32.540
89.583,32.642
89.612,32.743
89.641,32.844
89.669,32.945
89.698,33.047
89.589,33.097
89.481,33.148
89.373,33.198
89.402,33.300
89.295,33.350
89.324,33.451
89.353,33.553
89.233,33.553
89.128,33.603
89.157,33.704
89.037,33.704
89.067,33.806
89.096,33.907
88.992,33.957
88.874,33.957
88.904,34.059
88.933,34.160
88.962,34.261
88.991,34.362
89.020,34.464
89.048,34.565
88.932,34.565
88.961,34.666
88.846,34.666
88.875,34.767
88.903,34.868
88.932,34.970
88.960,35.071
88.988,35.172
89.017,35.273
89.045,35.374
89.072,35.476
89.100,35.577
89.001,35.628
88.889,35.628
88.777,35.628
88.805,35.729
88.693,35.729
88.582,35.729
88.611,35.830
88.514,35.881
88.543,35.982
88.433,35.982
88.323,35.982
88.352,36.083
88.381,36.184
88.286,36.235
88.315,36.336
88.221,36.387
88.113,36.387
88.020,36.437
87.912,36.437
87.805,36.437
87.698,36.437
87.728,36.538
87.636,36.589
87.666,36.690
87.696,36.791
87.590,36.791
87.620,36.893
87.650,36.994
87.545,36.994
87.455,37.045
87.485,37.146
87.381,37.146
87.292,37.196
87.322,37.298
87.352,37.399
87.249,37.399
87.279,37.500
87.309,37.601
87.207,37.601
87.237,37.702
87.266,37.804
87.179,37.854
87.209,37.955
87.123,38.006
87.153,38.107
87.182,38.209
87.082,38.209
87.112,38.310
87.141,38.411
87.171,38.512
86.986,38.563
87.016,38.664
87.045,38.765
86.863,38.816
86.795,38.917
86.824,39.018
86.854,39.119
86.883,39.221
86.704,39.271
86.734,39.372
86.667,39.474
86.696,39.575
86.726,39.676
86.755,39.777
86.689,39.879
86.623,39.980
86.652,40.081
86.587,40.182
86.398,40.182
86.211,40.182
86.241,40.283
86.270,40.385
86.084,40.385
86.114,40.486
85.944,40.536
85.974,40.638
86.004,40.739
86.034,40.840
86.064,40.941
85.896,40.992
85.714,40.992
85.549,41.043
85.489,41.144
85.519,41.245
85.460,41.346
85.297,41.397
85.135,41.447
84.959,41.447
84.990,41.549
84.814,41.549
84.639,41.549
84.465,41.549
84.410,41.650
84.442,41.751
84.474,41.852
84.506,41.953
84.334,41.953
84.365,42.055
84.312,42.156
84.258,42.257
84.290,42.358
84.322,42.460
84.269,42.561
84.216,42.662
84.163,42.763
84.111,42.864
84.143,42.966
83.976,42.966
84.008,43.067
83.957,43.168
83.906,43.269
83.937,43.370
83.969,43.472
83.805,43.472
83.836,43.573
83.868,43.674
83.721,43.725
83.752,43.826
83.784,43.927
83.638,43.978
83.477,43.978
83.317,43.978
83.270,44.079
83.302,44.180
83.159,44.231
83.191,44.332
83.144,44.433
83.097,44.534
83.129,44.636
83.083,44.737
82.927,44.737
82.788,44.787
82.820,44.889
82.775,44.990
82.730,45.091
82.762,45.192
82.794,45.294
82.825,45.395
82.689,45.445
82.721,45.547
82.752,45.648
82.784,45.749
82.740,45.850
82.771,45.951
82.727,46.053
82.593,46.103
82.624,46.204
82.656,46.306
82.507,46.306
82.538,46.407
82.496,46.508
82.453,46.609
82.306,46.609
82.264,46.711
82.222,46.812
82.181,46.913
82.035,46.913
81.906,46.964
81.938,47.065
81.794,47.065
81.826,47.166
81.699,47.217
81.659,47.318
81.691,47.419
81.723,47.520
81.755,47.621
81.613,47.621
81.645,47.723
81.504,47.723
81.379,47.773
81.341,47.874
81.373,47.976
81.336,48.077
81.368,48.178
81.330,48.279
81.362,48.381
81.239,48.431
81.202,48.532
81.234,48.634
81.097,48.634
80.960,48.634
80.924,48.735
80.956,48.836
80.988,48.937
81.020,49.038
80.885,49.038
80.917,49.140
80.798,49.190
80.763,49.291
80.728,49.393
80.693,49.494
80.725,49.595
80.757,49.696
80.722,49.798
80.590,49.798
80.621,49.899
80.506,49.949
80.537,50.051
80.407,50.051
80.373,50.152
80.340,50.253
80.307,50.354
80.193,50.405
80.064,50.405
80.096,50.506
80.064,50.607
80.096,50.709
79.968,50.709
79.841,50.709
79.873,50.810
79.905,50.911
79.794,50.962
79.684,51.012
79.558,51.012
79.528,51.113
79.403,51.113
79.278,51.113
79.154,51.113
79.186,51.215
79.219,51.316
79.111,51.366
78.988,51.366
78.960,51.468
78.837,51.468
78.732,51.518
78.627,51.569
78.522,51.619
78.418,51.670
78.314,51.721
78.194,51.721
78.092,51.771
77.989,51.822
77.964,51.923
77.862,51.974
77.744,51.974
77.719,52.075
77.694,52.176
77.669,52.277
77.569,52.328
77.470,52.379
77.446,52.480
77.347,52.530
77.232,52.530
77.134,52.581
77.037,52.632
76.940,52.682
76.974,52.783
76.878,52.834
76.855,52.935
76.889,53.036
76.867,53.138
76.901,53.239
76.934,53.340
76.839,53.391
76.817,53.492
76.705,53.492
76.611,53.543
76.645,53.644
76.679,53.745
76.712,53.846
76.602,53.846
76.509,53.897
76.542,53.998
76.433,53.998
76.412,54.099
76.303,54.099
76.211,54.150
76.119,54.200
76.099,54.302
76.008,54.352
75.989,54.453
75.969,54.555
75.862,54.555
75.896,54.656
75.806,54.706
75.700,54.706
75.594,54.706
75.489,54.706
75.523,54.808
75.557,54.909
75.591,55.010
75.573,55.111
75.485,55.162
75.397,55.213
75.310,55.263
75.292,55.364
75.275,55.466
75.205,55.567
75.239,55.668
75.273,55.769
75.256,55.870
75.153,55.870
75.136,55.972
75.119,56.073
75.101,56.174
75.034,56.275
75.067,56.377
74.966,56.377
75.000,56.478
74.983,56.579
75.017,56.680
74.916,56.680
74.816,56.680
74.800,56.781
74.784,56.883
74.652,56.933
74.685,57.034
74.537,57.034
74.472,57.136
74.342,57.186
74.327,57.287
74.312,57.389
74.297,57.490
74.234,57.591
74.105,57.642
74.091,57.743
74.028,57.844
73.885,57.844
73.871,57.945
73.728,57.945
73.762,58.047
73.796,58.148
73.829,58.249
73.768,58.350
73.627,58.350
73.614,58.451
73.473,58.451
73.460,58.553
73.401,58.654
73.435,58.755
73.422,58.856
73.363,58.957
73.350,59.059
73.292,59.160
73.325,59.261
73.204,59.312
73.084,59.362
72.948,59.362
72.812,59.362
72.800,59.464
72.665,59.464
72.531,59.464
72.414,59.514
72.297,59.565
72.181,59.615
72.066,59.666
72.100,59.767
72.046,59.868
71.932,59.919
71.922,60.020
71.809,60.071
71.696,60.121
71.566,60.121
71.437,60.121
71.326,60.172
71.275,60.273
71.147,60.273
71.139,60.374
71.029,60.425
71.021,60.526
71.014,60.628
71.006,60.729
70.956,60.830
70.831,60.830
70.723,60.881
70.716,60.982
70.592,60.982
70.468,60.982
70.461,61.083
70.338,61.083
70.215,61.083
70.110,61.134
70.006,61.184
69.884,61.184
69.763,61.184
69.798,61.285
69.678,61.285
69.575,61.336
69.456,61.336
69.336,61.336
69.235,61.387
69.231,61.488
69.113,61.488
69.069,61.589
69.104,61.690
69.100,61.791
68.983,61.791
68.979,61.893
68.880,61.943
68.764,61.943
68.648,61.943
68.533,61.943
68.492,62.045
68.395,62.095
68.354,62.196
68.257,62.247
68.293,62.348
68.290,62.449
68.194,62.500
68.082,62.500
68.079,62.601
67.985,62.652
67.890,62.702
67.797,62.753
67.703,62.804
67.593,62.804
67.482,62.804
67.390,62.854
67.298,62.905
67.261,63.006
67.296,63.107
67.205,63.158
67.114,63.209
67.006,63.209
66.899,63.209
66.791,63.209
66.684,63.209
66.596,63.259
66.507,63.310
66.543,63.411
66.543,63.512
66.455,63.563
66.367,63.613
66.263,63.613
66.176,63.664
66.142,63.765
66.073,63.866
65.953,63.917
65.833,63.968
65.731,63.968
65.612,64.018
65.510,64.018
65.408,64.018
65.307,64.018
65.309,64.119
65.208,64.119
65.108,64.119
65.077,64.221
65.046,64.322
64.931,64.372
64.934,64.474
64.802,64.474
64.670,64.474
64.539,64.474
64.477,64.575
64.480,64.676
64.350,64.676
64.221,64.676
64.110,64.727
64.082,64.828
64.086,64.929
64.026,65.030
63.917,65.081
63.921,65.182
63.893,65.283
63.866,65.385
63.870,65.486
63.762,65.536
63.735,65.638
63.739,65.739
63.681,65.840
63.574,65.891
63.450,65.891
63.393,65.992
63.270,65.992
63.214,66.093
63.092,66.093
63.097,66.194
62.975,66.194
62.854,66.194
62.752,66.245
62.727,66.346
62.673,66.447
62.554,66.447
62.452,66.498
62.334,66.498
62.216,66.498
62.116,66.549
62.017,66.599
61.900,66.599
61.784,66.599
61.668,66.599
61.571,66.650
61.549,66.751
61.453,66.802
61.338,66.802
61.317,66.903
61.204,66.903
61.091,66.903
61.098,67.004
60.986,67.004
60.874,67.004
60.762,67.004
60.798,67.105
60.687,67.105
60.576,67.105
60.465,67.105
60.355,67.105
60.336,67.206
60.227,67.206
60.118,67.206
60.154,67.308
60.045,67.308
59.955,67.358
59.937,67.460
59.847,67.510
59.740,67.510
59.633,67.510
59.527,67.510
59.421,67.510
59.315,67.510
59.228,67.561
59.123,67.561
59.037,67.611
59.047,67.713
58.935,67.763
58.867,67.864
58.878,67.966
58.775,67.966
58.811,68.067
58.821,68.168
58.711,68.219
58.609,68.219
58.568,68.320
58.460,68.370
58.359,68.370
58.294,68.472
58.187,68.522
58.080,68.573
57.956,68.573
57.850,68.623
57.836,68.725
57.732,68.775
57.718,68.877
57.657,68.978
57.692,69.079
57.704,69.180
57.600,69.231
57.479,69.231
57.376,69.281
57.256,69.281
57.137,69.281
57.018,69.281
56.917,69.332
56.799,69.332
56.765,69.433
56.647,69.433
56.549,69.484
56.561,69.585
56.574,69.686
56.563,69.787
56.598,69.889
56.634,69.990
56.600,70.091
56.485,70.091
56.387,70.142
56.331,70.243
56.235,70.294
56.121,70.294
56.157,70.395
56.061,70.445
55.949,70.445
55.939,70.547
55.827,70.547
55.733,70.597
55.640,70.648
55.529,70.648
55.419,70.648
55.309,70.648
55.200,70.648
55.091,70.648
55.000,70.698
54.910,70.749
54.802,70.749
54.695,70.749
54.606,70.800
54.499,70.800
54.411,70.850
54.306,70.850
54.320,70.951
54.355,71.053
54.328,71.154
54.241,71.204
54.136,71.204
54.130,71.306
54.026,71.306
53.923,71.306
53.817,71.356
53.714,71.356
53.612,71.356
53.510,71.356
53.409,71.356
53.308,71.356
53.208,71.356
53.107,71.356
53.123,71.457
53.158,71.559
53.056,71.609
52.937,71.609
52.836,71.660
52.718,71.660
52.600,71.660
52.501,71.711
52.384,71.711
52.269,71.711
52.153,71.711
52.056,71.761
51.996,71.862
51.882,71.862
51.860,71.964
51.764,72.014
51.652,72.014
51.539,72.014
51.556,72.115
51.444,72.115
51.333,72.115
51.222,72.115
51.129,72.166
51.091,72.267
50.999,72.318
50.890,72.318
50.853,72.419
50.762,72.470
50.672,72.520
50.565,72.520
50.458,72.520
50.351,72.520
50.263,72.571
50.175,72.621
50.087,72.672
50.000,72.723
49.913,72.773
49.809,72.773
49.706,72.773
49.603,72.773
49.501,72.773
49.399,72.773
49.366,72.874
49.350,72.976
49.249,73.026
49.148,73.026
49.049,73.077
48.950,73.128
48.834,73.128
48.719,73.128
48.621,73.178
48.591,73.279
48.477,73.279
48.381,73.330
48.268,73.330
48.173,73.381
48.061,73.381
47.950,73.381
47.839,73.381
47.746,73.431
47.653,73.482
47.561,73.532
47.470,73.583
47.411,73.684
47.353,73.785
47.295,73.887
47.205,73.937
47.116,73.988
47.010,73.988
46.904,73.988
46.848,74.089
46.743,74.089
46.639,74.089
46.658,74.190
46.554,74.190
46.500,74.291
46.399,74.342
46.299,74.393
46.197,74.393
46.098,74.443
45.997,74.443
45.897,74.443
45.797,74.443
45.683,74.443
45.587,74.494
45.491,74.545
45.379,74.545
45.357,74.646
45.307,74.747
45.213,74.798
45.102,74.798
45.009,74.848
44.917,74.899
44.855,75.000
44.807,75.101
44.699,75.101
44.591,75.101
44.484,75.101
44.378,75.101
44.272,75.101
44.167,75.101
44.062,75.101
43.974,75.152
43.870,75.152
43.767,75.152
43.664,75.152
43.645,75.253
43.543,75.253
43.445,75.304
43.348,75.354
43.251,75.405
43.184,75.506
43.167,75.607
43.055,75.607
43.013,75.709
42.902,75.709
42.792,75.709
42.698,75.759
42.589,75.759
42.537,75.860
42.509,75.962
42.417,76.012
42.390,76.113
42.283,76.113
42.192,76.164
42.086,76.164
41.997,76.215
41.892,76.215
41.803,76.265
41.699,76.265
41.595,76.265
41.492,76.265
41.390,76.265
41.288,76.265
41.263,76.366
41.273,76.468
41.172,76.468
41.076,76.518
40.980,76.569
40.870,76.569
40.776,76.619
40.666,76.619
40.557,76.619
40.465,76.670
40.373,76.721
40.266,76.721
40.159,76.721
40.069,76.771
39.979,76.822
39.874,76.822
39.769,76.822
39.666,76.822
39.562,76.822
39.459,76.822
39.373,76.872
39.271,76.872
39.241,76.974
39.253,77.075
39.152,77.075
39.051,77.075
38.941,77.075
38.848,77.126
38.739,77.126
38.711,77.227
38.604,77.227
38.496,77.227
38.405,77.277
38.379,77.379
38.323,77.480
38.218,77.480
38.113,77.480
38.009,77.480
37.921,77.530
37.833,77.581
37.731,77.581
37.629,77.581
37.534,77.632
37.439,77.682
37.339,77.682
37.230,77.682
37.137,77.733
37.030,77.733
36.923,77.733
36.832,77.783
36.726,77.783
36.621,77.783
36.573,77.885
36.569,77.986
36.465,77.986
36.400,78.087
36.297,78.087
36.210,78.138
36.109,78.138
36.014,78.188
35.914,78.188
35.893,78.289
35.785,78.289
35.693,78.340
35.586,78.340
35.495,78.391
35.390,78.391
35.285,78.391
35.195,78.441
35.106,78.492
35.003,78.492
34.901,78.492
34.799,78.492
34.698,78.492
34.597,78.492
34.504,78.543
34.397,78.543
34.305,78.593
34.214,78.644
34.123,78.694
34.033,78.745
33.929,78.745
33.826,78.745
33.738,78.796
33.650,78.846
33.563,78.897
33.462,78.897
33.369,78.947
33.262,78.947
33.170,78.998
33.065,78.998
32.960,78.998
32.982,79.099
32.878,79.099
32.788,79.150
32.685,79.150
32.652,79.251
32.550,79.251
32.463,79.302
32.377,79.352
32.284,79.403
32.178,79.403
32.087,79.453
31.996,79.504
31.892,79.504
31.803,79.555
31.753,79.656
31.665,79.706
31.629,79.808
31.541,79.858
31.454,79.909
31.348,79.909
31.288,80.010
31.183,80.010
31.119,80.111
31.085,80.213
31.020,80.314
30.931,80.364
30.842,80.415
30.754,80.466
30.667,80.516
30.580,80.567
30.475,80.567
30.383,80.617
30.279,80.617
30.176,80.617
30.087,80.668
30.051,80.769
29.962,80.820
29.933,80.921
29.897,81.022
29.810,81.073
29.705,81.073
29.614,81.123
29.523,81.174
29.420,81.174
29.425,81.275
29.323,81.275
29.234,81.326
29.133,81.326
29.070,81.427
28.983,81.478
28.892,81.528
28.801,81.579
28.699,81.579
28.724,81.680
28.635,81.731
28.534,81.731
28.433,81.731
28.328,81.731
28.242,81.781
28.151,81.832
28.061,81.883
27.959,81.883
27.871,81.933
27.770,81.933
27.683,81.984
27.579,81.984
27.489,82.034
27.399,82.085
27.297,82.085
27.312,82.186
27.212,82.186
27.124,82.237
27.020,82.237
27.009,82.338
27.028,82.439
26.926,82.439
26.824,82.439
26.755,82.540
26.655,82.540
26.567,82.591
26.480,82.642
26.393,82.692
26.291,82.692
26.190,82.692
26.090,82.692
25.986,82.692
25.883,82.692
25.797,82.743
25.695,82.743
25.595,82.743
25.507,82.794
25.404,82.794
25.302,82.794
25.212,82.844
25.123,82.895
25.019,82.895
24.932,82.945
24.845,82.996
24.755,83.047
24.666,83.097
24.562,83.097
24.475,83.148
24.388,83.198
24.298,83.249
24.209,83.300
24.217,83.401
24.115,83.401
24.027,83.451
23.941,83.502
23.840,83.502
23.828,83.603
23.725,83.603
23.638,83.654
23.537,83.654
23.532,83.755
23.429,83.755
23.326,83.755
23.302,83.856
23.215,83.907
23.114,83.907
23.049,84.008
22.947,84.008
22.930,84.109
22.843,84.160
22.808,84.261
22.733,84.362
22.631,84.362
22.544,84.413
22.473,84.514
22.449,84.615
22.360,84.666
22.272,84.717
22.228,84.818
22.125,84.818
22.037,84.868
21.949,84.919
21.849,84.919
21.747,84.919
21.734,85.020
21.646,85.071
21.559,85.121
21.491,85.223
21.467,85.324
21.366,85.324
21.264,85.324
21.162,85.324
21.145,85.425
21.078,85.526
20.976,85.526
20.938,85.628
20.837,85.628
20.775,85.729
20.728,85.830
20.628,85.830
20.597,85.931
20.509,85.982
20.477,86.083
20.388,86.134
20.286,86.134
20.185,86.134
20.182,86.235
20.080,86.235
20.045,86.336
19.958,86.387
19.856,86.387
19.792,86.488
19.691,86.488
19.603,86.538
19.599,86.640
19.499,86.640
19.397,86.640
19.297,86.640
19.252,86.741
19.236,86.842
19.213,86.943
19.112,86.943
19.052,87.045
18.951,87.045
18.864,87.095
18.764,87.095
18.662,87.095
18.561,87.095
18.474,87.146
18.433,87.247
18.345,87.298
18.244,87.298
18.198,87.399
18.097,87.399
18.054,87.500
17.967,87.551
17.866,87.551
17.779,87.601
17.692,87.652
17.605,87.702
17.568,87.804
17.481,87.854
17.379,87.854
17.279,87.854
17.191,87.905
17.105,87.955
17.017,88.006
16.916,88.006
16.890,88.107
16.803,88.158
16.716,88.209
16.640,88.310
16.564,88.411
16.462,88.411
16.376,88.462
16.286,88.512
16.199,88.563
16.098,88.563
16.011,88.613
15.924,88.664
15.824,88.664
15.836,88.765
15.748,88.816
15.662,88.866
15.598,88.968
15.497,88.968
15.437,89.069
15.336,89.069
15.244,89.119
15.157,89.170
15.070,89.221
14.969,89.221
14.882,89.271
14.849,89.372
14.797,89.474
14.799,89.575
14.699,89.575
14.612,89.626
14.526,89.676
14.425,89.676
14.339,89.727
14.267,89.828
14.167,89.828
14.066,89.828
14.006,89.929
13.994,90.030
13.971,90.132
13.884,90.182
13.885,90.283
13.799,90.334
13.698,90.334
13.598,90.334
13.497,90.334
13.464,90.435
13.377,90.486
13.277,90.486
13.230,90.587
13.187,90.688
13.100,90.739
13.030,90.840
12.929,90.840
12.842,90.891
12.742,90.891
12.727,90.992
12.641,91.043
12.578,91.144
12.477,91.144
12.377,91.144
12.350,91.245
12.330,91.346
12.271,91.447
12.171,91.447
12.084,91.498
11.984,91.498
11.897,91.549
11.829,91.650
11.743,91.700
11.656,91.751
11.570,91.802
11.469,91.802
11.369,91.802
11.297,91.903
11.260,92.004
11.160,92.004
11.074,92.055
10.974,92.055
10.933,92.156
10.833,92.156
10.746,92.206
10.657,92.257
10.604,92.358
10.504,92.358
10.449,92.460
10.349,92.460
10.248,92.460
10.148,92.460
10.108,92.561
10.020,92.611
9.934,92.662
9.834,92.662
9.747,92.713
9.681,92.814
9.595,92.864
9.509,92.915
9.408,92.915
9.322,92.966
9.304,93.067
9.267,93.168
9.230,93.269
9.221,93.370
9.147,93.472
9.060,93.522
9.000,93.623
8.900,93.623
8.799,93.623
8.699,93.623
8.599,93.623
8.553,93.725
8.467,93.775
8.426,93.877
8.325,93.877
8.239,93.927
8.139,93.927
8.116,94.028
8.026,94.079
7.954,94.180
7.858,94.231
7.772,94.281
7.685,94.332
7.649,94.433
7.562,94.484
7.509,94.585
7.409,94.585
7.367,94.686
7.290,94.787
7.274,94.889
7.245,94.990
7.158,95.040
7.072,95.091
6.972,95.091
6.929,95.192
6.868,95.294
6.781,95.344
6.727,95.445
6.693,95.547
6.654,95.648
6.574,95.749
6.554,95.850
6.458,95.901
6.377,96.002
6.301,96.103
6.215,96.154
6.128,96.204
6.042,96.255
5.945,96.306
5.859,96.356
5.832,96.457
5.746,96.508
5.663,96.609
5.563,96.609
5.462,96.609
5.376,96.660
5.276,96.660
5.176,96.660
5.090,96.711
4.990,96.711
4.889,96.711
4.789,96.711
4.689,96.711
4.669,96.812
4.583,96.862
4.483,96.862
4.461,96.964
4.360,96.964
4.260,96.964
4.241,97.065
4.173,97.166
4.073,97.166
3.986,97.217
3.917,97.318
3.890,97.419
3.858,97.520
3.841,97.621
3.836,97.723


==> data/pr_curves/WNet3xLF2-T5-odom=False_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
100.000,3.087
98.438,3.188
97.531,3.998
97.980,4.909
98.305,5.870
98.551,6.883
97.436,7.692
96.591,8.603
96.923,9.565
96.209,10.273
96.121,11.285
95.041,11.640
94.677,12.601
95.035,13.563
95.050,14.575
94.753,15.536
94.783,16.549
94.809,17.561
94.588,18.573
94.132,19.484
94.406,20.496
94.235,21.508
94.280,22.520
93.469,23.178
92.955,24.038
93.045,25.051
92.599,25.962
92.374,26.974
91.820,27.834
91.129,28.593
90.980,29.605
90.977,30.617
90.843,31.630
89.929,32.085
89.712,33.097
89.096,33.907
88.918,34.919
88.625,35.881
87.698,36.437
87.352,37.399
87.141,38.411
86.719,39.322
86.226,40.233
85.549,41.043
84.639,41.549
84.253,42.510
83.969,43.472
83.317,44.231
82.714,45.040
82.727,46.053
82.181,46.913
81.574,47.723
81.097,48.634
80.725,49.595
80.129,50.405
79.403,51.113
78.522,51.619
77.711,52.227
76.878,52.834
76.712,53.846
75.952,54.504
75.327,55.314
75.034,56.275
74.472,57.136
73.871,57.945
73.422,58.856
72.621,59.464
71.809,60.071
70.989,60.678
70.087,61.184
69.113,61.488
68.336,62.146
67.556,62.804
66.631,63.259
65.902,63.968
64.964,64.372
64.100,64.879
63.663,65.789
62.752,66.245
61.813,66.599
60.874,67.004
59.928,67.358
59.013,67.763
58.294,68.472
57.624,69.231
56.624,69.433
56.139,70.344
55.178,70.648
54.307,71.154
53.308,71.356
52.365,71.711
51.444,72.115
50.529,72.520
49.552,72.773
48.621,73.178
47.653,73.482
46.848,74.089
45.911,74.443
44.995,74.848
44.023,75.101
43.154,75.607
42.283,76.113
41.288,76.265
40.394,76.721
39.403,76.872
38.467,77.227
37.552,77.632
36.567,77.834
35.701,78.340
34.706,78.492
33.752,78.796
32.816,79.150
31.899,79.555
31.064,80.111
30.199,80.617
29.425,81.275
28.534,81.731
27.565,81.984
26.733,82.540
25.752,82.743
24.796,83.047
23.903,83.502
23.040,84.008
22.332,84.717
21.492,85.273
20.660,85.830
19.828,86.387
19.052,87.045
18.116,87.399
17.253,87.905
16.421,88.462
15.558,88.968
14.762,89.575
13.957,90.182
13.126,90.739
12.330,91.346
11.440,91.802
10.604,92.358
9.689,92.763
9.055,93.573
8.129,93.978
7.376,94.636
6.725,95.395
6.138,96.204
5.248,96.660
4.295,96.964


==> data/pr_curves/WNet3xLF2-T5-odom=False_wp_meta.csv <==
auc,f1,eer
67.079,65.549,64.524


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
100.000,24.785
100.000,24.957
100.000,25.129
99.320,25.129
99.324,25.301
99.329,25.473
99.333,25.645
99.338,25.818
99.342,25.990
99.346,26.162
99.351,26.334
99.355,26.506
99.359,26.678
99.363,26.850
99.367,27.022
99.371,27.194
99.375,27.367
99.379,27.539
99.383,27.711
99.387,27.883
98.780,27.883
98.788,28.055
98.795,28.227
98.802,28.399
98.810,28.571
98.817,28.744
98.824,28.916
98.830,29.088
98.837,29.260
98.844,29.432
98.851,29.604
98.857,29.776
98.295,29.776
98.305,29.948
98.315,30.120
98.324,30.293
98.333,30.465
98.343,30.637
98.352,30.809
98.361,30.981
98.370,31.153
98.378,31.325
98.387,31.497
98.396,31.670
98.404,31.842
98.413,32.014
98.421,32.186
98.429,32.358
98.438,32.530
98.446,32.702
98.454,32.874
98.462,33.046
98.469,33.219
98.477,33.391
98.485,33.563
98.492,33.735
98.500,33.907
98.507,34.079
98.020,34.079
97.537,34.079
97.549,34.251
97.561,34.423
97.573,34.596
97.585,34.768
97.596,34.940
97.608,35.112
97.619,35.284
97.630,35.456
97.642,35.628
97.653,35.800
97.664,35.972
97.674,36.145
97.685,36.317
97.696,36.489
97.706,36.661
97.717,36.833
97.727,37.005
97.738,37.177
97.748,37.349
97.309,37.349
97.321,37.522
97.333,37.694
97.345,37.866
97.357,38.038
97.368,38.210
97.380,38.382
97.391,38.554
97.403,38.726
96.983,38.726
96.996,38.898
97.009,39.071
97.021,39.243
97.034,39.415
97.046,39.587
97.059,39.759
97.071,39.931
97.083,40.103
97.095,40.275
97.107,40.448
97.119,40.620
97.131,40.792
96.735,40.792
96.748,40.964
96.761,41.136
96.774,41.308
96.386,41.308
96.400,41.480
96.414,41.652
96.429,41.824
96.443,41.997
96.457,42.169
96.471,42.341
96.484,42.513
96.109,42.513
96.124,42.685
96.139,42.857
96.154,43.029
96.169,43.201
96.183,43.373
96.198,43.546
96.212,43.718
95.849,43.718
95.865,43.890
95.880,44.062
95.896,44.234
95.911,44.406
95.926,44.578
95.572,44.578
95.588,44.750
95.604,44.923
95.620,45.095
95.636,45.267
95.652,45.439
95.668,45.611
95.324,45.611
95.340,45.783
95.000,45.783
95.018,45.955
95.035,46.127
94.700,46.127
94.718,46.299
94.737,46.472
94.406,46.472
94.425,46.644
94.444,46.816
94.464,46.988
94.483,47.160
94.502,47.332
94.521,47.504
94.539,47.676
94.558,47.849
94.576,48.021
94.257,48.021
94.276,48.193
94.295,48.365
94.314,48.537
94.333,48.709
94.352,48.881
94.371,49.053
94.389,49.225
94.408,49.398
94.426,49.570
94.444,49.742
94.137,49.742
94.156,49.914
94.175,50.086
94.194,50.258
94.212,50.430
94.231,50.602
94.249,50.775
94.268,50.947
93.968,50.947
93.987,51.119
94.006,51.291
93.711,51.291
93.730,51.463
93.750,51.635
93.769,51.807
93.478,51.807
93.189,51.807
93.210,51.979
93.231,52.151
92.945,52.151
92.661,52.151
92.683,52.324
92.401,52.324
92.424,52.496
92.145,52.496
92.169,52.668
92.192,52.840
91.916,52.840
91.940,53.012
91.964,53.184
91.988,53.356
92.012,53.528
92.035,53.701
91.765,53.701
91.789,53.873
91.813,54.045
91.837,54.217
91.860,54.389
91.884,54.561
91.618,54.561
91.643,54.733
91.379,54.733
91.404,54.905
91.429,55.077
91.453,55.250
91.477,55.422
91.218,55.422
90.960,55.422
90.986,55.594
91.011,55.766
91.036,55.938
91.061,56.110
90.808,56.110
90.556,56.110
90.582,56.282
90.608,56.454
90.358,56.454
90.385,56.627
90.411,56.799
90.164,56.799
90.191,56.971
89.946,56.971
89.973,57.143
90.000,57.315
89.757,57.315
89.785,57.487
89.544,57.487
89.572,57.659
89.333,57.659
89.362,57.831
89.125,57.831
88.889,57.831
88.918,58.003
88.684,58.003
88.714,58.176
88.482,58.176
88.512,58.348
88.542,58.520
88.571,58.692
88.601,58.864
88.372,58.864
88.144,58.864
87.918,58.864
87.692,58.864
87.724,59.036
87.500,59.036
87.277,59.036
87.056,59.036
86.835,59.036
86.869,59.208
86.650,59.208
86.683,59.380
86.717,59.552
86.750,59.725
86.783,59.897
86.567,59.897
86.600,60.069
86.634,60.241
86.420,60.241
86.207,60.241
85.995,60.241
86.029,60.413
86.064,60.585
85.854,60.585
85.888,60.757
85.922,60.929
85.714,60.929
85.749,61.102
85.783,61.274
85.577,61.274
85.372,61.274
85.167,61.274
84.964,61.274
84.762,61.274
84.561,61.274
84.597,61.446
84.634,61.618
84.670,61.790
84.706,61.962
84.507,61.962
84.543,62.134
84.579,62.306
84.382,62.306
84.419,62.478
84.455,62.651
84.491,62.823
84.527,62.995
84.332,62.995
84.138,62.995
84.174,63.167
83.982,63.167
83.790,63.167
83.599,63.167
83.409,63.167
83.220,63.167
83.032,63.167
83.070,63.339
83.108,63.511
83.146,63.683
83.184,63.855
83.221,64.028
83.036,64.028
82.851,64.028
82.889,64.200
82.927,64.372
82.965,64.544
83.002,64.716
83.040,64.888
82.857,64.888
82.895,65.060
82.932,65.232
82.969,65.404
83.007,65.577
82.826,65.577
82.646,65.577
82.468,65.577
82.505,65.749
82.328,65.749
82.366,65.921
82.189,65.921
82.013,65.921
81.838,65.921
81.663,65.921
81.702,66.093
81.741,66.265
81.568,66.265
81.395,66.265
81.435,66.437
81.263,66.437
81.303,66.609
81.342,66.781
81.381,66.954
81.420,67.126
81.458,67.298
81.497,67.470
81.535,67.642
81.574,67.814
81.405,67.814
81.443,67.986
81.276,67.986
81.109,67.986
81.148,68.158
80.982,68.158
81.020,68.330
81.059,68.503
80.894,68.503
80.933,68.675
80.972,68.847
81.010,69.019
80.847,69.019
80.885,69.191
80.723,69.191
80.762,69.363
80.600,69.363
80.439,69.363
80.279,69.363
80.318,69.535
80.357,69.707
80.396,69.880
80.237,69.880
80.079,69.880
80.118,70.052
79.961,70.052
79.804,70.052
79.843,70.224
79.688,70.224
79.727,70.396
79.572,70.396
79.612,70.568
79.457,70.568
79.304,70.568
79.151,70.568
79.191,70.740
79.038,70.740
78.887,70.740
78.927,70.912
78.776,70.912
78.817,71.084
78.857,71.256
78.707,71.256
78.558,71.256
78.409,71.256
78.450,71.429
78.302,71.429
78.154,71.429
78.195,71.601
78.049,71.601
77.903,71.601
77.757,71.601
77.612,71.601
77.654,71.773
77.695,71.945
77.551,71.945
77.407,71.945
77.264,71.945
77.306,72.117
77.164,72.117
77.022,72.117
76.881,72.117
76.740,72.117
76.600,72.117
76.460,72.117
76.321,72.117
76.364,72.289
76.225,72.289
76.268,72.461
76.130,72.461
75.993,72.461
75.856,72.461
75.719,72.461
75.763,72.633
75.806,72.806
75.671,72.806
75.714,72.978
75.758,73.150
75.623,73.150
75.666,73.322
75.709,73.494
75.575,73.494
75.618,73.666
75.661,73.838
75.528,73.838
75.395,73.838
75.263,73.838
75.131,73.838
75.175,74.010
75.044,74.010
75.087,74.182
75.130,74.355
75.000,74.355
74.870,74.355
74.740,74.355
74.611,74.355
74.483,74.355
74.355,74.355
74.227,74.355
74.099,74.355
74.144,74.527
74.017,74.527
73.891,74.527
73.765,74.527
73.810,74.699
73.684,74.699
73.729,74.871
73.773,75.043
73.649,75.043
73.524,75.043
73.401,75.043
73.277,75.043
73.154,75.043
73.032,75.043
72.910,75.043
72.788,75.043
72.667,75.043
72.546,75.043
72.425,75.043
72.305,75.043
72.351,75.215
72.231,75.215
72.112,75.215
72.158,75.387
72.039,75.387
71.921,75.387
71.803,75.387
71.686,75.387
71.569,75.387
71.452,75.387
71.336,75.387
71.220,75.387
71.104,75.387
70.989,75.387
70.874,75.387
70.759,75.387
70.645,75.387
70.531,75.387
70.418,75.387
70.305,75.387
70.192,75.387
70.080,75.387
69.968,75.387
69.856,75.387
69.745,75.387
69.634,75.387
69.524,75.387
69.414,75.387
69.304,75.387
69.352,75.559
69.243,75.559
69.134,75.559
69.025,75.559
68.917,75.559
68.809,75.559
68.701,75.559
68.594,75.559
68.487,75.559
68.380,75.559
68.274,75.559
68.168,75.559
68.062,75.559
67.957,75.559
67.852,75.559
67.747,75.559
67.643,75.559
67.538,75.559
67.435,75.559
67.485,75.731
67.381,75.731
67.278,75.731
67.176,75.731
67.073,75.731
66.971,75.731
66.869,75.731
66.768,75.731
66.667,75.731
66.566,75.731
66.465,75.731
66.516,75.904
66.416,75.904
66.216,75.904
66.018,75.904
65.821,75.904
65.774,76.076
65.727,76.248
65.533,76.248
65.583,76.420
65.390,76.420
65.441,76.592
65.249,76.592
65.300,76.764
65.109,76.764
65.160,76.936
64.971,76.936
64.783,76.936
64.834,77.108
64.791,77.281
64.604,77.281
64.419,77.281
64.235,77.281
64.194,77.453
64.011,77.453
64.062,77.625
64.023,77.797
63.842,77.797
63.662,77.797
63.483,77.797
63.445,77.969
63.268,77.969
63.092,77.969
62.917,77.969
62.742,77.969
62.794,78.141
62.621,78.141
62.672,78.313
62.500,78.313
62.329,78.313
62.380,78.485
62.210,78.485
62.041,78.485
61.872,78.485
61.705,78.485
61.538,78.485
61.373,78.485
61.208,78.485
61.044,78.485
60.881,78.485
60.719,78.485
60.558,78.485
60.397,78.485
60.238,78.485
60.079,78.485
59.921,78.485
59.764,78.485
59.608,78.485
59.452,78.485
59.298,78.485
59.351,78.657
59.197,78.657
59.044,78.657
58.892,78.657
58.740,78.657
58.590,78.657
58.440,78.657
58.418,78.830
58.270,78.830
58.122,78.830
57.975,78.830
57.828,78.830
57.683,78.830
57.538,78.830
57.393,78.830
57.447,79.002
57.303,79.002
57.161,79.002
57.019,79.002
57.001,79.174
57.054,79.346
56.914,79.346
56.773,79.346
56.634,79.346
56.495,79.346
56.357,79.346
56.341,79.518
56.326,79.690
56.311,79.862
56.174,79.862
56.227,80.034
56.092,80.034
55.957,80.034
55.822,80.034
55.808,80.207
55.675,80.207
55.542,80.207
55.595,80.379
55.463,80.379
55.332,80.379
55.201,80.379
55.071,80.379
54.941,80.379
54.812,80.379
54.684,80.379
54.556,80.379
54.609,80.551
54.482,80.551
54.355,80.551
54.229,80.551
54.104,80.551
54.095,80.723
54.147,80.895
54.023,80.895
53.899,80.895
53.776,80.895
53.653,80.895
53.531,80.895
53.409,80.895
53.288,80.895
53.167,80.895
53.047,80.895
52.928,80.895
52.809,80.895
52.691,80.895
52.573,80.895
52.455,80.895
52.339,80.895
52.222,80.895
52.106,80.895
51.991,80.895
51.987,81.067
51.872,81.067
51.758,81.067
51.645,81.067
51.532,81.067
51.419,81.067
51.307,81.067
51.196,81.067
51.085,81.067
51.138,81.239
51.027,81.239
50.917,81.239
50.807,81.239
50.698,81.239
50.589,81.239
50.481,81.239
50.374,81.239
50.266,81.239
50.159,81.239
50.053,81.239
49.947,81.239
49.842,81.239
49.737,81.239
49.632,81.239
49.528,81.239
49.424,81.239
49.425,81.411
49.322,81.411
49.220,81.411
49.117,81.411
49.016,81.411
48.914,81.411
48.967,81.583
49.020,81.756
49.072,81.928
48.971,81.928
48.871,81.928
48.923,82.100
48.823,82.100
48.673,82.100
48.525,82.100
48.377,82.100
48.231,82.100
48.085,82.100
48.089,82.272
47.944,82.272
47.900,82.444
47.757,82.444
47.614,82.444
47.473,82.444
47.332,82.444
47.192,82.444
47.053,82.444
46.915,82.444
46.777,82.444
46.641,82.444
46.602,82.616
46.467,82.616
46.332,82.616
46.339,82.788
46.206,82.788
46.073,82.788
45.941,82.788
45.949,82.960
45.817,82.960
45.687,82.960
45.739,83.133
45.609,83.133
45.480,83.133
45.446,83.305
45.318,83.305
45.191,83.305
45.065,83.305
44.940,83.305
44.815,83.305
44.691,83.305
44.742,83.477
44.618,83.477
44.628,83.649
44.505,83.649
44.384,83.649
44.262,83.649
44.313,83.821
44.192,83.821
44.072,83.821
43.953,83.821
43.834,83.821
43.716,83.821
43.599,83.821
43.649,83.993
43.533,83.993
43.416,83.993
43.301,83.993
43.186,83.993
43.071,83.993
42.958,83.993
42.845,83.993
42.857,84.165
42.745,84.165
42.633,84.165
42.522,84.165
42.411,84.165
42.301,84.165
42.192,84.165
42.083,84.165
41.974,84.165
41.866,84.165
41.759,84.165
41.652,84.165
41.546,84.165
41.441,84.165
41.336,84.165
41.231,84.165
41.127,84.165
41.023,84.165
40.921,84.165
40.818,84.165
40.716,84.165
40.615,84.165
40.514,84.165
40.413,84.165
40.280,84.165
40.148,84.165
40.098,84.337
40.049,84.509
39.919,84.509
39.789,84.509
39.661,84.509
39.645,84.682
39.598,84.854
39.472,84.854
39.346,84.854
39.220,84.854
39.269,85.026
39.144,85.026
39.161,85.198
39.038,85.198
38.915,85.198
38.793,85.198
38.672,85.198
38.551,85.198
38.432,85.198
38.313,85.198
38.331,85.370
38.213,85.370
38.231,85.542
38.190,85.714
38.073,85.714
37.957,85.714
38.005,85.886
37.889,85.886
37.774,85.886
37.660,85.886
37.547,85.886
37.594,86.059
37.481,86.059
37.369,86.059
37.258,86.059
37.147,86.059
37.166,86.231
37.056,86.231
36.947,86.231
36.838,86.231
36.885,86.403
36.877,86.575
36.769,86.575
36.662,86.575
36.555,86.575
36.449,86.575
36.344,86.575
36.239,86.575
36.135,86.575
36.032,86.575
35.929,86.575
35.826,86.575
35.724,86.575
35.623,86.575
35.523,86.575
35.423,86.575
35.468,86.747
35.513,86.919
35.389,86.919
35.265,86.919
35.143,86.919
35.021,86.919
34.900,86.919
34.780,86.919
34.660,86.919
34.542,86.919
34.424,86.919
34.307,86.919
34.191,86.919
34.143,87.091
34.141,87.263
34.027,87.263
33.913,87.263
33.800,87.263
33.688,87.263
33.576,87.263
33.465,87.263
33.355,87.263
33.399,87.435
33.290,87.435
33.181,87.435
33.073,87.435
32.966,87.435
32.859,87.435
32.753,87.435
32.648,87.435
32.691,87.608
32.671,87.780
32.567,87.780
32.463,87.780
32.360,87.780
32.362,87.952
32.260,87.952
32.159,87.952
32.058,87.952
31.957,87.952
31.838,87.952
31.880,88.124
31.762,88.124
31.644,88.124
31.527,88.124
31.411,88.124
31.395,88.296
31.437,88.468
31.322,88.468
31.208,88.468
31.095,88.468
30.983,88.468
30.871,88.468
30.760,88.468
30.650,88.468
30.541,88.468
30.432,88.468
30.324,88.468
30.218,88.468
30.111,88.468
30.006,88.468
29.901,88.468
29.797,88.468
29.694,88.468
29.591,88.468
29.489,88.468
29.388,88.468
29.288,88.468
29.171,88.468
29.056,88.468
28.941,88.468
28.884,88.640
28.771,88.640
28.659,88.640
28.548,88.640
28.437,88.640
28.328,88.640
28.219,88.640
28.111,88.640
28.004,88.640
27.898,88.640
27.793,88.640
27.688,88.640
27.584,88.640
27.481,88.640
27.505,88.812
27.403,88.812
27.302,88.812
27.201,88.812
27.101,88.812
26.987,88.812
26.997,88.985
26.885,88.985
26.774,88.985
26.663,88.985
26.554,88.985
26.445,88.985
26.337,88.985
26.230,88.985
26.124,88.985
26.069,89.157
26.067,89.329
25.963,89.329
25.859,89.329
25.757,89.329
25.655,89.329
25.554,89.329
25.454,89.329
25.342,89.329
25.231,89.329
25.121,89.329
25.012,89.329
24.904,89.329
24.797,89.329
24.691,89.329
24.633,89.501
24.528,89.501
24.425,89.501
24.322,89.501
24.334,89.673
24.233,89.673
24.132,89.673
24.031,89.673
23.921,89.673
23.812,89.673
23.703,89.673
23.596,89.673
23.545,89.845
23.559,90.017
23.453,90.017
23.348,90.017
23.244,90.017
23.142,90.017
23.155,90.189
23.053,90.189
22.952,90.189
22.852,90.189
22.743,90.189
22.635,90.189
22.528,90.189
22.422,90.189
22.317,90.189
22.213,90.189
22.246,90.361
22.143,90.361
22.040,90.361
21.939,90.361
21.839,90.361
21.772,90.534
21.664,90.534
21.557,90.534
21.563,90.706
21.458,90.706
21.353,90.706
21.351,90.878
21.247,90.878
21.145,90.878
21.135,91.050
21.034,91.050
20.926,91.050
20.819,91.050
20.833,91.222
20.727,91.222
20.623,91.222
20.519,91.222
20.416,91.222
20.314,91.222
20.259,91.394
20.152,91.394
20.045,91.394
19.940,91.394
19.836,91.394
19.836,91.566
19.733,91.566
19.631,91.566
19.530,91.566
19.423,91.566
19.403,91.738
19.432,91.910
19.327,91.910
19.222,91.910
19.169,92.083
19.143,92.255
19.041,92.255
18.940,92.255
18.833,92.255
18.728,92.255
18.624,92.255
18.521,92.255
18.517,92.427
18.416,92.427
18.315,92.427
18.210,92.427
18.105,92.427
18.036,92.599
18.045,92.771
17.943,92.771
17.842,92.771
17.736,92.771
17.632,92.771
17.528,92.771
17.426,92.771
17.358,92.943
17.252,92.943
17.148,92.943
17.045,92.943
16.944,92.943
16.843,92.943
16.739,92.943
16.636,92.943
16.534,92.943
16.433,92.943
16.329,92.943
16.226,92.943
16.124,92.943
16.125,93.115
16.025,93.115
15.921,93.115
15.885,93.287
15.783,93.287
15.683,93.287
15.579,93.287
15.477,93.287
15.376,93.287
15.272,93.287
15.270,93.460
15.168,93.460
15.067,93.460
14.963,93.460
14.860,93.460
14.759,93.460
14.656,93.460
14.554,93.460
14.453,93.460
14.350,93.460
14.248,93.460
14.148,93.460
14.167,93.632
14.064,93.632
13.963,93.632
13.860,93.632
13.758,93.632
13.658,93.632
13.556,93.632
13.455,93.632
13.353,93.632
13.252,93.632
13.150,93.632
13.049,93.632
12.946,93.632
12.845,93.632
12.743,93.632
12.642,93.632
12.590,93.804
12.532,93.976
12.429,93.976
12.328,93.976
12.226,93.976
12.125,93.976
12.024,93.976
11.921,93.976
11.821,93.976
11.719,93.976
11.617,93.976
11.517,93.976
11.415,93.976
11.314,93.976
11.211,93.976
11.111,93.976
11.111,94.148
11.010,94.148
10.969,94.320
10.869,94.320
10.768,94.320
10.668,94.320
10.567,94.320
10.466,94.320
10.365,94.320
10.264,94.320
10.267,94.492
10.223,94.664
10.121,94.664
10.121,94.836
10.020,94.836
9.919,94.836
9.818,94.836
9.718,94.836
9.618,94.836
9.516,94.836
9.512,95.009
9.412,95.009
9.312,95.009
9.211,95.009
9.180,95.181
9.079,95.181
8.979,95.181
8.878,95.181
8.827,95.353
8.800,95.525
8.699,95.525
8.598,95.525
8.498,95.525
8.398,95.525
8.297,95.525
8.197,95.525
8.096,95.525
7.996,95.525
7.896,95.525
7.795,95.525
7.694,95.525
7.652,95.697
7.551,95.697
7.451,95.697
7.351,95.697
7.292,95.869
7.192,95.869
7.091,95.869
6.990,95.869
6.890,95.869
6.846,96.041
6.746,96.041
6.692,96.213
6.683,96.386
6.582,96.386
6.481,96.386
6.381,96.386
6.281,96.386
6.281,96.558
6.180,96.558
6.125,96.730
6.025,96.730
5.957,96.902
5.857,96.902
5.757,96.902
5.657,96.902
5.556,96.902
5.456,96.902
5.356,96.902
5.335,97.074
5.235,97.074
5.221,97.246
5.121,97.246
5.089,97.418
5.053,97.590
4.953,97.590
4.853,97.590
4.753,97.590
4.652,97.590
4.552,97.590
4.452,97.590
4.352,97.590
4.252,97.590
4.169,97.762


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
100.000,24.957
99.338,25.818
99.363,26.850
99.387,27.883
98.817,28.744
98.857,29.776
98.343,30.637
98.396,31.670
98.446,32.702
98.492,33.735
97.537,34.079
97.608,35.112
97.674,36.145
97.738,37.177
97.368,38.210
97.021,39.243
97.095,40.275
96.774,41.308
96.471,42.341
96.183,43.373
95.911,44.406
95.652,45.439
94.700,46.127
94.483,47.160
94.276,48.193
94.389,49.225
94.194,50.258
94.006,51.291
93.210,51.979
92.145,52.496
92.012,53.528
91.884,54.561
91.218,55.422
90.582,56.282
89.973,57.143
89.125,57.831
88.571,58.692
87.500,59.036
86.750,59.725
86.064,60.585
85.167,61.274
84.543,62.134
84.174,63.167
83.032,63.167
82.889,64.200
82.932,65.232
82.189,65.921
81.263,66.437
81.497,67.470
81.059,68.503
80.439,69.363
79.843,70.224
78.887,70.740
78.154,71.429
77.264,71.945
76.225,72.289
75.623,73.150
75.044,74.010
74.099,74.355
73.277,75.043
72.231,75.215
71.220,75.387
70.192,75.387
69.134,75.559
68.062,75.559
67.073,75.731
66.018,75.904
65.249,76.592
64.511,77.281
63.572,77.797
62.621,78.141
61.622,78.485
60.558,78.485
59.530,78.485
58.515,78.657
57.465,78.830
56.564,79.346
55.822,80.034
54.877,80.379
53.961,80.895
52.928,80.895
51.929,81.067
50.917,81.239
49.894,81.239
49.020,81.756
48.036,82.100
47.053,82.444
46.073,82.788
45.191,83.305
44.313,83.821
43.301,83.993
42.301,84.165
41.301,84.165
40.280,84.165
39.535,84.854
38.581,85.198
37.832,85.886
36.892,86.231
35.929,86.575
34.972,86.919
34.027,87.263
33.030,87.435
32.159,87.952
31.284,88.468
30.271,88.468
29.254,88.468
28.266,88.640
27.273,88.812
26.284,88.985
25.342,89.329
24.356,89.501
23.495,90.017
22.509,90.189
21.566,90.534
20.833,91.222
19.843,91.394
19.114,92.083
18.173,92.427
17.313,92.943
16.309,92.943
15.367,93.287
14.380,93.460
13.392,93.632
12.452,93.976
11.451,93.976
10.512,94.320
9.655,94.836
8.798,95.353
7.812,95.525
6.873,95.869
6.147,96.558
5.291,97.074
4.434,97.590


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wa_meta.csv <==
auc,f1,eer
78.511,74.864,74.355


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
100.000,2.995
100.000,3.096
100.000,3.198
100.000,3.299
100.000,3.401
100.000,3.503
100.000,3.604
100.000,3.706
100.000,3.807
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
98.864,4.416
98.889,4.518
98.913,4.619
98.936,4.721
98.958,4.822
98.980,4.924
99.000,5.025
99.020,5.127
99.038,5.228
99.057,5.330
99.074,5.431
99.091,5.533
99.107,5.635
99.123,5.736
99.138,5.838
99.153,5.939
99.167,6.041
99.180,6.142
99.194,6.244
99.206,6.345
99.219,6.447
99.231,6.548
99.242,6.650
99.254,6.751
99.265,6.853
99.275,6.954
99.286,7.056
99.296,7.157
99.306,7.259
99.315,7.360
99.324,7.462
99.333,7.563
99.342,7.665
99.351,7.766
99.359,7.868
99.367,7.970
99.375,8.071
99.383,8.173
99.390,8.274
99.398,8.376
99.405,8.477
99.412,8.579
99.419,8.680
99.425,8.782
99.432,8.883
99.438,8.985
99.444,9.086
99.451,9.188
99.457,9.289
99.462,9.391
99.468,9.492
99.474,9.594
99.479,9.695
99.485,9.797
99.490,9.898
99.495,10.000
99.500,10.102
99.505,10.203
99.510,10.305
99.515,10.406
99.519,10.508
99.524,10.609
99.528,10.711
99.533,10.812
99.537,10.914
99.541,11.015
99.087,11.015
99.095,11.117
99.103,11.218
99.111,11.320
99.119,11.421
99.127,11.523
98.701,11.574
98.283,11.624
98.298,11.726
98.312,11.827
98.326,11.929
98.340,12.030
98.354,12.132
98.367,12.234
98.381,12.335
98.394,12.437
98.406,12.538
98.419,12.640
98.431,12.741
98.444,12.843
98.070,12.893
98.084,12.995
98.099,13.096
98.113,13.198
98.127,13.299
98.141,13.401
98.155,13.503
98.168,13.604
98.182,13.706
98.195,13.807
98.208,13.909
98.221,14.010
97.872,14.010
97.887,14.112
97.902,14.213
97.917,14.315
97.931,14.416
97.945,14.518
97.959,14.619
97.973,14.721
97.987,14.822
98.000,14.924
98.013,15.025
97.690,15.025
97.705,15.127
97.720,15.228
97.735,15.330
97.749,15.431
97.764,15.533
97.460,15.584
97.476,15.685
97.492,15.787
97.508,15.888
97.523,15.990
97.231,16.041
97.248,16.142
97.264,16.244
97.281,16.345
97.297,16.447
97.313,16.548
97.329,16.650
97.345,16.751
97.361,16.853
97.376,16.954
97.391,17.056
97.118,17.107
97.135,17.208
97.151,17.310
97.167,17.411
97.183,17.513
97.199,17.614
97.214,17.716
97.230,17.817
97.245,17.919
97.260,18.020
97.275,18.122
97.290,18.223
97.305,18.325
97.319,18.426
97.333,18.528
97.347,18.629
97.090,18.629
97.105,18.731
97.120,18.832
97.135,18.934
97.150,19.036
96.907,19.086
96.923,19.188
96.939,19.289
96.954,19.391
96.970,19.492
96.985,19.594
97.000,19.695
97.015,19.797
97.030,19.898
97.044,20.000
96.806,20.000
96.822,20.102
96.837,20.203
96.852,20.305
96.867,20.406
96.882,20.508
96.897,20.609
96.912,20.711
96.927,20.812
96.941,20.914
96.956,21.015
96.970,21.117
96.984,21.218
96.998,21.320
97.011,21.421
97.025,21.523
96.811,21.574
96.825,21.675
96.840,21.777
96.854,21.878
96.868,21.980
96.882,22.081
96.896,22.183
96.909,22.284
96.923,22.386
96.937,22.487
96.950,22.589
96.963,22.690
96.976,22.792
96.989,22.893
97.002,22.995
97.015,23.096
97.028,23.198
97.040,23.299
97.053,23.401
97.065,23.503
97.077,23.604
96.875,23.604
96.888,23.706
96.901,23.807
96.914,23.909
96.926,24.010
96.939,24.112
96.951,24.213
96.964,24.315
96.976,24.416
96.988,24.518
97.000,24.619
97.012,24.721
97.024,24.822
97.036,24.924
97.047,25.025
96.863,25.076
96.875,25.178
96.887,25.279
96.699,25.279
96.712,25.381
96.724,25.482
96.737,25.584
96.750,25.685
96.762,25.787
96.774,25.888
96.786,25.990
96.798,26.091
96.811,26.193
96.822,26.294
96.834,26.396
96.846,26.497
96.858,26.599
96.869,26.701
96.881,26.802
96.892,26.904
96.903,27.005
96.915,27.107
96.926,27.208
96.937,27.310
96.948,27.411
96.959,27.513
96.791,27.563
96.619,27.563
96.631,27.665
96.643,27.766
96.655,27.868
96.491,27.919
96.503,28.020
96.516,28.122
96.528,28.223
96.540,28.325
96.552,28.426
96.564,28.528
96.575,28.629
96.587,28.731
96.599,28.832
96.610,28.934
96.622,29.036
96.633,29.137
96.644,29.239
96.656,29.340
96.500,29.391
96.512,29.492
96.358,29.543
96.370,29.645
96.217,29.695
96.066,29.746
96.078,29.848
96.091,29.949
95.935,29.949
95.948,30.051
95.961,30.152
95.974,30.254
95.987,30.355
95.833,30.355
95.847,30.457
95.860,30.558
95.873,30.660
95.886,30.761
95.899,30.863
95.912,30.964
95.925,31.066
95.938,31.168
95.950,31.269
95.963,31.371
95.975,31.472
95.988,31.574
96.000,31.675
96.012,31.777
96.024,31.878
96.037,31.980
96.049,32.081
96.061,32.183
95.921,32.234
95.934,32.335
95.946,32.437
95.958,32.538
95.970,32.640
95.827,32.640
95.840,32.741
95.852,32.843
95.864,32.944
95.876,33.046
95.888,33.147
95.900,33.249
95.912,33.350
95.924,33.452
95.936,33.553
95.948,33.655
95.809,33.655
95.821,33.756
95.833,33.858
95.845,33.959
95.857,34.061
95.869,34.162
95.881,34.264
95.892,34.365
95.904,34.467
95.915,34.569
95.927,34.670
95.938,34.772
95.950,34.873
95.961,34.975
95.972,35.076
95.983,35.178
95.994,35.279
96.006,35.381
95.879,35.431
95.890,35.533
95.902,35.635
95.913,35.736
95.924,35.838
95.935,35.939
95.946,36.041
95.957,36.142
95.968,36.244
95.979,36.345
95.989,36.447
96.000,36.548
96.011,36.650
96.021,36.751
95.894,36.751
95.905,36.853
95.916,36.954
95.926,37.056
95.801,37.056
95.812,37.157
95.692,37.208
95.703,37.310
95.714,37.411
95.725,37.513
95.736,37.614
95.747,37.716
95.758,37.817
95.769,37.919
95.780,38.020
95.791,38.122
95.802,38.223
95.812,38.325
95.823,38.426
95.833,38.528
95.844,38.629
95.854,38.731
95.865,38.832
95.750,38.883
95.636,38.934
95.647,39.036
95.658,39.137
95.668,39.239
95.679,39.340
95.690,39.442
95.700,39.543
95.711,39.645
95.721,39.746
95.732,39.848
95.742,39.949
95.626,39.949
95.636,40.051
95.647,40.152
95.657,40.254
95.668,40.355
95.678,40.457
95.689,40.558
95.699,40.660
95.585,40.660
95.471,40.660
95.357,40.660
95.249,40.711
95.261,40.812
95.148,40.812
95.035,40.812
94.923,40.812
94.935,40.914
94.947,41.015
94.959,41.117
94.971,41.218
94.982,41.320
94.994,41.421
94.884,41.421
94.896,41.523
94.907,41.624
94.919,41.726
94.931,41.827
94.943,41.929
94.954,42.030
94.966,42.132
94.977,42.234
94.875,42.284
94.886,42.386
94.898,42.487
94.910,42.589
94.921,42.690
94.932,42.792
94.944,42.893
94.955,42.995
94.966,43.096
94.978,43.198
94.989,43.299
95.000,43.401
95.011,43.503
95.022,43.604
95.033,43.706
95.044,43.807
95.055,43.909
95.066,44.010
95.077,44.112
94.978,44.162
94.989,44.264
95.000,44.365
95.011,44.467
95.022,44.569
95.032,44.670
95.043,44.772
95.054,44.873
95.064,44.975
95.075,45.076
94.979,45.127
94.989,45.228
95.000,45.330
94.904,45.381
94.809,45.431
94.820,45.533
94.831,45.635
94.842,45.736
94.853,45.838
94.864,45.939
94.874,46.041
94.885,46.142
94.896,46.244
94.906,46.345
94.917,46.447
94.928,46.548
94.938,46.650
94.948,46.751
94.959,46.853
94.969,46.954
94.980,47.056
94.888,47.107
94.796,47.157
94.705,47.208
94.715,47.310
94.726,47.411
94.737,47.513
94.646,47.563
94.657,47.665
94.668,47.766
94.679,47.868
94.689,47.970
94.600,48.020
94.611,48.122
94.622,48.223
94.632,48.325
94.643,48.426
94.653,48.528
94.664,48.629
94.675,48.731
94.685,48.832
94.597,48.883
94.608,48.985
94.618,49.086
94.531,49.137
94.444,49.188
94.358,49.239
94.369,49.340
94.380,49.442
94.300,49.543
94.311,49.645
94.321,49.746
94.332,49.848
94.343,49.949
94.354,50.051
94.365,50.152
94.286,50.254
94.297,50.355
94.123,50.406
94.134,50.508
94.145,50.609
94.156,50.711
94.167,50.812
94.178,50.914
94.189,51.015
94.200,51.117
94.211,51.218
94.134,51.320
93.965,51.371
93.976,51.472
93.900,51.574
93.911,51.675
93.923,51.777
93.934,51.878
93.767,51.929
93.693,52.030
93.704,52.132
93.716,52.234
93.551,52.284
93.478,52.386
93.490,52.487
93.502,52.589
93.514,52.690
93.525,52.792
93.537,52.893
93.548,52.995
93.560,53.096
93.571,53.198
93.583,53.299
93.594,53.401
93.523,53.503
93.534,53.604
93.546,53.706
93.557,53.807
93.568,53.909
93.409,53.959
93.421,54.061
93.351,54.162
93.362,54.264
93.293,54.365
93.130,54.365
93.062,54.467
93.074,54.569
93.005,54.670
92.851,54.721
92.863,54.822
92.796,54.924
92.729,55.025
92.741,55.127
92.754,55.228
92.766,55.330
92.778,55.431
92.791,55.533
92.803,55.635
92.815,55.736
92.827,55.838
92.761,55.939
92.773,56.041
92.624,56.091
92.559,56.193
92.494,56.294
92.506,56.396
92.519,56.497
92.531,56.599
92.467,56.701
92.479,56.802
92.415,56.904
92.428,57.005
92.440,57.107
92.377,57.208
92.314,57.310
92.327,57.411
92.182,57.462
92.120,57.563
92.058,57.665
92.071,57.766
92.010,57.868
91.948,57.970
91.961,58.071
91.974,58.173
91.914,58.274
91.926,58.376
91.780,58.376
91.793,58.477
91.806,58.579
91.819,58.680
91.832,58.782
91.845,58.883
91.785,58.985
91.798,59.086
91.654,59.086
91.595,59.188
91.458,59.239
91.471,59.340
91.413,59.442
91.426,59.543
91.369,59.645
91.234,59.695
91.247,59.797
91.261,59.898
91.274,60.000
91.133,60.000
91.147,60.102
91.007,60.102
90.951,60.203
90.895,60.305
90.840,60.406
90.854,60.508
90.868,60.609
90.881,60.711
90.826,60.812
90.772,60.914
90.785,61.015
90.799,61.117
90.813,61.218
90.827,61.320
90.841,61.421
90.855,61.523
90.868,61.624
90.814,61.726
90.828,61.827
90.692,61.827
90.706,61.929
90.720,62.030
90.734,62.132
90.680,62.234
90.694,62.335
90.641,62.437
90.655,62.538
90.669,62.640
90.543,62.690
90.556,62.792
90.504,62.893
90.518,62.995
90.532,63.096
90.545,63.198
90.559,63.299
90.573,63.401
90.587,63.503
90.600,63.604
90.614,63.706
90.562,63.807
90.576,63.909
90.524,64.010
90.538,64.112
90.486,64.213
90.435,64.315
90.313,64.365
90.192,64.416
90.206,64.518
90.220,64.619
90.234,64.721
90.247,64.822
90.261,64.924
90.134,64.924
90.014,64.975
89.965,65.076
89.916,65.178
89.867,65.279
89.881,65.381
89.763,65.431
89.777,65.533
89.729,65.635
89.744,65.736
89.758,65.838
89.641,65.888
89.655,65.990
89.539,66.041
89.492,66.142
89.506,66.244
89.391,66.294
89.276,66.345
89.291,66.447
89.244,66.548
89.130,66.599
89.145,66.701
89.024,66.701
88.904,66.701
88.919,66.802
88.934,66.904
88.949,67.005
88.964,67.107
88.978,67.208
88.867,67.259
88.881,67.360
88.896,67.462
88.785,67.513
88.667,67.513
88.549,67.513
88.564,67.614
88.520,67.716
88.403,67.716
88.294,67.767
88.251,67.868
88.266,67.970
88.224,68.071
88.181,68.173
88.197,68.274
88.212,68.376
88.228,68.477
88.243,68.579
88.258,68.680
88.216,68.782
88.231,68.883
88.247,68.985
88.132,68.985
88.091,69.086
88.049,69.188
87.943,69.239
87.959,69.340
87.974,69.442
87.933,69.543
87.949,69.645
87.964,69.746
87.923,69.848
87.811,69.848
87.699,69.848
87.595,69.898
87.611,70.000
87.508,70.051
87.524,70.152
87.540,70.254
87.555,70.355
87.453,70.406
87.413,70.508
87.374,70.609
87.390,70.711
87.351,70.812
87.367,70.914
87.328,71.015
87.227,71.066
87.243,71.168
87.205,71.269
87.221,71.371
87.237,71.472
87.137,71.523
87.099,71.624
87.115,71.726
87.131,71.827
87.146,71.929
87.047,71.980
86.941,71.980
86.834,71.980
86.797,72.081
86.691,72.081
86.707,72.183
86.671,72.284
86.634,72.386
86.537,72.437
86.432,72.437
86.449,72.538
86.344,72.538
86.240,72.538
86.257,72.640
86.221,72.741
86.118,72.741
86.023,72.792
85.928,72.843
85.894,72.944
85.859,73.046
85.825,73.147
85.731,73.198
85.629,73.198
85.536,73.249
85.435,73.249
85.452,73.350
85.470,73.452
85.377,73.503
85.277,73.503
85.294,73.604
85.203,73.655
85.220,73.756
85.129,73.807
85.096,73.909
85.114,74.010
85.082,74.112
84.991,74.162
84.959,74.264
84.928,74.365
84.838,74.416
84.855,74.518
84.709,74.518
84.620,74.569
84.589,74.670
84.501,74.721
84.413,74.772
84.268,74.772
84.123,74.772
84.093,74.873
84.064,74.975
83.920,74.975
83.891,75.076
83.909,75.178
83.928,75.279
83.794,75.330
83.766,75.431
83.633,75.482
83.502,75.533
83.427,75.635
83.287,75.635
83.259,75.736
83.120,75.736
82.991,75.787
82.963,75.888
82.825,75.888
82.698,75.939
82.671,76.041
82.645,76.142
82.518,76.193
82.492,76.294
82.421,76.396
82.295,76.447
82.270,76.548
82.289,76.650
82.155,76.650
82.021,76.650
81.951,76.751
81.818,76.751
81.838,76.853
81.769,76.954
81.637,76.954
81.569,77.056
81.589,77.157
81.565,77.259
81.497,77.360
81.517,77.462
81.387,77.462
81.267,77.513
81.137,77.513
81.114,77.614
80.995,77.665
80.973,77.766
80.854,77.817
80.789,77.919
80.810,78.020
80.787,78.122
80.765,78.223
80.743,78.325
80.627,78.376
80.647,78.477
80.625,78.579
80.509,78.629
80.394,78.680
80.280,78.731
80.165,78.782
80.041,78.782
80.062,78.883
80.082,78.985
80.062,79.086
79.949,79.137
79.887,79.239
79.867,79.340
79.847,79.442
79.735,79.492
79.624,79.543
79.513,79.594
79.403,79.645
79.282,79.645
79.173,79.695
79.053,79.695
78.934,79.695
78.826,79.746
78.718,79.797
78.600,79.797
78.493,79.848
78.386,79.898
78.408,80.000
78.302,80.051
78.196,80.102
78.091,80.152
77.986,80.203
77.882,80.254
77.778,80.305
77.674,80.355
77.560,80.355
77.457,80.406
77.441,80.508
77.339,80.558
77.237,80.609
77.136,80.660
77.035,80.711
76.983,80.812
76.871,80.812
76.760,80.812
76.745,80.914
76.635,80.914
76.536,80.964
76.485,81.066
76.375,81.066
76.277,81.117
76.168,81.117
76.070,81.168
76.093,81.269
76.080,81.371
75.972,81.371
75.864,81.371
75.768,81.421
75.672,81.472
75.695,81.574
75.599,81.624
75.493,81.624
75.387,81.624
75.281,81.624
75.269,81.726
75.163,81.726
75.070,81.777
74.977,81.827
74.872,81.827
74.780,81.878
74.676,81.878
74.584,81.929
74.481,81.929
74.390,81.980
74.299,82.030
74.197,82.030
74.094,82.030
73.993,82.030
73.903,82.081
73.859,82.183
73.759,82.183
73.658,82.183
73.557,82.183
73.457,82.183
73.370,82.233
73.360,82.335
73.228,82.335
73.141,82.386
73.054,82.437
72.923,82.437
72.792,82.437
72.662,82.437
72.532,82.437
72.403,82.437
72.274,82.437
72.158,82.487
72.119,82.589
72.112,82.690
71.984,82.690
71.857,82.690
71.731,82.690
71.692,82.792
71.566,82.792
71.441,82.792
71.316,82.792
71.192,82.792
71.080,82.843
70.969,82.893
70.964,82.995
70.853,83.046
70.743,83.096
70.621,83.096
70.512,83.147
70.447,83.249
70.339,83.299
70.274,83.401
70.166,83.452
70.047,83.452
69.928,83.452
69.809,83.452
69.691,83.452
69.573,83.452
69.455,83.452
69.351,83.503
69.247,83.553
69.144,83.604
69.041,83.655
68.938,83.706
68.823,83.706
68.708,83.706
68.607,83.756
68.506,83.807
68.393,83.807
68.280,83.807
68.180,83.858
68.068,83.858
67.956,83.858
67.844,83.858
67.733,83.858
67.622,83.858
67.511,83.858
67.401,83.858
67.291,83.858
67.182,83.858
67.073,83.858
66.964,83.858
66.909,83.959
66.801,83.959
66.707,84.010
66.600,84.010
66.493,84.010
66.386,84.010
66.280,84.010
66.174,84.010
66.068,84.010
65.963,84.010
65.858,84.010
65.753,84.010
65.649,84.010
65.558,84.061
65.455,84.061
65.351,84.061
65.248,84.061
65.146,84.061
65.043,84.061
64.955,84.112
64.853,84.112
64.766,84.162
64.665,84.162
64.564,84.162
64.477,84.213
64.377,84.213
64.266,84.264
64.142,84.264
64.019,84.264
63.895,84.264
63.786,84.315
63.664,84.315
63.542,84.315
63.435,84.365
63.366,84.467
63.246,84.467
63.140,84.518
63.020,84.518
62.901,84.518
62.797,84.569
62.679,84.569
62.561,84.569
62.566,84.670
62.449,84.670
62.332,84.670
62.216,84.670
62.100,84.670
62.082,84.772
61.967,84.772
61.866,84.822
61.766,84.873
61.652,84.873
61.553,84.924
61.440,84.924
61.327,84.924
61.215,84.924
61.117,84.975
61.006,84.975
60.895,84.975
60.784,84.975
60.674,84.975
60.564,84.975
60.455,84.975
60.346,84.975
60.237,84.975
60.129,84.975
60.036,85.025
59.928,85.025
59.821,85.025
59.715,85.025
59.609,85.025
59.503,85.025
59.397,85.025
59.292,85.025
59.202,85.076
59.097,85.076
58.993,85.076
58.890,85.076
58.786,85.076
58.698,85.127
58.610,85.178
58.522,85.228
58.435,85.279
58.333,85.279
58.247,85.330
58.146,85.330
58.046,85.330
57.946,85.330
57.840,85.381
57.736,85.431
57.632,85.482
57.528,85.533
57.411,85.533
57.293,85.533
57.245,85.635
57.215,85.736
57.114,85.787
56.998,85.787
56.989,85.888
56.874,85.888
56.759,85.888
56.660,85.939
56.546,85.939
56.433,85.939
56.321,85.939
56.208,85.939
56.111,85.990
56.000,85.990
55.904,86.041
55.808,86.091
55.712,86.142
55.617,86.193
55.628,86.294
55.603,86.396
55.494,86.396
55.433,86.497
55.325,86.497
55.232,86.548
55.124,86.548
55.032,86.599
54.926,86.599
54.820,86.599
54.729,86.650
54.624,86.650
54.519,86.650
54.415,86.650
54.311,86.650
54.208,86.650
54.105,86.650
54.002,86.650
53.914,86.701
53.812,86.701
53.711,86.701
53.689,86.802
53.588,86.802
53.488,86.802
53.387,86.802
53.286,86.853
53.184,86.904
53.083,86.954
52.968,86.954
52.869,87.005
52.755,87.005
52.641,87.005
52.528,87.005
52.430,87.056
52.318,87.056
52.207,87.056
52.096,87.056
51.985,87.056
51.890,87.107
51.795,87.157
51.686,87.157
51.577,87.157
51.544,87.259
51.436,87.259
51.329,87.259
51.236,87.310
51.130,87.310
51.023,87.310
50.932,87.360
50.827,87.360
50.737,87.411
50.632,87.411
50.528,87.411
50.425,87.411
50.321,87.411
50.219,87.411
50.116,87.411
50.015,87.411
49.928,87.462
49.841,87.513
49.755,87.563
49.655,87.614
49.541,87.614
49.427,87.614
49.329,87.665
49.231,87.716
49.133,87.766
49.036,87.817
48.925,87.817
48.829,87.868
48.719,87.868
48.624,87.919
48.626,88.020
48.517,88.020
48.465,88.122
48.357,88.122
48.249,88.122
48.278,88.223
48.171,88.223
48.064,88.223
47.958,88.223
47.867,88.274
47.762,88.274
47.657,88.274
47.553,88.274
47.463,88.325
47.360,88.325
47.257,88.325
47.169,88.376
47.081,88.426
46.994,88.477
46.893,88.477
46.806,88.528
46.708,88.579
46.595,88.579
46.498,88.629
46.387,88.629
46.276,88.629
46.166,88.629
46.056,88.629
45.947,88.629
45.915,88.731
45.807,88.731
45.699,88.731
45.606,88.782
45.499,88.782
45.393,88.782
45.302,88.832
45.196,88.832
45.106,88.883
45.053,88.985
44.963,89.036
44.873,89.086
44.770,89.086
44.668,89.086
44.566,89.086
44.464,89.086
44.363,89.086
44.262,89.086
44.162,89.086
44.051,89.086
43.941,89.086
43.831,89.086
43.722,89.086
43.613,89.086
43.505,89.086
43.398,89.086
43.291,89.086
43.184,89.086
43.148,89.188
43.043,89.188
42.937,89.188
42.833,89.188
42.729,89.188
42.625,89.188
42.522,89.188
42.433,89.239
42.345,89.289
42.243,89.289
42.156,89.340
42.055,89.340
41.955,89.340
41.859,89.391
41.750,89.391
41.641,89.391
41.533,89.391
41.426,89.391
41.319,89.391
41.212,89.391
41.120,89.442
41.029,89.492
40.938,89.543
40.833,89.543
40.730,89.543
40.626,89.543
40.524,89.543
40.422,89.543
40.334,89.594
40.246,89.645
40.159,89.695
40.059,89.695
39.964,89.746
39.856,89.746
39.748,89.746
39.641,89.746
39.548,89.797
39.443,89.797
39.337,89.797
39.246,89.848
39.155,89.898
39.052,89.898
38.949,89.898
38.846,89.898
38.744,89.898
38.678,90.000
38.577,90.000
38.512,90.102
38.412,90.102
38.304,90.102
38.210,90.152
38.103,90.152
38.011,90.203
37.905,90.203
37.800,90.203
37.709,90.254
37.606,90.254
37.503,90.254
37.400,90.254
37.298,90.254
37.197,90.254
37.096,90.254
36.995,90.254
36.909,90.305
36.802,90.305
36.696,90.305
36.623,90.406
36.552,90.508
36.447,90.508
36.343,90.508
36.240,90.508
36.137,90.508
36.035,90.508
35.933,90.508
35.832,90.508
35.731,90.508
35.644,90.558
35.649,90.660
35.542,90.660
35.437,90.660
35.331,90.660
35.227,90.660
35.123,90.660
35.032,90.711
34.930,90.711
34.828,90.711
34.726,90.711
34.625,90.711
34.525,90.711
34.418,90.711
34.313,90.711
34.220,90.761
34.116,90.761
34.012,90.761
33.909,90.761
33.819,90.812
33.717,90.812
33.684,90.914
33.596,90.964
33.508,91.015
33.402,91.015
33.296,91.015
33.210,91.066
33.118,91.117
33.015,91.117
32.912,91.117
32.809,91.117
32.708,91.117
32.607,91.117
32.506,91.117
32.401,91.117
32.296,91.117
32.209,91.168
32.165,91.269
32.061,91.269
31.959,91.269
31.926,91.371
31.825,91.371
31.736,91.421
31.647,91.472
31.542,91.472
31.438,91.472
31.334,91.472
31.231,91.472
31.128,91.472
31.026,91.472
30.925,91.472
30.824,91.472
30.719,91.472
30.615,91.472
30.511,91.472
30.408,91.472
30.306,91.472
30.204,91.472
30.104,91.472
30.003,91.472
29.899,91.472
29.812,91.523
29.725,91.574
29.622,91.574
29.521,91.574
29.419,91.574
29.319,91.574
29.215,91.574
29.111,91.574
29.008,91.574
28.922,91.624
28.820,91.624
28.719,91.624
28.619,91.624
28.587,91.726
28.499,91.777
28.396,91.777
28.294,91.777
28.193,91.777
28.103,91.827
28.056,91.929
27.952,91.929
27.901,92.030
27.814,92.081
27.727,92.132
27.626,92.132
27.525,92.132
27.421,92.132
27.377,92.234
27.274,92.234
27.172,92.234
27.071,92.234
26.970,92.234
26.867,92.234
26.764,92.234
26.662,92.234
26.560,92.234
26.460,92.234
26.371,92.284
26.268,92.284
26.166,92.284
26.065,92.284
25.964,92.284
25.861,92.284
25.758,92.284
25.656,92.284
25.569,92.335
25.469,92.335
25.380,92.386
25.292,92.437
25.190,92.437
25.090,92.437
25.000,92.487
24.898,92.487
24.891,92.589
24.789,92.589
24.689,92.589
24.662,92.690
24.560,92.690
24.458,92.690
24.356,92.690
24.256,92.690
24.153,92.690
24.052,92.690
23.951,92.690
23.864,92.741
23.761,92.741
23.660,92.741
23.559,92.741
23.456,92.741
23.370,92.792
23.269,92.792
23.169,92.792
23.066,92.792
22.965,92.792
22.864,92.792
22.762,92.792
22.660,92.792
22.560,92.792
22.472,92.843
22.385,92.893
22.297,92.944
22.197,92.944
22.110,92.995
22.009,92.995
21.909,92.995
21.807,92.995
21.706,92.995
21.618,93.046
21.517,93.046
21.416,93.046
21.314,93.046
21.213,93.046
21.127,93.096
21.039,93.147
20.938,93.147
20.849,93.198
20.762,93.249
20.661,93.249
20.560,93.249
20.459,93.249
20.357,93.249
20.269,93.299
20.169,93.299
20.068,93.299
19.967,93.299
19.866,93.299
19.766,93.299
19.711,93.401
19.610,93.401
19.523,93.452
19.447,93.553
19.347,93.553
19.246,93.553
19.144,93.553
19.057,93.604
18.956,93.604
18.855,93.604
18.753,93.604
18.667,93.655
18.579,93.706
18.492,93.756
18.405,93.807
18.348,93.909
18.260,93.959
18.160,93.959
18.072,94.010
17.985,94.061
17.897,94.112
17.796,94.112
17.696,94.112
17.610,94.162
17.523,94.213
17.497,94.315
17.395,94.315
17.309,94.365
17.208,94.365
17.107,94.365
17.007,94.365
16.906,94.365
16.819,94.416
16.718,94.416
16.631,94.467
16.544,94.518
16.458,94.569
16.442,94.670
16.350,94.721
16.263,94.772
16.176,94.822
16.076,94.822
16.068,94.924
15.968,94.924
15.973,95.025
15.886,95.076
15.786,95.076
15.699,95.127
15.612,95.178
15.565,95.279
15.465,95.279
15.365,95.279
15.278,95.330
15.178,95.330
15.077,95.330
14.990,95.381
14.889,95.381
14.788,95.381
14.701,95.431
14.601,95.431
14.501,95.431
14.400,95.431
14.299,95.431
14.198,95.431
14.112,95.482
14.011,95.482
13.911,95.482
13.811,95.482
13.710,95.482


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
100.000,3.096
98.684,3.807
98.958,4.822
99.138,5.838
99.265,6.853
99.359,7.868
99.432,8.883
99.490,9.898
99.537,10.914
98.701,11.574
98.406,12.538
98.162,13.553
97.952,14.569
97.771,15.584
97.305,16.497
97.183,17.513
97.333,18.528
96.970,19.492
96.882,20.508
97.025,21.523
96.943,22.538
97.071,23.553
96.994,24.569
96.737,25.584
96.858,26.599
96.625,27.614
96.575,28.629
96.370,29.645
95.853,30.508
95.981,31.523
95.958,32.538
95.936,33.553
95.915,34.569
95.896,35.584
96.005,36.599
95.731,37.563
95.839,38.579
95.706,39.594
95.694,40.609
94.982,41.320
94.881,42.335
94.994,43.350
95.000,44.365
95.005,45.381
94.912,46.396
94.726,47.411
94.643,48.426
94.374,49.391
94.213,50.406
93.970,51.421
93.472,52.335
93.589,53.350
93.287,54.315
92.747,55.178
92.559,56.193
92.377,57.208
91.968,58.122
91.654,59.086
91.204,60.000
90.772,60.914
90.706,61.929
90.511,62.944
90.582,63.959
90.261,64.924
89.751,65.787
89.130,66.599
88.667,67.513
88.220,68.426
87.974,69.442
87.555,70.355
87.213,71.320
86.707,72.183
85.928,72.843
85.303,73.655
84.758,74.518
83.882,75.025
83.166,75.736
82.375,76.396
81.559,77.005
80.940,77.817
80.394,78.680
79.776,79.492
78.797,79.797
77.882,80.254
76.960,80.711
76.070,81.168
75.234,81.726
74.265,82.030
73.294,82.335
72.274,82.437
71.316,82.792
70.429,83.299
69.426,83.452
68.478,83.807
67.456,83.858
66.466,84.010
65.455,84.061
64.452,84.213
63.459,84.365
62.495,84.670
61.507,84.924
60.499,84.975
59.482,85.025
58.502,85.228
57.548,85.533
56.622,85.939
55.654,86.193
54.764,86.650
53.761,86.701
52.803,87.005
51.811,87.157
50.827,87.360
49.827,87.513
48.884,87.868
47.945,88.223
46.968,88.477
45.972,88.629
45.030,88.985
44.029,89.086
43.032,89.188
42.035,89.340
41.038,89.492
40.059,89.695
39.078,89.898
38.103,90.152
37.104,90.254
36.130,90.508
35.137,90.660
34.142,90.761
33.185,91.066
32.193,91.218
31.225,91.472
30.225,91.472
29.229,91.574
28.246,91.777
27.352,92.234
26.352,92.284
25.355,92.386
24.402,92.690
23.402,92.741
22.413,92.893
21.424,93.046
20.443,93.249
19.476,93.503
18.495,93.706
17.605,94.162
16.637,94.416
15.885,95.076
14.932,95.381
13.936,95.482


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wc_meta.csv <==
auc,f1,eer
82.531,79.654,79.594


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
98.734,1.723
98.795,1.811
98.851,1.900
98.901,1.988
98.958,2.099
99.010,2.209
99.057,2.319
99.099,2.430
99.138,2.540
99.174,2.651
99.206,2.761
99.237,2.872
99.265,2.982
99.291,3.093
99.315,3.203
99.338,3.313
99.359,3.424
99.379,3.534
99.398,3.645
99.415,3.755
99.432,3.866
99.448,3.976
99.462,4.087
99.476,4.197
99.490,4.307
99.502,4.418
99.515,4.528
99.526,4.639
99.537,4.749
99.548,4.860
99.103,4.882
99.123,4.992
98.701,5.036
98.283,5.059
98.319,5.169
98.354,5.279
98.387,5.390
98.419,5.500
98.450,5.611
98.084,5.655
97.727,5.699
97.770,5.810
97.810,5.920
97.849,6.030
97.887,6.141
97.924,6.251
97.959,6.362
97.993,6.472
98.026,6.583
97.735,6.671
97.452,6.759
97.492,6.870
97.531,6.980
97.568,7.091
97.305,7.179
97.345,7.290
97.384,7.400
97.421,7.510
97.458,7.621
97.493,7.731
97.527,7.842
97.283,7.908
97.319,8.019
97.354,8.129
97.389,8.239
97.423,8.350
97.455,8.460
97.487,8.571
97.519,8.681
97.284,8.703
97.317,8.814
97.349,8.924
97.381,9.035
97.156,9.057
97.190,9.167
97.222,9.278
97.018,9.344
97.052,9.454
97.085,9.565
97.118,9.675
97.149,9.786
97.180,9.896
96.970,9.896
97.002,10.007
97.034,10.117
97.065,10.228
97.095,10.338
97.125,10.448
97.154,10.559
97.183,10.669
97.211,10.780
97.239,10.890
97.053,10.912
97.082,11.023
97.110,11.133
97.137,11.244
97.164,11.354
97.191,11.465
97.217,11.575
97.053,11.641
97.080,11.752
96.903,11.752
96.931,11.862
96.959,11.973
96.986,12.083
97.012,12.194
97.038,12.304
97.064,12.414
97.089,12.525
97.114,12.635
97.138,12.746
96.975,12.746
96.828,12.812
96.854,12.922
96.880,13.033
96.906,13.143
96.931,13.254
96.955,13.364
96.979,13.475
96.830,13.497
96.698,13.585
96.724,13.696
96.579,13.718
96.434,13.740
96.291,13.762
96.319,13.872
96.195,13.961
96.224,14.071
96.252,14.182
96.280,14.292
96.307,14.402
96.334,14.513
96.215,14.601
96.243,14.712
96.270,14.822
96.137,14.844
96.165,14.955
96.192,15.065
96.218,15.176
96.245,15.286
96.111,15.286
96.138,15.397
96.164,15.507
96.190,15.617
96.216,15.728
96.242,15.838
96.267,15.949
96.144,15.971
96.032,16.037
96.058,16.148
96.084,16.258
96.109,16.368
96.134,16.479
96.159,16.589
96.183,16.700
96.207,16.810
96.086,16.810
96.110,16.921
96.000,16.965
96.025,17.075
96.049,17.186
96.074,17.296
96.098,17.407
96.121,17.517
96.010,17.539
96.034,17.650
95.928,17.694
95.952,17.804
95.976,17.915
96.000,18.025
95.892,18.047
95.916,18.158
95.809,18.180
95.698,18.180
95.723,18.290
95.612,18.290
95.637,18.401
95.543,18.467
95.444,18.511
95.351,18.577
95.378,18.688
95.281,18.732
95.174,18.732
95.201,18.843
95.228,18.953
95.254,19.063
95.280,19.174
95.306,19.284
95.331,19.395
95.356,19.505
95.381,19.616
95.406,19.726
95.430,19.837
95.455,19.947
95.354,19.947
95.378,20.057
95.402,20.168
95.322,20.256
95.346,20.367
95.370,20.477
95.394,20.588
95.418,20.698
95.335,20.764
95.358,20.875
95.281,20.963
95.305,21.074
95.328,21.184
95.351,21.294
95.374,21.405
95.397,21.515
95.419,21.626
95.441,21.736
95.463,21.847
95.485,21.957
95.507,22.068
95.528,22.178
95.549,22.288
95.570,22.399
95.591,22.509
95.612,22.620
95.632,22.730
95.556,22.797
95.576,22.907
95.500,22.973
95.425,23.040
95.446,23.150
95.286,23.216
95.307,23.327
95.328,23.437
95.349,23.548
95.280,23.636
95.301,23.746
95.322,23.857
95.343,23.967
95.276,24.056
95.296,24.166
95.317,24.277
95.156,24.299
95.177,24.409
95.197,24.520
95.132,24.608
95.153,24.718
95.089,24.807
95.025,24.895
95.046,25.006
95.067,25.116
95.004,25.204
95.025,25.315
95.045,25.425
95.066,25.536
95.004,25.624
95.024,25.734
94.963,25.823
94.984,25.933
95.004,26.044
95.024,26.154
95.044,26.265
94.984,26.353
94.925,26.441
94.866,26.530
94.807,26.618
94.749,26.706
94.692,26.795
94.712,26.905
94.733,27.016
94.676,27.104
94.620,27.192
94.640,27.303
94.584,27.391
94.605,27.502
94.625,27.612
94.646,27.723
94.666,27.833
94.686,27.943
94.705,28.054
94.651,28.142
94.597,28.231
94.543,28.319
94.563,28.429
94.510,28.518
94.457,28.606
94.404,28.694
94.275,28.739
94.296,28.849
94.317,28.960
94.265,29.048
94.214,29.136
94.164,29.225
94.184,29.335
94.205,29.446
94.155,29.534
94.175,29.644
94.126,29.733
94.146,29.843
94.097,29.932
94.118,30.042
94.138,30.152
94.089,30.241
94.110,30.351
94.130,30.462
94.150,30.572
94.169,30.683
94.189,30.793
94.209,30.903
94.228,31.014
94.181,31.102
94.200,31.213
94.219,31.323
94.238,31.434
94.191,31.522
94.211,31.632
94.230,31.743
94.248,31.853
94.267,31.964
94.286,32.074
94.304,32.185
94.323,32.295
94.280,32.406
94.299,32.516
94.317,32.626
94.335,32.737
94.353,32.847
94.248,32.936
94.266,33.046
94.162,33.135
94.180,33.245
94.198,33.355
94.158,33.466
94.056,33.554
94.074,33.665
94.092,33.775
94.110,33.886
94.071,33.996
93.956,33.996
93.974,34.106
93.993,34.217
94.011,34.327
94.029,34.438
93.990,34.548
93.892,34.637
93.910,34.747
93.873,34.858
93.835,34.968
93.798,35.078
93.816,35.189
93.779,35.299
93.684,35.388
93.590,35.476
93.554,35.586
93.573,35.697
93.591,35.807
93.610,35.918
93.574,36.028
93.593,36.139
93.611,36.249
93.629,36.360
93.526,36.382
93.545,36.492
93.563,36.603
93.581,36.713
93.599,36.824
93.617,36.934
93.583,37.044
93.548,37.155
93.566,37.265
93.584,37.376
93.602,37.486
93.619,37.597
93.586,37.707
93.603,37.818
93.621,37.928
93.587,38.038
93.604,38.149
93.622,38.259
93.531,38.326
93.548,38.436
93.566,38.547
93.533,38.657
93.500,38.767
93.468,38.878
93.436,38.988
93.453,39.099
93.421,39.209
93.438,39.320
93.347,39.364
93.257,39.408
93.226,39.518
93.136,39.563
93.154,39.673
93.171,39.784
93.141,39.894
93.158,40.004
93.176,40.115
93.146,40.225
93.163,40.336
93.079,40.402
93.049,40.512
92.969,40.601
92.987,40.711
93.005,40.822
92.975,40.932
92.993,41.043
92.964,41.153
92.982,41.264
92.999,41.374
93.016,41.484
93.034,41.595
93.005,41.705
93.022,41.816
93.039,41.926
93.011,42.037
93.028,42.147
93.045,42.258
93.016,42.368
93.033,42.478
93.050,42.589
93.022,42.699
93.039,42.810
93.011,42.920
92.932,42.987
92.949,43.097
92.966,43.207
92.982,43.318
92.999,43.428
93.016,43.539
93.032,43.649
93.048,43.760
93.021,43.870
92.994,43.981
93.010,44.091
93.027,44.201
92.897,44.201
92.821,44.268
92.794,44.378
92.673,44.422
92.598,44.489
92.572,44.599
92.589,44.710
92.606,44.820
92.581,44.930
92.461,44.975
92.437,45.085
92.412,45.195
92.429,45.306
92.446,45.416
92.332,45.483
92.349,45.593
92.325,45.704
92.342,45.814
92.359,45.924
92.376,46.035
92.308,46.123
92.325,46.234
92.342,46.344
92.274,46.433
92.207,46.521
92.089,46.543
91.976,46.587
91.862,46.631
91.880,46.742
91.858,46.852
91.836,46.963
91.814,47.073
91.831,47.184
91.767,47.272
91.784,47.382
91.720,47.471
91.738,47.581
91.716,47.692
91.695,47.802
91.674,47.913
91.691,48.023
91.628,48.111
91.607,48.222
91.625,48.332
91.642,48.443
91.660,48.553
91.549,48.575
91.566,48.686
91.546,48.796
91.436,48.818
91.374,48.907
91.354,49.017
91.249,49.061
91.267,49.172
91.247,49.282
91.228,49.393
91.168,49.481
91.149,49.591
91.090,49.680
91.071,49.790
90.968,49.834
90.869,49.901
90.851,50.011
90.833,50.121
90.815,50.232
90.706,50.232
90.609,50.298
90.552,50.387
90.571,50.497
90.553,50.607
90.536,50.718
90.480,50.806
90.424,50.895
90.368,50.983
90.352,51.093
90.335,51.204
90.354,51.314
90.338,51.425
90.321,51.535
90.305,51.646
90.289,51.756
90.235,51.844
90.142,51.911
90.161,52.021
90.145,52.132
90.164,52.242
90.183,52.353
90.084,52.375
90.030,52.463
90.015,52.573
89.962,52.662
89.868,52.706
89.778,52.772
89.764,52.883
89.671,52.927
89.619,53.015
89.527,53.059
89.438,53.126
89.388,53.214
89.337,53.302
89.324,53.413
89.274,53.501
89.183,53.545
89.203,53.656
89.190,53.766
89.141,53.855
89.092,53.943
89.079,54.053
89.066,54.164
89.018,54.252
89.038,54.363
89.057,54.473
89.077,54.584
89.029,54.672
89.048,54.782
89.068,54.893
89.020,54.981
89.040,55.092
89.059,55.202
88.940,55.246
88.893,55.335
88.913,55.445
88.830,55.511
88.783,55.600
88.705,55.688
88.725,55.799
88.683,55.909
88.702,56.019
88.691,56.130
88.649,56.240
88.568,56.307
88.588,56.417
88.577,56.528
88.536,56.638
88.525,56.748
88.545,56.859
88.465,56.925
88.485,57.036
88.406,57.102
88.328,57.168
88.317,57.279
88.277,57.389
88.199,57.455
88.122,57.522
88.112,57.632
88.073,57.742
87.996,57.809
87.957,57.919
87.948,58.030
87.939,58.140
87.825,58.162
87.787,58.273
87.807,58.383
87.699,58.427
87.628,58.516
87.521,58.560
87.512,58.670
87.442,58.759
87.406,58.869
87.369,58.979
87.361,59.090
87.325,59.200
87.345,59.311
87.277,59.399
87.209,59.488
87.141,59.576
87.133,59.686
87.021,59.686
87.042,59.797
86.975,59.885
86.940,59.996
86.933,60.106
86.926,60.216
86.860,60.305
86.794,60.393
86.688,60.415
86.591,60.482
86.557,60.592
86.492,60.680
86.396,60.747
86.301,60.813
86.237,60.901
86.134,60.923
86.155,61.034
86.057,61.078
85.958,61.122
85.896,61.211
85.834,61.299
85.736,61.343
85.675,61.431
85.613,61.520
85.552,61.608
85.491,61.696
85.487,61.807
85.457,61.917
85.397,62.006
85.337,62.094
85.238,62.116
85.144,62.160
85.054,62.227
85.077,62.337
85.048,62.448
84.950,62.470
84.892,62.558
84.864,62.668
84.772,62.713
84.680,62.757
84.652,62.867
84.625,62.978
84.568,63.066
84.540,63.176
84.513,63.287
84.511,63.397
84.426,63.464
84.369,63.552
84.368,63.662
84.283,63.729
84.257,63.839
84.172,63.905
84.088,63.972
84.034,64.060
83.950,64.126
83.867,64.193
83.785,64.259
83.784,64.369
83.730,64.458
83.648,64.524
83.624,64.634
83.542,64.701
83.518,64.811
83.466,64.899
83.357,64.944
83.305,65.032
83.197,65.076
83.089,65.120
83.010,65.187
82.959,65.275
82.960,65.385
82.983,65.496
82.877,65.540
82.878,65.651
82.828,65.739
82.778,65.827
82.700,65.894
82.595,65.938
82.519,66.004
82.470,66.092
82.421,66.181
82.400,66.291
82.292,66.313
82.293,66.424
82.218,66.490
82.116,66.534
82.019,66.600
81.971,66.689
81.973,66.799
81.926,66.888
81.830,66.954
81.725,66.976
81.706,67.086
81.601,67.108
81.501,67.153
81.434,67.241
81.437,67.351
81.328,67.351
81.230,67.396
81.132,67.440
81.066,67.528
80.974,67.594
80.978,67.705
80.886,67.771
80.821,67.860
80.782,67.970
80.744,68.080
80.680,68.169
80.616,68.257
80.578,68.368
80.561,68.478
80.462,68.500
80.373,68.566
80.357,68.677
80.263,68.721
80.201,68.809
80.113,68.876
80.015,68.898
79.923,68.942
79.862,69.030
79.867,69.141
79.781,69.207
79.786,69.317
79.726,69.406
79.635,69.450
79.575,69.538
79.516,69.627
79.415,69.627
79.381,69.737
79.272,69.781
79.164,69.825
79.055,69.870
78.997,69.958
78.884,69.980
78.871,70.091
78.814,70.179
78.702,70.201
78.591,70.223
78.578,70.334
78.547,70.444
78.491,70.532
78.410,70.599
78.330,70.665
78.215,70.665
78.184,70.775
78.081,70.820
78.026,70.908
77.923,70.952
77.869,71.040
77.767,71.085
77.689,71.151
77.612,71.217
77.559,71.306
77.458,71.350
77.352,71.372
77.379,71.482
77.327,71.571
77.299,71.681
77.247,71.769
77.171,71.836
77.162,71.946
77.110,72.034
77.007,72.057
76.898,72.057
76.805,72.123
76.697,72.123
76.600,72.167
76.533,72.255
76.465,72.344
76.364,72.366
76.315,72.454
76.266,72.543
76.276,72.653
76.227,72.741
76.132,72.786
76.066,72.874
76.018,72.962
75.925,73.006
75.837,73.073
75.830,73.183
75.783,73.271
75.793,73.382
75.700,73.426
75.614,73.492
75.550,73.581
75.464,73.647
75.401,73.735
75.310,73.780
75.219,73.824
75.157,73.912
75.045,73.934
74.933,73.956
74.827,74.000
74.744,74.067
74.661,74.133
74.556,74.177
74.496,74.266
74.436,74.354
74.448,74.464
74.333,74.464
74.274,74.553
74.253,74.663
74.194,74.751
74.136,74.840
74.055,74.906
73.948,74.928
73.890,75.017
73.784,75.039
73.726,75.127
73.707,75.237
73.704,75.348
73.647,75.436
73.612,75.547
73.555,75.635
73.499,75.723
73.395,75.746
73.318,75.812
73.315,75.922
73.260,76.011
73.151,76.011
73.074,76.077
72.972,76.099
72.875,76.143
72.821,76.231
72.720,76.254
72.624,76.298
72.529,76.342
72.440,76.408
72.387,76.497
72.287,76.519
72.199,76.585
72.100,76.607
72.001,76.629
71.902,76.651
71.872,76.762
71.780,76.806
71.688,76.850
71.584,76.850
71.481,76.850
71.379,76.850
71.329,76.938
71.344,77.049
71.259,77.115
71.175,77.181
71.065,77.203
70.982,77.270
70.899,77.336
70.816,77.402
70.716,77.402
70.634,77.469
70.607,77.579
70.526,77.645
70.479,77.734
70.372,77.756
70.359,77.866
70.253,77.888
70.241,77.999
70.135,78.021
70.075,78.109
70.016,78.197
69.937,78.264
69.833,78.286
69.774,78.374
69.715,78.463
69.612,78.485
69.535,78.551
69.457,78.617
69.474,78.728
69.377,78.772
69.270,78.772
69.193,78.838
69.098,78.882
69.003,78.926
68.909,78.971
68.815,79.015
68.721,79.059
68.616,79.059
68.517,79.081
68.430,79.147
68.326,79.147
68.259,79.236
68.192,79.324
68.101,79.368
68.010,79.412
67.919,79.457
67.817,79.457
67.715,79.457
67.613,79.457
67.505,79.479
67.403,79.523
67.302,79.523
67.201,79.567
67.138,79.655
67.032,79.677
66.932,79.722
66.833,79.766
66.734,79.810
66.636,79.854
66.618,79.965
66.514,79.987
66.416,80.031
66.368,80.119
66.259,80.119
66.265,80.230
66.163,80.252
66.061,80.274
65.959,80.296
65.858,80.318
65.781,80.384
65.674,80.384
65.598,80.451
65.498,80.473
65.392,80.473
65.317,80.539
65.212,80.539
65.120,80.583
65.034,80.649
64.948,80.716
64.893,80.804
64.789,80.804
64.699,80.848
64.608,80.892
64.501,80.915
64.446,81.003
64.345,81.003
64.291,81.091
64.208,81.158
64.103,81.180
64.003,81.224
63.899,81.246
63.794,81.268
63.713,81.334
63.610,81.356
63.530,81.423
63.421,81.423
63.341,81.489
63.233,81.489
63.154,81.555
63.104,81.643
63.003,81.666
62.902,81.688
62.801,81.710
62.695,81.710
62.589,81.710
62.489,81.732
62.390,81.754
62.315,81.820
62.210,81.820
62.112,81.842
62.015,81.864
61.924,81.909
61.817,81.931
61.760,82.019
61.657,82.019
61.551,82.041
61.449,82.041
61.348,82.041
61.249,82.085
61.151,82.129
61.070,82.196
60.966,82.218
60.863,82.240
60.760,82.262
60.651,82.262
60.549,82.284
60.454,82.328
60.353,82.350
60.258,82.395
60.158,82.417
60.064,82.461
59.958,82.461
59.859,82.483
59.782,82.549
59.677,82.549
59.579,82.571
59.481,82.593
59.375,82.615
59.271,82.615
59.181,82.660
59.075,82.682
58.992,82.748
58.887,82.770
58.786,82.770
58.682,82.792
58.581,82.792
58.478,82.814
58.377,82.814
58.269,82.814
58.173,82.858
58.072,82.880
57.970,82.903
57.870,82.925
57.769,82.947
57.676,82.991
57.576,83.013
57.477,83.035
57.372,83.035
57.280,83.079
57.182,83.101
57.106,83.168
57.000,83.190
56.940,83.278
56.850,83.322
56.745,83.344
56.641,83.366
56.537,83.389
56.434,83.411
56.333,83.411
56.237,83.455
56.137,83.455
56.028,83.455
55.963,83.543
55.869,83.587
55.790,83.654
55.690,83.676
55.583,83.676
55.484,83.698
55.385,83.720
55.293,83.764
55.188,83.764
55.097,83.808
54.993,83.808
54.890,83.808
54.814,83.875
54.710,83.897
54.608,83.897
54.512,83.941
54.409,83.963
54.308,83.963
54.212,84.007
54.117,84.051
54.010,84.051
53.903,84.051
53.796,84.051
53.703,84.095
53.597,84.095
53.492,84.095
53.414,84.162
53.322,84.206
53.231,84.250
53.127,84.250
53.023,84.272
52.947,84.338
52.844,84.338
52.741,84.361
52.640,84.361
52.537,84.383
52.437,84.383
52.356,84.449
52.255,84.449
52.161,84.493
52.055,84.493
51.976,84.559
51.876,84.581
51.778,84.603
51.673,84.603
51.575,84.626
51.471,84.648
51.367,84.648
51.264,84.648
51.168,84.692
51.065,84.714
50.970,84.758
50.875,84.802
50.774,84.802
50.680,84.846
50.586,84.891
50.479,84.891
50.380,84.913
50.275,84.913
50.170,84.913
50.072,84.935
49.974,84.957
49.883,85.001
49.806,85.067
49.729,85.134
49.627,85.134
49.525,85.134
49.423,85.134
49.328,85.178
49.253,85.244
49.153,85.266
49.053,85.288
48.961,85.332
48.855,85.332
48.776,85.399
48.678,85.421
48.600,85.487
48.497,85.509
48.394,85.531
48.291,85.531
48.227,85.620
48.132,85.664
48.038,85.708
47.962,85.774
47.887,85.841
47.787,85.841
47.687,85.863
47.595,85.907
47.497,85.929
47.399,85.951
47.308,85.995
47.230,86.061
47.181,86.150
47.104,86.216
47.009,86.260
46.932,86.326
46.831,86.349
46.755,86.415
46.656,86.437
46.550,86.437
46.458,86.481
46.378,86.547
46.280,86.569
46.177,86.592
46.075,86.614
45.974,86.636
45.872,86.658
45.795,86.724
45.695,86.746
45.594,86.746
45.494,86.746
45.395,86.768
45.303,86.812
45.205,86.835
45.101,86.835
44.999,86.857
44.896,86.857
44.806,86.901
44.705,86.901
44.603,86.901
44.510,86.945
44.417,86.989
44.318,87.011
44.220,87.033
44.122,87.055
44.047,87.122
43.944,87.122
43.854,87.166
43.776,87.232
43.674,87.232
43.596,87.298
43.495,87.298
43.395,87.298
43.291,87.298
43.193,87.321
43.102,87.365
43.011,87.409
42.908,87.409
42.819,87.453
42.718,87.475
42.617,87.475
42.517,87.475
42.468,87.564
42.376,87.608
42.285,87.652
42.183,87.674
42.080,87.674
41.990,87.718
41.896,87.762
41.796,87.784
41.703,87.829
41.611,87.873
41.534,87.939
41.430,87.939
41.349,88.005
41.273,88.072
41.171,88.072
41.096,88.138
40.996,88.160
40.918,88.226
40.819,88.248
40.721,88.270
40.618,88.270
40.517,88.292
40.415,88.292
40.315,88.315
40.213,88.315
40.114,88.337
40.016,88.359
39.938,88.425
39.837,88.447
39.736,88.469
39.636,88.491
39.536,88.513
39.437,88.535
39.337,88.535
39.244,88.580
39.141,88.580
39.038,88.580
38.936,88.580
38.846,88.624
38.745,88.624
38.665,88.690
38.590,88.756
38.498,88.801
38.420,88.867
38.318,88.867
38.216,88.867
38.115,88.867
38.022,88.911
37.922,88.911
37.830,88.955
37.727,88.955
37.627,88.977
37.526,88.977
37.433,89.021
37.332,89.021
37.234,89.044
37.143,89.088
37.041,89.088
36.941,89.110
36.843,89.132
36.742,89.132
36.642,89.132
36.566,89.198
36.475,89.242
36.376,89.264
36.277,89.287
36.179,89.309
36.102,89.375
36.000,89.375
35.897,89.375
35.798,89.397
35.751,89.485
35.653,89.507
35.553,89.507
35.451,89.507
35.351,89.529
35.252,89.552
35.154,89.574
35.062,89.618
34.959,89.618
34.857,89.618
34.755,89.618
34.654,89.618
34.554,89.618
34.463,89.662
34.372,89.706
34.281,89.750
34.180,89.750
34.080,89.750
33.988,89.795
33.906,89.861
33.807,89.883
33.709,89.905
33.609,89.905
33.506,89.905
33.415,89.949
33.317,89.971
33.216,89.971
33.114,89.971
33.015,89.993
32.924,90.038
32.823,90.038
32.723,90.060
32.621,90.060
32.520,90.060
32.419,90.060
32.342,90.126
32.251,90.170
32.168,90.236
32.093,90.303
32.016,90.369
31.916,90.391
31.825,90.435
31.724,90.435
31.624,90.435
31.521,90.435
31.423,90.457
31.325,90.479
31.224,90.479
31.125,90.501
31.024,90.501
30.926,90.524
30.826,90.524
30.724,90.524
30.626,90.546
30.526,90.546
30.427,90.568
30.325,90.568
30.225,90.568
30.149,90.634
30.048,90.634
29.950,90.656


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
98.734,1.723
99.167,2.629
99.394,3.623
99.524,4.617
98.283,5.059
97.826,5.964
97.508,6.914
97.283,7.908
97.349,8.924
96.970,9.896
97.233,10.868
96.920,11.818
96.833,12.834
96.440,13.762
96.254,14.756
96.226,15.772
96.203,16.788
95.943,17.760
95.351,18.577
95.376,19.594
95.399,20.610
95.419,21.626
95.612,22.620
95.357,23.592
95.128,24.586
95.078,25.602
94.878,26.596
94.617,27.568
94.449,28.562
94.155,29.534
94.146,30.550
94.199,31.566
94.309,32.582
94.056,33.554
93.994,34.570
93.593,35.498
93.548,36.514
93.609,37.530
93.566,38.547
93.222,39.496
93.046,40.490
93.020,41.507
93.040,42.523
93.016,43.539
92.637,44.467
92.411,45.461
92.277,46.455
91.777,47.338
91.625,48.332
91.244,49.260
90.844,50.188
90.348,51.071
90.134,52.065
89.604,52.927
89.169,53.833
89.056,54.827
88.721,55.776
88.529,56.770
88.090,57.676
87.607,58.560
87.209,59.488
86.766,60.393
86.034,61.100
85.457,61.917
84.788,62.668
84.379,63.596
83.764,64.391
83.094,65.142
82.537,65.982
81.978,66.821
81.170,67.418
80.616,68.257
79.908,68.964
79.312,69.781
78.542,70.422
77.786,71.085
77.164,71.880
76.327,72.432
75.783,73.271
75.028,73.934
74.269,74.597
73.673,75.414
72.962,76.121
72.085,76.607
71.236,77.137
70.422,77.734
69.709,78.440
68.856,78.971
67.958,79.412
67.007,79.722
66.151,80.252
65.195,80.561
64.330,81.069
63.394,81.445
62.426,81.732
61.470,82.041
60.503,82.328
59.532,82.571
58.553,82.792
57.576,83.013
56.633,83.366
55.681,83.676
54.703,83.897
53.718,84.095
52.749,84.361
51.778,84.603
50.794,84.802
49.825,85.067
48.855,85.332
47.956,85.774
47.077,86.260
46.140,86.614
45.163,86.835
44.180,87.033
43.215,87.298
42.276,87.652
41.336,88.005
40.384,88.315
39.406,88.535
38.439,88.801
37.452,88.977
36.485,89.242
35.519,89.507
34.530,89.662
33.559,89.905
32.569,90.060
31.641,90.435
30.647,90.546


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wd_meta.csv <==
auc,f1,eer
77.460,74.610,74.442


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
97.143,1.721
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
96.552,2.834
96.667,2.935
96.774,3.036
96.875,3.138
95.455,3.188
95.588,3.289
95.714,3.391
95.833,3.492
95.946,3.593
96.053,3.694
96.154,3.796
96.250,3.897
96.341,3.998
96.429,4.099
95.294,4.099
95.402,4.200
95.506,4.302
95.604,4.403
94.624,4.453
94.737,4.555
94.845,4.656
94.949,4.757
95.050,4.858
95.146,4.960
94.231,4.960
93.396,5.010
93.519,5.111
93.636,5.213
93.750,5.314
93.860,5.415
93.966,5.516
94.068,5.617
94.167,5.719
93.388,5.719
93.496,5.820
93.600,5.921
93.701,6.022
93.798,6.123
93.893,6.225
93.233,6.275
93.333,6.377
93.431,6.478
92.806,6.528
92.143,6.528
92.254,6.630
92.361,6.731
92.466,6.832
92.568,6.933
92.000,6.984
92.105,7.085
92.208,7.186
92.308,7.287
92.405,7.389
92.500,7.490
92.593,7.591
92.683,7.692
92.771,7.794
92.262,7.844
92.353,7.945
91.813,7.945
91.908,8.047
91.429,8.097
91.525,8.198
91.620,8.300
91.713,8.401
91.803,8.502
91.892,8.603
91.979,8.704
92.063,8.806
92.147,8.907
92.228,9.008
92.308,9.109
92.386,9.211
92.462,9.312
92.537,9.413
92.611,9.514
92.195,9.565
92.271,9.666
92.344,9.767
92.417,9.868
92.488,9.970
92.558,10.071
92.627,10.172
92.694,10.273
92.760,10.374
92.825,10.476
92.411,10.476
92.478,10.577
92.544,10.678
92.609,10.779
92.672,10.881
92.735,10.982
92.797,11.083
92.857,11.184
92.917,11.285
92.531,11.285
92.593,11.387
92.653,11.488
92.713,11.589
92.771,11.690
92.829,11.791
92.490,11.842
92.549,11.943
92.188,11.943
92.248,12.045
92.308,12.146
92.366,12.247
92.045,12.298
92.105,12.399
92.164,12.500
92.222,12.601
92.279,12.702
92.336,12.804
92.391,12.905
92.446,13.006
92.500,13.107
92.553,13.209
92.606,13.310
92.657,13.411
92.334,13.411
92.042,13.462
92.096,13.563
92.150,13.664
92.203,13.765
92.256,13.866
92.308,13.968
92.359,14.069
92.409,14.170
92.459,14.271
92.508,14.372
92.557,14.474
92.604,14.575
92.652,14.676
92.698,14.777
92.744,14.879
92.790,14.980
92.500,14.980
92.547,15.081
92.593,15.182
92.638,15.283
92.683,15.385
92.727,15.486
92.771,15.587
92.515,15.638
92.560,15.739
92.604,15.840
92.330,15.840
92.375,15.941
92.420,16.043
92.464,16.144
92.197,16.144
92.241,16.245
92.286,16.346
92.330,16.447
92.373,16.549
92.135,16.599
92.179,16.700
91.922,16.700
91.967,16.802
92.011,16.903
91.758,16.903
91.803,17.004
91.848,17.105
91.892,17.206
91.935,17.308
91.979,17.409
91.755,17.460
91.799,17.561
91.842,17.662
91.601,17.662
91.645,17.763
91.406,17.763
91.192,17.814
90.956,17.814
91.003,17.915
91.049,18.016
90.816,18.016
90.585,18.016
90.633,18.117
90.680,18.219
90.727,18.320
90.773,18.421
90.819,18.522
90.864,18.623
90.909,18.725
90.954,18.826
90.998,18.927
91.041,19.028
91.084,19.130
91.127,19.231
91.169,19.332
90.952,19.332
90.758,19.383
90.544,19.383
90.588,19.484
90.398,19.534
90.443,19.636
90.487,19.737
90.531,19.838
90.575,19.939
90.389,19.990
90.433,20.091
90.227,20.091
90.045,20.142
90.090,20.243
90.135,20.344
89.933,20.344
89.755,20.395
89.800,20.496
89.625,20.547
89.670,20.648
89.716,20.749
89.760,20.850
89.588,20.901
89.633,21.002
89.677,21.103
89.722,21.204
89.765,21.306
89.809,21.407
89.852,21.508
89.895,21.609
89.727,21.660
89.770,21.761
89.813,21.862
89.855,21.964
89.669,21.964
89.485,21.964
89.300,21.964
89.344,22.065
89.388,22.166
89.431,22.267
89.474,22.368
89.315,22.419
89.357,22.520
89.178,22.520
89.222,22.621
89.264,22.723
89.307,22.824
89.349,22.925
89.391,23.026
89.432,23.128
89.474,23.229
89.515,23.330
89.555,23.431
89.595,23.532
89.635,23.634
89.675,23.735
89.504,23.735
89.544,23.836
89.394,23.887
89.434,23.988
89.474,24.089
89.513,24.190
89.366,24.241
89.405,24.342
89.444,24.443
89.299,24.494
89.154,24.545
89.194,24.646
89.234,24.747
89.273,24.848
89.312,24.949
89.350,25.051
89.388,25.152
89.427,25.253
89.464,25.354
89.502,25.455
89.539,25.557
89.576,25.658
89.613,25.759
89.474,25.810
89.510,25.911
89.547,26.012
89.583,26.113
89.619,26.215
89.655,26.316
89.691,26.417
89.726,26.518
89.761,26.619
89.796,26.721
89.831,26.822
89.865,26.923
89.899,27.024
89.933,27.126
89.967,27.227
90.000,27.328
89.850,27.328
89.884,27.429
89.917,27.530
89.786,27.581
89.638,27.581
89.672,27.682
89.542,27.733
89.577,27.834
89.431,27.834
89.465,27.935
89.499,28.036
89.355,28.036
89.228,28.087
89.263,28.188
89.297,28.289
89.155,28.289
89.013,28.289
88.871,28.289
88.906,28.391
88.766,28.391
88.801,28.492
88.836,28.593
88.871,28.694
88.750,28.745
88.785,28.846
88.820,28.947
88.854,29.049
88.735,29.099
88.769,29.200
88.804,29.302
88.838,29.403
88.872,29.504
88.906,29.605
88.788,29.656
88.822,29.757
88.855,29.858
88.739,29.909
88.772,30.010
88.657,30.061
88.690,30.162
88.724,30.263
88.757,30.364
88.643,30.415
88.676,30.516
88.546,30.516
88.580,30.617
88.613,30.719
88.646,30.820
88.679,30.921
88.712,31.022
88.600,31.073
88.473,31.073
88.362,31.123
88.235,31.123
88.126,31.174
88.160,31.275
88.193,31.377
88.085,31.427
87.960,31.427
87.836,31.427
87.870,31.528
87.746,31.528
87.781,31.630
87.658,31.630
87.692,31.731
87.570,31.731
87.465,31.781
87.500,31.883
87.396,31.933
87.431,32.034
87.466,32.136
87.500,32.237
87.534,32.338
87.568,32.439
87.602,32.540
87.636,32.642
87.669,32.743
87.703,32.844
87.736,32.945
87.769,33.047
87.802,33.148
87.701,33.198
87.733,33.300
87.766,33.401
87.649,33.401
87.682,33.502
87.715,33.603
87.615,33.654
87.648,33.755
87.549,33.806
87.582,33.907
87.484,33.957
87.516,34.059
87.549,34.160
87.581,34.261
87.613,34.362
87.645,34.464
87.532,34.464
87.564,34.565
87.452,34.565
87.484,34.666
87.516,34.767
87.548,34.868
87.437,34.868
87.326,34.868
87.215,34.868
87.247,34.970
87.280,35.071
87.186,35.121
87.218,35.223
87.109,35.223
87.141,35.324
87.173,35.425
87.081,35.476
86.973,35.476
87.005,35.577
87.037,35.678
87.069,35.779
87.101,35.881
87.132,35.982
87.026,35.982
87.057,36.083
86.951,36.083
86.983,36.184
87.015,36.285
87.046,36.387
86.957,36.437
86.988,36.538
87.019,36.640
87.050,36.741
86.946,36.741
86.977,36.842
86.874,36.842
86.905,36.943
86.801,36.943
86.698,36.943
86.611,36.994
86.643,37.095
86.541,37.095
86.572,37.196
86.471,37.196
86.502,37.298
86.433,37.399
86.332,37.399
86.231,37.399
86.263,37.500
86.079,37.551
86.012,37.652
85.945,37.753
85.977,37.854
86.009,37.955
86.041,38.057
86.073,38.158
86.105,38.259
86.039,38.360
86.070,38.462
85.876,38.462
85.908,38.563
85.843,38.664
85.778,38.765
85.810,38.866
85.842,38.968
85.667,39.018
85.698,39.119
85.635,39.221
85.463,39.271
85.291,39.322
85.323,39.423
85.262,39.524
85.294,39.626
85.326,39.727
85.157,39.777
85.097,39.879
85.038,39.980
84.855,39.980
84.690,40.030
84.722,40.132
84.755,40.233
84.787,40.334
84.820,40.435
84.656,40.486
84.688,40.587
84.721,40.688
84.559,40.739
84.503,40.840
84.535,40.941
84.359,40.941
84.200,40.992
84.232,41.093
84.074,41.144
83.918,41.194
83.864,41.296
83.692,41.296
83.538,41.346
83.571,41.447
83.605,41.549
83.638,41.650
83.671,41.751
83.620,41.852
83.468,41.903
83.317,41.953
83.149,41.953
83.100,42.055
82.934,42.055
82.968,42.156
82.803,42.156
82.656,42.206
82.690,42.308
82.725,42.409
82.562,42.409
82.596,42.510
82.630,42.611
82.664,42.713
82.698,42.814
82.651,42.915
82.507,42.966
82.541,43.067
82.495,43.168
82.529,43.269
82.563,43.370
82.596,43.472
82.630,43.573
82.488,43.623
82.521,43.725
82.381,43.775
82.336,43.877
82.197,43.927
82.153,44.028
82.109,44.130
82.143,44.231
81.989,44.231
81.852,44.281
81.886,44.383
81.920,44.484
81.877,44.585
81.835,44.686
81.793,44.787
81.751,44.889
81.785,44.990
81.743,45.091
81.593,45.091
81.627,45.192
81.661,45.294
81.529,45.344
81.381,45.344
81.414,45.445
81.284,45.496
81.318,45.597
81.351,45.698
81.385,45.800
81.418,45.901
81.289,45.951
81.323,46.053
81.356,46.154
81.317,46.255
81.350,46.356
81.383,46.457
81.416,46.559
81.377,46.660
81.250,46.711
81.212,46.812
81.245,46.913
81.102,46.913
81.065,47.014
80.940,47.065
80.973,47.166
80.849,47.217
80.882,47.318
80.846,47.419
80.809,47.520
80.773,47.621
80.805,47.723
80.769,47.824
80.733,47.925
80.766,48.026
80.629,48.026
80.492,48.026
80.356,48.026
80.389,48.128
80.422,48.229
80.387,48.330
80.252,48.330
80.218,48.431
80.251,48.532
80.217,48.634
80.183,48.735
80.149,48.836
80.017,48.836
79.884,48.836
79.769,48.887
79.654,48.937
79.622,49.038
79.655,49.140
79.624,49.241
79.510,49.291
79.381,49.291
79.414,49.393
79.383,49.494
79.271,49.545
79.305,49.646
79.177,49.646
79.210,49.747
79.100,49.798
79.070,49.899
79.040,50.000
78.931,50.051
78.964,50.152
78.855,50.202
78.826,50.304
78.718,50.354
78.594,50.354
78.628,50.455
78.661,50.557
78.695,50.658
78.728,50.759
78.605,50.759
78.482,50.759
78.376,50.810
78.254,50.810
78.149,50.860
78.045,50.911
77.924,50.911
77.958,51.012
77.855,51.063
77.889,51.164
77.769,51.164
77.667,51.215
77.548,51.215
77.446,51.265
77.422,51.366
77.304,51.366
77.186,51.366
77.162,51.468
77.045,51.468
76.946,51.518
76.848,51.569
76.825,51.670
76.709,51.670
76.612,51.721
76.647,51.822
76.682,51.923
76.659,52.024
76.637,52.126
76.523,52.126
76.409,52.126
76.444,52.227
76.331,52.227
76.366,52.328
76.254,52.328
76.233,52.429
76.138,52.480
76.117,52.581
76.023,52.632
75.930,52.682
75.965,52.783
75.945,52.885
75.852,52.935
75.742,52.935
75.650,52.986
75.631,53.087
75.540,53.138
75.520,53.239
75.430,53.289
75.465,53.391
75.446,53.492
75.339,53.492
75.320,53.593
75.231,53.644
75.142,53.694
75.053,53.745
75.088,53.846
75.070,53.947
75.105,54.049
75.000,54.049
74.895,54.049
74.808,54.099
74.791,54.200
74.826,54.302
74.721,54.302
74.705,54.403
74.601,54.403
74.533,54.504
74.430,54.504
74.414,54.605
74.449,54.706
74.484,54.808
74.382,54.808
74.247,54.858
74.231,54.960
74.216,55.061
74.114,55.061
74.014,55.061
73.999,55.162
73.866,55.213
73.734,55.263
73.670,55.364
73.539,55.415
73.409,55.466
73.347,55.567
73.284,55.668
73.156,55.719
73.095,55.820
73.082,55.921
73.021,56.022
73.057,56.123
73.044,56.225
73.031,56.326
72.906,56.377
72.781,56.427
72.656,56.478
72.597,56.579
72.586,56.680
72.445,56.680
72.434,56.781
72.312,56.832
72.190,56.883
72.179,56.984
72.059,57.034
72.095,57.136
72.038,57.237
71.901,57.237
71.782,57.287
71.772,57.389
71.636,57.389
71.501,57.389
71.537,57.490
71.402,57.490
71.267,57.490
71.259,57.591
71.295,57.692
71.179,57.743
71.064,57.794
71.056,57.895
71.048,57.996
70.996,58.097
70.944,58.198
70.980,58.300
71.015,58.401
71.051,58.502
70.938,58.553
70.826,58.603
70.818,58.704
70.767,58.806
70.760,58.907
70.631,58.907
70.503,58.907
70.496,59.008
70.531,59.109
70.482,59.211
70.373,59.261
70.264,59.312
70.257,59.413
70.209,59.514
70.101,59.565
69.976,59.565
69.929,59.666
69.805,59.666
69.799,59.767
69.693,59.818
69.688,59.919
69.683,60.020
69.578,60.071
69.532,60.172
69.527,60.273
69.522,60.374
69.419,60.425
69.374,60.526
69.253,60.526
69.133,60.526
69.013,60.526
68.969,60.628
68.868,60.678
68.825,60.779
68.707,60.779
68.607,60.830
68.508,60.881
68.505,60.982
68.406,61.032
68.290,61.032
68.174,61.032
68.077,61.083
67.980,61.134
67.978,61.235
67.881,61.285
67.917,61.387
67.953,61.488
67.951,61.589
67.855,61.640
67.742,61.640
67.629,61.640
67.535,61.690
67.571,61.791
67.532,61.893
67.493,61.994
67.455,62.095
67.490,62.196
67.397,62.247
67.359,62.348
67.321,62.449
67.211,62.449
67.210,62.551
67.173,62.652
67.064,62.652
66.955,62.652
66.919,62.753
66.810,62.753
66.720,62.804
66.631,62.854
66.631,62.955
66.542,63.006
66.435,63.006
66.347,63.057
66.348,63.158
66.242,63.158
66.137,63.158
66.032,63.158
66.068,63.259
65.963,63.259
65.859,63.259
65.738,63.310
65.774,63.411
65.776,63.512
65.743,63.613
65.676,63.715
65.711,63.816
65.747,63.917
65.714,64.018
65.716,64.119
65.751,64.221
65.719,64.322
65.617,64.322
65.499,64.372
65.434,64.474
65.436,64.575
65.438,64.676
65.406,64.777
65.291,64.828
65.175,64.879
65.061,64.929
64.947,64.980
64.834,65.030
64.836,65.132
64.706,65.132
64.741,65.233
64.612,65.233
64.500,65.283
64.439,65.385
64.311,65.385
64.183,65.385
64.123,65.486
64.014,65.536
63.905,65.587
63.797,65.638
63.690,65.688
63.583,65.739
63.525,65.840
63.530,65.941
63.406,65.941
63.283,65.941
63.319,66.043
63.196,66.043
63.074,66.043
62.970,66.093
62.867,66.144
62.764,66.194
62.800,66.296
62.697,66.346
62.578,66.346
62.476,66.397
62.357,66.397
62.257,66.447
62.204,66.549
62.087,66.549
62.093,66.650
62.129,66.751
62.012,66.751
61.990,66.852
61.996,66.953
61.898,67.004
61.934,67.105
61.818,67.105
61.796,67.206
61.699,67.257
61.603,67.308
61.506,67.358
61.485,67.460
61.390,67.510
61.369,67.611
61.376,67.713
61.264,67.713
61.271,67.814
61.177,67.864
61.066,67.864
60.972,67.915
60.862,67.915
60.769,67.966
60.677,68.016
60.658,68.117
60.639,68.219
60.620,68.320
60.511,68.320
60.403,68.320
60.295,68.320
60.187,68.320
60.080,68.320
60.062,68.421
60.044,68.522
60.027,68.623
59.938,68.674
59.832,68.674
59.727,68.674
59.622,68.674
59.535,68.725
59.431,68.725
59.327,68.725
59.216,68.775
59.113,68.775
59.071,68.877
58.969,68.877
58.928,68.978
58.826,68.978
58.811,69.079
58.710,69.079
58.644,69.180
58.579,69.281
58.479,69.281
58.372,69.332
58.333,69.433
58.344,69.534
58.280,69.636
58.157,69.636
58.094,69.737
58.056,69.838
57.994,69.939
58.005,70.040
57.884,70.040
57.846,70.142
57.726,70.142
57.689,70.243
57.587,70.294
57.486,70.344
57.521,70.445
57.402,70.445
57.302,70.496
57.266,70.597
57.254,70.698
57.137,70.698
57.038,70.749
56.922,70.749
56.824,70.800
56.726,70.850
56.669,70.951
56.573,71.002
56.585,71.103
56.471,71.103
56.375,71.154
56.263,71.154
56.150,71.154
56.038,71.154
55.944,71.204
55.851,71.255
55.842,71.356
55.731,71.356
55.678,71.457
55.569,71.457
55.582,71.559
55.473,71.559
55.364,71.559
55.256,71.559
55.291,71.660
55.283,71.761
55.175,71.761
55.085,71.812
54.996,71.862
54.890,71.862
54.784,71.862
54.678,71.862
54.591,71.913
54.486,71.913
54.399,71.964
54.296,71.964
54.310,72.065
54.206,72.065
54.100,72.115
53.995,72.166
53.890,72.217
53.788,72.217
53.684,72.267
53.583,72.267
53.483,72.267
53.438,72.368
53.336,72.419
53.351,72.520
53.232,72.520
53.113,72.520
53.013,72.571
52.896,72.571
52.796,72.621
52.680,72.621
52.564,72.621
52.449,72.621
52.334,72.621
52.350,72.723
52.253,72.773
52.139,72.773
52.026,72.773
52.004,72.874
51.892,72.874
51.908,72.976
51.868,73.077
51.774,73.128
51.680,73.178
51.622,73.279
51.512,73.279
51.402,73.279
51.293,73.279
51.291,73.381
51.182,73.381
51.092,73.431
51.001,73.482
50.982,73.583
50.963,73.684
50.856,73.684
50.749,73.684
50.695,73.785
50.607,73.836
50.554,73.937
50.466,73.988
50.362,73.988
50.361,74.089
50.309,74.190
50.205,74.190
50.102,74.241
50.000,74.241
49.898,74.241
49.796,74.291
49.695,74.291
49.595,74.291
49.494,74.291
49.378,74.291
49.279,74.342
49.180,74.393
49.065,74.393
48.951,74.393
48.904,74.494
48.856,74.595
48.743,74.595
48.648,74.646
48.553,74.696
48.441,74.696
48.330,74.696
48.236,74.747
48.207,74.848
48.098,74.848
47.988,74.848
47.896,74.899
47.805,74.949
47.714,75.000
47.607,75.000
47.517,75.051
47.410,75.051
47.305,75.051
47.199,75.051
47.111,75.101
47.007,75.101
46.919,75.152
46.833,75.202
46.730,75.202
46.704,75.304
46.604,75.354
46.502,75.354
46.507,75.455
46.407,75.506
46.309,75.557
46.209,75.557
46.111,75.607
46.073,75.709
45.977,75.759
45.864,75.759
45.883,75.860
45.788,75.911
45.765,76.012
45.728,76.113
45.634,76.164
45.611,76.265
45.501,76.265
45.479,76.366
45.370,76.366
45.261,76.366
45.169,76.417
45.078,76.468
44.970,76.468
44.863,76.468
44.773,76.518
44.668,76.518
44.579,76.569
44.490,76.619
44.484,76.721
44.425,76.822
44.321,76.822
44.218,76.822
44.115,76.822
44.016,76.872
43.914,76.872
43.813,76.872
43.712,76.872
43.694,76.974
43.594,76.974
43.482,76.974
43.387,77.024
43.276,77.024
43.181,77.075
43.087,77.126
43.071,77.227
43.079,77.328
43.062,77.429
43.070,77.530
43.066,77.632
43.037,77.733
42.945,77.783
42.837,77.783
42.730,77.783
42.623,77.783
42.533,77.834
42.428,77.834
42.323,77.834
42.296,77.935
42.192,77.935
42.143,78.036
42.055,78.087
41.952,78.087
41.866,78.138
41.764,78.138
41.662,78.138
41.561,78.138
41.465,78.188
41.354,78.188
41.260,78.239
41.166,78.289
41.072,78.340
41.016,78.441
40.961,78.543
40.868,78.593
40.761,78.593
40.739,78.694
40.717,78.796
40.705,78.897
40.599,78.897
40.509,78.947
40.419,78.998
40.315,78.998
40.304,79.099
40.216,79.150
40.113,79.150
40.010,79.150
39.908,79.150
39.807,79.150
39.706,79.150
39.605,79.150
39.510,79.200
39.416,79.251
39.322,79.302
39.214,79.302
39.107,79.302
39.000,79.302
38.981,79.403
38.992,79.504
38.886,79.504
38.781,79.504
38.691,79.555
38.586,79.555
38.482,79.555
38.394,79.605
38.306,79.656
38.204,79.656
38.102,79.656
38.001,79.656
37.900,79.656
37.806,79.706
37.697,79.706
37.590,79.706
37.497,79.757
37.390,79.757
37.367,79.858
37.261,79.858
37.211,79.960
37.206,80.061
37.101,80.061
37.012,80.111
36.908,80.111
36.878,80.213
36.775,80.213
36.687,80.263
36.601,80.314
36.500,80.314
36.399,80.314
36.337,80.415
36.229,80.415
36.122,80.415
36.015,80.415
35.924,80.466
35.833,80.516
35.743,80.567
35.639,80.567
35.550,80.617
35.447,80.617
35.345,80.617
35.243,80.617
35.142,80.617
35.124,80.719
35.099,80.820
34.991,80.820
34.884,80.820
34.792,80.870
34.686,80.870
34.581,80.870
34.491,80.921
34.467,81.022
34.364,81.022
34.348,81.123
34.245,81.123
34.157,81.174
34.069,81.225
33.968,81.225
33.960,81.326
33.867,81.377
33.760,81.377
33.654,81.377
33.563,81.427
33.472,81.478
33.409,81.579
33.347,81.680
33.299,81.781
33.196,81.781
33.108,81.832
33.020,81.883
32.933,81.933
32.833,81.933
32.727,81.933
32.734,82.034
32.629,82.034
32.538,82.085
32.447,82.136
32.403,82.237
32.300,82.237
32.211,82.287
32.122,82.338
32.080,82.439
31.979,82.439
31.879,82.439
31.786,82.490
31.681,82.490
31.577,82.490
31.473,82.490
31.383,82.540
31.281,82.540
31.236,82.642
31.244,82.743
31.143,82.743
31.055,82.794
30.950,82.794
30.858,82.844
30.753,82.844
30.710,82.945
30.607,82.945
30.504,82.945
30.415,82.996
30.327,83.047
30.239,83.097
30.152,83.148
30.066,83.198
29.998,83.300
29.907,83.350
29.805,83.350
29.702,83.350
29.614,83.401
29.513,83.401
29.425,83.451
29.339,83.502
29.247,83.553
29.144,83.553
29.054,83.603
29.012,83.704
28.911,83.704
28.823,83.755
28.735,83.806
28.648,83.856
28.594,83.957
28.589,84.059
28.486,84.059
28.383,84.059
28.316,84.160
28.244,84.261
28.156,84.312
28.052,84.312
28.043,84.413
27.997,84.514
27.906,84.565
27.911,84.666
27.809,84.666
27.708,84.666
27.649,84.767
27.549,84.767
27.564,84.868
27.477,84.919
27.374,84.919
27.283,84.970
27.193,85.020
27.092,85.020
26.992,85.020
26.905,85.071
26.802,85.071
26.715,85.121
26.614,85.121
26.525,85.172
26.421,85.172
26.333,85.223
26.246,85.273
26.240,85.374
26.139,85.374
26.065,85.476
26.031,85.577
25.928,85.577
25.840,85.628
25.753,85.678
25.667,85.729
25.566,85.729
25.462,85.729
25.359,85.729
25.257,85.729
25.156,85.729
25.067,85.779
24.978,85.830
24.890,85.881
24.788,85.881
24.687,85.881
24.612,85.982
24.510,85.982
24.440,86.083
24.353,86.134
24.266,86.184
24.177,86.235
24.089,86.285
23.987,86.285
23.900,86.336
23.858,86.437
23.755,86.437
23.737,86.538
23.649,86.589
23.548,86.589
23.462,86.640
23.438,86.741
23.349,86.791
23.261,86.842
23.161,86.842
23.072,86.893
23.065,86.994
22.963,86.994
22.862,86.994
22.775,87.045
22.715,87.146
22.626,87.196
22.526,87.196
22.439,87.247
22.392,87.348
22.317,87.449
22.229,87.500
22.155,87.601
22.054,87.601
21.953,87.601
21.851,87.601
21.749,87.601
21.648,87.601
21.576,87.702
21.475,87.702
21.407,87.804
21.304,87.804
21.217,87.854
21.129,87.905
21.041,87.955
20.940,87.955
20.851,88.006
20.764,88.057
20.677,88.107
20.589,88.158
20.501,88.209
20.414,88.259
20.312,88.259
20.225,88.310
20.138,88.360
20.037,88.360
19.936,88.360
19.848,88.411
19.747,88.411
19.696,88.512
19.608,88.563
19.507,88.563
19.406,88.563
19.318,88.613
19.232,88.664
19.131,88.664
19.044,88.715
18.943,88.715
18.856,88.765
18.755,88.765
18.668,88.816
18.580,88.866
18.478,88.866
18.388,88.917
18.287,88.917
18.199,88.968
18.112,89.018
18.086,89.119
17.998,89.170
17.897,89.170
17.796,89.170
17.710,89.221
17.622,89.271
17.536,89.322
17.449,89.372
17.361,89.423
17.360,89.524
17.273,89.575
17.173,89.575
17.072,89.575
16.985,89.626
16.908,89.727
16.807,89.727
16.786,89.828
16.685,89.828
16.620,89.929
16.600,90.030
16.526,90.132
16.485,90.233
16.461,90.334
16.420,90.435
16.333,90.486
16.246,90.536
16.202,90.638
16.111,90.688
16.023,90.739
15.960,90.840
15.873,90.891
15.785,90.941
15.765,91.043
15.665,91.043
15.579,91.093
15.522,91.194
15.435,91.245
15.389,91.346
15.354,91.447
15.264,91.498
15.163,91.498
15.119,91.599
15.032,91.650
15.023,91.751
14.936,91.802
14.849,91.852
14.762,91.903
14.675,91.953
14.587,92.004
14.590,92.105
14.536,92.206
14.450,92.257
14.363,92.308
14.316,92.409
14.216,92.409
14.116,92.409
14.118,92.510
14.031,92.561
13.931,92.561
13.831,92.561
13.740,92.611
13.639,92.611
13.539,92.611
13.438,92.611
13.337,92.611


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
97.143,1.721
94.444,1.721
95.455,2.126
96.364,2.682
95.455,3.188
96.250,3.897
94.624,4.453
93.396,5.010
94.167,5.719
93.233,6.275
92.143,6.528
92.500,7.490
91.429,8.097
92.105,8.856
92.381,9.818
92.641,10.830
92.857,11.842
92.251,12.652
92.150,13.664
92.604,14.575
92.771,15.587
92.351,16.498
92.000,17.460
90.956,17.814
90.954,18.826
90.487,19.737
89.778,20.445
89.831,21.457
89.495,22.419
89.555,23.431
89.444,24.443
89.502,25.455
89.708,26.468
89.901,27.480
89.297,28.289
88.752,29.150
88.690,30.162
88.362,31.123
87.587,31.781
87.686,32.794
87.664,33.806
87.532,34.818
87.053,35.729
87.050,36.741
86.231,37.399
86.054,38.411
85.463,39.271
84.780,40.030
84.359,40.941
83.638,41.650
82.721,42.156
82.495,43.168
82.109,44.130
81.743,45.091
81.306,46.002
81.065,47.014
80.750,47.976
80.133,48.785
79.366,49.443
78.826,50.304
77.984,50.911
77.104,51.468
76.444,52.227
75.687,52.935
75.053,53.745
74.378,54.504
73.684,55.263
73.021,56.022
72.340,56.781
71.546,57.389
70.944,58.198
70.489,59.109
69.717,59.767
69.053,60.526
68.174,61.032
67.496,61.791
66.955,62.652
66.067,63.158
65.716,64.119
65.127,64.929
64.215,65.385
63.375,65.941
62.476,66.397
61.761,67.105
61.093,67.864
60.187,68.320
59.293,68.775
58.429,69.281
57.829,70.091
57.061,70.749
56.128,71.154
55.287,71.711
54.316,71.964
53.398,72.368
52.430,72.621
51.623,73.229
50.732,73.684
49.898,74.241
48.902,74.393
48.004,74.848
47.022,75.101
46.154,75.607
45.479,76.366
44.503,76.619
43.557,76.974
42.969,77.783
42.009,78.087
41.039,78.340
40.284,78.998
39.322,79.302
38.381,79.656
37.381,79.757
36.550,80.314
35.575,80.567
34.619,80.870
33.753,81.377
32.920,81.933
32.054,82.439
31.101,82.743
30.186,83.148
29.268,83.553
28.403,84.059
27.647,84.717
26.728,85.121
25.864,85.628
24.894,85.881
23.977,86.285
23.145,86.842
22.313,87.399
21.396,87.804
20.479,88.209
19.542,88.563
18.588,88.866
17.651,89.221
16.806,89.777
16.218,90.587
15.464,91.245
14.748,91.953
13.953,92.561


==> data/pr_curves/WNet3xLF2-T5-odom=rot_wp_meta.csv <==
auc,f1,eer
66.181,65.125,64.980


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
99.194,21.170
99.200,21.343
99.206,21.515
99.213,21.687
99.219,21.859
99.225,22.031
99.231,22.203
99.237,22.375
99.242,22.547
98.496,22.547
98.507,22.719
98.519,22.892
98.529,23.064
98.540,23.236
98.551,23.408
98.561,23.580
97.857,23.580
97.872,23.752
97.887,23.924
97.902,24.096
97.917,24.269
97.241,24.269
97.260,24.441
97.279,24.613
97.297,24.785
97.315,24.957
97.333,25.129
97.351,25.301
97.368,25.473
97.386,25.645
97.403,25.818
96.774,25.818
96.795,25.990
96.815,26.162
96.203,26.162
95.597,26.162
95.625,26.334
95.652,26.506
95.679,26.678
95.706,26.850
95.732,27.022
95.758,27.194
95.783,27.367
95.808,27.539
95.833,27.711
95.858,27.883
95.882,28.055
95.906,28.227
95.349,28.227
95.376,28.399
95.402,28.571
95.429,28.744
94.886,28.744
94.915,28.916
94.944,29.088
94.413,29.088
94.444,29.260
93.923,29.260
93.956,29.432
93.989,29.604
94.022,29.776
94.054,29.948
94.086,30.120
94.118,30.293
93.617,30.293
93.651,30.465
93.684,30.637
93.717,30.809
93.750,30.981
93.264,30.981
93.299,31.153
93.333,31.325
93.367,31.497
93.401,31.670
92.929,31.670
92.965,31.842
93.000,32.014
93.035,32.186
92.574,32.186
92.611,32.358
92.647,32.530
92.683,32.702
92.718,32.874
92.754,33.046
92.308,33.046
91.866,33.046
91.429,33.046
91.469,33.219
91.038,33.219
90.610,33.219
90.654,33.391
90.698,33.563
90.741,33.735
90.323,33.735
89.908,33.735
89.498,33.735
89.545,33.907
89.593,34.079
89.640,34.251
89.686,34.423
89.732,34.596
89.778,34.768
89.823,34.940
89.427,34.940
89.474,35.112
89.083,35.112
88.696,35.112
88.745,35.284
88.793,35.456
88.841,35.628
88.889,35.800
88.936,35.972
88.983,36.145
89.030,36.317
89.076,36.489
89.121,36.661
88.750,36.661
88.797,36.833
88.843,37.005
88.889,37.177
88.525,37.177
88.571,37.349
88.618,37.522
88.664,37.694
88.710,37.866
88.755,38.038
88.800,38.210
88.845,38.382
88.492,38.382
88.538,38.554
88.583,38.726
88.627,38.898
88.672,39.071
88.716,39.243
88.760,39.415
88.803,39.587
88.462,39.587
88.506,39.759
88.550,39.931
88.593,40.103
88.258,40.103
87.925,40.103
87.970,40.275
88.015,40.448
88.060,40.620
88.104,40.792
88.148,40.964
88.192,41.136
88.235,41.308
88.278,41.480
88.321,41.652
88.000,41.652
88.043,41.824
87.726,41.824
87.410,41.824
87.455,41.997
87.143,41.997
87.189,42.169
87.234,42.341
87.279,42.513
86.972,42.513
87.018,42.685
87.063,42.857
87.108,43.029
87.153,43.201
86.851,43.201
86.897,43.373
86.942,43.546
86.986,43.718
87.031,43.890
87.075,44.062
87.119,44.234
87.162,44.406
87.205,44.578
87.248,44.750
87.291,44.923
87.333,45.095
87.043,45.095
86.755,45.095
86.799,45.267
86.842,45.439
86.885,45.611
86.601,45.611
86.645,45.783
86.688,45.955
86.731,46.127
86.774,46.299
86.817,46.472
86.859,46.644
86.901,46.816
86.943,46.988
86.984,47.160
86.709,47.160
86.751,47.332
86.478,47.332
86.207,47.332
86.250,47.504
86.293,47.676
86.025,47.676
85.759,47.676
85.494,47.676
85.538,47.849
85.276,47.849
85.321,48.021
85.366,48.193
85.106,48.193
84.848,48.193
84.894,48.365
84.940,48.537
84.985,48.709
85.030,48.881
85.075,49.053
84.821,49.053
84.866,49.225
84.615,49.225
84.661,49.398
84.706,49.570
84.751,49.742
84.795,49.914
84.840,50.086
84.884,50.258
84.638,50.258
84.393,50.258
84.438,50.430
84.483,50.602
84.527,50.775
84.571,50.947
84.615,51.119
84.375,51.119
84.419,51.291
84.463,51.463
84.507,51.635
84.270,51.635
84.314,51.807
84.358,51.979
84.401,52.151
84.444,52.324
84.488,52.496
84.254,52.496
84.298,52.668
84.341,52.840
84.384,53.012
84.426,53.184
84.196,53.184
84.239,53.356
84.011,53.356
84.054,53.528
84.097,53.701
84.140,53.873
83.914,53.873
83.957,54.045
84.000,54.217
84.043,54.389
83.820,54.389
83.862,54.561
83.641,54.561
83.421,54.561
83.465,54.733
83.508,54.905
83.290,54.905
83.073,54.905
82.857,54.905
82.902,55.077
82.946,55.250
82.990,55.422
82.776,55.422
82.821,55.594
82.864,55.766
82.653,55.766
82.443,55.766
82.487,55.938
82.532,56.110
82.323,56.110
82.368,56.282
82.412,56.454
82.456,56.627
82.500,56.799
82.294,56.799
82.090,56.799
81.886,56.799
81.931,56.971
81.728,56.971
81.527,56.971
81.572,57.143
81.618,57.315
81.663,57.487
81.707,57.659
81.752,57.831
81.796,58.003
81.840,58.176
81.884,58.348
81.687,58.348
81.731,58.520
81.535,58.520
81.579,58.692
81.384,58.692
81.190,58.692
81.235,58.864
81.043,58.864
81.087,59.036
80.896,59.036
80.941,59.208
80.986,59.380
81.030,59.552
81.075,59.725
81.119,59.897
81.163,60.069
80.974,60.069
80.787,60.069
80.600,60.069
80.415,60.069
80.460,60.241
80.275,60.241
80.092,60.241
80.137,60.413
80.182,60.585
80.000,60.585
80.045,60.757
79.864,60.757
79.910,60.929
79.955,61.102
79.775,61.102
79.821,61.274
79.642,61.274
79.688,61.446
79.733,61.618
79.556,61.618
79.379,61.618
79.425,61.790
79.470,61.962
79.515,62.134
79.341,62.134
79.386,62.306
79.212,62.306
79.258,62.478
79.085,62.478
79.130,62.651
78.959,62.651
79.004,62.823
78.834,62.823
78.664,62.823
78.710,62.995
78.541,62.995
78.373,62.995
78.205,62.995
78.252,63.167
78.085,63.167
78.132,63.339
77.966,63.339
78.013,63.511
77.848,63.511
77.684,63.511
77.521,63.511
77.358,63.511
77.197,63.511
77.035,63.511
77.083,63.683
76.923,63.683
76.971,63.855
76.812,63.855
76.653,63.855
76.701,64.028
76.543,64.028
76.386,64.028
76.230,64.028
76.278,64.200
76.327,64.372
76.171,64.372
76.016,64.372
75.862,64.372
75.911,64.544
75.960,64.716
75.806,64.716
75.855,64.888
75.703,64.888
75.752,65.060
75.600,65.060
75.649,65.232
75.498,65.232
75.348,65.232
75.198,65.232
75.248,65.404
75.296,65.577
75.345,65.749
75.197,65.749
75.246,65.921
75.098,65.921
75.147,66.093
75.000,66.093
75.049,66.265
75.097,66.437
74.951,66.437
74.806,66.437
74.855,66.609
74.710,66.609
74.759,66.781
74.808,66.954
74.664,66.954
74.713,67.126
74.570,67.126
74.427,67.126
74.286,67.126
74.144,67.126
74.004,67.126
73.864,67.126
73.913,67.298
73.962,67.470
73.823,67.470
73.684,67.470
73.546,67.470
73.408,67.470
73.458,67.642
73.321,67.642
73.184,67.642
73.048,67.642
72.913,67.642
72.778,67.642
72.643,67.642
72.694,67.814
72.560,67.814
72.426,67.814
72.477,67.986
72.344,67.986
72.212,67.986
72.080,67.986
72.131,68.158
72.182,68.330
72.051,68.330
71.920,68.330
71.790,68.330
71.661,68.330
71.532,68.330
71.403,68.330
71.454,68.503
71.326,68.503
71.199,68.503
71.071,68.503
70.945,68.503
70.819,68.503
70.693,68.503
70.567,68.503
70.619,68.675
70.671,68.847
70.547,68.847
70.423,68.847
70.299,68.847
70.175,68.847
70.053,68.847
69.930,68.847
69.808,68.847
69.861,69.019
69.913,69.191
69.965,69.363
69.844,69.363
69.896,69.535
69.775,69.535
69.828,69.707
69.880,69.880
69.759,69.880
69.811,70.052
69.692,70.052
69.573,70.052
69.454,70.052
69.336,70.052
69.218,70.052
69.270,70.224
69.322,70.396
69.374,70.568
69.257,70.568
69.140,70.568
69.192,70.740
69.076,70.740
68.960,70.740
68.844,70.740
68.729,70.740
68.614,70.740
68.500,70.740
68.386,70.740
68.272,70.740
68.159,70.740
68.046,70.740
68.099,70.912
68.152,71.084
68.040,71.084
68.092,71.256
67.980,71.256
67.869,71.256
67.921,71.429
67.974,71.601
67.863,71.601
67.915,71.773
67.805,71.773
67.695,71.773
67.585,71.773
67.476,71.773
67.367,71.773
67.258,71.773
67.150,71.773
67.042,71.773
66.934,71.773
66.827,71.773
66.720,71.773
66.613,71.773
66.507,71.773
66.401,71.773
66.296,71.773
66.190,71.773
66.086,71.773
65.981,71.773
65.877,71.773
65.773,71.773
65.827,71.945
65.881,72.117
65.777,72.117
65.674,72.117
65.571,72.117
65.469,72.117
65.523,72.289
65.421,72.289
65.474,72.461
65.528,72.633
65.426,72.633
65.325,72.633
65.224,72.633
65.278,72.806
65.177,72.806
65.231,72.978
65.131,72.978
64.931,72.978
64.733,72.978
64.688,73.150
64.742,73.322
64.795,73.494
64.599,73.494
64.404,73.494
64.211,73.494
64.264,73.666
64.318,73.838
64.371,74.010
64.328,74.182
64.137,74.182
63.947,74.182
64.000,74.355
63.811,74.355
63.770,74.527
63.583,74.527
63.397,74.527
63.212,74.527
63.028,74.527
62.845,74.527
62.663,74.527
62.482,74.527
62.446,74.699
62.267,74.699
62.321,74.871
62.143,74.871
61.966,74.871
61.790,74.871
61.615,74.871
61.441,74.871
61.268,74.871
61.096,74.871
61.064,75.043
61.034,75.215
61.088,75.387
60.918,75.387
60.749,75.387
60.581,75.387
60.414,75.387
60.248,75.387
60.082,75.387
59.918,75.387
59.754,75.387
59.728,75.559
59.566,75.559
59.405,75.559
59.244,75.559
59.085,75.559
58.926,75.559
58.768,75.559
58.824,75.731
58.667,75.731
58.722,75.904
58.566,75.904
58.411,75.904
58.388,76.076
58.235,76.076
58.213,76.248
58.060,76.248
58.115,76.420
57.963,76.420
57.812,76.420
57.662,76.420
57.513,76.420
57.364,76.420
57.216,76.420
57.069,76.420
56.923,76.420
56.777,76.420
56.633,76.420
56.489,76.420
56.345,76.420
56.329,76.592
56.384,76.764
56.242,76.764
56.101,76.764
55.960,76.764
55.820,76.764
55.680,76.764
55.542,76.764
55.404,76.764
55.390,76.936
55.377,77.108
55.364,77.281
55.228,77.281
55.092,77.281
54.957,77.281
54.823,77.281
54.689,77.281
54.556,77.281
54.424,77.281
54.293,77.281
54.162,77.281
54.031,77.281
54.087,77.453
53.957,77.453
53.828,77.453
53.699,77.453
53.754,77.625
53.627,77.625
53.499,77.625
53.373,77.625
53.247,77.625
53.121,77.625
53.176,77.797
53.052,77.797
52.927,77.797
52.982,77.969
52.859,77.969
52.736,77.969
52.613,77.969
52.491,77.969
52.370,77.969
52.249,77.969
52.244,78.141
52.124,78.141
52.005,78.141
51.886,78.141
51.767,78.141
51.650,78.141
51.532,78.141
51.587,78.313
51.471,78.313
51.354,78.313
51.239,78.313
51.124,78.313
51.178,78.485
51.064,78.485
50.950,78.485
50.836,78.485
50.723,78.485
50.778,78.657
50.665,78.657
50.720,78.830
50.608,78.830
50.662,79.002
50.717,79.174
50.605,79.174
50.494,79.174
50.383,79.174
50.273,79.174
50.164,79.174
50.054,79.174
49.946,79.174
49.946,79.346
50.000,79.518
49.892,79.518
49.784,79.518
49.677,79.518
49.731,79.690
49.625,79.690
49.519,79.690
49.413,79.690
49.308,79.690
49.203,79.690
49.099,79.690
48.995,79.690
48.891,79.690
48.788,79.690
48.686,79.690
48.583,79.690
48.482,79.690
48.380,79.690
48.279,79.690
48.179,79.690
48.079,79.690
47.930,79.690
47.781,79.690
47.634,79.690
47.487,79.690
47.342,79.690
47.197,79.690
47.053,79.690
46.910,79.690
46.869,79.862
46.727,79.862
46.586,79.862
46.446,79.862
46.307,79.862
46.169,79.862
46.032,79.862
45.895,79.862
45.759,79.862
45.624,79.862
45.490,79.862
45.357,79.862
45.410,80.034
45.278,80.034
45.146,80.034
45.015,80.034
44.884,80.034
44.755,80.034
44.626,80.034
44.498,80.034
44.370,80.034
44.244,80.034
44.118,80.034
44.087,80.207
43.962,80.207
43.838,80.207
43.715,80.207
43.592,80.207
43.470,80.207
43.349,80.207
43.361,80.379
43.241,80.379
43.121,80.379
43.002,80.379
42.883,80.379
42.766,80.379
42.648,80.379
42.532,80.379
42.416,80.379
42.391,80.551
42.276,80.551
42.162,80.551
42.049,80.551
41.935,80.551
41.823,80.551
41.711,80.551
41.600,80.551
41.489,80.551
41.379,80.551
41.270,80.551
41.161,80.551
41.053,80.551
40.945,80.551
40.838,80.551
40.731,80.551
40.625,80.551
40.519,80.551
40.415,80.551
40.310,80.551
40.206,80.551
40.103,80.551
40.000,80.551
39.898,80.551
39.796,80.551
39.695,80.551
39.594,80.551
39.645,80.723
39.545,80.723
39.412,80.723
39.280,80.723
39.298,80.895
39.167,80.895
39.037,80.895
38.990,81.067
38.861,81.067
38.880,81.239
38.752,81.239
38.625,81.239
38.499,81.239
38.374,81.239
38.250,81.239
38.126,81.239
38.114,81.411
38.164,81.583
38.042,81.583
37.920,81.583
37.799,81.583
37.679,81.583
37.559,81.583
37.441,81.583
37.323,81.583
37.206,81.583
37.089,81.583
36.973,81.583
36.858,81.583
36.744,81.583
36.631,81.583
36.680,81.756
36.567,81.756
36.454,81.756
36.343,81.756
36.391,81.928
36.280,81.928
36.329,82.100
36.377,82.272
36.267,82.272
36.157,82.272
36.048,82.272
36.015,82.444
35.907,82.444
35.800,82.444
35.693,82.444
35.587,82.444
35.481,82.444
35.377,82.444
35.424,82.616
35.320,82.616
35.216,82.616
35.238,82.788
35.135,82.788
35.106,82.960
35.153,83.133
35.051,83.133
34.949,83.133
34.848,83.133
34.748,83.133
34.624,83.133
34.500,83.133
34.377,83.133
34.375,83.305
34.253,83.305
34.227,83.477
34.107,83.477
33.987,83.477
33.869,83.477
33.751,83.477
33.634,83.477
33.518,83.477
33.402,83.477
33.288,83.477
33.174,83.477
33.061,83.477
33.061,83.649
32.949,83.649
32.838,83.649
32.727,83.649
32.617,83.649
32.663,83.821
32.553,83.821
32.445,83.821
32.337,83.821
32.230,83.821
32.124,83.821
32.018,83.821
31.913,83.821
31.895,83.993
31.792,83.993
31.688,83.993
31.692,84.165
31.589,84.165
31.487,84.165
31.386,84.165
31.350,84.337
31.354,84.509
31.234,84.509
31.115,84.509
31.061,84.682
30.943,84.682
30.827,84.682
30.712,84.682
30.597,84.682
30.621,84.854
30.507,84.854
30.395,84.854
30.437,85.026
30.325,85.026
30.214,85.026
30.104,85.026
29.994,85.026
29.885,85.026
29.855,85.198
29.748,85.198
29.701,85.370
29.743,85.542
29.636,85.542
29.531,85.542
29.537,85.714
29.544,85.886
29.440,85.886
29.336,85.886
29.233,85.886
29.130,85.886
29.029,85.886
28.928,85.886
28.885,86.059
28.926,86.231
28.810,86.231
28.851,86.403
28.735,86.403
28.620,86.403
28.507,86.403
28.394,86.403
28.354,86.575
28.243,86.575
28.132,86.575
28.022,86.575
28.047,86.747
28.040,86.919
27.931,86.919
27.824,86.919
27.772,87.091
27.766,87.263
27.775,87.435
27.669,87.435
27.564,87.435
27.459,87.435
27.356,87.435
27.253,87.435
27.151,87.435
27.050,87.435
26.950,87.435
26.836,87.435
26.723,87.435
26.611,87.435
26.500,87.435
26.390,87.435
26.280,87.435
26.172,87.435
26.065,87.435
25.958,87.435
25.852,87.435
25.748,87.435
25.644,87.435
25.629,87.608
25.527,87.608
25.425,87.608
25.323,87.608
25.223,87.608
25.111,87.608
25.000,87.608
24.963,87.780
24.854,87.780
24.745,87.780
24.638,87.780
24.531,87.780
24.425,87.780
24.415,87.952
24.310,87.952
24.207,87.952
24.185,88.124
24.164,88.296
24.188,88.468
24.086,88.468
23.985,88.468
23.885,88.468
23.774,88.468
23.665,88.468
23.556,88.468
23.449,88.468
23.342,88.468
23.237,88.468
23.230,88.640
23.254,88.812
23.149,88.812
23.046,88.812
22.944,88.812
22.842,88.812
22.741,88.812
22.775,88.985
22.665,88.985
22.557,88.985
22.449,88.985
22.342,88.985
22.237,88.985
22.132,88.985
22.028,88.985
21.925,88.985
21.824,88.985
21.723,88.985
21.614,88.985
21.506,88.985
21.399,88.985
21.405,89.157
21.437,89.329
21.332,89.329
21.227,89.329
21.123,89.329
21.021,89.329
20.919,89.329
20.818,89.329
20.710,89.329
20.603,89.329
20.498,89.329
20.393,89.329
20.289,89.329
20.187,89.329
20.085,89.329
19.985,89.329
19.877,89.329
19.870,89.501
19.863,89.673
19.757,89.673
19.720,89.845
19.617,89.845
19.514,89.845
19.412,89.845
19.370,90.017
19.263,90.017
19.158,90.017
19.159,90.189
19.055,90.189
18.951,90.189
18.953,90.361
18.948,90.534
18.846,90.534
18.801,90.706
18.701,90.706
18.596,90.706
18.491,90.706
18.388,90.706
18.286,90.706
18.270,90.878
18.169,90.878
18.064,90.878
17.959,90.878
17.856,90.878
17.754,90.878
17.653,90.878
17.547,90.878
17.443,90.878
17.447,91.050
17.344,91.050
17.243,91.050
17.208,91.222
17.102,91.222
17.090,91.394
16.987,91.394
16.884,91.394
16.783,91.394
16.682,91.394
16.578,91.394
16.584,91.566
16.481,91.566
16.379,91.566
16.279,91.566
16.175,91.566
16.073,91.566
15.971,91.566
15.871,91.566
15.768,91.566
15.665,91.566
15.565,91.566
15.461,91.566
15.358,91.566
15.360,91.738
15.354,91.910
15.253,91.910
15.149,91.910
15.046,91.910
14.945,91.910
14.842,91.910
14.804,92.083
14.815,92.255
14.713,92.255
14.613,92.255
14.510,92.255
14.409,92.255
14.309,92.255
14.252,92.427
14.150,92.427
14.047,92.427
14.069,92.599
13.967,92.599
13.949,92.771
13.889,92.943
13.786,92.943
13.685,92.943
13.581,92.943
13.556,93.115
13.454,93.115
13.351,93.115
13.250,93.115
13.147,93.115
13.046,93.115
12.943,93.115
12.841,93.115
12.738,93.115
12.637,93.115
12.570,93.287
12.468,93.287
12.366,93.287
12.265,93.287
12.163,93.287
12.129,93.460
12.027,93.460
11.926,93.460
11.825,93.460
11.723,93.460
11.649,93.632
11.547,93.632
11.445,93.632
11.371,93.804
11.270,93.804
11.168,93.804
11.066,93.804
10.966,93.804
10.865,93.804
10.764,93.804
10.663,93.804
10.562,93.804
10.461,93.804
10.359,93.804
10.359,93.976
10.370,94.148
10.361,94.320
10.260,94.320
10.159,94.320
10.159,94.492
10.059,94.492
9.958,94.492
9.858,94.492
9.757,94.492
9.655,94.492
9.554,94.492
9.454,94.492
9.353,94.492
9.297,94.664
9.196,94.664
9.147,94.836
9.122,95.009
9.021,95.009
8.920,95.009
8.847,95.181
8.746,95.181
8.645,95.181
8.544,95.181
8.444,95.181
8.343,95.181
8.332,95.353
8.317,95.525
8.216,95.525
8.115,95.525
8.014,95.525
7.914,95.525
7.814,95.525
7.713,95.525
7.699,95.697
7.598,95.697
7.497,95.697
7.397,95.697
7.296,95.697
7.196,95.697
7.095,95.697
6.995,95.697
6.997,95.869
6.896,95.869
6.796,95.869
6.696,95.869
6.595,95.869
6.494,95.869
6.393,95.869
6.293,95.869
6.280,96.041
6.179,96.041
6.187,96.213
6.191,96.386
6.090,96.386
6.052,96.558
5.952,96.558
5.876,96.730
5.776,96.730
5.765,96.902
5.665,96.902
5.649,97.074
5.549,97.074
5.520,97.246
5.420,97.246
5.320,97.246
5.266,97.418
5.165,97.418
5.065,97.418
4.964,97.418
4.864,97.418
4.836,97.590
4.784,97.762
4.684,97.762
4.584,97.762
4.574,97.935
4.473,97.935
4.373,97.935
4.273,97.935
4.173,97.935
4.121,98.107
4.021,98.107
3.944,98.279


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wa_0.3.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
99.194,21.170
99.200,21.343
99.206,21.515
99.213,21.687
99.219,21.859
99.225,22.031
99.231,22.203
99.237,22.375
99.242,22.547
98.496,22.547
98.507,22.719
98.519,22.892
98.529,23.064
98.540,23.236
98.551,23.408
98.561,23.580
97.857,23.580
97.872,23.752
97.887,23.924
97.902,24.096
97.917,24.269
97.241,24.269
97.260,24.441
97.279,24.613
97.297,24.785
97.315,24.957
97.333,25.129
97.351,25.301
97.368,25.473
97.386,25.645
97.403,25.818
96.774,25.818
96.795,25.990
96.815,26.162
96.203,26.162
95.597,26.162
95.625,26.334
95.652,26.506
95.679,26.678
95.706,26.850
95.732,27.022
95.758,27.194
95.783,27.367
95.808,27.539
95.833,27.711
95.858,27.883
95.882,28.055
95.906,28.227
95.349,28.227
95.376,28.399
95.402,28.571
95.429,28.744
94.886,28.744
94.915,28.916
94.944,29.088
94.413,29.088
94.444,29.260
93.923,29.260
93.956,29.432
93.989,29.604
94.022,29.776
94.054,29.948
94.086,30.120
94.118,30.293
93.617,30.293
93.651,30.465
93.684,30.637
93.717,30.809
93.750,30.981
93.264,30.981
93.299,31.153
93.333,31.325
93.367,31.497
93.401,31.670
92.929,31.670
92.965,31.842
93.000,32.014
93.035,32.186
92.574,32.186
92.611,32.358
92.647,32.530
92.683,32.702
92.718,32.874
92.754,33.046
92.308,33.046
91.866,33.046
91.429,33.046
91.469,33.219
91.038,33.219
90.610,33.219
90.654,33.391
90.698,33.563
90.741,33.735
90.323,33.735
89.908,33.735
89.498,33.735
89.545,33.907
89.593,34.079
89.640,34.251
89.686,34.423
89.732,34.596
89.778,34.768
89.823,34.940
89.427,34.940
89.474,35.112
89.083,35.112
88.696,35.112
88.745,35.284
88.793,35.456
88.841,35.628
88.889,35.800
88.511,35.800
88.559,35.972
88.608,36.145
88.655,36.317
88.703,36.489
88.333,36.489
88.382,36.661
88.430,36.833
88.477,37.005
88.115,37.005
88.163,37.177
88.211,37.349
88.259,37.522
88.306,37.694
88.353,37.866
88.400,38.038
88.446,38.210
88.095,38.210
88.142,38.382
88.189,38.554
88.235,38.726
87.891,38.726
87.938,38.898
87.984,39.071
88.031,39.243
87.692,39.243
87.739,39.415
87.786,39.587
87.833,39.759
87.500,39.759
87.170,39.759
87.218,39.931
87.266,40.103
87.313,40.275
87.361,40.448
87.407,40.620
87.454,40.792
87.500,40.964
87.179,40.964
87.226,41.136
86.909,41.136
86.957,41.308
86.643,41.308
86.331,41.308
86.380,41.480
86.071,41.480
86.121,41.652
86.170,41.824
86.219,41.997
85.915,41.997
85.965,42.169
86.014,42.341
86.063,42.513
86.111,42.685
85.813,42.685
85.862,42.857
85.911,43.029
85.959,43.201
86.007,43.373
86.054,43.546
86.102,43.718
86.149,43.890
86.195,44.062
86.242,44.234
86.288,44.406
86.333,44.578
86.047,44.578
85.762,44.578
85.809,44.750
85.855,44.923
85.902,45.095
85.621,45.095
85.668,45.267
85.714,45.439
85.761,45.611
85.806,45.783
85.531,45.783
85.577,45.955
85.623,46.127
85.669,46.299
85.714,46.472
85.443,46.472
85.489,46.644
85.220,46.644
84.953,46.644
85.000,46.816
85.047,46.988
84.783,46.988
84.520,46.988
84.259,46.988
84.308,47.160
84.049,47.160
84.098,47.332
84.146,47.504
83.891,47.504
83.636,47.504
83.686,47.676
83.735,47.849
83.483,47.849
83.533,48.021
83.582,48.193
83.333,48.193
83.383,48.365
83.136,48.365
83.186,48.537
83.235,48.709
83.284,48.881
83.333,49.053
83.382,49.225
83.430,49.398
83.188,49.398
82.948,49.398
82.997,49.570
83.046,49.742
83.095,49.914
83.143,50.086
83.191,50.258
82.955,50.258
83.003,50.430
83.051,50.602
83.099,50.775
82.865,50.775
82.633,50.775
82.682,50.947
82.730,51.119
82.778,51.291
82.825,51.463
82.597,51.463
82.645,51.635
82.692,51.807
82.740,51.979
82.787,52.151
82.561,52.151
82.609,52.324
82.385,52.324
82.432,52.496
82.480,52.668
82.527,52.840
82.306,52.840
82.353,53.012
82.400,53.184
82.447,53.356
82.228,53.356
82.011,53.356
81.794,53.356
81.579,53.356
81.627,53.528
81.675,53.701
81.462,53.701
81.250,53.701
81.039,53.701
81.088,53.873
81.137,54.045
81.186,54.217
80.977,54.217
81.026,54.389
81.074,54.561
80.867,54.561
80.662,54.561
80.711,54.733
80.759,54.905
80.556,54.905
80.605,55.077
80.653,55.250
80.702,55.422
80.750,55.594
80.549,55.594
80.348,55.594
80.149,55.594
79.950,55.594
79.753,55.594
79.557,55.594
79.607,55.766
79.657,55.938
79.707,56.110
79.756,56.282
79.562,56.282
79.612,56.454
79.661,56.627
79.710,56.799
79.518,56.799
79.327,56.799
79.137,56.799
79.187,56.971
78.998,56.971
78.810,56.971
78.860,57.143
78.673,57.143
78.723,57.315
78.538,57.315
78.588,57.487
78.638,57.659
78.689,57.831
78.738,58.003
78.788,58.176
78.837,58.348
78.654,58.348
78.472,58.348
78.291,58.348
78.111,58.348
78.161,58.520
77.982,58.520
77.803,58.520
77.854,58.692
77.904,58.864
77.727,58.864
77.778,59.036
77.602,59.036
77.652,59.208
77.477,59.208
77.303,59.208
77.130,59.208
76.957,59.208
77.009,59.380
77.060,59.552
76.889,59.552
76.718,59.552
76.549,59.552
76.600,59.725
76.652,59.897
76.484,59.897
76.316,59.897
76.149,59.897
76.201,60.069
76.035,60.069
76.087,60.241
75.922,60.241
75.974,60.413
75.810,60.413
75.647,60.413
75.699,60.585
75.536,60.585
75.375,60.585
75.214,60.585
75.267,60.757
75.106,60.757
75.159,60.929
75.000,60.929
74.841,60.929
74.684,60.929
74.526,60.929
74.370,60.929
74.214,60.929
74.059,60.929
73.904,60.929
73.958,61.102
73.805,61.102
73.859,61.274
73.706,61.274
73.554,61.274
73.608,61.446
73.457,61.446
73.306,61.446
73.156,61.446
73.006,61.446
73.061,61.618
72.912,61.618
72.764,61.618
72.617,61.618
72.672,61.790
72.727,61.962
72.581,61.962
72.435,61.962
72.289,61.962
72.345,62.134
72.200,62.134
72.255,62.306
72.112,62.306
71.968,62.306
71.825,62.306
71.881,62.478
71.937,62.651
71.992,62.823
71.850,62.823
71.709,62.823
71.569,62.823
71.624,62.995
71.484,62.995
71.345,62.995
71.206,62.995
71.068,62.995
70.930,62.995
70.986,63.167
70.849,63.167
70.713,63.167
70.769,63.339
70.633,63.339
70.690,63.511
70.554,63.511
70.420,63.511
70.286,63.511
70.152,63.511
70.019,63.511
69.886,63.511
69.754,63.511
69.623,63.511
69.492,63.511
69.361,63.511
69.231,63.511
69.101,63.511
69.159,63.683
69.030,63.683
68.901,63.683
68.773,63.683
68.646,63.683
68.519,63.683
68.392,63.683
68.266,63.683
68.140,63.683
68.015,63.683
68.073,63.855
67.949,63.855
67.824,63.855
67.701,63.855
67.577,63.855
67.636,64.028
67.514,64.028
67.391,64.028
67.269,64.028
67.148,64.028
67.027,64.028
66.906,64.028
66.786,64.028
66.667,64.028
66.547,64.028
66.429,64.028
66.310,64.028
66.192,64.028
66.075,64.028
65.957,64.028
66.018,64.200
66.078,64.372
65.961,64.372
65.845,64.372
65.729,64.372
65.614,64.372
65.499,64.372
65.385,64.372
65.271,64.372
65.331,64.544
65.217,64.544
65.104,64.544
64.991,64.544
65.052,64.716
64.940,64.716
64.828,64.716
64.716,64.716
64.605,64.716
64.666,64.888
64.555,64.888
64.444,64.888
64.334,64.888
64.225,64.888
64.116,64.888
64.007,64.888
64.068,65.060
64.129,65.232
64.020,65.232
63.912,65.232
63.973,65.404
63.866,65.404
63.758,65.404
63.652,65.404
63.545,65.404
63.439,65.404
63.333,65.404
63.228,65.404
63.123,65.404
63.018,65.404
62.914,65.404
62.975,65.577
63.036,65.749
62.932,65.749
62.829,65.749
62.726,65.749
62.623,65.749
62.684,65.921
62.745,66.093
62.643,66.093
62.541,66.093
62.439,66.093
62.338,66.093
62.237,66.093
62.136,66.093
62.036,66.093
61.935,66.093
61.736,66.093
61.538,66.093
61.342,66.093
61.146,66.093
60.952,66.093
60.759,66.093
60.568,66.093
60.630,66.265
60.692,66.437
60.502,66.437
60.312,66.437
60.374,66.609
60.342,66.781
60.404,66.954
60.217,66.954
60.031,66.954
60.000,67.126
59.816,67.126
59.633,67.126
59.451,67.126
59.513,67.298
59.574,67.470
59.636,67.642
59.455,67.642
59.276,67.642
59.098,67.642
59.159,67.814
59.220,67.986
59.043,67.986
59.104,68.158
58.929,68.158
58.754,68.158
58.815,68.330
58.641,68.330
58.468,68.330
58.297,68.330
58.126,68.330
57.956,68.330
57.787,68.330
57.620,68.330
57.453,68.330
57.287,68.330
57.122,68.330
56.958,68.330
57.020,68.503
56.857,68.503
56.695,68.503
56.534,68.503
56.374,68.503
56.215,68.503
56.056,68.503
55.899,68.503
55.742,68.503
55.587,68.503
55.649,68.675
55.494,68.675
55.340,68.675
55.187,68.675
55.034,68.675
54.883,68.675
54.733,68.675
54.583,68.675
54.434,68.675
54.286,68.675
54.138,68.675
53.992,68.675
53.846,68.675
53.701,68.675
53.557,68.675
53.414,68.675
53.476,68.847
53.333,68.847
53.395,69.019
53.254,69.019
53.113,69.019
52.972,69.019
52.833,69.019
52.825,69.191
52.687,69.191
52.549,69.191
52.412,69.191
52.276,69.191
52.140,69.191
52.005,69.191
51.871,69.191
51.737,69.191
51.605,69.191
51.472,69.191
51.341,69.191
51.210,69.191
51.080,69.191
50.951,69.191
51.013,69.363
51.075,69.535
50.946,69.535
50.818,69.535
50.690,69.535
50.563,69.535
50.437,69.535
50.311,69.535
50.186,69.535
50.062,69.535
49.938,69.535
49.938,69.707
49.815,69.707
49.693,69.707
49.572,69.707
49.451,69.707
49.330,69.707
49.210,69.707
49.091,69.707
48.972,69.707
48.854,69.707
48.736,69.707
48.619,69.707
48.503,69.707
48.387,69.707
48.391,69.880
48.276,69.880
48.161,69.880
48.047,69.880
47.934,69.880
47.821,69.880
47.882,70.052
47.770,70.052
47.658,70.052
47.719,70.224
47.608,70.224
47.497,70.224
47.387,70.224
47.277,70.224
47.168,70.224
47.059,70.224
47.066,70.396
46.958,70.396
46.850,70.396
46.743,70.396
46.636,70.396
46.530,70.396
46.425,70.396
46.485,70.568
46.380,70.568
46.275,70.568
46.171,70.568
46.067,70.568
46.128,70.740
46.025,70.740
45.922,70.740
45.819,70.740
45.717,70.740
45.616,70.740
45.515,70.740
45.414,70.740
45.475,70.912
45.374,70.912
45.225,70.912
45.077,70.912
44.929,70.912
44.783,70.912
44.637,70.912
44.697,71.084
44.552,71.084
44.409,71.084
44.468,71.256
44.325,71.256
44.184,71.256
44.043,71.256
43.902,71.256
43.763,71.256
43.625,71.256
43.487,71.256
43.351,71.256
43.215,71.256
43.080,71.256
42.946,71.256
42.813,71.256
42.680,71.256
42.549,71.256
42.418,71.256
42.288,71.256
42.159,71.256
42.030,71.256
41.903,71.256
41.919,71.429
41.793,71.429
41.667,71.429
41.542,71.429
41.417,71.429
41.294,71.429
41.171,71.429
41.048,71.429
40.927,71.429
40.806,71.429
40.686,71.429
40.567,71.429
40.448,71.429
40.330,71.429
40.213,71.429
40.097,71.429
39.981,71.429
39.866,71.429
39.751,71.429
39.637,71.429
39.524,71.429
39.411,71.429
39.299,71.429
39.357,71.601
39.245,71.601
39.135,71.601
39.024,71.601
38.915,71.601
38.806,71.601
38.698,71.601
38.590,71.601
38.483,71.601
38.376,71.601
38.270,71.601
38.165,71.601
38.060,71.601
37.956,71.601
37.853,71.601
37.750,71.601
37.772,71.773
37.669,71.773
37.568,71.773
37.466,71.773
37.366,71.773
37.265,71.773
37.133,71.773
37.001,71.773
36.870,71.773
36.740,71.773
36.611,71.773
36.483,71.773
36.356,71.773
36.229,71.773
36.104,71.773
35.979,71.773
35.856,71.773
35.733,71.773
35.611,71.773
35.489,71.773
35.369,71.773
35.249,71.773
35.131,71.773
35.013,71.773
34.895,71.773
34.950,71.945
34.833,71.945
34.718,71.945
34.603,71.945
34.488,71.945
34.375,71.945
34.262,71.945
34.150,71.945
34.039,71.945
33.929,71.945
33.819,71.945
33.710,71.945
33.763,72.117
33.816,72.289
33.708,72.289
33.600,72.289
33.493,72.289
33.386,72.289
33.281,72.289
33.175,72.289
33.071,72.289
32.967,72.289
32.864,72.289
32.761,72.289
32.659,72.289
32.558,72.289
32.457,72.289
32.357,72.289
32.233,72.289
32.110,72.289
32.064,72.461
32.116,72.633
31.994,72.633
31.873,72.633
31.753,72.633
31.634,72.633
31.516,72.633
31.399,72.633
31.282,72.633
31.167,72.633
31.052,72.633
30.938,72.633
30.989,72.806
30.876,72.806
30.881,72.978
30.932,73.150
30.819,73.150
30.708,73.150
30.598,73.150
30.488,73.150
30.379,73.150
30.271,73.150
30.163,73.150
30.057,73.150
30.064,73.322
29.958,73.322
29.853,73.322
29.749,73.322
29.645,73.322
29.542,73.322
29.440,73.322
29.339,73.322
29.238,73.322
29.118,73.322
28.999,73.322
28.881,73.322
28.764,73.322
28.648,73.322
28.638,73.494
28.524,73.494
28.410,73.494
28.297,73.494
28.185,73.494
28.074,73.494
28.029,73.666
28.039,73.838
27.930,73.838
27.821,73.838
27.713,73.838
27.606,73.838
27.500,73.838
27.511,74.010
27.406,74.010
27.302,74.010
27.198,74.010
27.210,74.182
27.107,74.182
27.005,74.182
26.904,74.182
26.803,74.182
26.687,74.182
26.572,74.182
26.617,74.355
26.503,74.355
26.390,74.355
26.277,74.355
26.166,74.355
26.055,74.355
25.946,74.355
25.837,74.355
25.730,74.355
25.682,74.527
25.696,74.699
25.590,74.699
25.484,74.699
25.380,74.699
25.277,74.699
25.174,74.699
25.072,74.699
24.971,74.699
24.871,74.699
24.758,74.699
24.645,74.699
24.534,74.699
24.423,74.699
24.314,74.699
24.205,74.699
24.098,74.699
23.991,74.699
23.886,74.699
23.781,74.699
23.783,74.871
23.680,74.871
23.577,74.871
23.475,74.871
23.375,74.871
23.274,74.871
23.163,74.871
23.052,74.871
22.943,74.871
22.835,74.871
22.727,74.871
22.621,74.871
22.516,74.871
22.411,74.871
22.308,74.871
22.290,75.043
22.188,75.043
22.087,75.043
21.987,75.043
22.004,75.215
21.894,75.215
21.785,75.215
21.677,75.215
21.570,75.215
21.464,75.215
21.439,75.387
21.335,75.387
21.231,75.387
21.129,75.387
21.027,75.387
20.927,75.387
20.817,75.387
20.709,75.387
20.737,75.559
20.706,75.731
20.599,75.731
20.494,75.731
20.389,75.731
20.286,75.731
20.183,75.731
20.082,75.731
19.982,75.731
19.874,75.731
19.874,75.904
19.767,75.904
19.661,75.904
19.557,75.904
19.453,75.904
19.471,76.076
19.369,76.076
19.268,76.076
19.167,76.076
19.060,76.076
18.954,76.076
18.849,76.076
18.745,76.076
18.642,76.076
18.540,76.076
18.440,76.076
18.333,76.076
18.298,76.248
18.193,76.248
18.089,76.248
17.986,76.248
17.885,76.248
17.784,76.248
17.678,76.248
17.572,76.248
17.529,76.420
17.425,76.420
17.323,76.420
17.223,76.420
17.116,76.420
17.011,76.420
17.004,76.592
17.003,76.764
16.990,76.936
16.925,77.108
16.823,77.108
16.723,77.108
16.617,77.108
16.630,77.281
16.526,77.281
16.423,77.281
16.453,77.453
16.352,77.453
16.251,77.453
16.246,77.625
16.142,77.625
16.038,77.625
15.936,77.625
15.836,77.625
15.731,77.625
15.627,77.625
15.640,77.797
15.538,77.797
15.437,77.797
15.332,77.797
15.229,77.797
15.127,77.797
15.027,77.797
14.955,77.969
14.974,78.141
14.871,78.141
14.769,78.141
14.773,78.313
14.673,78.313
14.569,78.313
14.467,78.313
14.367,78.313
14.263,78.313
14.161,78.313
14.061,78.313
13.957,78.313
13.855,78.313
13.755,78.313
13.651,78.313
13.550,78.313
13.450,78.313
13.347,78.313
13.246,78.313
13.143,78.313
13.141,78.485
13.040,78.485
12.936,78.485
12.834,78.485
12.734,78.485
12.632,78.485
12.631,78.657
12.531,78.657
12.429,78.657
12.328,78.657
12.226,78.657
12.155,78.830
12.053,78.830
11.952,78.830
11.879,79.002
11.778,79.002
11.676,79.002
11.576,79.002
11.526,79.174
11.426,79.174
11.324,79.174
11.222,79.174
11.122,79.174
11.021,79.174
10.919,79.174
10.818,79.174
10.718,79.174
10.691,79.346
10.590,79.346
10.489,79.346
10.388,79.346
10.319,79.518
10.219,79.518
10.118,79.518
10.017,79.518
9.916,79.518
9.914,79.690
9.813,79.690
9.713,79.690
9.681,79.862
9.579,79.862
9.477,79.862
9.376,79.862
9.274,79.862
9.174,79.862
9.073,79.862
8.973,79.862
8.872,79.862
8.822,80.034
8.834,80.207
8.830,80.379
8.729,80.379
8.627,80.379
8.527,80.379
8.427,80.379
8.326,80.379
8.225,80.379
8.125,80.379
8.024,80.379
7.923,80.379
7.822,80.379
7.769,80.551
7.751,80.723
7.650,80.723
7.549,80.723
7.519,80.895
7.418,80.895
7.317,80.895
7.217,80.895
7.117,80.895
7.058,81.067
6.958,81.067
6.858,81.067
6.758,81.067
6.657,81.067
6.557,81.067
6.536,81.239
6.435,81.239
6.335,81.239
6.234,81.239
6.134,81.239
6.099,81.411
5.998,81.411
5.954,81.583
5.854,81.583
5.754,81.583
5.654,81.583
5.554,81.583
5.453,81.583
5.353,81.583
5.253,81.583
5.257,81.756
5.262,81.928
5.162,81.928
5.146,82.100
5.046,82.100
4.998,82.272
4.898,82.272
4.905,82.444
4.805,82.444
4.705,82.444
4.604,82.444
4.504,82.444
4.466,82.616
4.365,82.616
4.341,82.788
4.241,82.788
4.141,82.788
4.111,82.960
4.068,83.133
3.968,83.133
3.868,83.133
3.768,83.133
3.667,83.133
3.567,83.133
3.499,83.305
3.399,83.305
3.299,83.305


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wa_0.3_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
99.206,21.515
99.242,22.547
98.551,23.408
97.917,24.269
97.333,25.129
96.795,25.990
95.597,26.162
95.758,27.194
95.906,28.227
94.886,28.744
93.923,29.260
94.118,30.293
93.264,30.981
93.000,32.014
92.754,33.046
91.429,33.046
90.323,33.735
89.732,34.596
88.696,35.112
88.608,36.145
88.163,37.177
88.446,38.210
88.031,39.243
87.170,39.759
87.454,40.792
86.331,41.308
86.014,42.341
86.007,43.373
86.288,44.406
85.668,45.267
85.669,46.299
84.783,46.988
83.891,47.504
83.136,48.365
83.430,49.398
83.003,50.430
82.825,51.463
82.432,52.496
81.794,53.356
81.186,54.217
80.605,55.077
79.557,55.594
79.661,56.627
78.673,57.143
78.788,58.176
77.803,58.520
76.957,59.208
76.149,59.897
75.375,60.585
74.370,60.929
73.457,61.446
72.581,61.962
71.992,62.823
70.930,62.995
70.019,63.511
69.030,63.683
68.015,63.683
67.027,64.028
65.957,64.028
64.991,64.544
64.007,64.888
63.123,65.404
62.338,66.093
61.244,66.093
60.374,66.609
59.451,67.126
59.104,68.158
58.041,68.330
57.040,68.330
55.977,68.503
54.959,68.675
53.919,68.675
52.972,69.019
51.938,69.191
50.946,69.535
49.938,69.535
48.913,69.707
47.877,69.880
47.011,70.396
46.025,70.740
45.027,70.912
44.043,71.256
43.035,71.256
42.030,71.256
41.008,71.429
39.981,71.429
38.988,71.601
37.956,71.601
36.968,71.773
35.948,71.773
34.925,71.773
33.929,71.945
32.967,72.289
32.018,72.633
31.007,72.633
30.142,73.150
29.138,73.322
28.148,73.494
27.284,74.010
26.341,74.355
25.395,74.699
24.382,74.699
23.387,74.871
22.377,74.871
21.432,75.215
20.570,75.731
19.583,75.904
18.595,76.076
17.607,76.248
16.925,77.108
16.067,77.625
15.082,77.797
14.223,78.313
13.223,78.313
12.282,78.657
11.423,79.174
10.437,79.346
9.579,79.862
8.722,80.379
7.737,80.551
6.880,81.067
5.954,81.583
5.097,82.100
4.341,82.788
3.485,83.305


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wa_0.3_meta.csv <==
auc,f1,eer
64.299,67.306,64.716


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
99.206,21.515
99.242,22.547
98.551,23.408
97.917,24.269
97.333,25.129
96.795,25.990
95.597,26.162
95.758,27.194
95.906,28.227
94.886,28.744
93.923,29.260
94.118,30.293
93.264,30.981
93.000,32.014
92.754,33.046
91.429,33.046
90.323,33.735
89.732,34.596
88.696,35.112
88.983,36.145
88.889,37.177
88.800,38.210
88.716,39.243
87.925,40.103
88.192,41.136
87.410,41.824
87.063,42.857
87.031,43.890
87.291,44.923
86.645,45.783
86.901,46.816
86.293,47.676
85.276,47.849
85.030,48.881
84.795,49.914
84.571,50.947
84.358,51.979
84.384,53.012
83.957,54.045
83.290,54.905
82.653,55.766
82.500,56.799
81.618,57.315
81.884,58.348
81.087,59.036
81.163,60.069
80.092,60.241
79.821,61.274
79.386,62.306
78.541,62.995
77.684,63.511
76.653,63.855
75.911,64.544
75.248,65.404
75.097,66.437
74.286,67.126
73.321,67.642
72.344,67.986
71.403,68.330
70.423,68.847
69.828,69.707
69.257,70.568
68.159,70.740
67.915,71.773
66.827,71.773
65.773,71.773
65.224,72.633
64.697,73.494
63.947,74.182
62.936,74.527
61.966,74.871
60.979,75.043
60.000,75.387
59.005,75.559
58.213,76.248
57.216,76.420
56.242,76.764
55.364,77.281
54.358,77.281
53.373,77.625
52.431,77.969
51.471,78.313
50.608,78.830
49.838,79.518
48.840,79.690
47.831,79.690
46.815,79.690
45.805,79.862
44.798,80.034
43.797,80.207
42.805,80.379
41.786,80.551
40.767,80.551
39.762,80.551
38.893,81.067
38.011,81.583
37.002,81.583
36.267,82.272
35.320,82.616
34.451,83.133
33.494,83.477
32.553,83.821
31.610,84.165
30.750,84.682
29.855,85.198
29.113,85.886
28.354,86.575
27.775,87.435
26.765,87.435
25.761,87.435
24.818,87.780
24.086,88.468
23.139,88.812
22.151,88.985
21.210,89.329
20.202,89.329
19.340,89.845
18.801,90.706
17.814,90.878
16.954,91.394
15.966,91.566
15.025,91.910
14.169,92.427
13.441,93.115
12.454,93.287
11.513,93.632
10.527,93.804
9.802,94.492
8.945,95.009
8.088,95.525
7.103,95.697
6.187,96.213
5.649,97.074
4.792,97.590
3.944,98.279


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wa_meta.csv <==
auc,f1,eer
73.116,70.716,69.880


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
92.308,0.609
92.857,0.660
93.333,0.711
93.750,0.761
94.118,0.812
94.444,0.863
94.737,0.914
95.000,0.964
95.238,1.015
95.455,1.066
95.652,1.117
95.833,1.168
96.000,1.218
96.154,1.269
96.296,1.320
96.429,1.371
96.552,1.421
96.667,1.472
96.774,1.523
96.875,1.574
96.970,1.624
97.059,1.675
97.222,1.777
97.368,1.878
97.500,1.980
97.619,2.081
97.727,2.183
97.826,2.284
95.833,2.335
96.000,2.437
96.154,2.538
96.296,2.640
96.429,2.741
96.552,2.843
96.667,2.944
95.161,2.995
95.312,3.096
95.455,3.198
95.588,3.299
95.714,3.401
95.833,3.503
95.946,3.604
96.053,3.706
96.154,3.807
96.250,3.909
96.341,4.010
96.429,4.112
96.512,4.213
96.591,4.315
96.667,4.416
96.739,4.518
96.809,4.619
96.875,4.721
96.939,4.822
97.000,4.924
97.059,5.025
97.115,5.127
97.170,5.228
97.222,5.330
97.273,5.431
97.321,5.533
97.368,5.635
97.414,5.736
97.458,5.838
97.500,5.939
97.541,6.041
97.581,6.142
97.619,6.244
97.656,6.345
97.692,6.447
97.727,6.548
97.761,6.650
97.794,6.751
97.826,6.853
97.857,6.954
97.887,7.056
97.917,7.157
97.945,7.259
97.973,7.360
98.000,7.462
98.026,7.563
98.052,7.665
98.077,7.766
98.101,7.868
98.125,7.970
98.148,8.071
98.171,8.173
98.193,8.274
98.214,8.376
98.235,8.477
98.256,8.579
98.276,8.680
98.295,8.782
98.315,8.883
98.333,8.985
98.352,9.086
98.370,9.188
98.387,9.289
98.404,9.391
98.421,9.492
98.438,9.594
98.454,9.695
98.469,9.797
98.485,9.898
98.500,10.000
98.515,10.102
98.039,10.152
98.058,10.254
98.077,10.355
98.095,10.457
98.113,10.558
98.131,10.660
97.674,10.660
97.696,10.761
97.717,10.863
97.738,10.964
97.758,11.066
97.778,11.168
97.797,11.269
97.380,11.320
97.403,11.421
97.425,11.523
97.447,11.624
97.468,11.726
97.490,11.827
97.510,11.929
97.531,12.030
97.551,12.132
97.571,12.234
97.590,12.335
97.610,12.437
97.628,12.538
97.244,12.538
97.266,12.640
97.287,12.741
97.308,12.843
97.328,12.944
97.348,13.046
97.368,13.147
97.388,13.249
97.407,13.350
97.426,13.452
97.445,13.553
97.464,13.655
97.482,13.756
97.500,13.858
97.153,13.858
97.173,13.959
97.193,14.061
97.213,14.162
97.232,14.264
97.251,14.365
96.918,14.365
96.587,14.365
96.610,14.467
96.633,14.569
96.656,14.670
96.678,14.772
96.700,14.873
96.721,14.975
96.743,15.076
96.764,15.178
96.785,15.279
96.805,15.381
96.825,15.482
96.845,15.584
96.865,15.685
96.885,15.787
96.904,15.888
96.923,15.990
96.942,16.091
96.960,16.193
96.979,16.294
96.997,16.396
97.015,16.497
97.033,16.599
97.050,16.701
97.067,16.802
97.085,16.904
97.101,17.005
97.118,17.107
97.135,17.208
97.151,17.310
97.167,17.411
97.183,17.513
97.199,17.614
97.214,17.716
97.230,17.817
97.245,17.919
97.260,18.020
97.275,18.122
97.011,18.122
97.027,18.223
97.043,18.325
97.059,18.426
97.074,18.528
97.090,18.629
97.105,18.731
97.120,18.832
96.867,18.832
96.883,18.934
96.899,19.036
96.915,19.137
96.931,19.239
96.947,19.340
96.962,19.442
96.977,19.543
96.992,19.645
97.007,19.746
96.766,19.746
96.782,19.848
96.798,19.949
96.814,20.051
96.829,20.152
96.845,20.254
96.860,20.355
96.875,20.457
96.890,20.558
96.905,20.660
96.919,20.761
96.934,20.863
96.948,20.964
96.963,21.066
96.977,21.168
96.991,21.269
97.005,21.371
97.018,21.472
97.032,21.574
97.045,21.675
97.059,21.777
97.072,21.878
97.085,21.980
97.098,22.081
97.111,22.183
97.124,22.284
97.137,22.386
97.149,22.487
97.162,22.589
97.174,22.690
97.186,22.792
97.198,22.893
97.210,22.995
97.222,23.096
97.234,23.198
97.246,23.299
97.257,23.401
97.269,23.503
97.280,23.604
97.292,23.706
97.303,23.807
97.314,23.909
97.325,24.010
97.336,24.112
97.347,24.213
97.358,24.315
97.368,24.416
97.379,24.518
97.390,24.619
97.400,24.721
97.410,24.822
97.421,24.924
97.431,25.025
97.441,25.127
97.451,25.228
97.461,25.330
97.471,25.431
97.282,25.431
97.292,25.533
97.303,25.635
97.121,25.685
97.132,25.787
97.143,25.888
96.964,25.939
96.975,26.041
96.987,26.142
96.998,26.244
97.009,26.345
97.020,26.447
97.032,26.548
97.043,26.650
97.053,26.751
97.064,26.853
97.075,26.954
97.086,27.056
97.096,27.157
97.107,27.259
97.117,27.360
97.127,27.462
96.953,27.462
96.964,27.563
96.975,27.665
96.986,27.766
96.996,27.868
96.831,27.919
96.842,28.020
96.678,28.071
96.690,28.173
96.701,28.274
96.713,28.376
96.724,28.477
96.735,28.579
96.747,28.680
96.758,28.782
96.769,28.883
96.780,28.985
96.791,29.086
96.801,29.188
96.812,29.289
96.823,29.391
96.833,29.492
96.844,29.594
96.683,29.594
96.694,29.695
96.705,29.797
96.716,29.898
96.727,30.000
96.737,30.102
96.748,30.203
96.759,30.305
96.769,30.406
96.779,30.508
96.790,30.609
96.800,30.711
96.810,30.812
96.820,30.914
96.830,31.015
96.840,31.117
96.850,31.218
96.860,31.320
96.870,31.421
96.880,31.523
96.890,31.624
96.899,31.726
96.909,31.827
96.918,31.929
96.928,32.030
96.937,32.132
96.947,32.234
96.956,32.335
96.809,32.335
96.818,32.437
96.828,32.538
96.837,32.640
96.847,32.741
96.702,32.741
96.712,32.843
96.721,32.944
96.731,33.046
96.741,33.147
96.750,33.249
96.760,33.350
96.769,33.452
96.779,33.553
96.788,33.655
96.798,33.756
96.807,33.858
96.816,33.959
96.681,34.010
96.691,34.112
96.700,34.213
96.562,34.213
96.429,34.264
96.439,34.365
96.449,34.467
96.459,34.569
96.328,34.619
96.338,34.721
96.348,34.822
96.359,34.924
96.369,35.025
96.379,35.127
96.389,35.228
96.399,35.330
96.409,35.431
96.419,35.533
96.286,35.533
96.296,35.635
96.306,35.736
96.317,35.838
96.327,35.939
96.337,36.041
96.206,36.041
96.216,36.142
96.226,36.244
96.237,36.345
96.247,36.447
96.118,36.447
96.128,36.548
96.138,36.650
96.149,36.751
96.021,36.751
96.032,36.853
96.042,36.954
96.053,37.056
95.932,37.107
95.806,37.107
95.817,37.208
95.828,37.310
95.839,37.411
95.714,37.411
95.725,37.513
95.736,37.614
95.747,37.716
95.630,37.766
95.641,37.868
95.519,37.868
95.530,37.970
95.541,38.071
95.553,38.173
95.564,38.274
95.443,38.274
95.455,38.376
95.466,38.477
95.477,38.579
95.489,38.680
95.500,38.782
95.511,38.883
95.522,38.985
95.533,39.086
95.545,39.188
95.556,39.289
95.567,39.391
95.577,39.492
95.588,39.594
95.599,39.695
95.610,39.797
95.620,39.898
95.631,40.000
95.642,40.102
95.526,40.102
95.537,40.203
95.548,40.305
95.558,40.406
95.569,40.508
95.579,40.609
95.590,40.711
95.600,40.812
95.611,40.914
95.621,41.015
95.508,41.015
95.396,41.015
95.406,41.117
95.417,41.218
95.305,41.218
95.316,41.320
95.210,41.371
95.221,41.472
95.116,41.523
95.128,41.624
95.139,41.726
95.150,41.827
95.040,41.827
95.052,41.929
95.063,42.030
94.960,42.081
94.971,42.183
94.983,42.284
94.994,42.386
95.006,42.487
95.017,42.589
95.028,42.690
95.039,42.792
94.938,42.843
94.949,42.944
94.961,43.046
94.972,43.147
94.983,43.249
94.883,43.299
94.895,43.401
94.789,43.401
94.801,43.503
94.812,43.604
94.824,43.706
94.835,43.807
94.846,43.909
94.858,44.010
94.754,44.010
94.766,44.112
94.777,44.213
94.788,44.315
94.800,44.416
94.811,44.518
94.822,44.619
94.720,44.619
94.731,44.721
94.635,44.772
94.647,44.873
94.545,44.873
94.444,44.873
94.456,44.975
94.356,44.975
94.255,44.975
94.268,45.076
94.280,45.178
94.292,45.279
94.198,45.330
94.211,45.431
94.223,45.533
94.235,45.635
94.247,45.736
94.259,45.838
94.167,45.888
94.179,45.990
94.191,46.091
94.203,46.193
94.215,46.294
94.124,46.345
94.136,46.447
94.148,46.548
94.160,46.650
94.172,46.751
94.184,46.853
94.196,46.954
94.106,47.005
94.118,47.107
94.130,47.208
94.141,47.310
94.153,47.411
94.165,47.513
94.177,47.614
94.188,47.716
94.200,47.817
94.212,47.919
94.223,48.020
94.235,48.122
94.246,48.223
94.158,48.274
94.170,48.376
94.181,48.477
94.094,48.528
94.106,48.629
94.020,48.680
94.031,48.782
94.043,48.883
94.055,48.985
93.975,49.086
93.986,49.188
93.998,49.289
93.919,49.391
93.931,49.492
93.756,49.543
93.768,49.645
93.780,49.746
93.792,49.848
93.804,49.949
93.815,50.051
93.637,50.051
93.649,50.152
93.661,50.254
93.585,50.355
93.597,50.457
93.609,50.558
93.533,50.660
93.458,50.761
93.383,50.863
93.309,50.964
93.234,51.066
93.247,51.168
93.259,51.269
93.272,51.371
93.284,51.472
93.297,51.574
93.223,51.675
93.236,51.777
93.248,51.878
93.260,51.980
93.273,52.081
93.285,52.183
93.297,52.284
93.309,52.386
93.321,52.487
93.333,52.589
93.172,52.640
93.011,52.690
93.023,52.792
93.036,52.893
93.048,52.995
93.061,53.096
93.073,53.198
93.085,53.299
92.927,53.350
92.939,53.452
92.782,53.503
92.794,53.604
92.638,53.655
92.651,53.756
92.583,53.858
92.428,53.909
92.361,54.010
92.374,54.112
92.388,54.213
92.401,54.315
92.334,54.416
92.182,54.467
92.196,54.569
92.209,54.670
92.058,54.721
92.072,54.822
92.007,54.924
92.020,55.025
92.034,55.127
91.970,55.228
91.814,55.228
91.751,55.330
91.765,55.431
91.611,55.431
91.625,55.533
91.562,55.635
91.576,55.736
91.514,55.838
91.452,55.939
91.466,56.041
91.405,56.142
91.344,56.244
91.358,56.345
91.297,56.447
91.311,56.548
91.251,56.650
91.191,56.751
91.050,56.802
90.990,56.904
90.931,57.005
90.946,57.107
90.960,57.208
90.902,57.310
90.843,57.411
90.785,57.513
90.800,57.614
90.662,57.665
90.677,57.766
90.692,57.868
90.707,57.970
90.650,58.071
90.665,58.173
90.679,58.274
90.694,58.376
90.709,58.477
90.652,58.579
90.667,58.680
90.681,58.782
90.539,58.782
90.554,58.883
90.498,58.985
90.513,59.086
90.528,59.188
90.473,59.289
90.487,59.391
90.502,59.492
90.517,59.594
90.531,59.695
90.399,59.746
90.268,59.797
90.283,59.898
90.298,60.000
90.168,60.051
90.183,60.152
90.198,60.254
90.212,60.355
90.159,60.457
90.174,60.558
90.121,60.660
90.068,60.761
89.940,60.812
89.813,60.863
89.828,60.964
89.776,61.066
89.725,61.168
89.599,61.218
89.466,61.218
89.341,61.269
89.357,61.371
89.307,61.472
89.183,61.523
89.199,61.624
89.215,61.726
89.231,61.827
89.100,61.827
89.116,61.929
89.067,62.030
89.018,62.132
88.897,62.183
88.776,62.234
88.648,62.234
88.520,62.234
88.536,62.335
88.409,62.335
88.426,62.437
88.442,62.538
88.324,62.589
88.277,62.690
88.231,62.792
88.114,62.843
88.131,62.944
88.014,62.995
87.969,63.096
87.986,63.198
88.003,63.299
87.887,63.350
87.772,63.401
87.649,63.401
87.605,63.503
87.622,63.604
87.640,63.706
87.657,63.807
87.543,63.858
87.500,63.959
87.517,64.061
87.405,64.112
87.284,64.112
87.164,64.112
87.181,64.213
87.199,64.315
87.157,64.416
87.114,64.518
87.132,64.619
87.022,64.670
86.980,64.772
86.862,64.772
86.744,64.772
86.703,64.873
86.585,64.873
86.468,64.873
86.351,64.873
86.370,64.975
86.330,65.076
86.223,65.127
86.117,65.178
86.135,65.279
86.029,65.330
86.048,65.431
85.933,65.431
85.819,65.431
85.705,65.431
85.667,65.533
85.553,65.533
85.516,65.635
85.535,65.736
85.498,65.838
85.395,65.888
85.283,65.888
85.246,65.990
85.144,66.041
85.042,66.091
85.062,66.193
84.961,66.244
84.860,66.294
84.750,66.294
84.715,66.396
84.605,66.396
84.496,66.396
84.387,66.396
84.353,66.497
84.373,66.599
84.265,66.599
84.157,66.599
84.177,66.701
84.069,66.701
83.962,66.701
83.865,66.751
83.758,66.751
83.651,66.751
83.545,66.751
83.513,66.853
83.481,66.954
83.375,66.954
83.344,67.056
83.239,67.056
83.260,67.157
83.281,67.259
83.187,67.310
83.093,67.360
82.989,67.360
82.886,67.360
82.782,67.360
82.679,67.360
82.649,67.462
82.557,67.513
82.455,67.513
82.364,67.563
82.262,67.563
82.160,67.563
82.059,67.563
81.969,67.614
81.868,67.614
81.779,67.665
81.690,67.716
81.601,67.767
81.452,67.767
81.425,67.868
81.277,67.868
81.129,67.868
81.042,67.919
80.955,67.970
80.869,68.020
80.795,68.122
80.661,68.173
80.527,68.223
80.551,68.325
80.526,68.426
80.549,68.528
80.405,68.528
80.333,68.629
80.190,68.629
80.166,68.731
80.189,68.832
80.213,68.934
80.141,69.036
80.165,69.137
80.035,69.188
79.894,69.188
79.871,69.289
79.848,69.391
79.720,69.442
79.697,69.543
79.559,69.543
79.490,69.645
79.514,69.746
79.376,69.746
79.354,69.848
79.332,69.949
79.265,70.051
79.198,70.152
79.131,70.254
78.995,70.254
79.019,70.355
78.998,70.457
78.932,70.558
78.956,70.660
78.935,70.761
78.959,70.863
78.983,70.964
78.861,71.015
78.796,71.117
78.676,71.168
78.611,71.269
78.635,71.371
78.504,71.371
78.528,71.472
78.408,71.523
78.278,71.523
78.258,71.624
78.239,71.726
78.220,71.827
78.103,71.878
77.974,71.878
77.857,71.929
77.741,71.980
77.614,71.980
77.486,71.980
77.372,72.030
77.258,72.081
77.132,72.081
77.073,72.183
77.056,72.284
76.931,72.284
76.807,72.284
76.683,72.284
76.625,72.386
76.515,72.437
76.392,72.437
76.282,72.487
76.226,72.589
76.211,72.690
76.089,72.690
76.115,72.792
75.994,72.792
76.019,72.893
75.964,72.995
75.909,73.096
75.789,73.096
75.735,73.198
75.616,73.198
75.510,73.249
75.392,73.249
75.418,73.350
75.365,73.452
75.247,73.452
75.130,73.452
75.078,73.553
74.961,73.553
74.858,73.604
74.845,73.706
74.794,73.807
74.692,73.858
74.577,73.858
74.476,73.909
74.375,73.959
74.363,74.061
74.351,74.162
74.238,74.162
74.125,74.162
74.151,74.264
74.140,74.365
74.027,74.365
74.016,74.467
73.904,74.467
73.931,74.569
73.882,74.670
73.872,74.772
73.898,74.873
73.924,74.975
73.813,74.975
73.716,75.025
73.619,75.076
73.509,75.076
73.400,75.076
73.290,75.076
73.244,75.178
73.149,75.228
73.054,75.279
73.045,75.381
73.000,75.482
72.905,75.533
72.812,75.584
72.705,75.584
72.612,75.635
72.603,75.736
72.559,75.838
72.454,75.838
72.446,75.939
72.472,76.041
72.380,76.091
72.276,76.091
72.185,76.142
72.094,76.193
72.052,76.294
72.079,76.396
71.989,76.447
71.899,76.497
71.891,76.599
71.789,76.599
71.747,76.701
71.645,76.701
71.557,76.751
71.469,76.802
71.429,76.904
71.341,76.954
71.241,76.954
71.140,76.954
71.167,77.056
71.081,77.107
70.948,77.107
70.876,77.208
70.758,77.259
70.640,77.310
70.635,77.411
70.629,77.513
70.558,77.614
70.520,77.716
70.483,77.817
70.445,77.919
70.472,78.020
70.435,78.122
70.462,78.223
70.333,78.223
70.219,78.274
70.150,78.376
70.036,78.426
70.063,78.528
70.059,78.629
69.932,78.629
69.820,78.680
69.694,78.680
69.690,78.782
69.565,78.782
69.441,78.782
69.330,78.832
69.207,78.832
69.097,78.883
68.988,78.934
68.866,78.934
68.744,78.934
68.637,78.985
68.516,78.985
68.514,79.086
68.407,79.137
68.287,79.137
68.255,79.239
68.136,79.239
68.031,79.289
67.970,79.391
67.998,79.492
67.938,79.594
67.907,79.695
67.876,79.797
67.759,79.797
67.642,79.797
67.540,79.848
67.424,79.848
67.365,79.949
67.250,79.949
67.136,79.949
67.021,79.949
66.907,79.949
66.808,80.000
66.695,80.000
66.582,80.000
66.470,80.000
66.372,80.051
66.275,80.102
66.178,80.152
66.067,80.152
65.957,80.152
65.861,80.203
65.765,80.254
65.656,80.254
65.547,80.254
65.439,80.254
65.331,80.254
65.305,80.355
65.198,80.355
65.090,80.355
64.998,80.406
64.891,80.406
64.867,80.508
64.843,80.609
64.737,80.609
64.687,80.711
64.596,80.761
64.491,80.761
64.494,80.863
64.390,80.863
64.300,80.914
64.211,80.964
64.108,80.964
64.019,81.015
63.931,81.066
63.829,81.066
63.742,81.117
63.654,81.168
63.553,81.168
63.467,81.218
63.395,81.320
63.295,81.320
63.170,81.320
63.100,81.421
63.055,81.523
62.931,81.523
62.960,81.624
62.989,81.726
62.881,81.777
62.773,81.827
62.704,81.929
62.597,81.980
62.476,81.980
62.355,81.980
62.235,81.980
62.115,81.980
62.011,82.030
61.907,82.081
61.788,82.081
61.685,82.132
61.644,82.233
61.626,82.335
61.524,82.386
61.407,82.386
61.306,82.437
61.191,82.437
61.197,82.538
61.082,82.538
60.967,82.538
60.853,82.538
60.740,82.538
60.641,82.589
60.543,82.640
60.445,82.690
60.333,82.690
60.340,82.792
60.229,82.792
60.133,82.843
60.022,82.843
59.927,82.893
59.832,82.944
59.737,82.995
59.643,83.046
59.534,83.046
59.564,83.147
59.456,83.147
59.399,83.249
59.306,83.299
59.214,83.350
59.122,83.401
59.016,83.401
58.982,83.503
58.891,83.553
58.786,83.553
58.681,83.553
58.627,83.655
58.537,83.706
58.434,83.706
58.330,83.706
58.277,83.807
58.175,83.807
58.087,83.858
57.985,83.858
57.884,83.858
57.782,83.858
57.682,83.858
57.581,83.858
57.476,83.909
57.356,83.909
57.326,84.010
57.207,84.010
57.089,84.010
57.040,84.112
56.922,84.112
56.820,84.162
56.718,84.213
56.602,84.213
56.486,84.213
56.371,84.213
56.271,84.264
56.157,84.264
56.058,84.315
55.945,84.315
55.832,84.315
55.720,84.315
55.608,84.315
55.496,84.315
55.385,84.315
55.289,84.365
55.179,84.365
55.084,84.416
54.990,84.467
54.896,84.518
54.803,84.569
54.695,84.569
54.587,84.569
54.480,84.569
54.388,84.619
54.282,84.619
54.191,84.670
54.086,84.670
53.981,84.670
53.876,84.670
53.772,84.670
53.668,84.670
53.565,84.670
53.462,84.670
53.406,84.772
53.304,84.772
53.202,84.772
53.100,84.772
53.014,84.822
52.913,84.822
52.811,84.873
52.791,84.975
52.690,85.025
52.589,85.076
52.473,85.076
52.374,85.127
52.259,85.127
52.146,85.127
52.047,85.178
51.996,85.279
51.884,85.279
51.787,85.330
51.675,85.330
51.564,85.330
51.454,85.330
51.344,85.330
51.234,85.330
51.140,85.381
51.032,85.381
50.923,85.381
50.816,85.381
50.708,85.381
50.602,85.381
50.495,85.381
50.389,85.381
50.284,85.381
50.179,85.381
50.074,85.381
49.970,85.381
49.867,85.381
49.778,85.431
49.720,85.533
49.617,85.533
49.530,85.584
49.487,85.685
49.400,85.736
49.300,85.787
49.199,85.787
49.100,85.838
48.986,85.838
48.873,85.838
48.775,85.888
48.663,85.888
48.551,85.888
48.440,85.888
48.344,85.939
48.234,85.939
48.181,86.041
48.071,86.041
47.963,86.041
47.854,86.041
47.746,86.041
47.654,86.091
47.616,86.193
47.524,86.244
47.433,86.294
47.327,86.294
47.222,86.294
47.118,86.294
47.013,86.294
46.909,86.294
46.821,86.345
46.718,86.345
46.616,86.345
46.514,86.345
46.427,86.396
46.340,86.447
46.242,86.497
46.141,86.497
46.029,86.497
45.932,86.548
45.821,86.548
45.725,86.599
45.630,86.650
45.520,86.650
45.411,86.650
45.317,86.701
45.224,86.751
45.116,86.751
45.009,86.751
45.003,86.853
44.949,86.954
44.843,86.954
44.752,87.005
44.661,87.056
44.557,87.056
44.453,87.056
44.350,87.056
44.261,87.107
44.173,87.157
44.085,87.208
43.998,87.259
43.911,87.310
43.810,87.310
43.710,87.310
43.614,87.360
43.504,87.360
43.408,87.411
43.299,87.411
43.190,87.411
43.082,87.411
42.975,87.411
42.868,87.411
42.761,87.411
42.655,87.411
42.550,87.411
42.445,87.411
42.341,87.411
42.286,87.513
42.183,87.513
42.080,87.513
41.977,87.513
41.875,87.513
41.774,87.513
41.673,87.513
41.586,87.563
41.486,87.563
41.425,87.665
41.316,87.665
41.207,87.665
41.113,87.716
41.006,87.716
40.899,87.716
40.793,87.716
40.688,87.716
40.596,87.766
40.492,87.766
40.388,87.766
40.298,87.817
40.195,87.817
40.093,87.817
40.005,87.868
39.903,87.868
39.802,87.868
39.702,87.868
39.607,87.919
39.498,87.919
39.390,87.919
39.283,87.919
39.177,87.919
39.071,87.919
38.979,87.970
38.874,87.970
38.783,88.020
38.679,88.020
38.576,88.020
38.473,88.020
38.371,88.020
38.270,88.020
38.182,88.071
38.082,88.071
37.982,88.071
37.887,88.122
37.780,88.122
37.674,88.122
37.581,88.173
37.489,88.223
37.435,88.325
37.331,88.325
37.227,88.325
37.137,88.376
37.035,88.376
36.946,88.426
36.844,88.426
36.743,88.426
36.643,88.426
36.535,88.426
36.428,88.426
36.322,88.426
36.318,88.528
36.213,88.528
36.108,88.528
36.017,88.579
35.926,88.629
35.823,88.629
35.720,88.629
35.618,88.629
35.517,88.629
35.416,88.629
35.316,88.629
35.229,88.680
35.136,88.731
35.030,88.731
34.925,88.731
34.821,88.731
34.717,88.731
34.614,88.731
34.511,88.731
34.409,88.731
34.321,88.782
34.233,88.832
34.133,88.832
34.046,88.883
33.941,88.883
33.836,88.883
33.744,88.934
33.653,88.985
33.550,88.985
33.448,88.985
33.359,89.036
33.270,89.086
33.170,89.086
33.082,89.137
32.977,89.137
32.890,89.188
32.786,89.188
32.682,89.188
32.579,89.188
32.489,89.239
32.430,89.340
32.329,89.340
32.241,89.391
32.153,89.442
32.048,89.442
31.943,89.442
31.840,89.442
31.736,89.442
31.634,89.442
31.544,89.492
31.443,89.492
31.342,89.492
31.237,89.492
31.132,89.492
31.028,89.492
30.937,89.543
30.846,89.594
30.756,89.645
30.654,89.645
30.609,89.746
30.509,89.746
30.486,89.848
30.398,89.898
30.294,89.898
30.191,89.898
30.088,89.898
29.986,89.898
29.885,89.898
29.797,89.949
29.692,89.949
29.604,90.000
29.501,90.000
29.436,90.102
29.346,90.152
29.244,90.152
29.155,90.203
29.067,90.254
28.979,90.305
28.891,90.355
28.789,90.355
28.687,90.355
28.597,90.406
28.507,90.457
28.457,90.558
28.369,90.609
28.266,90.609
28.163,90.609
28.062,90.609
27.961,90.609
27.891,90.711
27.787,90.711
27.684,90.711
27.581,90.711
27.495,90.761
27.467,90.863
27.366,90.863
27.277,90.914
27.173,90.914
27.071,90.914
26.969,90.914
26.868,90.914
26.767,90.914
26.757,91.015
26.654,91.015
26.551,91.015
26.449,91.015
26.363,91.066
26.263,91.066
26.159,91.066
26.071,91.117
25.984,91.168
25.883,91.168
25.782,91.168
25.693,91.218
25.591,91.218
25.504,91.269
25.403,91.269
25.303,91.269
25.200,91.269
25.098,91.269
24.997,91.269
24.896,91.269
24.793,91.269
24.705,91.320
24.603,91.320
24.516,91.371
24.413,91.371
24.311,91.371
24.223,91.421
24.123,91.421
24.020,91.421
23.918,91.421
23.830,91.472
23.729,91.472
23.627,91.472
23.525,91.472
23.437,91.523
23.337,91.523
23.250,91.574
23.149,91.574
23.048,91.574
22.961,91.624
22.875,91.675
22.787,91.726
22.699,91.777
22.597,91.777
22.496,91.777
22.408,91.827
22.321,91.878
22.219,91.878
22.119,91.878
22.017,91.878
21.915,91.878
21.855,91.980
21.798,92.081
21.785,92.183
21.684,92.183
21.583,92.183
21.495,92.234
21.408,92.284
21.308,92.284
21.220,92.335
21.119,92.335
21.050,92.437
20.993,92.538
20.931,92.640
20.845,92.690
20.743,92.690
20.642,92.690
20.593,92.792
20.504,92.843
20.404,92.843
20.302,92.843
20.214,92.893
20.181,92.995
20.079,92.995
19.991,93.046
19.904,93.096
19.816,93.147
19.716,93.147
19.615,93.147
19.528,93.198
19.427,93.198
19.339,93.249
19.248,93.299
19.148,93.299
19.061,93.350
18.961,93.350
18.874,93.401
18.774,93.401
18.742,93.503
18.642,93.503
18.541,93.503
18.440,93.503
18.339,93.503
18.238,93.503
18.137,93.503
18.046,93.553
17.959,93.604
17.858,93.604
17.756,93.604
17.669,93.655
17.568,93.655
17.519,93.756
17.432,93.807
17.382,93.909
17.296,93.959
17.209,94.010
17.109,94.010
17.020,94.061
16.933,94.112
16.832,94.112
16.731,94.112
16.644,94.162
16.543,94.162
16.530,94.264
16.429,94.264
16.328,94.264
16.241,94.315
16.154,94.365
16.068,94.416
15.967,94.416
15.866,94.416
15.765,94.416
15.678,94.467
15.577,94.467
15.491,94.518
15.390,94.518
15.303,94.569
15.202,94.569
15.101,94.569
15.000,94.569
14.913,94.619
14.826,94.670
14.726,94.670
14.625,94.670
14.525,94.670
14.424,94.670
14.337,94.721
14.237,94.721
14.136,94.721
14.035,94.721
13.935,94.721
13.835,94.721
13.734,94.721
13.633,94.721
13.533,94.721
13.432,94.721
13.331,94.721
13.231,94.721
13.131,94.721
13.030,94.721
12.930,94.721
12.829,94.721
12.729,94.721
12.628,94.721


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wc_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
92.308,0.609
92.857,0.660
93.333,0.711
93.750,0.761
94.118,0.812
94.444,0.863
94.737,0.914
95.000,0.964
95.238,1.015
95.455,1.066
95.652,1.117
95.833,1.168
96.000,1.218
96.154,1.269
96.296,1.320
96.429,1.371
96.552,1.421
96.667,1.472
96.774,1.523
96.875,1.574
96.970,1.624
97.059,1.675
97.222,1.777
97.368,1.878
97.500,1.980
97.619,2.081
97.727,2.183
97.826,2.284
95.833,2.335
96.000,2.437
96.154,2.538
96.296,2.640
96.429,2.741
96.552,2.843
96.667,2.944
95.161,2.995
95.312,3.096
95.455,3.198
95.588,3.299
95.714,3.401
95.833,3.503
95.946,3.604
96.053,3.706
96.154,3.807
96.250,3.909
96.341,4.010
96.429,4.112
96.512,4.213
96.591,4.315
96.667,4.416
96.739,4.518
96.809,4.619
96.875,4.721
96.939,4.822
97.000,4.924
97.059,5.025
97.115,5.127
97.170,5.228
97.222,5.330
97.273,5.431
97.321,5.533
97.368,5.635
97.414,5.736
97.458,5.838
97.500,5.939
97.541,6.041
97.581,6.142
97.619,6.244
96.875,6.294
96.923,6.396
96.970,6.497
97.015,6.599
97.059,6.701
97.101,6.802
97.143,6.904
97.183,7.005
97.222,7.107
97.260,7.208
97.297,7.310
97.333,7.411
97.368,7.513
97.403,7.614
97.436,7.716
97.468,7.817
97.500,7.919
97.531,8.020
97.561,8.122
97.590,8.223
97.619,8.325
97.647,8.426
97.674,8.528
97.701,8.629
97.727,8.731
97.753,8.832
97.778,8.934
97.802,9.036
97.826,9.137
97.849,9.239
97.872,9.340
97.895,9.442
97.917,9.543
97.938,9.645
97.959,9.746
97.980,9.848
98.000,9.949
97.525,10.000
97.059,10.051
96.585,10.051
96.618,10.152
96.154,10.152
96.190,10.254
96.226,10.355
96.262,10.457
95.814,10.457
95.853,10.558
95.890,10.660
95.928,10.761
95.964,10.863
96.000,10.964
96.035,11.066
95.633,11.117
95.671,11.218
95.708,11.320
95.745,11.421
95.781,11.523
95.816,11.624
95.851,11.726
95.885,11.827
95.918,11.929
95.951,12.030
95.984,12.132
96.016,12.234
96.047,12.335
95.669,12.335
95.703,12.437
95.736,12.538
95.769,12.640
95.802,12.741
95.833,12.843
95.865,12.944
95.896,13.046
95.926,13.147
95.956,13.249
95.985,13.350
96.014,13.452
96.043,13.553
96.071,13.655
95.730,13.655
95.760,13.756
95.789,13.858
95.819,13.959
95.848,14.061
95.876,14.162
95.548,14.162
95.222,14.162
95.254,14.264
95.286,14.365
94.966,14.365
95.000,14.467
95.033,14.569
95.066,14.670
95.098,14.772
95.130,14.873
95.161,14.975
95.192,15.076
95.223,15.178
95.253,15.279
95.283,15.381
95.312,15.482
95.342,15.584
95.370,15.685
95.399,15.787
95.427,15.888
95.455,15.990
95.482,16.091
95.509,16.193
95.536,16.294
95.562,16.396
95.588,16.497
95.614,16.599
95.640,16.701
95.665,16.802
95.690,16.904
95.714,17.005
95.739,17.107
95.763,17.208
95.787,17.310
95.810,17.411
95.833,17.513
95.856,17.614
95.879,17.716
95.902,17.817
95.652,17.868
95.676,17.970
95.699,18.071
95.722,18.173
95.745,18.274
95.767,18.376
95.526,18.426
95.550,18.528
95.300,18.528
95.325,18.629
95.349,18.731
95.373,18.832
95.396,18.934
95.420,19.036
95.443,19.137
95.466,19.239
95.489,19.340
95.511,19.442
95.274,19.442
95.297,19.543
95.320,19.645
95.343,19.746
95.366,19.848
95.146,19.898
95.169,20.000
95.192,20.102
95.215,20.203
95.238,20.305
95.261,20.406
95.047,20.457
95.070,20.558
94.860,20.609
94.884,20.711
94.907,20.812
94.931,20.914
94.954,21.015
94.977,21.117
95.000,21.218
95.023,21.320
95.045,21.421
94.831,21.421
94.855,21.523
94.878,21.624
94.900,21.726
94.923,21.827
94.945,21.929
94.967,22.030
94.771,22.081
94.794,22.183
94.816,22.284
94.839,22.386
94.861,22.487
94.883,22.589
94.904,22.690
94.926,22.792
94.947,22.893
94.748,22.893
94.770,22.995
94.792,23.096
94.813,23.198
94.835,23.299
94.856,23.401
94.877,23.503
94.898,23.604
94.919,23.706
94.939,23.807
94.960,23.909
94.980,24.010
95.000,24.112
95.020,24.213
95.040,24.315
95.059,24.416
95.079,24.518
95.098,24.619
95.117,24.721
95.136,24.822
95.155,24.924
95.174,25.025
95.192,25.127
95.010,25.127
95.029,25.228
95.048,25.330
94.877,25.381
94.896,25.482
94.915,25.584
94.934,25.685
94.953,25.787
94.972,25.888
94.991,25.990
95.009,26.091
95.028,26.193
95.046,26.294
95.064,26.396
95.082,26.497
95.100,26.599
95.118,26.701
95.135,26.802
95.153,26.904
94.982,26.904
95.000,27.005
95.018,27.107
95.035,27.208
95.053,27.310
94.894,27.360
94.912,27.462
94.755,27.513
94.774,27.614
94.792,27.716
94.810,27.817
94.828,27.919
94.845,28.020
94.863,28.122
94.881,28.223
94.898,28.325
94.915,28.426
94.932,28.528
94.949,28.629
94.966,28.731
94.983,28.832
95.000,28.934
94.851,28.985
94.693,28.985
94.711,29.086
94.728,29.188
94.745,29.289
94.763,29.391
94.780,29.492
94.797,29.594
94.652,29.645
94.669,29.746
94.686,29.848
94.703,29.949
94.720,30.051
94.577,30.102
94.595,30.203
94.453,30.254
94.471,30.355
94.488,30.457
94.505,30.558
94.523,30.660
94.540,30.761
94.557,30.863
94.574,30.964
94.590,31.066
94.607,31.168
94.624,31.269
94.640,31.371
94.656,31.472
94.673,31.574
94.529,31.574
94.394,31.624
94.411,31.726
94.428,31.827
94.444,31.929
94.303,31.929
94.320,32.030
94.337,32.132
94.354,32.234
94.370,32.335
94.387,32.437
94.404,32.538
94.420,32.640
94.436,32.741
94.453,32.843
94.469,32.944
94.485,33.046
94.501,33.147
94.372,33.198
94.388,33.299
94.261,33.350
94.126,33.350
94.000,33.401
94.017,33.503
94.034,33.604
94.051,33.706
93.927,33.756
93.944,33.858
93.961,33.959
93.978,34.061
93.994,34.162
94.011,34.264
94.028,34.365
94.044,34.467
93.923,34.518
93.939,34.619
93.810,34.619
93.827,34.721
93.844,34.822
93.716,34.822
93.733,34.924
93.750,35.025
93.631,35.076
93.649,35.178
93.666,35.279
93.683,35.381
93.700,35.482
93.574,35.482
93.591,35.584
93.609,35.685
93.625,35.787
93.501,35.787
93.519,35.888
93.536,35.990
93.553,36.091
93.438,36.142
93.316,36.142
93.333,36.244
93.351,36.345
93.368,36.447
93.247,36.447
93.264,36.548
93.282,36.650
93.299,36.751
93.188,36.802
93.205,36.904
93.086,36.904
93.103,37.005
93.121,37.107
93.138,37.208
93.156,37.310
93.038,37.310
93.056,37.411
92.938,37.411
92.956,37.513
92.974,37.614
92.991,37.716
93.009,37.817
93.026,37.919
93.043,38.020
93.061,38.122
93.078,38.223
93.095,38.325
93.112,38.426
93.129,38.528
93.146,38.629
93.162,38.731
93.179,38.832
93.196,38.934
93.212,39.036
93.108,39.086
93.124,39.188
93.012,39.188
93.029,39.289
92.917,39.289
92.934,39.391
92.951,39.492
92.968,39.594
92.985,39.695
92.883,39.746
92.899,39.848
92.790,39.848
92.680,39.848
92.697,39.949
92.714,40.051
92.606,40.051
92.497,40.051
92.515,40.152
92.407,40.152
92.424,40.254
92.326,40.305
92.343,40.406
92.361,40.508
92.379,40.609
92.272,40.609
92.290,40.711
92.308,40.812
92.211,40.863
92.229,40.964
92.246,41.066
92.264,41.168
92.281,41.269
92.299,41.371
92.316,41.472
92.334,41.574
92.238,41.624
92.256,41.726
92.273,41.827
92.291,41.929
92.308,42.030
92.214,42.081
92.231,42.183
92.129,42.183
92.146,42.284
92.163,42.386
92.181,42.487
92.198,42.589
92.215,42.690
92.232,42.792
92.131,42.792
92.148,42.893
92.165,42.995
92.182,43.096
92.199,43.198
92.216,43.299
92.233,43.401
92.142,43.452
92.159,43.553
92.069,43.604
91.979,43.655
91.889,43.706
91.800,43.756
91.711,43.807
91.729,43.909
91.746,44.010
91.658,44.061
91.675,44.162
91.693,44.264
91.710,44.365
91.728,44.467
91.745,44.569
91.658,44.619
91.571,44.670
91.589,44.772
91.606,44.873
91.624,44.975
91.641,45.076
91.564,45.178
91.581,45.279
91.598,45.381
91.522,45.482
91.539,45.584
91.556,45.685
91.481,45.787
91.498,45.888
91.515,45.990
91.532,46.091
91.549,46.193
91.566,46.294
91.583,46.396
91.600,46.497
91.617,46.599
91.633,46.701
91.650,46.802
91.667,46.904
91.592,47.005
91.609,47.107
91.535,47.208
91.552,47.310
91.479,47.411
91.496,47.513
91.512,47.614
91.342,47.665
91.359,47.766
91.376,47.868
91.393,47.970
91.321,48.071
91.338,48.173
91.162,48.173
91.179,48.274
91.196,48.376
91.213,48.477
91.230,48.579
91.246,48.680
91.073,48.680
91.090,48.782
91.107,48.883
91.038,48.985
91.055,49.086
91.071,49.188
91.003,49.289
90.935,49.391
90.867,49.492
90.799,49.594
90.732,49.695
90.749,49.797
90.766,49.898
90.783,50.000
90.800,50.102
90.817,50.203
90.751,50.305
90.768,50.406
90.785,50.508
90.801,50.609
90.818,50.711
90.835,50.812
90.851,50.914
90.868,51.015
90.884,51.117
90.901,51.218
90.746,51.269
90.583,51.269
90.519,51.371
90.536,51.472
90.553,51.574
90.569,51.675
90.417,51.726
90.354,51.827
90.291,51.929
90.141,51.980
90.158,52.081
90.009,52.132
90.026,52.234
89.965,52.335
89.817,52.386
89.757,52.487
89.775,52.589
89.792,52.690
89.810,52.792
89.750,52.893
89.605,52.944
89.623,53.046
89.478,53.096
89.420,53.198
89.438,53.299
89.380,53.401
89.398,53.503
89.416,53.604
89.265,53.604
89.114,53.604
89.057,53.706
89.076,53.807
88.926,53.807
88.945,53.909
88.805,53.959
88.824,54.061
88.769,54.162
88.714,54.264
88.732,54.365
88.678,54.467
88.623,54.569
88.642,54.670
88.588,54.772
88.607,54.873
88.553,54.975
88.499,55.076
88.365,55.127
88.312,55.228
88.259,55.330
88.278,55.431
88.297,55.533
88.245,55.635
88.193,55.736
88.141,55.838
88.160,55.939
88.029,55.990
88.048,56.091
88.067,56.193
88.086,56.294
88.035,56.396
88.054,56.497
88.073,56.599
88.091,56.701
88.110,56.802
88.060,56.904
88.078,57.005
88.097,57.107
87.959,57.107
87.978,57.208
87.928,57.310
87.947,57.411
87.966,57.513
87.916,57.614
87.935,57.716
87.954,57.817
87.972,57.919
87.846,57.970
87.721,58.020
87.596,58.071
87.615,58.173
87.634,58.274
87.500,58.274
87.519,58.376
87.538,58.477
87.557,58.579
87.509,58.680
87.528,58.782
87.481,58.883
87.434,58.985
87.312,59.036
87.191,59.086
87.210,59.188
87.164,59.289
87.118,59.391
86.999,59.442
86.869,59.442
86.751,59.492
86.770,59.594
86.726,59.695
86.608,59.746
86.627,59.848
86.647,59.949
86.667,60.051
86.540,60.051
86.560,60.152
86.443,60.203
86.400,60.305
86.284,60.355
86.169,60.406
86.045,60.406
85.921,60.406
85.941,60.508
85.817,60.508
85.838,60.609
85.858,60.711
85.745,60.761
85.704,60.863
85.663,60.964
85.552,61.015
85.572,61.117
85.461,61.168
85.421,61.269
85.442,61.371
85.462,61.472
85.352,61.523
85.242,61.574
85.123,61.574
85.084,61.675
85.105,61.777
85.126,61.878
85.087,61.980
84.969,61.980
84.851,61.980
84.813,62.081
84.706,62.132
84.589,62.132
84.472,62.132
84.493,62.234
84.515,62.335
84.478,62.437
84.441,62.538
84.463,62.640
84.358,62.690
84.322,62.792
84.207,62.792
84.092,62.792
84.057,62.893
83.943,62.893
83.829,62.893
83.716,62.893
83.738,62.995
83.704,63.096
83.602,63.147
83.501,63.198
83.523,63.299
83.422,63.350
83.445,63.452
83.333,63.452
83.222,63.452
83.112,63.452
83.079,63.553
82.969,63.553
82.870,63.604
82.893,63.706
82.795,63.756
82.697,63.807
82.589,63.807
82.557,63.909
82.461,63.959
82.364,64.010
82.334,64.112
82.227,64.112
82.131,64.162
82.025,64.162
81.995,64.264
81.889,64.264
81.783,64.264
81.677,64.264
81.648,64.365
81.672,64.467
81.567,64.467
81.462,64.467
81.486,64.569
81.382,64.569
81.278,64.569
81.186,64.619
81.083,64.619
80.980,64.619
80.877,64.619
80.850,64.721
80.747,64.721
80.645,64.721
80.556,64.772
80.466,64.822
80.440,64.924
80.465,65.025
80.364,65.025
80.276,65.076
80.175,65.076
80.075,65.076
79.925,65.076
79.838,65.127
79.814,65.228
79.665,65.228
79.530,65.279
79.395,65.330
79.262,65.381
79.115,65.381
79.044,65.482
78.899,65.482
78.755,65.482
78.685,65.584
78.541,65.584
78.398,65.584
78.329,65.685
78.187,65.685
78.059,65.736
78.085,65.838
77.945,65.838
77.818,65.888
77.691,65.939
77.718,66.041
77.745,66.142
77.606,66.142
77.467,66.142
77.343,66.193
77.324,66.294
77.351,66.396
77.377,66.497
77.313,66.599
77.340,66.701
77.217,66.751
77.081,66.751
77.063,66.853
77.044,66.954
76.923,67.005
76.905,67.107
76.771,67.107
76.709,67.208
76.590,67.259
76.528,67.360
76.555,67.462
76.494,67.563
76.477,67.665
76.359,67.716
76.387,67.817
76.256,67.817
76.283,67.919
76.266,68.020
76.207,68.122
76.234,68.223
76.217,68.325
76.244,68.426
76.271,68.528
76.156,68.579
76.027,68.579
75.969,68.680
75.841,68.680
75.783,68.782
75.656,68.782
75.683,68.883
75.570,68.934
75.444,68.934
75.430,69.036
75.374,69.137
75.249,69.137
75.138,69.188
75.014,69.188
74.904,69.239
74.795,69.289
74.672,69.289
74.563,69.340
74.441,69.340
74.469,69.442
74.348,69.442
74.227,69.442
74.255,69.543
74.242,69.645
74.122,69.645
74.002,69.645
73.883,69.645
73.831,69.746
73.727,69.797
73.608,69.797
73.490,69.797
73.387,69.848
73.376,69.949
73.273,70.000
73.301,70.102
73.185,70.102
73.213,70.203
73.164,70.305
73.115,70.406
73.000,70.406
72.899,70.457
72.784,70.457
72.684,70.508
72.571,70.508
72.599,70.609
72.552,70.711
72.439,70.711
72.326,70.711
72.280,70.812
72.168,70.812
72.070,70.863
72.062,70.964
72.016,71.066
71.920,71.117
71.809,71.117
71.714,71.168
71.618,71.218
71.611,71.320
71.516,71.371
71.407,71.371
71.363,71.472
71.356,71.574
71.248,71.574
71.241,71.675
71.133,71.675
71.163,71.777
71.120,71.878
71.113,71.980
71.142,72.081
71.050,72.132
70.944,72.132
70.937,72.234
70.831,72.234
70.726,72.234
70.620,72.234
70.515,72.234
70.475,72.335
70.385,72.386
70.296,72.437
70.290,72.538
70.250,72.640
70.162,72.690
70.073,72.741
69.971,72.741
69.868,72.741
69.830,72.843
69.743,72.893
69.641,72.893
69.555,72.944
69.517,73.046
69.416,73.046
69.297,73.096
69.179,73.147
69.175,73.249
69.205,73.350
69.087,73.401
68.970,73.452
68.902,73.553
68.786,73.604
68.655,73.604
68.540,73.655
68.505,73.756
68.391,73.807
68.263,73.807
68.261,73.909
68.133,73.909
68.006,73.909
67.940,74.010
67.829,74.061
67.718,74.112
67.685,74.213
67.575,74.264
67.605,74.365
67.573,74.467
67.540,74.569
67.508,74.670
67.476,74.772
67.475,74.873
67.367,74.924
67.244,74.924
67.121,74.924
67.151,75.025
67.044,75.076
67.044,75.178
66.938,75.228
66.817,75.228
66.697,75.228
66.637,75.330
66.517,75.330
66.398,75.330
66.295,75.381
66.176,75.381
66.074,75.431
65.972,75.482
65.855,75.482
65.738,75.482
65.637,75.533
65.522,75.533
65.523,75.635
65.423,75.685
65.309,75.685
65.282,75.787
65.168,75.787
65.054,75.787
64.957,75.838
64.987,75.939
64.961,76.041
64.907,76.142
64.853,76.244
64.741,76.244
64.630,76.244
64.534,76.294
64.423,76.294
64.371,76.396
64.261,76.396
64.152,76.396
64.043,76.396
63.934,76.396
63.841,76.447
63.733,76.447
63.625,76.447
63.518,76.447
63.426,76.497
63.335,76.548
63.244,76.599
63.138,76.599
63.033,76.599
62.943,76.650
62.854,76.701
62.749,76.701
62.645,76.701
62.541,76.701
62.438,76.701
62.417,76.802
62.315,76.802
62.212,76.802
62.126,76.853
62.024,76.853
62.004,76.954
61.903,76.954
61.792,77.005
61.798,77.107
61.688,77.157
61.619,77.259
61.495,77.259
61.387,77.310
61.279,77.360
61.171,77.411
61.064,77.462
60.958,77.513
60.837,77.513
60.716,77.513
60.611,77.563
60.491,77.563
60.371,77.563
60.252,77.563
60.189,77.665
60.173,77.766
60.071,77.817
60.078,77.919
59.977,77.970
59.875,78.020
59.759,78.020
59.659,78.071
59.559,78.122
59.444,78.122
59.329,78.122
59.215,78.122
59.117,78.173
59.020,78.223
58.907,78.223
58.810,78.274
58.752,78.376
58.656,78.426
58.561,78.477
58.450,78.477
58.340,78.477
58.230,78.477
58.217,78.579
58.108,78.579
57.999,78.579
57.891,78.579
57.799,78.629
57.691,78.629
57.584,78.629
57.493,78.680
57.402,78.731
57.312,78.782
57.222,78.832
57.117,78.832
57.028,78.883
56.939,78.934
56.851,78.985
56.763,79.036
56.659,79.036
56.572,79.086
56.486,79.137
56.517,79.239
56.415,79.239
56.309,79.289
56.203,79.340
56.102,79.340
56.113,79.442
56.013,79.442
55.913,79.442
55.793,79.442
55.745,79.543
55.642,79.594
55.524,79.594
55.406,79.594
55.418,79.695
55.301,79.695
55.200,79.746
55.084,79.746
54.969,79.746
54.853,79.746
54.739,79.746
54.624,79.746
54.511,79.746
54.413,79.797
54.301,79.797
54.204,79.848
54.108,79.898
53.997,79.898
53.886,79.898
53.791,79.949
53.681,79.949
53.571,79.949
53.462,79.949
53.369,80.000
53.261,80.000
53.153,80.000
53.046,80.000
52.939,80.000
52.833,80.000
52.727,80.000
52.621,80.000
52.516,80.000
52.411,80.000
52.307,80.000
52.252,80.102
52.148,80.102
52.045,80.102
51.958,80.152
51.855,80.152
51.754,80.152
51.652,80.152
51.550,80.203
51.449,80.203
51.348,80.254
51.231,80.254
51.115,80.254
51.000,80.254
50.885,80.254
50.771,80.254
50.657,80.254
50.624,80.355
50.511,80.355
50.414,80.406
50.302,80.406
50.206,80.457
50.111,80.508
50.079,80.609
49.984,80.660
49.874,80.660
49.765,80.660
49.672,80.711
49.564,80.711
49.456,80.711
49.348,80.711
49.241,80.711
49.135,80.711
49.029,80.711
48.939,80.761
48.834,80.761
48.729,80.761
48.625,80.761
48.521,80.761
48.433,80.812
48.330,80.812
48.228,80.812
48.126,80.812
48.024,80.812
47.924,80.863
47.823,80.863
47.723,80.863
47.609,80.863
47.496,80.863
47.383,80.863
47.270,80.863
47.174,80.914
47.078,80.964
47.012,81.066
46.917,81.117
46.893,81.218
46.784,81.218
46.690,81.269
46.581,81.269
46.489,81.320
46.381,81.320
46.289,81.371
46.183,81.371
46.076,81.371
45.971,81.371
45.881,81.421
45.776,81.421
45.687,81.472
45.599,81.523
45.496,81.523
45.393,81.523
45.290,81.523
45.204,81.574
45.105,81.624
45.004,81.624
44.907,81.675
44.806,81.675
44.694,81.675
44.583,81.675
44.472,81.675
44.362,81.675
44.252,81.675
44.143,81.675
44.034,81.675
43.941,81.726
43.833,81.726
43.742,81.777
43.635,81.777
43.529,81.777
43.423,81.777
43.318,81.777
43.229,81.827
43.125,81.827
43.036,81.878
42.933,81.878
42.831,81.878
42.744,81.929
42.642,81.929
42.541,81.929
42.444,81.980
42.430,82.081
42.319,82.081
42.223,82.132
42.113,82.132
42.004,82.132
41.895,82.132
41.802,82.183
41.695,82.183
41.602,82.233
41.511,82.284
41.420,82.335
41.314,82.335
41.209,82.335
41.120,82.386
41.016,82.386
40.927,82.437
40.825,82.437
40.722,82.437
40.620,82.437
40.519,82.437
40.418,82.437
40.318,82.437
40.208,82.437
40.099,82.437
39.990,82.437
39.882,82.437
39.775,82.437
39.668,82.437
39.562,82.437
39.456,82.437
39.351,82.437
39.246,82.437
39.157,82.487
39.068,82.538
38.979,82.589
38.877,82.589
38.775,82.589
38.674,82.589
38.573,82.589
38.472,82.589
38.364,82.589
38.255,82.589
38.162,82.640
38.055,82.640
37.963,82.690
37.857,82.690
37.752,82.690
37.662,82.741
37.558,82.741
37.454,82.741
37.351,82.741
37.371,82.843
37.269,82.843
37.167,82.843
37.066,82.843
36.965,82.843
36.865,82.843
36.757,82.843
36.649,82.843
36.604,82.944
36.498,82.944
36.392,82.944
36.287,82.944
36.182,82.944
36.079,82.944
35.989,82.995
35.887,82.995
35.785,82.995
35.697,83.046
35.596,83.046
35.510,83.096
35.402,83.096
35.309,83.147
35.217,83.198
35.111,83.198
35.006,83.198
34.902,83.198
34.812,83.249
34.709,83.249
34.606,83.249
34.505,83.249
34.403,83.249
34.302,83.249
34.202,83.249
34.194,83.350
34.088,83.350
33.982,83.350
33.890,83.401
33.786,83.401
33.682,83.401
33.579,83.401
33.476,83.401
33.374,83.401
33.273,83.401
33.185,83.452
33.085,83.452
32.979,83.452
32.873,83.452
32.769,83.452
32.664,83.452
32.561,83.452
32.458,83.452
32.356,83.452
32.268,83.503
32.180,83.553
32.093,83.604
31.987,83.604
31.882,83.604
31.777,83.604
31.686,83.655
31.596,83.706
31.494,83.706
31.392,83.706
31.303,83.756
31.203,83.756
31.116,83.807
31.011,83.807
30.919,83.858
30.815,83.858
30.712,83.858
30.610,83.858
30.521,83.909
30.432,83.959
30.332,83.959
30.227,83.959
30.140,84.010
30.036,84.010
29.933,84.010
29.831,84.010
29.729,84.010
29.640,84.061
29.540,84.061
29.435,84.061
29.330,84.061
29.227,84.061
29.124,84.061
29.022,84.061
28.933,84.112
28.832,84.112
28.727,84.112
28.641,84.162
28.591,84.264
28.488,84.264
28.386,84.264
28.284,84.264
28.183,84.264
28.083,84.264
27.996,84.315
27.893,84.315
27.802,84.365
27.700,84.365
27.611,84.416
27.522,84.467
27.418,84.467
27.315,84.467
27.228,84.518
27.126,84.518
27.025,84.518
26.924,84.518
26.820,84.518
26.796,84.619
26.693,84.619
26.627,84.721
26.629,84.822
26.528,84.822
26.427,84.822
26.323,84.822
26.220,84.822
26.118,84.822
26.027,84.873
25.927,84.873
25.826,84.873
25.723,84.873
25.687,84.975
25.585,84.975
25.495,85.025
25.394,85.025
25.291,85.025
25.188,85.025
25.086,85.025
25.026,85.127
24.926,85.127
24.837,85.178
24.735,85.178
24.648,85.228
24.547,85.228
24.458,85.279
24.369,85.330
24.267,85.330
24.166,85.330
24.066,85.330
23.963,85.330
23.861,85.330
23.760,85.330
23.659,85.330
23.571,85.381
23.469,85.381
23.368,85.381
23.267,85.381
23.165,85.381
23.063,85.381
22.962,85.381
22.859,85.381
22.757,85.381
22.670,85.431
22.583,85.482
22.480,85.482
22.379,85.482
22.291,85.533
22.189,85.533
22.087,85.533
21.986,85.533
21.883,85.533
21.781,85.533
21.693,85.584
21.593,85.584
21.491,85.584
21.403,85.635
21.388,85.736
21.301,85.787
21.199,85.787
21.099,85.787
21.011,85.838
20.925,85.888
20.825,85.888
20.737,85.939
20.636,85.939
20.536,85.939
20.435,85.939
20.429,86.041
20.357,86.142
20.255,86.142
20.154,86.142
20.066,86.193
19.979,86.244
19.878,86.244
19.790,86.294
19.690,86.294
19.642,86.396
19.588,86.497
19.501,86.548
19.399,86.548
19.298,86.548
19.196,86.548
19.108,86.599
19.022,86.650
18.920,86.650
18.820,86.650
18.719,86.650
18.619,86.650
18.531,86.701
18.444,86.751
18.343,86.751
18.241,86.751
18.140,86.751
18.039,86.751
17.951,86.802
17.850,86.802
17.750,86.802
17.663,86.853
17.575,86.904
17.475,86.904
17.374,86.904
17.272,86.904
17.172,86.904
17.070,86.904
16.969,86.904
16.869,86.904
16.768,86.904
16.769,87.005
16.683,87.056
16.583,87.056
16.482,87.056
16.396,87.107
16.295,87.107
16.247,87.208
16.147,87.208
16.046,87.208
15.944,87.208
15.843,87.208
15.743,87.208
15.642,87.208
15.542,87.208
15.454,87.259
15.354,87.259
15.267,87.310
15.166,87.310
15.065,87.310
14.964,87.310
14.877,87.360
14.776,87.360
14.676,87.360
14.575,87.360
14.474,87.360
14.374,87.360
14.274,87.360
14.173,87.360
14.086,87.411
13.985,87.411
13.885,87.411
13.798,87.462
13.697,87.462
13.597,87.462
13.510,87.513
13.409,87.513
13.309,87.513
13.208,87.513
13.107,87.513
13.006,87.513
12.906,87.513
12.805,87.513
12.705,87.513
12.605,87.513
12.505,87.513
12.404,87.513
12.304,87.513
12.204,87.513
12.103,87.513
12.003,87.513
11.903,87.513
11.803,87.513
11.702,87.513


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wc_0.3_fast.csv <==
prec,rec
100.000,0.051
92.308,0.609
93.333,0.711
94.444,0.863
95.455,1.066
96.429,1.371
97.368,1.878
95.833,2.335
96.667,2.944
95.161,2.995
96.000,3.655
96.667,4.416
97.196,5.279
97.619,6.244
97.260,7.208
97.576,8.173
97.838,9.188
97.059,10.051
95.814,10.457
95.763,11.472
95.720,12.487
96.014,13.452
95.222,14.162
95.223,15.178
95.495,16.142
95.751,17.157
95.722,18.173
95.443,19.137
95.204,20.152
94.989,21.168
94.794,22.183
94.813,23.198
95.020,24.213
95.029,25.228
95.037,26.244
95.044,27.259
94.889,28.274
94.745,29.289
94.453,30.254
94.624,31.269
94.354,32.234
94.380,33.249
94.003,34.213
93.649,35.178
93.316,36.142
93.130,37.157
93.069,38.173
93.124,39.188
92.606,40.051
92.237,41.015
92.308,42.030
92.174,43.046
91.737,43.959
91.624,44.975
91.515,45.990
91.592,47.005
91.304,47.970
91.029,48.934
90.775,49.949
90.860,50.964
90.354,51.827
89.792,52.690
89.340,53.604
88.659,54.365
88.250,55.279
88.086,56.294
87.928,57.310
87.634,58.274
87.210,59.188
86.667,60.051
85.848,60.660
85.362,61.574
84.530,62.132
83.829,62.893
83.024,63.553
82.173,64.112
81.278,64.569
80.364,65.025
79.395,65.330
78.398,65.584
77.560,66.142
76.954,66.954
76.387,67.817
75.841,68.680
74.986,69.239
74.042,69.645
73.175,70.203
72.289,70.711
71.516,71.371
70.923,72.183
70.073,72.741
69.161,73.198
68.359,73.807
67.558,74.416
66.968,75.228
65.972,75.482
65.013,75.838
64.179,76.396
63.191,76.599
62.202,76.853
61.328,77.360
60.348,77.563
59.513,78.122
58.561,78.477
57.562,78.629
56.639,79.036
55.730,79.492
54.758,79.746
53.773,79.949
52.762,80.000
51.770,80.152
50.771,80.254
49.843,80.660
48.834,80.761
47.838,80.863
46.862,81.117
45.892,81.371
44.932,81.675
43.929,81.726
42.933,81.878
41.961,82.132
40.985,82.386
39.980,82.437
38.989,82.589
37.990,82.690
36.998,82.843
36.005,82.995
35.021,83.198
34.031,83.350
33.032,83.452
32.043,83.604
31.063,83.807
30.080,84.010
29.078,84.061
28.097,84.264
27.126,84.518
26.171,84.822
25.188,85.025
24.232,85.330
23.232,85.381
22.241,85.533
21.274,85.787
20.338,86.142
19.424,86.548
18.444,86.751
17.455,86.904
16.475,87.107
15.485,87.259
14.490,87.360
13.501,87.513
12.501,87.513


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wc_0.3_meta.csv <==
auc,f1,eer
73.173,72.227,71.371


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wc_fast.csv <==
prec,rec
100.000,0.051
92.308,0.609
93.333,0.711
94.444,0.863
95.455,1.066
96.429,1.371
97.368,1.878
95.833,2.335
96.667,2.944
95.161,2.995
96.000,3.655
96.667,4.416
97.196,5.279
97.619,6.244
97.931,7.208
98.182,8.223
98.378,9.239
98.049,10.203
97.778,11.168
97.561,12.183
97.378,13.198
97.222,14.213
96.753,15.127
96.951,16.142
97.126,17.157
97.019,18.173
96.923,19.188
96.837,20.203
96.984,21.218
97.118,22.234
97.240,23.249
97.352,24.264
97.456,25.279
96.992,26.193
97.101,27.208
96.684,28.122
96.796,29.137
96.743,30.152
96.845,31.168
96.942,32.183
96.746,33.198
96.700,34.213
96.384,35.178
96.221,36.193
95.806,37.107
95.541,38.071
95.533,39.086
95.642,40.102
95.406,41.117
95.069,42.081
94.966,43.096
94.766,44.112
94.255,44.975
94.179,45.990
94.201,47.005
94.223,48.020
93.969,49.036
93.815,50.051
93.302,50.914
93.254,51.929
93.042,52.944
92.583,53.858
92.058,54.721
91.562,55.635
91.244,56.599
90.785,57.513
90.716,58.528
90.509,59.543
90.166,60.508
89.474,61.269
88.953,62.132
88.239,62.843
87.631,63.655
87.114,64.518
86.281,65.127
85.488,65.787
84.660,66.396
83.705,66.751
82.886,67.360
81.868,67.614
80.906,67.970
80.142,68.629
79.697,69.543
79.007,70.305
78.599,71.218
77.857,71.929
76.890,72.284
75.994,72.792
75.208,73.452
74.337,73.959
73.898,74.873
73.009,75.381
72.276,76.091
71.570,76.802
70.706,77.310
70.269,78.223
69.410,78.782
68.453,79.086
67.729,79.797
66.723,80.000
65.738,80.254
64.790,80.609
63.880,81.066
62.980,81.523
62.106,82.030
61.191,82.437
60.251,82.792
59.370,83.299
58.454,83.706
57.456,83.909
56.486,84.213
55.478,84.315
54.498,84.569
53.496,84.670
52.572,85.076
51.596,85.330
50.586,85.381
49.603,85.584
48.649,85.888
47.667,86.091
46.692,86.345
45.725,86.599
44.784,86.954
43.844,87.310
42.846,87.411
41.845,87.513
40.861,87.716
39.866,87.868
38.865,87.970
37.871,88.122
36.915,88.426
35.933,88.629
34.932,88.731
33.941,88.883
32.970,89.137
32.013,89.442
31.018,89.543
30.083,89.898
29.143,90.254
28.208,90.609
27.252,90.914
26.263,91.066
25.281,91.269
24.285,91.371
23.295,91.523
22.359,91.878
21.444,92.284
20.581,92.792
19.645,93.147
18.708,93.503
17.718,93.655
16.829,94.112
15.876,94.416
14.904,94.670
13.906,94.721
12.905,94.721


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wc_meta.csv <==
auc,f1,eer
79.438,74.888,74.162


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
100.000,1.789
100.000,1.900
100.000,2.010
98.958,2.099
99.010,2.209
99.057,2.319
98.131,2.319
98.198,2.408
98.261,2.496
97.414,2.496
97.500,2.584
96.774,2.651
96.032,2.673
96.124,2.739
96.212,2.805
96.296,2.872
96.377,2.938
95.745,2.982
95.833,3.048
95.238,3.093
95.333,3.159
95.425,3.225
94.839,3.247
94.231,3.247
94.340,3.313
93.827,3.358
93.293,3.380
92.771,3.402
92.308,3.446
92.398,3.490
92.529,3.556
92.655,3.623
92.778,3.689
92.896,3.755
93.011,3.822
92.513,3.822
92.632,3.888
92.746,3.954
92.857,4.020
92.965,4.087
93.069,4.153
93.171,4.219
93.269,4.285
93.365,4.352
93.458,4.418
93.548,4.484
93.636,4.550
93.722,4.617
93.363,4.661
93.450,4.727
93.534,4.793
93.133,4.793
93.220,4.860
93.305,4.926
93.388,4.992
93.469,5.059
93.548,5.125
93.625,5.191
93.701,5.257
93.798,5.346
93.893,5.434
93.985,5.522
94.074,5.611
94.161,5.699
94.245,5.787
94.326,5.876
94.406,5.964
94.097,5.986
94.178,6.075
94.257,6.163
94.333,6.251
94.408,6.340
94.481,6.428
94.551,6.516
94.620,6.605
94.688,6.693
94.753,6.782
94.495,6.826
94.562,6.914
94.627,7.002
94.690,7.091
94.752,7.179
94.524,7.245
94.587,7.334
94.318,7.334
94.382,7.422
94.134,7.444
94.199,7.533
94.262,7.621
94.324,7.709
94.385,7.798
94.444,7.886
94.503,7.974
94.560,8.063
94.615,8.151
94.670,8.239
94.724,8.328
94.776,8.416
94.541,8.416
94.595,8.505
94.390,8.549
94.444,8.637
94.498,8.725
94.313,8.792
94.366,8.880
94.419,8.968
94.470,9.057
94.521,9.145
94.305,9.145
94.357,9.233
94.407,9.322
94.457,9.410
94.505,9.499
94.553,9.587
94.600,9.675
94.658,9.786
94.715,9.896
94.549,9.962
94.606,10.073
94.661,10.183
94.715,10.294
94.769,10.404
94.821,10.515
94.872,10.625
94.922,10.736
94.737,10.736
94.563,10.758
94.423,10.846
94.275,10.912
94.329,11.023
94.382,11.133
94.434,11.244
94.270,11.266
94.322,11.376
94.374,11.487
94.424,11.597
94.474,11.708
94.523,11.818
94.571,11.928
94.618,12.039
94.664,12.149
94.710,12.260
94.755,12.370
94.604,12.392
94.472,12.459
94.518,12.569
94.563,12.679
94.444,12.768
94.489,12.878
94.534,12.989
94.577,13.099
94.620,13.210
94.488,13.254
94.531,13.364
94.574,13.475
94.615,13.585
94.656,13.696
94.697,13.806
94.737,13.917
94.776,14.027
94.815,14.137
94.853,14.248
94.891,14.358
94.928,14.469
94.964,14.579
95.000,14.690
95.035,14.800
95.070,14.911
94.965,14.999
95.000,15.109
95.034,15.220
95.068,15.330
94.938,15.330
94.973,15.441
95.007,15.551
95.040,15.662
94.933,15.728
94.967,15.838
95.000,15.949
94.882,15.971
94.915,16.081
94.948,16.192
94.981,16.302
95.013,16.413
95.044,16.523
95.076,16.634
95.107,16.744
95.000,16.788
94.888,16.810
94.919,16.921
94.815,16.965
94.711,17.009
94.743,17.120
94.775,17.230
94.807,17.340
94.838,17.451
94.869,17.561
94.899,17.672
94.929,17.782
94.959,17.893
94.988,18.003
95.017,18.114
94.925,18.180
94.954,18.290
94.983,18.401
94.875,18.401
94.904,18.511
94.932,18.622
94.961,18.732
94.989,18.843
95.017,18.953
95.044,19.063
94.945,19.085
94.852,19.130
94.880,19.240
94.777,19.240
94.805,19.351
94.833,19.461
94.861,19.571
94.759,19.571
94.670,19.616
94.698,19.726
94.726,19.837
94.753,19.947
94.781,20.057
94.699,20.124
94.726,20.234
94.645,20.300
94.672,20.411
94.592,20.477
94.411,20.521
94.332,20.588
94.361,20.698
94.389,20.808
94.212,20.853
94.240,20.963
94.269,21.074
94.297,21.184
94.325,21.294
94.250,21.361
94.277,21.471
94.305,21.582
94.332,21.692
94.264,21.780
94.291,21.891
94.129,21.957
94.156,22.068
94.184,22.178
94.118,22.266
94.145,22.377
94.172,22.487
94.107,22.576
94.134,22.686
94.161,22.797
94.187,22.907
94.213,23.017
94.239,23.128
94.265,23.238
94.291,23.349
94.316,23.459
94.341,23.570
94.278,23.658
94.303,23.768
94.328,23.879
94.353,23.989
94.189,23.989
94.128,24.078
94.153,24.188
94.092,24.277
94.032,24.365
93.973,24.453
93.998,24.564
94.024,24.674
94.049,24.785
93.901,24.829
93.927,24.939
93.869,25.028
93.894,25.138
93.837,25.226
93.863,25.337
93.888,25.447
93.831,25.536
93.775,25.624
93.800,25.734
93.825,25.845
93.770,25.933
93.795,26.044
93.656,26.088
93.681,26.198
93.627,26.287
93.574,26.375
93.521,26.463
93.546,26.574
93.493,26.662
93.519,26.773
93.467,26.861
93.492,26.972
93.440,27.060
93.389,27.148
93.247,27.148
93.273,27.259
93.223,27.347
93.173,27.435
93.199,27.546
93.224,27.656
93.249,27.767
93.274,27.877
93.225,27.966
93.250,28.076
93.202,28.164
93.154,28.253
93.106,28.341
93.059,28.429
93.084,28.540
93.037,28.628
93.062,28.739
93.086,28.849
93.111,28.960
93.135,29.070
93.159,29.180
93.043,29.247
93.002,29.357
93.027,29.468
92.986,29.578
92.946,29.689
92.906,29.799
92.931,29.909
92.955,30.020
92.916,30.130
92.794,30.152
92.756,30.263
92.650,30.351
92.675,30.462
92.699,30.572
92.724,30.683
92.686,30.793
92.583,30.881
92.475,30.948
92.500,31.058
92.398,31.146
92.363,31.257
92.388,31.367
92.353,31.478
92.243,31.522
92.209,31.632
92.174,31.743
92.199,31.853
92.166,31.964
92.190,32.074
92.215,32.185
92.240,32.295
92.206,32.406
92.231,32.516
92.197,32.626
92.222,32.737
92.188,32.847
92.213,32.958
92.237,33.068
92.133,33.112
92.157,33.223
92.181,33.333
92.205,33.444
92.172,33.554
92.196,33.665
92.099,33.731
92.067,33.841
92.036,33.952
92.005,34.062
91.914,34.151
91.938,34.261
91.844,34.327
91.755,34.416
91.779,34.526
91.691,34.615
91.715,34.725
91.686,34.835
91.657,34.946
91.556,34.968
91.580,35.078
91.552,35.189
91.466,35.277
91.366,35.299
91.339,35.410
91.364,35.520
91.336,35.631
91.361,35.741
91.277,35.829
91.251,35.940
91.275,36.050
91.299,36.161
91.324,36.271
91.297,36.382
91.321,36.492
91.345,36.603
91.369,36.713
91.342,36.824
91.257,36.890
91.281,37.000
91.196,37.066
91.111,37.133
91.086,37.243
91.110,37.354
91.031,37.442
90.953,37.530
90.977,37.641
90.953,37.751
90.977,37.862
90.899,37.950
90.876,38.061
90.794,38.127
90.818,38.237
90.842,38.348
90.819,38.458
90.843,38.569
90.820,38.679
90.843,38.789
90.820,38.900
90.844,39.010
90.821,39.121
90.746,39.209
90.770,39.320
90.793,39.430
90.720,39.518
90.744,39.629
90.721,39.739
90.699,39.850
90.567,39.872
90.545,39.982
90.569,40.093
90.547,40.203
90.471,40.269
90.396,40.336
90.326,40.424
90.305,40.535
90.329,40.645
90.353,40.755
90.332,40.866
90.312,40.976
90.335,41.087
90.359,41.197
90.290,41.286
90.270,41.396
90.250,41.507
90.134,41.573
90.115,41.683
90.095,41.794
90.076,41.904
90.057,42.015
90.080,42.125
90.104,42.235
90.127,42.346
90.150,42.456
90.173,42.567
90.107,42.655
90.042,42.744
90.023,42.854
89.958,42.942
89.982,43.053
90.005,43.163
90.028,43.274
90.050,43.384
90.032,43.495
89.968,43.583
89.905,43.671
89.887,43.782
89.824,43.870
89.761,43.958
89.699,44.047
89.637,44.135
89.575,44.224
89.469,44.290
89.364,44.356
89.303,44.444
89.243,44.533
89.227,44.643
89.212,44.754
89.152,44.842
89.093,44.930
89.117,45.041
89.102,45.151
89.126,45.262
89.111,45.372
89.134,45.483
89.119,45.593
89.143,45.704
89.166,45.814
89.108,45.902
89.131,46.013
89.117,46.123
89.140,46.234
89.125,46.344
89.025,46.410
88.969,46.499
88.954,46.609
88.978,46.720
88.963,46.830
88.987,46.941
88.931,47.029
88.875,47.117
88.820,47.206
88.843,47.316
88.788,47.404
88.811,47.515
88.834,47.625
88.779,47.714
88.725,47.802
88.712,47.913
88.698,48.023
88.645,48.111
88.632,48.222
88.655,48.332
88.678,48.443
88.624,48.531
88.647,48.641
88.635,48.752
88.657,48.862
88.605,48.951
88.592,49.061
88.615,49.172
88.637,49.282
88.625,49.393
88.573,49.481
88.560,49.591
88.465,49.636
88.452,49.746
88.440,49.856
88.389,49.945
88.295,49.989
88.244,50.077
88.267,50.188
88.290,50.298
88.240,50.387
88.190,50.475
88.179,50.585
88.201,50.696
88.224,50.806
88.136,50.873
88.125,50.983
88.148,51.093
88.137,51.204
88.159,51.314
88.111,51.403
88.133,51.513
88.042,51.557
88.032,51.668
87.983,51.756
87.898,51.822
87.850,51.911
87.803,51.999
87.826,52.110
87.816,52.220
87.695,52.264
87.685,52.375
87.675,52.485
87.633,52.596
87.592,52.706
87.582,52.816
87.573,52.927
87.532,53.037
87.450,53.104
87.409,53.214
87.369,53.324
87.360,53.435
87.351,53.545
87.311,53.656
87.271,53.766
87.191,53.833
87.152,53.943
87.073,54.009
87.096,54.120
87.057,54.230
86.978,54.296
86.970,54.407
86.857,54.451
86.850,54.562
86.737,54.606
86.699,54.716
86.723,54.827
86.715,54.937
86.639,55.003
86.528,55.047
86.452,55.114
86.415,55.224
86.306,55.268
86.299,55.379
86.190,55.423
86.155,55.533
86.120,55.644
86.050,55.732
86.016,55.843
86.010,55.953
85.942,56.042
85.966,56.152
85.960,56.262
85.926,56.373
85.921,56.483
85.853,56.572
85.786,56.660
85.719,56.748
85.714,56.859
85.710,56.969
85.643,57.058
85.639,57.168
85.530,57.190
85.498,57.301
85.432,57.389
85.325,57.411
85.260,57.499
85.154,57.522
85.090,57.610
85.059,57.720
84.995,57.809
84.964,57.919
84.869,57.985
84.806,58.074
84.831,58.184
84.769,58.273
84.793,58.383
84.694,58.427
84.633,58.516
84.630,58.626
84.537,58.692
84.476,58.781
84.379,58.825
84.350,58.935
84.322,59.046
84.320,59.156
84.219,59.178
84.113,59.178
84.085,59.289
84.026,59.377
83.968,59.465
83.878,59.532
83.877,59.642
83.788,59.708
83.694,59.753
83.601,59.797
83.513,59.863
83.456,59.951
83.430,60.062
83.338,60.106
83.282,60.194
83.196,60.261
83.222,60.371
83.131,60.415
83.045,60.482
82.955,60.526
82.931,60.636
82.956,60.747
82.872,60.813
82.788,60.879
82.704,60.945
82.620,61.012
82.567,61.100
82.484,61.166
82.402,61.233
82.320,61.299
82.268,61.387
82.216,61.476
82.193,61.586
82.142,61.674
82.090,61.763
82.093,61.873
82.012,61.939
81.932,62.006
81.882,62.094
81.768,62.116
81.718,62.205
81.610,62.249
81.532,62.315
81.454,62.381
81.347,62.425
81.327,62.536
81.250,62.602
81.277,62.713
81.200,62.779
81.090,62.801
81.042,62.889
80.938,62.934
80.919,63.044
80.843,63.110
80.740,63.154
80.722,63.265
80.652,63.353
80.584,63.442
80.487,63.508
80.419,63.596
80.318,63.640
80.300,63.751
80.200,63.795
80.105,63.861
80.088,63.972
79.983,63.994
79.945,64.104
79.907,64.215
79.841,64.303
79.743,64.347
79.678,64.436
79.662,64.546
79.597,64.634
79.582,64.745
79.545,64.855
79.508,64.966
79.401,64.966
79.310,65.032
79.220,65.098
79.158,65.187
79.069,65.253
78.963,65.253
78.869,65.297
78.807,65.385
78.714,65.430
78.700,65.540
78.613,65.606
78.526,65.673
78.434,65.717
78.374,65.805
78.341,65.916
78.281,66.004
78.222,66.092
78.132,66.137
78.015,66.159
77.899,66.181
77.908,66.291
77.850,66.380
77.766,66.446
77.755,66.556
77.672,66.622
77.564,66.667
77.507,66.755
77.451,66.843
77.338,66.865
77.347,66.976
77.291,67.064
77.185,67.108
77.130,67.197
77.024,67.241
77.053,67.351
76.999,67.440
76.989,67.550
76.910,67.617
76.800,67.639
76.790,67.749
76.737,67.837
76.683,67.926
76.630,68.014
76.552,68.080
76.544,68.191
76.491,68.279
76.439,68.368
76.331,68.390
76.219,68.390
76.143,68.456
76.067,68.522
75.961,68.544
75.886,68.611
75.835,68.699
75.785,68.787
75.692,68.854
75.685,68.964
75.635,69.052
75.567,69.141
75.518,69.229
75.469,69.317
75.402,69.406
75.395,69.516
75.293,69.538
75.203,69.605
75.155,69.693
75.065,69.759
74.976,69.825
74.876,69.848
74.781,69.892
74.717,69.980
74.653,70.068
74.560,70.113
74.519,70.223
74.497,70.334
74.393,70.334
74.353,70.444
74.267,70.510
74.176,70.554
74.084,70.599
74.000,70.665
73.909,70.709
73.796,70.731
73.758,70.842
73.697,70.930
73.637,71.018
73.531,71.063
73.472,71.151
73.389,71.217
73.308,71.283
73.226,71.350
73.122,71.394
73.041,71.460
72.961,71.526
72.858,71.571
72.801,71.659
72.699,71.703
72.664,71.814
72.585,71.880
72.472,71.880
72.359,71.880
72.259,71.924
72.153,71.946
72.048,71.968
72.015,72.079
71.910,72.101
71.878,72.211
71.861,72.322
71.785,72.388
71.688,72.432
71.656,72.543
71.559,72.587
71.506,72.675
71.398,72.675
71.382,72.786
71.293,72.852
71.185,72.852
71.133,72.940
71.081,73.028
71.015,73.117
70.964,73.205
70.934,73.316
70.883,73.404
70.790,73.448
70.697,73.492
70.598,73.514
70.512,73.581
70.408,73.581
70.310,73.603
70.261,73.691
70.177,73.757
70.073,73.757
69.962,73.780
69.872,73.824
69.789,73.890
69.706,73.956
69.659,74.045
69.556,74.089
69.447,74.111
69.366,74.177
69.264,74.221
69.204,74.310
69.123,74.376
69.023,74.420
68.916,74.442
68.837,74.509
68.758,74.575
68.659,74.619
68.662,74.729
68.564,74.774
68.453,74.774
68.396,74.862
68.318,74.928
68.241,74.994
68.185,75.083
68.108,75.149
68.032,75.215
67.923,75.215
67.848,75.282
67.746,75.304
67.645,75.326
67.551,75.370
67.497,75.458
67.390,75.458
67.356,75.569
67.269,75.635
67.248,75.746
67.195,75.834
67.129,75.922
67.037,75.966
66.939,75.989
66.835,75.989
66.751,76.055
66.641,76.077
66.551,76.121
66.448,76.121
66.365,76.187
66.283,76.254
66.181,76.298
66.074,76.320
65.973,76.364
65.873,76.364
65.792,76.430
65.693,76.474
65.587,76.497
65.539,76.585
65.459,76.651
65.361,76.695
65.357,76.806
65.310,76.894
65.231,76.960
65.135,77.005
65.057,77.071
64.998,77.159
64.896,77.181
64.838,77.270
64.736,77.292
64.660,77.358
64.584,77.424
64.509,77.491
64.434,77.557
64.341,77.601
64.235,77.601
64.149,77.667
64.111,77.778
64.013,77.800
63.915,77.822
63.824,77.866
63.715,77.888
63.607,77.910
63.499,77.932
63.391,77.954
63.289,77.954
63.189,77.999
63.177,78.109
63.075,78.109
62.994,78.175
62.889,78.197
62.784,78.220
62.806,78.330
62.725,78.396
62.646,78.463
62.548,78.507
62.487,78.595
62.384,78.617
62.288,78.661
62.192,78.706
62.115,78.772
62.013,78.794
61.912,78.816
61.805,78.816
61.757,78.904
61.680,78.971
61.633,79.059
61.557,79.125
61.458,79.147
61.366,79.192
61.298,79.280
61.258,79.390
61.173,79.457
61.134,79.567
61.050,79.633
60.960,79.677
60.860,79.722
60.761,79.766
60.662,79.810
60.563,79.854
60.465,79.898
60.367,79.943
60.266,79.943
60.163,79.965
60.066,80.009
59.987,80.075
59.908,80.141
59.812,80.186
59.717,80.230
59.616,80.252
59.515,80.274
59.438,80.340
59.344,80.384
59.251,80.429
59.146,80.429
59.040,80.429
58.935,80.429
58.830,80.429
58.732,80.451
58.648,80.517
58.558,80.561
58.455,80.561
58.356,80.605
58.251,80.627
58.169,80.694
58.121,80.782
58.020,80.782
57.916,80.804
57.820,80.848
57.717,80.870
57.622,80.915
57.542,80.981
57.447,81.025
57.353,81.069
57.252,81.091
57.145,81.091
57.045,81.113
56.952,81.158
56.853,81.180
56.801,81.268
56.709,81.312
56.605,81.312
56.507,81.334
56.432,81.400
56.342,81.445
56.239,81.445
56.136,81.445
56.032,81.467
55.935,81.511
55.831,81.533
55.750,81.599
55.654,81.643
55.554,81.643
55.452,81.666
55.351,81.688
55.244,81.688
55.165,81.754
55.058,81.754
54.952,81.754
54.859,81.798
54.760,81.820
54.655,81.820
54.558,81.842
54.453,81.842
54.349,81.842
54.246,81.842
54.142,81.864
54.039,81.864
53.936,81.886
53.833,81.909
53.766,81.997
53.699,82.085
53.604,82.129
53.503,82.152
53.453,82.240
53.346,82.240
53.252,82.284
53.153,82.306
53.074,82.372
52.996,82.439
52.898,82.461
52.806,82.505
52.730,82.571
52.639,82.615
52.592,82.704
52.488,82.704
52.392,82.748
52.295,82.792
52.193,82.814
52.097,82.858
51.996,82.880
51.895,82.880
51.795,82.880
51.715,82.947
51.635,83.013
51.542,83.057
51.436,83.057
51.344,83.101
51.253,83.146
51.155,83.168
51.064,83.212
50.974,83.256
50.871,83.256
50.774,83.300
50.678,83.344
50.576,83.366
50.475,83.366
50.380,83.411
50.280,83.433
50.186,83.477
50.080,83.477
49.980,83.499
49.927,83.587
49.822,83.587
49.731,83.632
49.633,83.654
49.542,83.698
49.439,83.698
49.336,83.698
49.240,83.742
49.138,83.764
49.037,83.786
48.936,83.808
48.842,83.852
48.742,83.852
48.642,83.875
48.550,83.919
48.451,83.941
48.359,83.985
48.281,84.051
48.177,84.051
48.086,84.095
47.984,84.118
47.888,84.162
47.812,84.228
47.710,84.228
47.635,84.294
47.541,84.338
47.448,84.383
47.355,84.427
47.249,84.427
47.157,84.471
47.053,84.471
46.962,84.515
46.859,84.515
46.768,84.559
46.667,84.581
46.565,84.581
46.463,84.581
46.416,84.670
46.316,84.692
46.222,84.736
46.122,84.736
46.024,84.758
45.932,84.802
45.828,84.802
45.724,84.802
45.621,84.802
45.543,84.869
45.442,84.891
45.341,84.913
45.247,84.957
45.147,84.979
45.054,85.023
44.962,85.067
44.864,85.089
44.766,85.112
44.662,85.112
44.572,85.156
44.493,85.222
44.392,85.244
44.298,85.288
44.221,85.355
44.144,85.421
44.051,85.465
43.952,85.487
43.860,85.531
43.763,85.553
43.659,85.553
43.556,85.553
43.453,85.553
43.353,85.575
43.251,85.575
43.185,85.664
43.092,85.708
43.000,85.752
42.901,85.774
42.810,85.818
42.708,85.841
42.607,85.863
42.506,85.885
42.405,85.907
42.357,85.995
42.257,86.017
42.209,86.106
42.110,86.128
42.006,86.128
41.902,86.128
41.811,86.172
41.709,86.172
41.606,86.172
41.504,86.172
41.405,86.194
41.306,86.216
41.206,86.216
41.102,86.216
40.998,86.216
40.922,86.282
40.821,86.304
40.731,86.349
40.638,86.393
40.560,86.459
40.467,86.503
40.375,86.547
40.271,86.547
40.168,86.547
40.067,86.569
39.967,86.592
39.868,86.614
39.767,86.614
39.688,86.680
39.588,86.680
39.485,86.680
39.382,86.680
39.281,86.702
39.192,86.746
39.090,86.746
38.989,86.746
38.891,86.768
38.787,86.768
38.686,86.790
38.586,86.812
38.484,86.812
38.385,86.835
38.286,86.857
38.186,86.857
38.082,86.857
37.979,86.857
37.877,86.857
37.775,86.857
37.699,86.923
37.623,86.989
37.525,87.011
37.422,87.011
37.321,87.033
37.221,87.055
37.120,87.055
37.019,87.055
36.926,87.100
36.829,87.122
36.738,87.166
36.635,87.166
36.545,87.210
36.453,87.254
36.354,87.276
36.257,87.298
36.154,87.298
36.054,87.321
35.953,87.321
35.860,87.365
35.759,87.365
35.683,87.431
35.583,87.453
35.484,87.475
35.406,87.541
35.308,87.564
35.231,87.630
35.131,87.652
35.040,87.696
34.938,87.696
34.848,87.740
34.750,87.762
34.650,87.784
34.548,87.784
34.446,87.784
34.347,87.806
34.255,87.851
34.155,87.873
34.052,87.873
33.951,87.873
33.852,87.895
33.752,87.895
33.669,87.961
33.578,88.005
33.496,88.072
33.431,88.160
33.331,88.160
33.228,88.160
33.126,88.160
33.027,88.182
32.929,88.204
32.829,88.226
32.730,88.248
32.628,88.248
32.530,88.270
32.438,88.315
32.339,88.337
32.240,88.359
32.139,88.359
32.038,88.359
31.936,88.359
31.834,88.359
31.736,88.381
31.636,88.403
31.545,88.447
31.443,88.447
31.345,88.469
31.245,88.469
31.146,88.491
31.055,88.535
30.955,88.535
30.863,88.580
30.764,88.602
30.666,88.624
30.590,88.690
30.491,88.712
30.393,88.734
30.292,88.734
30.192,88.734
30.100,88.778
30.010,88.823
29.934,88.889
29.835,88.911
29.758,88.977
29.660,88.999
29.560,88.999
29.461,89.021
29.360,89.021
29.261,89.044
29.162,89.066
29.062,89.066
28.972,89.110
28.870,89.110
28.769,89.110
28.670,89.132
28.579,89.176
28.481,89.198
28.382,89.220
28.280,89.220
28.183,89.242
28.081,89.242
28.011,89.331
27.912,89.353
27.813,89.375
27.737,89.441
27.646,89.485
27.556,89.529
27.456,89.529


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wd_0.3.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
100.000,1.789
100.000,1.900
100.000,2.010
98.958,2.099
99.010,2.209
99.057,2.319
98.131,2.319
98.198,2.408
98.261,2.496
97.414,2.496
97.500,2.584
96.774,2.651
96.032,2.673
96.124,2.739
96.212,2.805
96.296,2.872
96.377,2.938
95.745,2.982
95.833,3.048
95.238,3.093
95.333,3.159
95.425,3.225
94.839,3.247
94.231,3.247
94.340,3.313
93.827,3.358
93.293,3.380
92.771,3.402
92.308,3.446
92.398,3.490
92.529,3.556
92.655,3.623
92.778,3.689
92.896,3.755
93.011,3.822
92.513,3.822
92.632,3.888
92.746,3.954
92.857,4.020
92.965,4.087
93.069,4.153
93.171,4.219
93.269,4.285
93.365,4.352
93.458,4.418
93.548,4.484
93.636,4.550
93.722,4.617
93.363,4.661
93.450,4.727
93.534,4.793
93.133,4.793
93.220,4.860
93.305,4.926
93.388,4.992
93.469,5.059
93.548,5.125
93.625,5.191
93.701,5.257
93.798,5.346
93.893,5.434
93.985,5.522
94.074,5.611
94.161,5.699
94.245,5.787
94.326,5.876
94.406,5.964
94.097,5.986
93.793,6.008
93.878,6.097
93.960,6.185
94.040,6.273
94.118,6.362
94.194,6.450
94.268,6.539
93.968,6.539
94.044,6.627
94.118,6.715
93.884,6.782
93.958,6.870
94.030,6.958
94.100,7.047
94.169,7.135
93.948,7.201
94.017,7.290
93.750,7.290
93.820,7.378
93.575,7.400
93.333,7.422
93.407,7.510
93.478,7.599
93.548,7.687
93.617,7.776
93.684,7.864
93.750,7.952
93.814,8.041
93.878,8.129
93.939,8.217
94.000,8.306
93.797,8.350
93.857,8.438
93.643,8.460
93.415,8.460
93.478,8.549
93.253,8.549
93.317,8.637
93.128,8.681
93.192,8.770
93.256,8.858
93.318,8.946
93.379,9.035
93.166,9.035
93.228,9.123
93.289,9.211
93.348,9.300
93.407,9.388
93.464,9.476
93.521,9.565
93.576,9.653
93.631,9.742
93.684,9.830
93.501,9.852
93.555,9.940
93.608,10.029
93.661,10.117
93.712,10.205
93.763,10.294
93.812,10.382
93.861,10.471
93.910,10.559
93.762,10.625
93.592,10.647
93.642,10.736
93.462,10.736
93.321,10.802
93.371,10.890
93.421,10.979
93.470,11.067
93.519,11.155
93.346,11.155
93.394,11.244
93.443,11.332
93.490,11.420
93.548,11.531
93.606,11.641
93.440,11.641
93.497,11.752
93.554,11.862
93.610,11.973
93.664,12.083
93.718,12.194
93.592,12.260
93.467,12.326
93.522,12.436
93.575,12.547
93.464,12.635
93.333,12.679
93.182,12.679
93.237,12.790
93.291,12.900
93.344,13.011
93.228,13.077
93.093,13.099
93.146,13.210
93.199,13.320
93.252,13.431
93.303,13.541
93.353,13.651
93.233,13.696
93.284,13.806
93.333,13.917
93.382,14.027
93.275,14.093
93.324,14.204
93.188,14.204
93.094,14.292
93.143,14.402
93.191,14.513
93.239,14.623
93.147,14.712
93.194,14.822
93.241,14.933
93.288,15.043
93.160,15.043
93.207,15.154
93.252,15.264
93.298,15.374
93.342,15.485
93.386,15.595
93.430,15.706
93.307,15.706
93.351,15.816
93.256,15.882
93.299,15.993
93.342,16.103
93.384,16.214
93.426,16.324
93.467,16.435
93.375,16.501
93.267,16.523
93.309,16.634
93.210,16.678
93.112,16.722
93.154,16.832
93.196,16.943
93.237,17.053
93.133,17.075
93.020,17.075
93.062,17.186
93.103,17.296
93.144,17.407
93.184,17.517
93.224,17.628
93.264,17.738
93.303,17.848
93.195,17.848
93.234,17.959
93.273,18.069
93.166,18.069
93.205,18.180
93.243,18.290
93.281,18.401
93.318,18.511
93.355,18.622
93.275,18.688
93.194,18.754
93.115,18.820
93.036,18.887
93.074,18.997
93.111,19.108
93.148,19.218
92.964,19.262
93.001,19.373
92.932,19.461
92.970,19.571
93.006,19.682
92.939,19.770
92.975,19.881
92.798,19.925
92.733,20.013
92.668,20.102
92.503,20.168
92.540,20.278
92.578,20.389
92.415,20.455
92.453,20.565
92.490,20.676
92.429,20.764
92.466,20.875
92.405,20.963
92.442,21.074
92.478,21.184
92.514,21.294
92.455,21.383
92.395,21.471
92.337,21.560
92.373,21.670
92.315,21.758
92.351,21.869
92.386,21.979
92.421,22.090
92.251,22.090
92.195,22.178
92.230,22.288
92.266,22.399
92.301,22.509
92.245,22.598
92.280,22.708
92.315,22.819
92.349,22.929
92.383,23.040
92.226,23.062
92.172,23.150
92.207,23.260
92.153,23.349
92.101,23.437
92.048,23.526
91.997,23.614
92.031,23.724
91.980,23.813
91.844,23.879
91.794,23.967
91.828,24.078
91.862,24.188
91.729,24.254
91.764,24.365
91.715,24.453
91.749,24.564
91.701,24.652
91.735,24.763
91.769,24.873
91.721,24.961
91.673,25.050
91.707,25.160
91.740,25.271
91.693,25.359
91.726,25.469
91.594,25.514
91.627,25.624
91.509,25.712
91.543,25.823
91.504,25.933
91.537,26.044
91.499,26.154
91.462,26.265
91.494,26.375
91.457,26.486
91.344,26.574
91.308,26.684
91.272,26.795
91.236,26.905
91.269,27.016
91.233,27.126
91.266,27.237
91.298,27.347
91.263,27.457
91.295,27.568
91.174,27.612
91.206,27.723
91.080,27.745
91.047,27.855
91.014,27.966
91.046,28.076
91.078,28.186
91.110,28.297
91.141,28.407
91.172,28.518
91.203,28.628
91.075,28.628
91.106,28.739
91.137,28.849
91.105,28.960
91.073,29.070
91.103,29.180
91.071,29.291
91.102,29.401
91.070,29.512
90.959,29.556
90.928,29.666
90.829,29.755
90.860,29.865
90.891,29.976
90.921,30.086
90.891,30.197
90.795,30.285
90.687,30.329
90.658,30.440
90.564,30.528
90.535,30.638
90.566,30.749
90.455,30.771
90.356,30.837
90.245,30.859
90.135,30.881
90.109,30.992
90.141,31.102
90.172,31.213
90.146,31.323
90.177,31.434
90.208,31.544
90.183,31.655
90.213,31.765
90.188,31.875
90.218,31.986
90.192,32.096
90.223,32.207
90.253,32.317
90.166,32.406
90.196,32.516
90.226,32.626
90.256,32.737
90.158,32.781
90.188,32.892
90.163,33.002
90.072,33.068
90.048,33.179
90.024,33.289
90.054,33.400
89.952,33.422
89.982,33.532
89.888,33.576
89.794,33.620
89.712,33.709
89.690,33.819
89.667,33.930
89.645,34.040
89.623,34.151
89.532,34.195
89.510,34.305
89.489,34.416
89.404,34.482
89.314,34.526
89.294,34.637
89.324,34.747
89.304,34.858
89.284,34.968
89.264,35.078
89.244,35.189
89.224,35.299
89.254,35.410
89.284,35.520
89.264,35.631
89.294,35.741
89.323,35.852
89.303,35.962
89.284,36.072
89.264,36.183
89.185,36.249
89.106,36.315
89.087,36.426
89.116,36.536
89.044,36.625
88.972,36.713
89.002,36.824
88.924,36.890
88.954,37.000
88.877,37.066
88.801,37.133
88.731,37.221
88.761,37.332
88.790,37.442
88.773,37.552
88.802,37.663
88.831,37.773
88.814,37.884
88.797,37.994
88.826,38.105
88.855,38.215
88.786,38.304
88.770,38.414
88.798,38.524
88.827,38.635
88.759,38.723
88.743,38.834
88.727,38.944
88.610,39.010
88.594,39.121
88.623,39.231
88.607,39.342
88.542,39.430
88.477,39.518
88.412,39.607
88.348,39.695
88.377,39.806
88.405,39.916
88.341,40.004
88.370,40.115
88.398,40.225
88.383,40.336
88.320,40.424
88.258,40.512
88.244,40.623
88.182,40.711
88.120,40.800
88.148,40.910
88.135,41.021
88.121,41.131
88.149,41.241
88.177,41.352
88.205,41.462
88.233,41.573
88.260,41.683
88.200,41.772
88.140,41.860
88.080,41.948
88.067,42.059
88.094,42.169
88.122,42.280
88.149,42.390
88.136,42.501
88.122,42.611
88.064,42.699
88.051,42.810
87.993,42.898
87.935,42.987
87.877,43.075
87.820,43.163
87.808,43.274
87.701,43.318
87.600,43.384
87.500,43.450
87.489,43.561
87.434,43.649
87.423,43.760
87.412,43.870
87.357,43.958
87.303,44.047
87.293,44.157
87.239,44.246
87.185,44.334
87.213,44.444
87.240,44.555
87.230,44.665
87.220,44.776
87.248,44.886
87.195,44.975
87.185,45.085
87.212,45.195
87.202,45.306
87.150,45.394
87.045,45.416
87.035,45.527
87.063,45.637
87.090,45.748
87.081,45.858
87.108,45.969
87.098,46.079
87.047,46.167
86.996,46.256
86.987,46.366
86.937,46.455
86.964,46.565
86.955,46.676
86.858,46.720
86.885,46.830
86.877,46.941
86.868,47.051
86.819,47.139
86.810,47.250
86.837,47.360
86.863,47.471
86.815,47.559
86.841,47.670
86.833,47.780
86.824,47.890
86.776,47.979
86.802,48.089
86.828,48.200
86.855,48.310
86.807,48.398
86.759,48.487
86.711,48.575
86.625,48.641
86.617,48.752
86.609,48.862
86.518,48.907
86.438,48.995
86.353,49.061
86.380,49.172
86.406,49.282
86.321,49.348
86.281,49.459
86.308,49.569
86.301,49.680
86.223,49.768
86.183,49.879
86.210,49.989
86.203,50.099
86.196,50.210
86.190,50.320
86.113,50.409
86.139,50.519
86.058,50.585
85.982,50.674
85.907,50.762
85.869,50.873
85.863,50.983
85.788,51.071
85.667,51.093
85.693,51.204
85.688,51.314
85.572,51.359
85.536,51.469
85.500,51.579
85.422,51.646
85.417,51.756
85.340,51.822
85.305,51.933
85.270,52.043
85.199,52.132
85.195,52.242
85.124,52.330
85.120,52.441
85.009,52.485
84.934,52.551
84.865,52.640
84.892,52.750
84.858,52.861
84.754,52.927
84.751,53.037
84.637,53.059
84.569,53.148
84.462,53.192
84.430,53.302
84.457,53.413
84.425,53.523
84.324,53.590
84.223,53.656
84.192,53.766
84.092,53.833
84.062,53.943
83.946,53.943
83.916,54.053
83.852,54.142
83.754,54.208
83.691,54.296
83.690,54.407
83.627,54.495
83.627,54.606
83.598,54.716
83.535,54.805
83.535,54.915
83.473,55.003
83.378,55.070
83.317,55.158
83.256,55.246
83.228,55.357
83.168,55.445
83.168,55.556
83.064,55.578
83.004,55.666
82.944,55.754
82.847,55.799
82.755,55.865
82.653,55.887
82.654,55.997
82.596,56.086
82.494,56.108
82.437,56.196
82.347,56.262
82.290,56.351
82.319,56.461
82.262,56.550
82.206,56.638
82.112,56.682
82.088,56.793
82.117,56.903
82.024,56.947
81.968,57.036
81.876,57.080
81.853,57.190
81.830,57.301
81.832,57.411
81.710,57.433
81.607,57.433
81.610,57.544
81.557,57.632
81.503,57.720
81.419,57.787
81.423,57.897
81.339,57.963
81.238,57.963
81.155,58.030
81.042,58.074
80.960,58.140
80.939,58.250
80.815,58.250
80.734,58.317
80.653,58.383
80.658,58.493
80.547,58.538
80.431,58.560
80.321,58.604
80.302,58.714
80.332,58.825
80.253,58.891
80.174,58.957
80.096,59.024
80.018,59.090
79.970,59.178
79.893,59.245
79.780,59.267
79.703,59.333
79.627,59.399
79.586,59.510
79.546,59.620
79.477,59.708
79.437,59.819
79.362,59.885
79.293,59.973
79.225,60.062
79.116,60.084
79.013,60.128
78.911,60.172
78.815,60.239
78.720,60.305
78.619,60.349
78.627,60.459
78.561,60.548
78.547,60.658
78.447,60.702
78.335,60.702
78.242,60.769
78.178,60.857
78.114,60.945
78.010,60.968
77.913,61.012
77.850,61.100
77.837,61.211
77.747,61.277
77.644,61.299
77.632,61.409
77.524,61.409
77.462,61.498
77.367,61.542
77.307,61.630
77.246,61.719
77.140,61.719
77.107,61.829
77.075,61.939
76.982,61.984
76.883,62.006
76.824,62.094
76.738,62.160
76.680,62.249
76.691,62.359
76.633,62.448
76.549,62.514
76.458,62.558
76.368,62.602
76.278,62.646
76.167,62.691
76.051,62.713
75.936,62.735
75.827,62.779
75.745,62.845
75.664,62.911
75.610,63.000
75.556,63.088
75.436,63.088
75.323,63.110
75.270,63.199
75.217,63.287
75.164,63.375
75.111,63.464
75.000,63.486
74.889,63.508
74.779,63.530
74.792,63.640
74.741,63.729
74.664,63.795
74.658,63.905
74.582,63.972
74.480,64.016
74.404,64.082
74.303,64.126
74.195,64.148
74.209,64.259
74.160,64.347
74.060,64.391
73.967,64.458
73.868,64.502
73.901,64.612
73.834,64.701
73.742,64.767
73.651,64.833
73.604,64.922
73.600,65.032
73.535,65.120
73.469,65.209
73.380,65.275
73.394,65.385
73.330,65.474
73.266,65.562
73.164,65.584
73.063,65.606
72.962,65.628
72.899,65.717
72.792,65.717
72.705,65.783
72.685,65.894
72.592,65.938
72.573,66.048
72.571,66.159
72.479,66.203
72.442,66.313
72.344,66.335
72.308,66.446
72.248,66.534
72.188,66.622
72.074,66.645
71.990,66.711
71.908,66.777
71.849,66.865
71.747,66.865
71.641,66.910
71.584,66.998
71.472,67.020
71.455,67.131
71.355,67.131
71.321,67.241
71.242,67.307
71.162,67.374
71.059,67.418
70.957,67.462
70.879,67.528
70.801,67.594
70.700,67.639
70.592,67.661
70.561,67.771
70.507,67.860
70.454,67.948
70.354,67.992
70.278,68.058
70.203,68.125
70.127,68.191
70.052,68.257
69.955,68.301
69.858,68.345
69.768,68.412
69.672,68.456
69.643,68.566
69.541,68.588
69.446,68.633
69.358,68.699
69.250,68.699
69.142,68.699
69.041,68.721
68.941,68.743
68.841,68.765
68.815,68.876
68.716,68.898
68.690,69.008
68.642,69.097
68.557,69.163
68.495,69.251
68.433,69.340
68.349,69.406
68.259,69.450
68.198,69.538
68.115,69.605
68.012,69.605
67.973,69.715
67.892,69.781
67.853,69.892
67.772,69.958
67.692,70.024
67.611,70.091
67.510,70.135
67.409,70.179
67.309,70.223
67.195,70.223
67.089,70.245
67.032,70.334
66.926,70.356
66.814,70.356
66.702,70.356
66.646,70.444
66.590,70.532
66.486,70.554
66.431,70.643
66.335,70.687
66.232,70.709
66.199,70.820
66.089,70.820
66.002,70.886
65.914,70.952
65.813,70.974
65.713,70.996
65.647,71.085
65.554,71.129
65.489,71.217
65.396,71.261
65.297,71.283
65.233,71.372
65.149,71.438
65.065,71.504
65.015,71.593
64.932,71.659
64.849,71.725
64.746,71.725
64.644,71.769
64.542,71.814
64.434,71.836
64.354,71.902
64.253,71.946
64.173,72.012
64.113,72.101
64.066,72.189
64.051,72.300
63.991,72.388
63.886,72.410
63.781,72.432
63.670,72.432
63.592,72.498
63.489,72.520
63.378,72.520
63.276,72.543
63.173,72.565
63.078,72.609
62.976,72.631
62.868,72.631
62.774,72.675
62.667,72.675
62.574,72.719
62.481,72.763
62.396,72.830
62.304,72.874
62.250,72.962
62.152,72.984
62.099,73.073
62.015,73.139
61.925,73.183
61.817,73.205
61.765,73.294
61.657,73.316
61.605,73.404
61.499,73.426
61.418,73.492
61.337,73.559
61.239,73.603
61.189,73.691
61.088,73.691
60.987,73.691
60.890,73.735
60.870,73.846
60.767,73.868
60.671,73.912
60.575,73.956
60.473,73.978
60.371,74.000
60.263,74.000
60.162,74.023
60.068,74.067
59.993,74.133
59.893,74.155
59.801,74.199
59.709,74.243
59.603,74.243
59.617,74.354
59.512,74.354
59.457,74.442
59.401,74.531
59.297,74.531
59.242,74.619
59.143,74.663
59.061,74.729
58.962,74.774
58.859,74.774
58.757,74.774
58.655,74.774
58.603,74.862
58.523,74.928
58.444,74.994
58.365,75.061
58.262,75.083
58.167,75.127
58.089,75.193
58.011,75.260
57.917,75.304
57.933,75.414
57.839,75.458
57.739,75.480
57.663,75.547
57.571,75.591
57.495,75.657
57.397,75.679
57.305,75.723
57.214,75.768
57.110,75.768
57.003,75.790
56.904,75.834
56.847,75.922
56.749,75.966
56.644,75.989
56.547,76.033
56.445,76.033
56.348,76.077
56.294,76.165
56.193,76.165
56.098,76.209
55.997,76.209
55.889,76.209
55.780,76.209
55.672,76.209
55.595,76.276
55.495,76.298
55.388,76.298
55.296,76.342
55.197,76.364
55.099,76.386
55.008,76.430
54.910,76.452
54.804,76.474
54.722,76.541
54.619,76.541
54.521,76.585
54.424,76.629
54.328,76.673
54.225,76.695
54.122,76.717
54.021,76.717
53.920,76.717
53.819,76.740
53.740,76.806
53.647,76.850
53.540,76.850
53.440,76.872
53.333,76.872
53.257,76.938
53.158,76.960
53.053,76.960
52.955,76.983
52.865,77.027
52.761,77.049
52.656,77.071
52.559,77.115
52.457,77.115
52.355,77.115
52.252,77.137
52.151,77.137
52.056,77.181
51.955,77.181
51.855,77.203
51.754,77.226
51.654,77.248
51.555,77.270
51.449,77.270
51.343,77.270
51.238,77.270
51.140,77.292
51.036,77.292
50.931,77.314
50.828,77.336
50.760,77.424
50.665,77.469
50.584,77.535
50.482,77.535
50.431,77.623
50.329,77.623
50.229,77.645
50.150,77.712
50.071,77.778
49.993,77.844
49.915,77.910
49.809,77.910
49.718,77.954
49.663,78.043
49.558,78.065
49.468,78.109
49.372,78.153
49.269,78.153
49.187,78.220
49.085,78.242
48.984,78.242
48.882,78.242
48.802,78.308
48.709,78.352
48.616,78.396
48.517,78.418
48.411,78.418
48.313,78.440
48.215,78.463
48.125,78.507
48.021,78.529
47.918,78.551
47.842,78.617
47.740,78.617
47.638,78.617
47.543,78.661
47.443,78.683
47.343,78.706
47.243,78.728
47.137,78.728
47.045,78.772
46.940,78.772
46.849,78.816
46.745,78.838
46.641,78.838
46.538,78.838
46.435,78.838
46.334,78.860
46.232,78.860
46.131,78.882
46.038,78.926
45.938,78.949
45.838,78.949
45.759,79.015
45.668,79.059
45.577,79.103
45.474,79.125
45.372,79.147
45.277,79.192
45.175,79.214
45.099,79.280
45.006,79.324
44.906,79.346
44.825,79.412
44.726,79.435
44.665,79.523
44.560,79.523
44.455,79.523
44.353,79.545
44.251,79.567
44.149,79.589
44.055,79.633
43.961,79.677
43.859,79.677
43.760,79.700
43.680,79.766
43.588,79.810
43.490,79.832
43.385,79.832
43.307,79.898
43.204,79.898
43.101,79.898
42.998,79.898
42.922,79.965
42.822,79.987
42.722,80.009
42.630,80.053
42.532,80.075
42.453,80.141
42.350,80.163
42.249,80.186
42.147,80.208
42.047,80.230
41.953,80.274
41.860,80.318
41.761,80.340
41.670,80.384
41.565,80.384
41.516,80.473
41.414,80.495
41.335,80.561
41.232,80.561
41.130,80.561
41.028,80.561
40.927,80.561
40.828,80.583
40.728,80.583
40.652,80.649
40.551,80.672
40.461,80.716
40.360,80.738
40.258,80.738
40.158,80.760
40.059,80.782
39.961,80.804
39.885,80.870
39.794,80.915
39.742,81.003
39.641,81.025
39.539,81.025
39.437,81.025
39.344,81.069
39.243,81.069
39.145,81.091
39.041,81.091
38.937,81.091
38.834,81.091
38.732,81.091
38.630,81.091
38.537,81.135
38.439,81.158
38.362,81.224
38.258,81.224
38.182,81.290
38.092,81.334
38.013,81.400
37.912,81.400
37.810,81.400
37.712,81.423
37.611,81.445
37.510,81.467
37.410,81.489
37.317,81.533
37.215,81.533
37.114,81.533
37.016,81.555
36.925,81.599
36.825,81.621
36.722,81.621
36.620,81.621
36.528,81.666
36.427,81.666
36.336,81.710
36.233,81.710
36.130,81.710
36.031,81.732
35.929,81.732
35.828,81.732
35.728,81.732
35.625,81.732
35.522,81.732
35.472,81.820
35.371,81.820
35.269,81.820
35.169,81.820
35.069,81.842
34.969,81.864
34.867,81.864
34.768,81.886
34.670,81.909
34.570,81.909
34.467,81.909
34.368,81.931
34.269,81.953
34.177,81.997
34.077,82.019
33.974,82.019
33.875,82.041
33.773,82.041
33.675,82.063
33.574,82.063
33.483,82.107
33.384,82.129
33.283,82.129
33.191,82.174
33.114,82.240
33.014,82.262
32.915,82.284
32.814,82.284
32.716,82.306
32.616,82.328
32.516,82.350
32.415,82.350
32.313,82.350
32.213,82.372
32.114,82.395
32.015,82.417
31.913,82.417
31.813,82.417
31.713,82.439
31.623,82.483
31.533,82.527
31.441,82.571
31.366,82.638
31.267,82.660
31.165,82.660
31.064,82.660
30.964,82.660
30.865,82.682
30.775,82.726
30.677,82.748
30.577,82.748
30.478,82.770
30.388,82.814
30.288,82.814
30.185,82.814
30.087,82.836
29.986,82.836
29.885,82.836
29.783,82.836
29.685,82.858
29.593,82.903
29.493,82.903
29.395,82.925
29.294,82.925
29.195,82.947
29.104,82.991
29.003,82.991
28.903,83.013
28.812,83.057
28.714,83.079
28.614,83.079
28.523,83.123
28.421,83.123
28.321,83.123
28.246,83.190
28.148,83.212
28.091,83.300
28.000,83.344
27.925,83.411
27.827,83.433
27.727,83.433
27.629,83.455
27.528,83.455
27.430,83.477
27.332,83.499
27.231,83.499
27.130,83.499
27.029,83.499
26.930,83.521
26.832,83.543
26.742,83.587
26.651,83.632
26.550,83.632
26.450,83.632
26.352,83.654
26.261,83.698
26.186,83.764
26.088,83.786
26.012,83.852
25.915,83.875
25.816,83.897
25.714,83.897


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wd_0.3_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
100.000,2.054
98.958,2.099
97.414,2.496
96.032,2.673
94.839,3.247
93.827,3.358
92.771,3.402
93.269,4.285
93.651,5.213
94.366,5.920
93.921,6.826
93.634,7.798
93.128,8.681
93.548,9.609
93.910,10.559
93.525,11.487
93.554,12.503
93.272,13.475
93.182,14.491
93.342,15.485
93.484,16.479
93.152,17.429
93.289,18.423
93.008,19.395
92.548,20.300
92.426,21.294
92.230,22.288
92.140,23.305
91.806,24.254
91.740,25.271
91.455,26.243
91.266,27.237
91.091,28.231
91.059,29.247
90.903,30.241
90.142,30.903
90.200,31.920
90.200,32.936
89.683,33.797
89.324,34.747
89.300,35.763
88.972,36.713
88.814,37.707
88.759,38.723
88.331,39.629
88.249,40.645
88.255,41.661
88.093,42.655
87.506,43.472
87.213,44.444
87.050,45.438
86.931,46.433
86.858,47.449
86.788,48.465
86.327,49.370
86.200,50.364
85.704,51.248
85.229,52.132
84.746,53.015
84.116,53.810
83.587,54.672
83.113,55.556
82.368,56.240
81.887,57.124
81.339,57.963
80.529,58.560
79.804,59.267
79.179,60.062
78.402,60.702
77.641,61.365
76.889,62.028
76.127,62.691
75.250,63.199
74.601,63.972
73.852,64.634
73.337,65.496
72.564,66.137
71.866,66.865
71.033,67.440
70.253,68.080
69.421,68.655
68.557,69.163
67.846,69.870
66.968,70.356
66.076,70.820
65.226,71.350
64.372,71.880
63.580,72.498
62.597,72.719
61.776,73.294
60.893,73.780
59.957,74.155
59.108,74.685
58.199,75.105
57.377,75.679
56.435,76.033
55.468,76.298
54.511,76.607
53.540,76.850
52.575,77.115
51.578,77.248
50.606,77.491
49.718,77.954
48.789,78.330
47.830,78.617
46.849,78.816
45.856,78.949
44.927,79.324
43.988,79.677
43.008,79.898
42.061,80.230
41.116,80.561
40.138,80.782
39.180,81.069
38.193,81.246
37.234,81.533
36.247,81.710
35.253,81.820
34.263,81.975
33.274,82.129
32.297,82.350
31.345,82.660
30.356,82.814
29.360,82.925
28.379,83.123
27.442,83.477
26.453,83.632


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wd_0.3_meta.csv <==
auc,f1,eer
68.431,69.317,68.809


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
100.000,2.054
98.958,2.099
97.414,2.496
96.032,2.673
94.839,3.247
93.827,3.358
92.771,3.402
93.269,4.285
93.651,5.213
94.366,5.920
94.562,6.914
94.474,7.930
94.406,8.946
94.726,9.918
94.444,10.890
94.561,11.906
94.507,12.922
94.737,13.917
95.056,14.866
94.980,15.882
94.913,16.899
94.965,17.915
95.011,18.931
94.742,19.903
94.400,20.853
94.280,21.847
94.177,22.863
94.323,23.857
93.975,24.807
93.815,25.801
93.519,26.773
93.244,27.745
93.062,28.739
92.961,29.755
92.672,30.727
92.209,31.632
92.202,32.649
92.196,33.665
91.735,34.570
91.359,35.498
91.326,36.514
91.041,37.486
90.824,38.480
90.808,39.496
90.415,40.424
90.274,41.418
90.141,42.412
90.014,43.406
89.504,44.268
89.112,45.195
89.135,46.212
88.810,47.161
88.618,48.156
88.615,49.172
88.254,50.121
88.119,51.116
87.821,52.087
87.500,53.037
87.126,53.965
86.736,54.893
86.129,55.688
85.843,56.660
85.256,57.477
84.793,58.383
84.166,59.178
83.472,59.907
82.961,60.769
82.210,61.454
81.587,62.249
80.908,63.000
80.261,63.773
79.646,64.568
78.926,65.275
78.246,66.026
77.521,66.733
76.931,67.550
76.369,68.390
75.617,69.052
74.976,69.825
74.256,70.532
73.478,71.173
72.668,71.769
71.830,72.322
71.091,73.006
70.302,73.625
69.419,74.111
68.641,74.751
67.780,75.282
67.050,75.966
66.112,76.320
65.285,76.894
64.473,77.491
63.568,77.932
62.688,78.418
61.793,78.882
61.105,79.611
60.163,79.965
59.264,80.406
58.288,80.627
57.389,81.069
56.427,81.356
55.469,81.666
54.477,81.842
53.526,82.152
52.639,82.615
51.693,82.947
50.754,83.300
49.789,83.587
48.823,83.852
47.883,84.206
46.928,84.515
45.965,84.802
44.992,85.045
44.081,85.465
43.106,85.708
42.186,86.106
41.188,86.216
40.242,86.547
39.256,86.724
38.264,86.857
37.281,87.055
36.310,87.298
35.340,87.541
34.374,87.806
33.428,88.138
32.443,88.315
31.451,88.447
30.484,88.712
29.525,88.999
28.540,89.176
27.603,89.529


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wd_meta.csv <==
auc,f1,eer
74.164,72.355,72.012


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
95.455,1.063
95.652,1.113
91.667,1.113
92.000,1.164
92.308,1.215
92.593,1.265
92.857,1.316
93.103,1.366
93.333,1.417
93.548,1.468
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
94.737,2.733
93.103,2.733
93.220,2.783
93.333,2.834
93.443,2.885
93.548,2.935
93.651,2.986
92.188,2.986
92.308,3.036
92.424,3.087
92.537,3.138
92.647,3.188
92.754,3.239
92.857,3.289
92.958,3.340
93.056,3.391
93.151,3.441
93.243,3.492
93.333,3.543
92.105,3.543
92.208,3.593
92.308,3.644
92.405,3.694
92.500,3.745
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
91.954,4.049
92.045,4.099
92.135,4.150
92.222,4.200
91.304,4.251
91.398,4.302
91.489,4.352
91.579,4.403
90.625,4.403
90.722,4.453
90.816,4.504
89.899,4.504
89.000,4.504
89.109,4.555
89.216,4.605
89.320,4.656
89.423,4.706
89.524,4.757
89.623,4.808
89.720,4.858
89.815,4.909
89.908,4.960
90.000,5.010
90.090,5.061
90.179,5.111
90.265,5.162
89.565,5.213
89.655,5.263
89.744,5.314
89.831,5.364
90.000,5.466
89.344,5.516
89.431,5.567
89.600,5.668
89.764,5.769
89.922,5.870
90.076,5.972
90.226,6.073
90.370,6.174
90.511,6.275
90.647,6.377
90.780,6.478
90.909,6.579
91.034,6.680
91.156,6.781
91.275,6.883
91.391,6.984
91.503,7.085
91.613,7.186
91.720,7.287
91.824,7.389
91.925,7.490
92.025,7.591
91.515,7.642
91.018,7.692
91.124,7.794
90.588,7.794
90.698,7.895
90.805,7.996
90.909,8.097
91.011,8.198
91.111,8.300
90.608,8.300
90.710,8.401
90.811,8.502
90.909,8.603
91.005,8.704
91.099,8.806
91.192,8.907
91.282,9.008
90.816,9.008
90.404,9.059
90.000,9.109
90.099,9.211
90.196,9.312
90.291,9.413
90.385,9.514
90.476,9.615
90.566,9.717
90.654,9.818
90.741,9.919
90.826,10.020
90.909,10.121
90.991,10.223
91.071,10.324
91.150,10.425
91.228,10.526
90.870,10.577
90.948,10.678
90.598,10.729
90.678,10.830
90.756,10.931
90.833,11.032
90.909,11.134
90.535,11.134
90.612,11.235
90.688,11.336
90.361,11.387
90.438,11.488
90.514,11.589
90.588,11.690
90.661,11.791
90.347,11.842
90.421,11.943
90.494,12.045
90.152,12.045
89.811,12.045
89.888,12.146
89.963,12.247
90.037,12.348
90.110,12.449
90.182,12.551
90.253,12.652
90.323,12.753
90.391,12.854
90.459,12.955
90.526,13.057
90.592,13.158
90.657,13.259
90.722,13.360
90.785,13.462
90.847,13.563
90.909,13.664
90.635,13.715
90.698,13.816
90.759,13.917
90.820,14.018
90.879,14.119
90.939,14.221
90.997,14.322
90.735,14.372
90.794,14.474
90.852,14.575
90.596,14.626
90.654,14.727
90.712,14.828
90.432,14.828
90.491,14.929
90.244,14.980
89.970,14.980
90.030,15.081
90.090,15.182
90.149,15.283
90.208,15.385
90.265,15.486
90.323,15.587
90.379,15.688
90.435,15.789
90.490,15.891
90.544,15.992
90.598,16.093
90.652,16.194
90.704,16.296
90.756,16.397
90.808,16.498
90.859,16.599
90.909,16.700
90.959,16.802
91.008,16.903
90.761,16.903
90.811,17.004
90.591,17.055
90.374,17.105
90.426,17.206
90.212,17.257
90.263,17.358
90.026,17.358
90.078,17.460
89.870,17.510
89.637,17.510
89.691,17.611
89.744,17.713
89.796,17.814
89.594,17.864
89.367,17.864
89.141,17.864
89.196,17.966
89.250,18.067
89.303,18.168
89.356,18.269
89.409,18.370
89.461,18.472
89.512,18.573
89.294,18.573
89.346,18.674
89.157,18.725
89.209,18.826
89.260,18.927
89.048,18.927
89.100,19.028
88.915,19.079
88.967,19.180
89.019,19.281
89.070,19.383
88.889,19.433
88.940,19.534
88.761,19.585
88.813,19.686
88.864,19.787
88.914,19.889
88.964,19.990
88.764,19.990
88.565,19.990
88.393,20.040
88.444,20.142
88.496,20.243
88.546,20.344
88.377,20.395
88.428,20.496
88.478,20.597
88.286,20.597
88.337,20.698
88.387,20.800
88.437,20.901
88.273,20.951
88.323,21.053
88.372,21.154
88.421,21.255
88.470,21.356
88.518,21.457
88.333,21.457
88.382,21.559
88.199,21.559
88.247,21.660
88.090,21.711
87.910,21.711
87.959,21.812
87.805,21.862
87.854,21.964
87.677,21.964
87.726,22.065
87.776,22.166
87.824,22.267
87.873,22.368
87.698,22.368
87.525,22.368
87.574,22.470
87.402,22.470
87.230,22.470
87.084,22.520
87.135,22.621
87.184,22.723
87.234,22.824
87.283,22.925
87.332,23.026
87.189,23.077
87.238,23.178
87.287,23.279
87.335,23.381
87.382,23.482
87.430,23.583
87.266,23.583
87.313,23.684
87.361,23.785
87.407,23.887
87.246,23.887
87.293,23.988
87.132,23.988
87.179,24.089
87.226,24.190
87.273,24.291
87.319,24.393
87.184,24.443
87.050,24.494
87.097,24.595
87.143,24.696
87.189,24.798
87.234,24.899
87.279,25.000
87.324,25.101
87.368,25.202
87.238,25.253
87.282,25.354
87.326,25.455
87.370,25.557
87.414,25.658
87.457,25.759
87.500,25.860
87.543,25.962
87.585,26.063
87.458,26.113
87.500,26.215
87.542,26.316
87.584,26.417
87.625,26.518
87.667,26.619
87.521,26.619
87.375,26.619
87.417,26.721
87.459,26.822
87.500,26.923
87.541,27.024
87.582,27.126
87.622,27.227
87.662,27.328
87.702,27.429
87.742,27.530
87.781,27.632
87.821,27.733
87.859,27.834
87.898,27.935
87.937,28.036
87.975,28.138
87.836,28.138
87.697,28.138
87.736,28.239
87.618,28.289
87.656,28.391
87.695,28.492
87.733,28.593
87.771,28.694
87.809,28.796
87.846,28.897
87.730,28.947
87.768,29.049
87.805,29.150
87.842,29.251
87.879,29.352
87.915,29.453
87.952,29.555
87.988,29.656
87.874,29.706
87.910,29.808
87.946,29.909
87.982,30.010
88.018,30.111
88.053,30.213
87.941,30.263
87.977,30.364
88.012,30.466
87.883,30.466
87.773,30.516
87.808,30.617
87.681,30.617
87.717,30.719
87.752,30.820
87.644,30.870
87.679,30.972
87.714,31.073
87.607,31.123
87.642,31.225
87.677,31.326
87.712,31.427
87.746,31.528
87.781,31.630
87.815,31.731
87.709,31.781
87.744,31.883
87.778,31.984
87.812,32.085
87.845,32.186
87.741,32.237
87.620,32.237
87.654,32.338
87.551,32.389
87.449,32.439
87.347,32.490
87.381,32.591
87.415,32.692
87.449,32.794
87.332,32.794
87.231,32.844
87.265,32.945
87.299,33.047
87.333,33.148
87.367,33.249
87.401,33.350
87.434,33.451
87.467,33.553
87.368,33.603
87.402,33.704
87.287,33.704
87.320,33.806
87.353,33.907
87.240,33.907
87.273,34.008
87.176,34.059
87.209,34.160
87.242,34.261
87.130,34.261
87.163,34.362
87.196,34.464
87.229,34.565
87.134,34.615
87.023,34.615
87.056,34.717
87.089,34.818
86.995,34.868
86.885,34.868
86.918,34.970
86.951,35.071
86.984,35.172
86.891,35.223
86.799,35.273
86.708,35.324
86.600,35.324
86.493,35.324
86.386,35.324
86.420,35.425
86.453,35.526
86.486,35.628
86.520,35.729
86.414,35.729
86.447,35.830
86.480,35.931
86.513,36.032
86.408,36.032
86.303,36.032
86.336,36.134
86.248,36.184
86.282,36.285
86.178,36.285
86.211,36.387
86.108,36.387
86.141,36.488
86.174,36.589
86.071,36.589
85.969,36.589
86.002,36.690
86.035,36.791
86.068,36.893
86.101,36.994
86.134,37.095
86.166,37.196
86.098,37.298
86.131,37.399
86.163,37.500
85.979,37.551
86.012,37.652
85.945,37.753
85.977,37.854
85.911,37.955
85.943,38.057
85.975,38.158
86.007,38.259
85.941,38.360
85.973,38.462
86.005,38.563
86.036,38.664
85.971,38.765
86.002,38.866
86.034,38.968
85.969,39.069
85.905,39.170
85.936,39.271
85.967,39.372
85.998,39.474
86.029,39.575
85.855,39.626
85.792,39.727
85.730,39.828
85.761,39.929
85.792,40.030
85.730,40.132
85.761,40.233
85.791,40.334
85.822,40.435
85.852,40.536
85.791,40.638
85.729,40.739
85.669,40.840
85.699,40.941
85.729,41.043
85.669,41.144
85.699,41.245
85.639,41.346
85.669,41.447
85.699,41.549
85.640,41.650
85.670,41.751
85.699,41.852
85.729,41.953
85.670,42.055
85.494,42.055
85.318,42.055
85.159,42.105
85.000,42.156
85.031,42.257
84.858,42.257
84.686,42.257
84.717,42.358
84.561,42.409
84.406,42.460
84.353,42.561
84.184,42.561
84.216,42.662
84.163,42.763
84.195,42.864
84.226,42.966
84.257,43.067
84.289,43.168
84.320,43.269
84.350,43.370
84.200,43.421
84.231,43.522
84.180,43.623
84.031,43.674
83.883,43.725
83.833,43.826
83.672,43.826
83.526,43.877
83.558,43.978
83.589,44.079
83.621,44.180
83.461,44.180
83.317,44.231
83.159,44.231
83.017,44.281
82.876,44.332
82.720,44.332
82.674,44.433
82.707,44.534
82.739,44.636
82.601,44.686
82.556,44.787
82.588,44.889
82.544,44.990
82.407,45.040
82.440,45.142
82.304,45.192
82.261,45.294
82.126,45.344
82.159,45.445
82.026,45.496
81.893,45.547
81.744,45.547
81.703,45.648
81.736,45.749
81.769,45.850
81.802,45.951
81.655,45.951
81.508,45.951
81.468,46.053
81.339,46.103
81.300,46.204
81.333,46.306
81.294,46.407
81.327,46.508
81.360,46.609
81.393,46.711
81.266,46.761
81.228,46.862
81.086,46.862
81.119,46.964
81.152,47.065
81.027,47.115
80.990,47.217
81.023,47.318
81.055,47.419
81.088,47.520
81.051,47.621
81.014,47.723
80.875,47.723
80.908,47.824
80.871,47.925
80.733,47.925
80.697,48.026
80.560,48.026
80.440,48.077
80.405,48.178
80.438,48.279
80.320,48.330
80.185,48.330
80.218,48.431
80.251,48.532
80.217,48.634
80.100,48.684
79.983,48.735
79.867,48.785
79.901,48.887
79.769,48.887
79.637,48.887
79.605,48.988
79.573,49.089
79.460,49.140
79.429,49.241
79.299,49.241
79.170,49.241
79.058,49.291
79.028,49.393
78.998,49.494
79.032,49.595
79.066,49.696
79.036,49.798
78.909,49.798
78.943,49.899
78.977,50.000
78.851,50.000
78.884,50.101
78.918,50.202
78.889,50.304
78.764,50.304
78.656,50.354
78.628,50.455
78.600,50.557
78.633,50.658
78.605,50.759
78.499,50.810
78.376,50.810
78.410,50.911
78.383,51.012
78.261,51.012
78.295,51.113
78.328,51.215
78.362,51.316
78.335,51.417
78.368,51.518
78.401,51.619
78.374,51.721
78.254,51.721
78.228,51.822
78.108,51.822
78.082,51.923
78.116,52.024
78.014,52.075
78.047,52.176
77.946,52.227
77.845,52.277
77.744,52.328
77.644,52.379
77.528,52.379
77.429,52.429
77.330,52.480
77.215,52.480
77.100,52.480
77.134,52.581
77.037,52.632
76.940,52.682
76.917,52.783
76.895,52.885
76.782,52.885
76.686,52.935
76.664,53.036
76.569,53.087
76.603,53.188
76.638,53.289
76.616,53.391
76.505,53.391
76.394,53.391
76.283,53.391
76.318,53.492
76.297,53.593
76.276,53.694
76.167,53.694
76.057,53.694
76.037,53.796
75.929,53.796
75.820,53.796
75.801,53.897
75.710,53.947
75.620,53.998
75.530,54.049
75.441,54.099
75.352,54.150
75.334,54.251
75.228,54.251
75.140,54.302
75.035,54.302
74.948,54.352
74.983,54.453
74.896,54.504
74.931,54.605
74.844,54.656
74.775,54.757
74.638,54.808
74.570,54.909
74.468,54.909
74.401,55.010
74.299,55.010
74.334,55.111
74.233,55.111
74.218,55.213
74.253,55.314
74.288,55.415
74.322,55.516
74.257,55.617
74.241,55.719
74.176,55.820
74.044,55.870
73.980,55.972
73.832,55.972
73.702,56.022
73.639,56.123
73.492,56.123
73.527,56.225
73.465,56.326
73.404,56.427
73.276,56.478
73.311,56.579
73.168,56.579
73.203,56.680
73.238,56.781
73.112,56.832
72.969,56.832
72.845,56.883
72.786,56.984
72.821,57.085
72.698,57.136
72.558,57.136
72.436,57.186
72.425,57.287
72.304,57.338
72.293,57.439
72.236,57.540
72.272,57.642
72.152,57.692
72.096,57.794
72.040,57.895
71.904,57.895
71.850,57.996
71.715,57.996
71.580,57.996
71.446,57.996
71.393,58.097
71.278,58.148
71.269,58.249
71.137,58.249
71.023,58.300
70.910,58.350
70.798,58.401
70.667,58.401
70.538,58.401
70.427,58.451
70.420,58.553
70.370,58.654
70.260,58.704
70.254,58.806
70.247,58.907
70.241,59.008
70.192,59.109
70.066,59.109
69.958,59.160
69.952,59.261
69.845,59.312
69.738,59.362
69.614,59.362
69.609,59.464
69.563,59.565
69.517,59.666
69.511,59.767
69.407,59.818
69.402,59.919
69.357,60.020
69.253,60.071
69.289,60.172
69.244,60.273
69.124,60.273
69.021,60.324
68.902,60.324
68.800,60.374
68.836,60.476
68.833,60.577
68.868,60.678
68.768,60.729
68.668,60.779
68.550,60.779
68.433,60.779
68.334,60.830
68.218,60.830
68.102,60.830
68.061,60.931
67.946,60.931
67.849,60.982
67.809,61.083
67.695,61.083
67.599,61.134
67.598,61.235
67.503,61.285
67.408,61.336
67.314,61.387
67.276,61.488
67.275,61.589
67.163,61.589
67.070,61.640
67.070,61.741
66.959,61.741
66.959,61.842
66.867,61.893
66.758,61.893
66.667,61.943
66.558,61.943
66.468,61.994
66.360,61.994
66.270,62.045
66.163,62.045
66.074,62.095
65.968,62.095
65.969,62.196
65.881,62.247
65.882,62.348
65.795,62.399
65.761,62.500
65.657,62.500
65.552,62.500
65.554,62.601
65.590,62.702
65.592,62.804
65.488,62.804
65.368,62.854
65.265,62.854
65.147,62.905
65.149,63.006
65.084,63.107
65.052,63.209
65.088,63.310
64.987,63.310
64.922,63.411
64.822,63.411
64.757,63.512
64.794,63.613
64.797,63.715
64.664,63.715
64.531,63.715
64.399,63.715
64.370,63.816
64.238,63.816
64.108,63.816
64.079,63.917
64.116,64.018
64.055,64.119
63.994,64.221
63.865,64.221
63.901,64.322
63.791,64.372
63.828,64.474
63.768,64.575
63.772,64.676
63.664,64.727
63.537,64.727
63.411,64.727
63.285,64.727
63.160,64.727
63.036,64.727
62.912,64.727
62.887,64.828
62.782,64.879
62.757,64.980
62.652,65.030
62.628,65.132
62.506,65.132
62.385,65.132
62.391,65.233
62.289,65.283
62.169,65.283
62.145,65.385
62.122,65.486
62.099,65.587
61.998,65.638
62.005,65.739
61.905,65.789
61.912,65.891
61.794,65.891
61.695,65.941
61.578,65.941
61.557,66.043
61.535,66.144
61.419,66.144
61.455,66.245
61.340,66.245
61.225,66.245
61.129,66.296
61.015,66.296
60.920,66.346
60.807,66.346
60.694,66.346
60.647,66.447
60.553,66.498
60.534,66.599
60.542,66.700
60.449,66.751
60.339,66.751
60.228,66.751
60.119,66.751
60.027,66.802
59.936,66.852
59.946,66.953
59.837,66.953
59.747,67.004
59.640,67.004
59.532,67.004
59.425,67.004
59.382,67.105
59.276,67.105
59.188,67.156
59.083,67.156
58.978,67.156
58.873,67.156
58.761,67.206
58.657,67.206
58.546,67.257
58.531,67.358
58.428,67.358
58.414,67.460
58.304,67.510
58.239,67.611
58.225,67.713
58.160,67.814
58.059,67.814
58.095,67.915
57.995,67.915
57.895,67.915
57.770,67.915
57.646,67.915
57.523,67.915
57.399,67.915
57.277,67.915
57.173,67.966
57.161,68.067
57.040,68.067
56.919,68.067
56.907,68.168
56.920,68.269
56.800,68.269
56.699,68.320
56.598,68.370
56.498,68.421
56.398,68.472
56.299,68.522
56.312,68.623
56.214,68.674
56.098,68.674
56.000,68.725
55.903,68.775
55.788,68.775
55.733,68.877
55.619,68.877
55.524,68.927
55.470,69.028
55.357,69.028
55.263,69.079
55.210,69.180
55.117,69.231
55.109,69.332
55.056,69.433
54.964,69.484
54.854,69.484
54.868,69.585
54.777,69.636
54.791,69.737
54.683,69.737
54.574,69.737
54.484,69.787
54.377,69.787
54.370,69.889
54.263,69.889
54.157,69.889
54.069,69.939
53.981,69.990
53.876,69.990
53.771,69.990
53.667,69.990
53.563,69.990
53.460,69.990
53.392,70.091
53.408,70.192
53.303,70.243
53.200,70.243
53.096,70.294
53.092,70.395
52.990,70.395
52.890,70.395
52.787,70.445
52.783,70.547
52.663,70.547
52.620,70.648
52.519,70.698
52.401,70.698
52.377,70.800
52.315,70.901
52.198,70.901
52.156,71.002
52.192,71.103
52.076,71.103
51.978,71.154
51.994,71.255
51.953,71.356
51.856,71.407
51.872,71.508
51.776,71.559
51.662,71.559
51.567,71.609
51.455,71.609
51.471,71.711
51.377,71.761
51.283,71.812
51.172,71.812
51.062,71.812
51.005,71.913
50.895,71.913
50.840,72.014
50.748,72.065
50.640,72.065
50.603,72.166
50.584,72.267
50.477,72.267
50.388,72.318
50.299,72.368
50.193,72.368
50.088,72.368
49.983,72.368
49.895,72.419
49.791,72.419
49.705,72.470
49.602,72.470
49.499,72.470
49.396,72.470
49.294,72.470
49.193,72.470
49.092,72.470
49.026,72.571
48.926,72.621
48.810,72.621
48.694,72.621
48.662,72.723
48.565,72.773
48.501,72.874
48.387,72.874
48.291,72.925
48.178,72.925
48.065,72.925
47.971,72.976
47.957,73.077
47.846,73.077
47.736,73.077
47.625,73.077
47.516,73.077
47.457,73.178
47.365,73.229
47.257,73.229
47.149,73.229
47.042,73.229
46.952,73.279
46.971,73.381
46.882,73.431
46.826,73.532
46.770,73.634
46.744,73.735
46.639,73.735
46.535,73.735
46.431,73.735
46.345,73.785
46.242,73.785
46.139,73.785
46.037,73.785
45.938,73.836
45.958,73.937
45.857,73.937
45.756,73.937
45.656,73.937
45.542,73.937
45.477,74.038
45.381,74.089
45.269,74.089
45.174,74.140
45.063,74.140
44.969,74.190
44.859,74.190
44.767,74.241
44.674,74.291
44.583,74.342
44.492,74.393
44.384,74.393
44.277,74.393
44.187,74.443
44.155,74.545
44.049,74.545
44.056,74.646
43.951,74.646
43.847,74.646
43.743,74.646
43.639,74.646
43.553,74.696
43.522,74.798
43.423,74.848
43.322,74.848
43.266,74.949
43.169,75.000
43.069,75.000
42.973,75.051
42.878,75.101
42.783,75.152
42.672,75.152
42.693,75.253
42.599,75.304
42.506,75.354
42.397,75.354
42.306,75.405
42.242,75.506
42.239,75.607
42.148,75.658
42.042,75.658
41.935,75.658
41.830,75.658
41.725,75.658
41.722,75.759
41.634,75.810
41.547,75.860
41.443,75.860
41.340,75.860
41.243,75.911
41.141,75.911
41.072,76.012
40.976,76.063
40.876,76.063
40.781,76.113
40.671,76.113
40.561,76.113
40.468,76.164
40.359,76.164
40.267,76.215
40.224,76.316
40.117,76.316
40.074,76.417
39.984,76.468
39.894,76.518
39.884,76.619
39.795,76.670
39.707,76.721
39.603,76.721
39.515,76.771
39.506,76.872
39.403,76.872
39.301,76.872
39.200,76.872
39.105,76.923
39.010,76.974
38.971,77.075
38.953,77.176
38.859,77.227
38.811,77.328
38.719,77.379
38.611,77.379
38.504,77.379
38.477,77.480
38.371,77.480
38.265,77.480
38.229,77.581
38.125,77.581
38.036,77.632
37.948,77.682
37.860,77.733
37.773,77.783
37.730,77.885
37.742,77.986
37.640,77.986
37.588,78.087
37.494,78.138
37.479,78.239
37.370,78.239
37.262,78.239
37.155,78.239
37.063,78.289
36.957,78.289
36.866,78.340
36.776,78.391
36.686,78.441
36.582,78.441
36.561,78.543
36.458,78.543
36.428,78.644
36.398,78.745
36.296,78.745
36.194,78.745
36.123,78.846
36.030,78.897
35.936,78.947
35.844,78.998
35.737,78.998
35.646,79.049
35.540,79.049
35.450,79.099
35.361,79.150
35.272,79.200
35.183,79.251
35.081,79.251
34.993,79.302
34.999,79.403
34.898,79.403
34.865,79.504
34.771,79.555
34.664,79.555
34.654,79.656
34.548,79.656
34.546,79.757
34.455,79.808
34.350,79.808
34.334,79.909
34.244,79.960
34.154,80.010
34.051,80.010
34.006,80.111
33.904,80.111
33.889,80.213
33.802,80.263
33.702,80.263
33.595,80.263
33.502,80.314
33.396,80.314
33.333,80.415
33.278,80.516
33.264,80.617
33.160,80.617
33.071,80.668
32.968,80.668
32.921,80.769
32.833,80.820
32.746,80.870
32.659,80.921
32.553,80.921
32.447,80.921
32.342,80.921
32.330,81.022
32.240,81.073
32.150,81.123
32.047,81.123
31.945,81.123
31.843,81.123
31.756,81.174
31.656,81.174
31.550,81.174
31.445,81.174
31.392,81.275
31.301,81.326
31.211,81.377
31.109,81.377
31.020,81.427
30.919,81.427
30.831,81.478
30.793,81.579
30.706,81.630
30.615,81.680
30.524,81.731
30.420,81.731
30.317,81.731
30.215,81.731
30.114,81.731
30.026,81.781
29.926,81.781
29.839,81.832
29.735,81.832
29.645,81.883
29.616,81.984
29.545,82.085
29.443,82.085
29.342,82.085
29.254,82.136
29.149,82.136
29.062,82.186
28.959,82.186
28.856,82.186
28.754,82.186
28.652,82.186
28.551,82.186
28.464,82.237
28.377,82.287
28.273,82.287
28.170,82.287
28.068,82.287
27.967,82.287
27.879,82.338
27.791,82.389
27.704,82.439
27.601,82.439
27.511,82.490
27.421,82.540
27.372,82.642
27.271,82.642
27.167,82.642
27.080,82.692
27.059,82.794
26.969,82.844
26.867,82.844
26.778,82.895
26.776,82.996
26.675,82.996
26.572,82.996
26.485,83.047
26.383,83.047
26.281,83.047
26.192,83.097
26.088,83.097
26.001,83.148
25.914,83.198
25.813,83.198
25.723,83.249
25.623,83.249
25.535,83.300
25.433,83.300
25.397,83.401
25.307,83.451
25.218,83.502
25.114,83.502
25.095,83.603
25.008,83.654
24.906,83.654
24.805,83.654
24.705,83.654
24.617,83.704
24.529,83.755
24.443,83.806
24.400,83.907
24.300,83.907
24.197,83.907
24.160,84.008
24.146,84.109
24.045,84.109
23.945,84.109
23.842,84.109
23.754,84.160
23.701,84.261
23.614,84.312
23.549,84.413
23.461,84.464
23.359,84.464
23.345,84.565
23.307,84.666
23.221,84.717
23.191,84.818
23.089,84.818
22.987,84.818
22.900,84.868
22.798,84.868
22.732,84.970
22.645,85.020
22.558,85.071
22.455,85.071
22.367,85.121
22.266,85.121
22.216,85.223
22.208,85.324
22.119,85.374
22.018,85.374
21.918,85.374
21.864,85.476
21.776,85.526
21.701,85.628
21.598,85.628
21.497,85.628
21.409,85.678
21.306,85.678
21.205,85.678
21.117,85.729
21.015,85.729
20.929,85.779
20.841,85.830
20.739,85.830
20.652,85.881
20.579,85.982
20.477,85.982
20.391,86.032
20.289,86.032
20.202,86.083
20.113,86.134
20.064,86.235
19.977,86.285
19.888,86.336
19.891,86.437
19.803,86.488
19.703,86.488
19.601,86.488
19.514,86.538
19.481,86.640
19.393,86.690
19.344,86.791
19.257,86.842
19.156,86.842
19.069,86.893
18.994,86.994
18.925,87.095
18.823,87.095
18.736,87.146
18.634,87.146
18.534,87.146
18.448,87.196
18.360,87.247
18.273,87.298
18.173,87.298
18.072,87.298
17.985,87.348
17.884,87.348
17.813,87.449
17.726,87.500
17.676,87.601
17.575,87.601
17.488,87.652
17.388,87.652
17.387,87.753
17.327,87.854
17.241,87.905
17.213,88.006
17.111,88.006
17.082,88.107
16.995,88.158
16.895,88.158
16.831,88.259
16.731,88.259
16.657,88.360
16.556,88.360
16.455,88.360
16.379,88.462
16.279,88.462
16.191,88.512
16.159,88.613
16.158,88.715
16.071,88.765
15.984,88.816
15.897,88.866
15.810,88.917
15.723,88.968
15.730,89.069
15.629,89.069
15.543,89.119
15.451,89.170
15.364,89.221
15.263,89.221
15.175,89.271
15.074,89.271
14.973,89.271
14.887,89.322
14.801,89.372
14.788,89.474
14.701,89.524
14.681,89.626
14.615,89.727
14.568,89.828
14.491,89.929
14.390,89.929
14.289,89.929
14.274,90.030
14.199,90.132
14.155,90.233
14.068,90.283
13.981,90.334
13.963,90.435
13.877,90.486
13.823,90.587
13.787,90.688
13.687,90.688
13.672,90.789
13.601,90.891
13.569,90.992
13.523,91.093
13.497,91.194
13.442,91.296
13.388,91.397
13.387,91.498
13.391,91.599
13.329,91.700
13.279,91.802
13.192,91.852
13.113,91.953
13.013,91.953
12.927,92.004
12.880,92.105
12.780,92.105
12.739,92.206
12.638,92.206
12.538,92.206
12.438,92.206
12.404,92.308


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wp_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
95.455,1.063
95.652,1.113
91.667,1.113
92.000,1.164
92.308,1.215
92.593,1.265
92.857,1.316
93.103,1.366
93.333,1.417
93.548,1.468
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
94.595,1.771
94.737,1.822
94.872,1.872
95.000,1.923
95.122,1.974
95.238,2.024
95.349,2.075
95.455,2.126
95.556,2.176
95.652,2.227
95.745,2.277
95.833,2.328
96.000,2.429
96.154,2.530
96.296,2.632
96.429,2.733
94.737,2.733
93.103,2.733
93.220,2.783
93.333,2.834
93.443,2.885
93.548,2.935
93.651,2.986
92.188,2.986
92.308,3.036
92.424,3.087
92.537,3.138
92.647,3.188
92.754,3.239
92.857,3.289
92.958,3.340
93.056,3.391
93.151,3.441
93.243,3.492
93.333,3.543
92.105,3.543
92.208,3.593
92.308,3.644
92.405,3.694
92.500,3.745
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
91.954,4.049
92.045,4.099
92.135,4.150
92.222,4.200
91.304,4.251
91.398,4.302
91.489,4.352
91.579,4.403
90.625,4.403
90.722,4.453
90.816,4.504
89.899,4.504
89.000,4.504
89.109,4.555
89.216,4.605
89.320,4.656
89.423,4.706
89.524,4.757
89.623,4.808
89.720,4.858
89.815,4.909
89.908,4.960
90.000,5.010
90.090,5.061
90.179,5.111
90.265,5.162
89.565,5.213
89.655,5.263
89.744,5.314
89.831,5.364
90.000,5.466
89.344,5.516
89.431,5.567
89.600,5.668
89.764,5.769
89.922,5.870
90.076,5.972
90.226,6.073
90.370,6.174
90.511,6.275
90.647,6.377
90.780,6.478
90.909,6.579
91.034,6.680
91.156,6.781
91.275,6.883
91.391,6.984
91.503,7.085
91.613,7.186
91.720,7.287
91.824,7.389
91.925,7.490
92.025,7.591
91.515,7.642
91.018,7.692
91.124,7.794
90.588,7.794
90.698,7.895
90.805,7.996
90.909,8.097
91.011,8.198
91.111,8.300
90.608,8.300
90.710,8.401
90.811,8.502
90.909,8.603
91.005,8.704
91.099,8.806
91.192,8.907
91.282,9.008
90.816,9.008
90.404,9.059
90.000,9.109
90.099,9.211
90.196,9.312
90.291,9.413
90.385,9.514
90.476,9.615
90.566,9.717
90.654,9.818
90.741,9.919
90.826,10.020
90.909,10.121
90.991,10.223
91.071,10.324
91.150,10.425
91.228,10.526
90.870,10.577
90.948,10.678
90.598,10.729
90.678,10.830
90.756,10.931
90.833,11.032
90.909,11.134
90.535,11.134
90.612,11.235
90.688,11.336
90.361,11.387
90.438,11.488
90.514,11.589
90.588,11.690
90.661,11.791
90.347,11.842
90.421,11.943
90.494,12.045
90.152,12.045
89.811,12.045
89.888,12.146
89.963,12.247
90.037,12.348
90.110,12.449
90.182,12.551
90.253,12.652
90.323,12.753
90.391,12.854
90.459,12.955
90.526,13.057
90.592,13.158
90.657,13.259
90.722,13.360
90.785,13.462
90.847,13.563
90.909,13.664
90.635,13.715
90.698,13.816
90.759,13.917
90.820,14.018
90.879,14.119
90.939,14.221
90.997,14.322
90.735,14.372
90.794,14.474
90.852,14.575
90.596,14.626
90.654,14.727
90.712,14.828
90.432,14.828
90.491,14.929
90.244,14.980
89.970,14.980
90.030,15.081
90.090,15.182
90.149,15.283
90.208,15.385
90.265,15.486
90.323,15.587
90.379,15.688
90.435,15.789
90.490,15.891
90.544,15.992
90.598,16.093
90.652,16.194
90.704,16.296
90.756,16.397
90.808,16.498
90.859,16.599
90.909,16.700
90.959,16.802
91.008,16.903
90.761,16.903
90.811,17.004
90.591,17.055
90.374,17.105
90.426,17.206
90.212,17.257
90.263,17.358
90.026,17.358
90.078,17.460
89.870,17.510
89.637,17.510
89.691,17.611
89.744,17.713
89.796,17.814
89.594,17.864
89.367,17.864
89.141,17.864
89.196,17.966
89.250,18.067
89.303,18.168
89.356,18.269
89.409,18.370
89.461,18.472
89.512,18.573
89.294,18.573
89.346,18.674
89.157,18.725
89.209,18.826
89.260,18.927
89.048,18.927
89.100,19.028
88.915,19.079
88.967,19.180
89.019,19.281
89.070,19.383
88.889,19.433
88.940,19.534
88.761,19.585
88.813,19.686
88.864,19.787
88.914,19.889
88.964,19.990
88.764,19.990
88.565,19.990
88.393,20.040
88.444,20.142
88.248,20.142
88.300,20.243
88.352,20.344
88.158,20.344
88.210,20.445
88.261,20.547
88.069,20.547
88.121,20.648
88.172,20.749
88.223,20.850
88.060,20.901
88.110,21.002
88.161,21.103
88.211,21.204
88.260,21.306
88.309,21.407
88.125,21.407
88.174,21.508
87.992,21.508
88.041,21.609
87.885,21.660
87.705,21.660
87.755,21.761
87.602,21.812
87.652,21.913
87.475,21.913
87.525,22.014
87.575,22.115
87.625,22.217
87.674,22.318
87.500,22.318
87.327,22.318
87.377,22.419
87.205,22.419
87.033,22.419
86.888,22.470
86.940,22.571
86.990,22.672
87.041,22.773
87.091,22.874
87.140,22.976
86.998,23.026
87.048,23.128
87.097,23.229
87.146,23.330
87.194,23.431
87.242,23.532
87.079,23.532
87.127,23.634
87.175,23.735
87.222,23.836
87.061,23.836
87.109,23.937
86.949,23.937
86.996,24.038
87.044,24.140
87.091,24.241
87.138,24.342
87.004,24.393
86.871,24.443
86.918,24.545
86.964,24.646
87.011,24.747
87.057,24.848
87.102,24.949
87.148,25.051
87.193,25.152
87.063,25.202
87.108,25.304
87.153,25.405
87.197,25.506
87.241,25.607
87.285,25.709
87.329,25.810
87.372,25.911
87.415,26.012
87.288,26.063
87.331,26.164
87.374,26.265
87.416,26.366
87.458,26.468
87.500,26.569
87.354,26.569
87.209,26.569
87.252,26.670
87.294,26.771
87.336,26.872
87.377,26.974
87.418,27.075
87.459,27.176
87.500,27.277
87.540,27.379
87.581,27.480
87.621,27.581
87.660,27.682
87.700,27.783
87.739,27.885
87.778,27.986
87.816,28.087
87.678,28.087
87.539,28.087
87.579,28.188
87.461,28.239
87.500,28.340
87.539,28.441
87.578,28.543
87.616,28.644
87.654,28.745
87.692,28.846
87.577,28.897
87.615,28.998
87.652,29.099
87.538,29.150
87.576,29.251
87.613,29.352
87.651,29.453
87.688,29.555
87.575,29.605
87.612,29.706
87.649,29.808
87.685,29.909
87.722,30.010
87.758,30.111
87.647,30.162
87.683,30.263
87.719,30.364
87.591,30.364
87.482,30.415
87.518,30.516
87.391,30.516
87.428,30.617
87.464,30.719
87.356,30.769
87.393,30.870
87.429,30.972
87.322,31.022
87.358,31.123
87.394,31.225
87.429,31.326
87.465,31.427
87.500,31.528
87.535,31.630
87.430,31.680
87.465,31.781
87.500,31.883
87.535,31.984
87.569,32.085
87.466,32.136
87.345,32.136
87.380,32.237
87.278,32.287
87.176,32.338
87.075,32.389
87.110,32.490
87.145,32.591
87.179,32.692
87.062,32.692
86.962,32.743
86.997,32.844
86.898,32.895
86.933,32.996
86.968,33.097
87.003,33.198
87.037,33.300
87.071,33.401
86.974,33.451
87.008,33.553
86.894,33.553
86.928,33.654
86.962,33.755
86.849,33.755
86.883,33.856
86.788,33.907
86.822,34.008
86.856,34.109
86.744,34.109
86.778,34.211
86.812,34.312
86.845,34.413
86.752,34.464
86.641,34.464
86.675,34.565
86.709,34.666
86.616,34.717
86.507,34.717
86.541,34.818
86.449,34.868
86.483,34.970
86.392,35.020
86.301,35.071
86.211,35.121
86.104,35.121
85.998,35.121
85.891,35.121
85.926,35.223
85.961,35.324
85.995,35.425
86.029,35.526
85.924,35.526
85.958,35.628
85.993,35.729
86.027,35.830
85.922,35.830
85.818,35.830
85.852,35.931
85.766,35.982
85.800,36.083
85.697,36.083
85.731,36.184
85.629,36.184
85.663,36.285
85.697,36.387
85.595,36.387
85.493,36.387
85.528,36.488
85.461,36.589
85.495,36.690
85.529,36.791
85.563,36.893
85.597,36.994
85.497,36.994
85.431,37.095
85.465,37.196
85.284,37.247
85.318,37.348
85.253,37.449
85.287,37.551
85.223,37.652
85.257,37.753
85.291,37.854
85.324,37.955
85.261,38.057
85.294,38.158
85.327,38.259
85.360,38.360
85.297,38.462
85.330,38.563
85.363,38.664
85.301,38.765
85.239,38.866
85.271,38.968
85.304,39.069
85.336,39.170
85.369,39.271
85.197,39.322
85.137,39.423
85.076,39.524
85.109,39.626
85.141,39.727
85.081,39.828
85.113,39.929
85.145,40.030
85.177,40.132
85.209,40.233
85.027,40.233
84.968,40.334
84.910,40.435
84.942,40.536
84.974,40.638
84.916,40.739
84.947,40.840
84.890,40.941
84.921,41.043
84.953,41.144
84.984,41.245
84.927,41.346
84.959,41.447
84.990,41.549
84.933,41.650
84.774,41.700
84.600,41.700
84.442,41.751
84.286,41.802
84.318,41.903
84.146,41.903
83.976,41.903
84.008,42.004
83.855,42.055
83.702,42.105
83.651,42.206
83.483,42.206
83.516,42.308
83.466,42.409
83.499,42.510
83.532,42.611
83.564,42.713
83.597,42.814
83.629,42.915
83.661,43.016
83.513,43.067
83.546,43.168
83.496,43.269
83.350,43.320
83.204,43.370
83.156,43.472
82.995,43.472
82.852,43.522
82.885,43.623
82.838,43.725
82.696,43.775
82.555,43.826
82.398,43.826
82.258,43.877
82.119,43.927
81.964,43.927
81.921,44.028
81.955,44.130
81.989,44.231
81.852,44.281
81.810,44.383
81.844,44.484
81.801,44.585
81.667,44.636
81.701,44.737
81.567,44.787
81.526,44.889
81.393,44.939
81.427,45.040
81.296,45.091
81.165,45.142
81.017,45.142
80.978,45.243
81.013,45.344
81.047,45.445
81.081,45.547
80.935,45.547
80.790,45.547
80.752,45.648
80.608,45.648
80.481,45.698
80.516,45.800
80.479,45.901
80.514,46.002
80.477,46.103
80.511,46.204
80.387,46.255
80.263,46.306
80.123,46.306
80.157,46.407
80.192,46.508
80.070,46.559
79.930,46.559
79.965,46.660
80.000,46.761
80.035,46.862
80.069,46.964
80.034,47.065
79.914,47.115
79.880,47.217
79.846,47.318
79.710,47.318
79.677,47.419
79.542,47.419
79.424,47.470
79.392,47.571
79.427,47.672
79.310,47.723
79.177,47.723
79.212,47.824
79.247,47.925
79.215,48.026
79.101,48.077
78.987,48.128
78.873,48.178
78.908,48.279
78.778,48.279
78.648,48.279
78.618,48.381
78.589,48.482
78.478,48.532
78.449,48.634
78.321,48.634
78.194,48.634
78.084,48.684
78.057,48.785
78.029,48.887
78.065,48.988
78.100,49.089
78.072,49.190
77.947,49.190
77.982,49.291
78.018,49.393
77.893,49.393
77.928,49.494
77.963,49.595
77.937,49.696
77.813,49.696
77.708,49.747
77.681,49.848
77.655,49.949
77.690,50.051
77.665,50.152
77.561,50.202
77.439,50.202
77.414,50.304
77.294,50.304
77.174,50.304
77.149,50.405
77.185,50.506
77.160,50.607
77.196,50.709
77.231,50.810
77.266,50.911
77.165,50.962
77.047,50.962
77.082,51.063
76.964,51.063
76.941,51.164
76.976,51.265
76.876,51.316
76.911,51.417
76.813,51.468
76.714,51.518
76.617,51.569
76.502,51.569
76.387,51.569
76.272,51.569
76.158,51.569
76.063,51.619
75.949,51.619
75.836,51.619
75.872,51.721
75.778,51.771
75.684,51.822
75.664,51.923
75.644,52.024
75.533,52.024
75.440,52.075
75.421,52.176
75.328,52.227
75.364,52.328
75.400,52.429
75.381,52.530
75.272,52.530
75.163,52.530
75.054,52.530
75.090,52.632
75.072,52.733
75.054,52.834
74.946,52.834
74.839,52.834
74.821,52.935
74.714,52.935
74.608,52.935
74.591,53.036
74.503,53.087
74.415,53.138
74.328,53.188
74.241,53.239
74.155,53.289
74.139,53.391
74.035,53.391
73.898,53.441
73.795,53.441
73.780,53.543
73.816,53.644
73.713,53.644
73.750,53.745
73.615,53.796
73.601,53.897
73.499,53.897
73.398,53.897
73.265,53.947
73.164,53.947
73.101,54.049
73.038,54.150
72.888,54.150
72.925,54.251
72.962,54.352
72.999,54.453
73.035,54.555
72.973,54.656
72.960,54.757
72.898,54.858
72.770,54.909
72.709,55.010
72.563,55.010
72.437,55.061
72.377,55.162
72.233,55.162
72.270,55.263
72.211,55.364
72.087,55.415
71.963,55.466
72.000,55.567
71.859,55.567
71.895,55.668
71.885,55.769
71.745,55.769
71.605,55.769
71.484,55.820
71.429,55.921
71.465,56.022
71.327,56.022
71.190,56.022
71.071,56.073
71.017,56.174
70.900,56.225
70.892,56.326
70.839,56.427
70.876,56.528
70.759,56.579
70.707,56.680
70.592,56.731
70.459,56.731
70.408,56.832
70.275,56.832
70.144,56.832
70.012,56.832
69.963,56.933
69.851,56.984
69.845,57.085
69.716,57.085
69.605,57.136
69.477,57.136
69.368,57.186
69.240,57.186
69.113,57.186
68.987,57.186
68.940,57.287
68.936,57.389
68.890,57.490
68.765,57.490
68.803,57.591
68.697,57.642
68.735,57.743
68.690,57.844
68.566,57.844
68.462,57.895
68.459,57.996
68.355,58.047
68.252,58.097
68.131,58.097
68.128,58.198
68.085,58.300
68.042,58.401
68.040,58.502
67.939,58.553
67.937,58.654
67.895,58.755
67.795,58.806
67.793,58.907
67.693,58.957
67.594,59.008
67.477,59.008
67.360,59.008
67.320,59.109
67.358,59.211
67.318,59.312
67.221,59.362
67.124,59.413
67.009,59.413
66.895,59.413
66.799,59.464
66.686,59.464
66.572,59.464
66.535,59.565
66.422,59.565
66.329,59.615
66.236,59.666
66.125,59.666
66.032,59.717
66.034,59.818
65.942,59.868
65.851,59.919
65.760,59.970
65.725,60.071
65.727,60.172
65.637,60.223
65.548,60.273
65.585,60.374
65.477,60.374
65.479,60.476
65.391,60.526
65.284,60.526
65.196,60.577
65.090,60.577
65.003,60.628
64.897,60.628
64.792,60.628
64.687,60.628
64.582,60.628
64.462,60.678
64.466,60.779
64.347,60.830
64.385,60.931
64.267,60.982
64.271,61.083
64.168,61.083
64.066,61.083
64.070,61.184
64.108,61.285
64.112,61.387
64.011,61.387
63.895,61.437
63.794,61.437
63.679,61.488
63.684,61.589
63.622,61.690
63.561,61.791
63.499,61.893
63.387,61.943
63.275,61.994
63.280,62.095
63.285,62.196
63.174,62.247
63.045,62.247
62.916,62.247
62.889,62.348
62.761,62.348
62.633,62.348
62.608,62.449
62.646,62.551
62.588,62.652
62.532,62.753
62.406,62.753
62.412,62.854
62.287,62.854
62.325,62.955
62.269,63.057
62.275,63.158
62.170,63.209
62.047,63.209
61.924,63.209
61.801,63.209
61.679,63.209
61.557,63.209
61.436,63.209
61.414,63.310
61.312,63.360
61.290,63.462
61.190,63.512
61.168,63.613
61.049,63.613
60.931,63.613
60.939,63.715
60.840,63.765
60.723,63.765
60.702,63.866
60.682,63.968
60.661,64.069
60.564,64.119
60.573,64.221
60.476,64.271
60.485,64.372
60.370,64.372
60.275,64.423
60.161,64.423
60.142,64.524
60.122,64.626
60.009,64.626
59.916,64.676
59.803,64.676
59.711,64.727
59.599,64.727
59.507,64.777
59.397,64.777
59.287,64.777
59.196,64.828
59.179,64.929
59.089,64.980
59.099,65.081
59.137,65.182
59.028,65.182
58.920,65.182
58.813,65.182
58.706,65.182
58.618,65.233
58.530,65.283
58.541,65.385
58.435,65.385
58.348,65.435
58.243,65.435
58.138,65.435
58.034,65.435
57.994,65.536
57.890,65.536
57.780,65.587
57.677,65.587
57.574,65.587
57.472,65.587
57.364,65.638
57.263,65.638
57.155,65.688
57.049,65.739
56.949,65.739
56.912,65.840
56.806,65.891
56.794,65.992
56.733,66.093
56.610,66.093
56.623,66.194
56.501,66.194
56.379,66.194
56.258,66.194
56.137,66.194
56.017,66.194
55.897,66.194
55.778,66.194
55.678,66.245
55.716,66.346
55.598,66.346
55.480,66.346
55.471,66.447
55.373,66.498
55.257,66.498
55.141,66.498
55.025,66.498
54.971,66.599
54.856,66.599
54.742,66.599
54.734,66.700
54.640,66.751
54.527,66.751
54.433,66.802
54.321,66.802
54.209,66.802
54.117,66.852
54.007,66.852
53.915,66.903
53.824,66.953
53.734,67.004
53.644,67.055
53.595,67.156
53.505,67.206
53.416,67.257
53.389,67.358
53.283,67.358
53.176,67.358
53.192,67.460
53.105,67.510
53.121,67.611
53.016,67.611
52.911,67.611
52.806,67.611
52.702,67.611
52.596,67.662
52.493,67.662
52.390,67.662
52.286,67.713
52.182,67.763
52.081,67.763
51.980,67.763
51.879,67.763
51.779,67.763
51.659,67.763
51.558,67.814
51.458,67.864
51.340,67.864
51.299,67.966
51.200,68.016
51.102,68.067
50.986,68.067
51.003,68.168
50.888,68.168
50.848,68.269
50.752,68.320
50.638,68.320
50.618,68.421
50.560,68.522
50.447,68.522
50.390,68.623
50.297,68.674
50.203,68.725
50.222,68.826
50.184,68.927
50.092,68.978
50.000,69.028
49.890,69.028
49.799,69.079
49.691,69.079
49.655,69.180
49.565,69.231
49.476,69.281
49.369,69.281
49.262,69.281
49.210,69.383
49.105,69.383
49.053,69.484
48.966,69.534
48.862,69.534
48.759,69.585
48.778,69.686
48.674,69.686
48.572,69.737
48.471,69.787
48.369,69.787
48.267,69.787
48.168,69.838
48.067,69.838
47.967,69.838
47.868,69.889
47.752,69.889
47.637,69.889
47.522,69.889
47.408,69.889
47.295,69.889
47.282,69.990
47.187,70.040
47.075,70.040
46.963,70.040
46.935,70.142
46.842,70.192
46.732,70.192
46.640,70.243
46.548,70.294
46.439,70.294
46.331,70.294
46.241,70.344
46.230,70.445
46.123,70.445
46.017,70.445
45.910,70.445
45.805,70.445
45.750,70.547
45.663,70.597
45.558,70.597
45.455,70.597
45.351,70.597
45.251,70.648
45.243,70.749
45.140,70.749
45.042,70.800
45.034,70.901
45.011,71.002
44.910,71.002
44.810,71.002
44.696,71.002
44.600,71.053
44.487,71.053
44.374,71.053
44.262,71.053
44.228,71.154
44.117,71.154
44.006,71.154
43.896,71.154
43.787,71.154
43.767,71.255
43.659,71.255
43.551,71.255
43.443,71.255
43.336,71.255
43.247,71.306
43.141,71.306
43.053,71.356
42.966,71.407
42.879,71.457
42.792,71.508
42.689,71.508
42.586,71.508
42.488,71.559
42.446,71.660
42.344,71.660
42.354,71.761
42.253,71.761
42.152,71.761
42.052,71.761
41.940,71.761
41.888,71.862
41.860,71.964
41.750,71.964
41.640,71.964
41.530,71.964
41.439,72.014
41.347,72.065
41.240,72.065
41.149,72.115
41.060,72.166
40.970,72.217
40.882,72.267
40.794,72.318
40.689,72.318
40.585,72.318
40.498,72.368
40.521,72.470
40.508,72.571
40.406,72.571
40.304,72.571
40.202,72.571
40.101,72.571
40.006,72.621
39.972,72.723
39.878,72.773
39.768,72.773
39.658,72.773
39.566,72.824
39.457,72.824
39.366,72.874
39.275,72.925
39.168,72.925
39.079,72.976
38.973,72.976
38.868,72.976
38.780,73.026
38.692,73.077
38.589,73.077
38.503,73.128
38.406,73.178
38.378,73.279
38.277,73.279
38.182,73.330
38.088,73.381
37.994,73.431
37.885,73.431
37.793,73.482
37.701,73.532
37.594,73.532
37.503,73.583
37.439,73.684
37.333,73.684
37.244,73.735
37.267,73.836
37.179,73.887
37.091,73.937
37.003,73.988
36.901,73.988
36.798,73.988
36.703,74.038
36.602,74.038
36.502,74.038
36.409,74.089
36.316,74.140
36.224,74.190
36.133,74.241
36.027,74.241
36.014,74.342
35.924,74.393
35.834,74.443
35.746,74.494
35.657,74.545
35.554,74.545
35.451,74.545
35.365,74.595
35.263,74.595
35.169,74.646
35.076,74.696
34.968,74.696
34.876,74.747
34.849,74.848
34.782,74.949
34.691,75.000
34.713,75.101
34.608,75.101
34.504,75.101
34.454,75.202
34.366,75.253
34.278,75.304
34.191,75.354
34.089,75.354
33.995,75.405
33.894,75.405
33.802,75.455
33.710,75.506
33.619,75.557
33.528,75.607
33.423,75.607
33.393,75.709
33.304,75.759
33.267,75.860
33.179,75.911
33.076,75.911
32.989,75.962
32.903,76.012
32.809,76.063
32.717,76.113
32.675,76.215
32.569,76.215
32.478,76.265
32.417,76.366
32.313,76.366
32.224,76.417
32.135,76.468
32.033,76.468
31.946,76.518
31.845,76.518
31.745,76.518
31.760,76.619
31.709,76.721
31.698,76.822
31.592,76.822
31.487,76.822
31.383,76.822
31.294,76.872
31.205,76.923
31.117,76.974
31.015,76.974
30.915,76.974
30.814,76.974
30.723,77.024
30.652,77.126
30.547,77.126
30.443,77.126
30.340,77.126
30.252,77.176
30.150,77.176
30.049,77.176
29.949,77.176
29.843,77.176
29.848,77.277
29.757,77.328
29.666,77.379
29.563,77.379
29.461,77.379
29.359,77.379
29.271,77.429
29.171,77.429
29.109,77.530
29.004,77.530
28.914,77.581
28.810,77.581
28.708,77.581
28.606,77.581
28.518,77.632
28.418,77.632
28.313,77.632
28.222,77.682
28.155,77.783
28.066,77.834
28.051,77.935
27.949,77.935
27.848,77.935
27.761,77.986
27.656,77.986
27.565,78.036
27.462,78.036
27.360,78.036
27.258,78.036
27.157,78.036
27.070,78.087
26.984,78.138
26.880,78.138
26.778,78.138
26.676,78.138
26.575,78.138
26.475,78.138
26.388,78.188
26.297,78.239
26.195,78.239
26.105,78.289
26.038,78.391
25.950,78.441
25.846,78.441
25.743,78.441
25.653,78.492
25.564,78.543
25.463,78.543
25.376,78.593
25.388,78.694
25.285,78.694
25.182,78.694
25.081,78.694
24.980,78.694
24.876,78.694
24.789,78.745
24.703,78.796
24.601,78.796
24.512,78.846
24.409,78.846
24.306,78.846
24.219,78.897
24.118,78.897
24.030,78.947
23.942,78.998
23.855,79.049
23.768,79.099
23.719,79.200
23.619,79.200
23.516,79.200
23.414,79.200
23.313,79.200
23.213,79.200
23.125,79.251
23.076,79.352
22.974,79.352
22.874,79.352
22.850,79.453
22.762,79.504
22.660,79.504
22.559,79.504
22.456,79.504
22.459,79.605
22.356,79.605
22.269,79.656
22.183,79.706
22.080,79.706
21.979,79.706
21.970,79.808
21.883,79.858
21.862,79.960
21.760,79.960
21.672,80.010
21.572,80.010
21.469,80.010
21.381,80.061
21.308,80.162
21.205,80.162
21.116,80.213
21.016,80.213
20.913,80.213
20.904,80.314
20.815,80.364
20.715,80.364
20.613,80.364
20.524,80.415
20.424,80.415
20.405,80.516
20.304,80.516
20.203,80.516
20.116,80.567
20.015,80.567
19.915,80.567
19.828,80.617
19.728,80.617
19.640,80.668
19.539,80.668
19.439,80.668
19.352,80.719
19.264,80.769
19.162,80.769
19.075,80.820
18.974,80.820
18.937,80.921
18.884,81.022
18.796,81.073
18.709,81.123
18.691,81.225
18.603,81.275
18.502,81.275
18.401,81.275
18.413,81.377
18.312,81.377
18.224,81.427
18.226,81.528
18.166,81.630
18.080,81.680
17.979,81.680
17.893,81.731
17.860,81.832
17.759,81.832
17.659,81.832
17.572,81.883
17.471,81.883
17.370,81.883
17.282,81.933
17.181,81.933
17.080,81.933
16.980,81.933
16.893,81.984
16.805,82.034
16.730,82.136
16.643,82.186
16.556,82.237
16.456,82.237
16.355,82.237
16.314,82.338
16.225,82.389
16.138,82.439
16.038,82.439
15.938,82.439
15.851,82.490
15.765,82.540
15.677,82.591
15.589,82.642
15.489,82.642
15.388,82.642
15.301,82.692
15.200,82.692
15.114,82.743
15.027,82.794
14.940,82.844
14.840,82.844
14.753,82.895
14.652,82.895
14.657,82.996
14.557,82.996
14.470,83.047
14.383,83.097
14.297,83.148
14.197,83.148
14.096,83.148
13.995,83.148
13.909,83.198
13.822,83.249
13.776,83.350
13.689,83.401
13.602,83.451
13.516,83.502
13.429,83.553
13.328,83.553
13.228,83.553
13.141,83.603
13.055,83.654
12.965,83.704
12.865,83.704
12.764,83.704
12.677,83.755
12.628,83.856
12.563,83.957
12.535,84.059
12.434,84.059
12.334,84.059
12.248,84.109
12.173,84.211
12.086,84.261
11.986,84.261
11.899,84.312
11.799,84.312
11.699,84.312
11.657,84.413
11.557,84.413
11.457,84.413
11.365,84.464
11.306,84.565


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wp_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.455,1.063
91.667,1.113
92.857,1.316
93.939,1.569
95.000,1.923
95.918,2.379
94.737,2.733
93.103,2.733
92.105,3.543
91.304,4.251
89.899,4.504
90.083,5.516
90.647,6.377
91.447,7.034
90.588,7.794
91.005,8.704
90.000,9.109
90.698,9.868
90.717,10.881
90.347,11.842
90.391,12.854
90.940,13.715
90.625,14.676
90.379,15.688
90.859,16.599
90.026,17.358
89.141,17.864
89.234,18.877
88.889,19.838
88.069,20.547
88.017,21.559
87.327,22.318
87.146,23.330
87.138,24.342
87.130,25.354
87.416,26.366
87.540,27.379
87.520,28.391
87.632,29.403
87.609,30.415
87.465,31.427
87.075,32.389
87.071,33.401
86.845,34.413
86.104,35.121
85.800,36.083
85.514,37.045
85.261,38.057
85.304,39.069
85.161,40.081
84.937,41.093
84.318,41.903
83.483,42.460
83.140,43.421
82.180,43.877
81.625,44.737
81.008,45.547
80.334,46.306
79.880,47.217
79.198,47.976
78.385,48.634
77.946,49.545
77.294,50.304
76.976,51.265
76.006,51.619
75.400,52.429
74.591,53.036
73.765,53.644
72.888,54.150
72.437,55.061
71.698,55.769
70.865,56.377
69.969,56.832
69.029,57.186
68.418,57.996
67.795,58.806
66.971,59.413
65.996,59.717
65.391,60.526
64.416,60.830
63.698,61.538
62.980,62.247
62.312,63.006
61.373,63.360
60.661,64.069
59.859,64.676
58.974,65.182
57.982,65.435
57.024,65.739
56.113,66.194
55.141,66.498
54.187,66.802
53.347,67.358
52.390,67.662
51.399,67.864
50.561,68.421
49.799,69.079
48.897,69.534
47.951,69.889
46.947,70.040
46.032,70.445
45.085,70.800
44.144,71.154
43.155,71.306
42.253,71.761
41.299,72.065
40.429,72.571
39.457,72.824
38.503,73.128
37.584,73.532
36.713,74.038
35.815,74.494
34.858,74.798
34.057,75.405
33.193,75.911
32.327,76.417
31.409,76.822
30.456,77.126
29.483,77.379
28.513,77.632
27.595,78.036
26.598,78.138
25.658,78.492
24.703,78.796
23.747,79.099
22.831,79.504
21.895,79.858
20.960,80.213
20.023,80.567
19.055,80.820
18.259,81.427
17.379,81.933
16.426,82.237
15.511,82.642
14.575,82.996
13.670,83.451
12.717,83.755
11.886,84.312


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wp_0.3_meta.csv <==
auc,f1,eer
60.968,63.081,62.601


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.455,1.063
91.667,1.113
92.857,1.316
93.939,1.569
95.000,1.923
95.918,2.379
94.737,2.733
93.103,2.733
92.105,3.543
91.304,4.251
89.899,4.504
90.083,5.516
90.647,6.377
91.447,7.034
90.588,7.794
91.005,8.704
90.000,9.109
90.698,9.868
90.717,10.881
90.347,11.842
90.391,12.854
90.940,13.715
90.625,14.676
90.379,15.688
90.859,16.599
90.026,17.358
89.141,17.864
89.234,18.877
88.889,19.838
88.337,20.698
88.272,21.711
87.549,22.419
87.358,23.431
87.342,24.443
87.326,25.455
87.605,26.468
87.722,27.480
87.695,28.492
87.934,29.504
87.901,30.516
87.746,31.528
87.466,32.490
87.450,33.502
87.212,34.514
86.600,35.324
86.282,36.285
86.098,37.298
85.925,38.310
85.951,39.322
85.791,40.334
85.639,41.346
85.000,42.156
84.132,42.662
84.113,43.674
83.238,44.231
82.528,44.939
81.760,45.597
81.327,46.508
81.088,47.520
80.455,48.330
79.572,48.887
79.019,49.747
78.571,50.658
78.418,51.670
77.703,52.379
76.838,52.885
76.221,53.694
75.299,54.150
74.553,54.858
74.176,55.820
73.355,56.427
72.604,57.136
71.950,57.895
71.023,58.300
70.205,58.907
69.499,59.615
68.840,60.374
67.984,60.931
67.200,61.589
66.306,62.045
65.574,62.753
64.788,63.411
64.055,64.119
63.254,64.727
62.391,65.233
61.666,65.941
60.751,66.346
59.946,66.953
58.952,67.156
58.142,67.763
57.149,67.966
56.299,68.522
55.425,69.028
54.704,69.737
53.730,69.990
52.827,70.445
52.093,71.154
51.339,71.812
50.442,72.267
49.448,72.470
48.500,72.824
47.531,73.077
46.727,73.684
45.756,73.937
44.794,74.241
43.873,74.646
42.948,75.051
42.148,75.658
41.175,75.911
40.230,76.265
39.434,76.872
38.562,77.379
37.727,77.935
36.828,78.391
35.963,78.897
35.026,79.251
34.266,79.909
33.347,80.314
32.546,80.921
31.575,81.174
30.683,81.630
29.702,81.832
28.764,82.186
27.782,82.389
26.889,82.844
25.935,83.148
25.072,83.654
24.135,84.008
23.302,84.565
22.437,85.071
21.606,85.628
20.652,85.931
19.819,86.488
18.987,87.045
18.032,87.348
17.222,87.955
16.358,88.462
15.563,89.069
14.700,89.575
13.993,90.283
13.497,91.194
12.910,92.004


==> data/pr_curves/WNet3xLF2p-T5-odom=False-center=each_wp_meta.csv <==
auc,f1,eer
64.628,64.533,64.069


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
99.306,24.613
99.310,24.785
99.315,24.957
99.320,25.129
99.324,25.301
99.329,25.473
99.333,25.645
99.338,25.818
99.342,25.990
99.346,26.162
99.351,26.334
99.355,26.506
99.359,26.678
99.363,26.850
99.367,27.022
99.371,27.194
99.375,27.367
99.379,27.539
99.383,27.711
99.387,27.883
99.390,28.055
99.394,28.227
99.398,28.399
99.401,28.571
99.405,28.744
99.408,28.916
99.412,29.088
99.415,29.260
98.837,29.260
98.844,29.432
98.851,29.604
98.857,29.776
98.864,29.948
98.870,30.120
98.876,30.293
98.324,30.293
98.333,30.465
98.343,30.637
98.352,30.809
98.361,30.981
98.370,31.153
98.378,31.325
98.387,31.497
98.396,31.670
98.404,31.842
98.413,32.014
98.421,32.186
97.906,32.186
97.917,32.358
97.927,32.530
97.938,32.702
97.949,32.874
97.959,33.046
97.970,33.219
97.980,33.391
97.990,33.563
98.000,33.735
97.512,33.735
97.525,33.907
97.537,34.079
97.059,34.079
97.073,34.251
97.087,34.423
96.618,34.423
96.635,34.596
96.651,34.768
96.190,34.768
95.735,34.768
95.755,34.940
95.775,35.112
95.794,35.284
95.814,35.456
95.833,35.628
95.853,35.800
95.872,35.972
95.890,36.145
95.909,36.317
95.928,36.489
95.946,36.661
95.964,36.833
95.982,37.005
96.000,37.177
96.018,37.349
96.035,37.522
95.614,37.522
95.633,37.694
95.652,37.866
95.671,38.038
95.690,38.210
95.279,38.210
95.299,38.382
95.319,38.554
95.339,38.726
95.359,38.898
95.378,39.071
95.397,39.243
95.417,39.415
95.436,39.587
95.455,39.759
95.473,39.931
95.492,40.103
95.510,40.275
95.528,40.448
95.547,40.620
95.565,40.792
95.181,40.792
95.200,40.964
95.219,41.136
95.238,41.308
95.257,41.480
94.882,41.480
94.902,41.652
94.922,41.824
94.942,41.997
94.961,42.169
94.595,42.169
94.615,42.341
94.253,42.341
93.893,42.341
93.916,42.513
93.939,42.685
93.962,42.857
93.609,42.857
93.633,43.029
93.657,43.201
93.680,43.373
93.704,43.546
93.727,43.718
93.750,43.890
93.773,44.062
93.796,44.234
93.818,44.406
93.841,44.578
93.863,44.750
93.885,44.923
93.907,45.095
93.929,45.267
93.950,45.439
93.972,45.611
93.640,45.611
93.662,45.783
93.333,45.783
93.357,45.955
93.031,45.955
93.056,46.127
93.080,46.299
93.103,46.472
93.127,46.644
93.151,46.816
93.174,46.988
93.197,47.160
93.220,47.332
93.243,47.504
93.266,47.676
92.953,47.676
92.977,47.849
93.000,48.021
93.023,48.193
93.046,48.365
93.069,48.537
93.092,48.709
93.115,48.881
93.137,49.053
92.834,49.053
92.857,49.225
92.880,49.398
92.903,49.570
92.926,49.742
92.949,49.914
92.971,50.086
92.994,50.258
93.016,50.430
93.038,50.602
93.060,50.775
92.767,50.775
92.476,50.775
92.500,50.947
92.523,51.119
92.547,51.291
92.570,51.463
92.593,51.635
92.308,51.635
92.331,51.807
92.355,51.979
92.073,51.979
91.793,51.979
91.818,52.151
91.843,52.324
91.867,52.496
91.892,52.668
91.916,52.840
91.642,52.840
91.667,53.012
91.691,53.184
91.716,53.356
91.445,53.356
91.176,53.356
91.202,53.528
91.228,53.701
91.254,53.873
91.279,54.045
91.304,54.217
91.329,54.389
91.066,54.389
91.092,54.561
91.117,54.733
91.143,54.905
91.168,55.077
91.193,55.250
90.935,55.250
90.960,55.422
90.704,55.422
90.449,55.422
90.196,55.422
90.223,55.594
90.251,55.766
90.278,55.938
90.305,56.110
90.331,56.282
90.358,56.454
90.385,56.627
90.411,56.799
90.437,56.971
90.463,57.143
90.217,57.143
90.244,57.315
90.270,57.487
90.296,57.659
90.323,57.831
90.080,57.831
90.107,58.003
90.133,58.176
90.160,58.348
90.186,58.520
90.212,58.692
90.237,58.864
90.000,58.864
90.026,59.036
89.791,59.036
89.817,59.208
89.844,59.380
89.610,59.380
89.378,59.380
89.147,59.380
88.918,59.380
88.689,59.380
88.462,59.380
88.491,59.552
88.265,59.552
88.295,59.725
88.325,59.897
88.354,60.069
88.131,60.069
88.161,60.241
87.940,60.241
87.719,60.241
87.750,60.413
87.781,60.585
87.811,60.757
87.593,60.757
87.624,60.929
87.407,60.929
87.192,60.929
87.224,61.102
87.010,61.102
87.042,61.274
86.829,61.274
86.618,61.274
86.408,61.274
86.199,61.274
86.232,61.446
86.265,61.618
86.058,61.618
86.091,61.790
86.124,61.962
86.158,62.134
86.190,62.306
85.986,62.306
85.782,62.306
85.579,62.306
85.613,62.478
85.647,62.651
85.446,62.651
85.480,62.823
85.514,62.995
85.315,62.995
85.349,63.167
85.151,63.167
85.185,63.339
85.219,63.511
85.253,63.683
85.057,63.683
84.862,63.683
84.897,63.855
84.703,63.855
84.510,63.855
84.318,63.855
84.127,63.855
83.937,63.855
83.747,63.855
83.559,63.855
83.371,63.855
83.408,64.028
83.221,64.028
83.259,64.200
83.296,64.372
83.111,64.372
83.149,64.544
83.186,64.716
83.223,64.888
83.260,65.060
83.077,65.060
83.114,65.232
82.932,65.232
82.969,65.404
82.789,65.404
82.609,65.404
82.429,65.404
82.468,65.577
82.289,65.577
82.328,65.749
82.151,65.749
82.189,65.921
82.227,66.093
82.051,66.093
82.090,66.265
81.915,66.265
81.741,66.265
81.780,66.437
81.607,66.437
81.646,66.609
81.474,66.609
81.303,66.609
81.132,66.609
80.962,66.609
81.002,66.781
80.833,66.781
80.665,66.781
80.498,66.781
80.331,66.781
80.165,66.781
80.206,66.954
80.247,67.126
80.082,67.126
80.123,67.298
79.959,67.298
79.796,67.298
79.837,67.470
79.675,67.470
79.513,67.470
79.555,67.642
79.596,67.814
79.435,67.814
79.477,67.986
79.317,67.986
79.158,67.986
79.000,67.986
78.842,67.986
78.685,67.986
78.529,67.986
78.373,67.986
78.218,67.986
78.063,67.986
77.909,67.986
77.756,67.986
77.603,67.986
77.451,67.986
77.299,67.986
77.148,67.986
77.193,68.158
77.043,68.158
76.893,68.158
76.744,68.158
76.596,68.158
76.641,68.330
76.686,68.503
76.731,68.675
76.583,68.675
76.437,68.675
76.291,68.675
76.336,68.847
76.190,68.847
76.046,68.847
75.901,68.847
75.758,68.847
75.614,68.847
75.660,69.019
75.518,69.019
75.376,69.019
75.235,69.019
75.281,69.191
75.140,69.191
75.187,69.363
75.233,69.535
75.093,69.535
74.954,69.535
74.815,69.535
74.677,69.535
74.539,69.535
74.586,69.707
74.449,69.707
74.312,69.707
74.176,69.707
74.223,69.880
74.270,70.052
74.135,70.052
74.182,70.224
74.047,70.224
73.913,70.224
73.779,70.224
73.646,70.224
73.514,70.224
73.381,70.224
73.250,70.224
73.118,70.224
72.987,70.224
72.857,70.224
72.906,70.396
72.776,70.396
72.647,70.396
72.695,70.568
72.743,70.740
72.615,70.740
72.487,70.740
72.359,70.740
72.408,70.912
72.456,71.084
72.504,71.256
72.552,71.429
72.600,71.601
72.474,71.601
72.348,71.601
72.396,71.773
72.444,71.945
72.318,71.945
72.366,72.117
72.241,72.117
72.117,72.117
71.993,72.117
71.870,72.117
71.747,72.117
71.624,72.117
71.502,72.117
71.380,72.117
71.429,72.289
71.307,72.289
71.186,72.289
71.235,72.461
71.284,72.633
71.332,72.806
71.380,72.978
71.261,72.978
71.309,73.150
71.189,73.150
71.070,73.150
70.952,73.150
70.833,73.150
70.715,73.150
70.598,73.150
70.647,73.322
70.530,73.322
70.413,73.322
70.297,73.322
70.181,73.322
70.066,73.322
69.951,73.322
69.836,73.322
69.722,73.322
69.608,73.322
69.494,73.322
69.381,73.322
69.268,73.322
69.156,73.322
69.044,73.322
68.932,73.322
68.982,73.494
68.871,73.494
68.760,73.494
68.650,73.494
68.539,73.494
68.429,73.494
68.480,73.666
68.371,73.666
68.262,73.666
68.153,73.666
68.045,73.666
67.937,73.666
67.829,73.666
67.880,73.838
67.773,73.838
67.823,74.010
67.874,74.182
67.767,74.182
67.661,74.182
67.555,74.182
67.606,74.355
67.500,74.355
67.395,74.355
67.290,74.355
67.341,74.527
67.236,74.527
67.132,74.527
67.183,74.699
67.079,74.699
66.975,74.699
66.872,74.699
66.769,74.699
66.820,74.871
66.718,74.871
66.616,74.871
66.514,74.871
66.565,75.043
66.463,75.043
66.362,75.043
66.261,75.043
66.161,75.043
66.061,75.043
66.012,75.215
66.063,75.387
65.865,75.387
65.817,75.559
65.620,75.559
65.425,75.559
65.379,75.731
65.185,75.731
64.993,75.731
64.801,75.731
64.853,75.904
64.905,76.076
64.956,76.248
64.766,76.248
64.577,76.248
64.390,76.248
64.203,76.248
64.017,76.248
64.069,76.420
64.029,76.592
63.845,76.592
63.662,76.592
63.481,76.592
63.300,76.592
63.121,76.592
62.942,76.592
62.764,76.592
62.588,76.592
62.412,76.592
62.378,76.764
62.343,76.936
62.170,76.936
61.997,76.936
61.826,76.936
61.793,77.108
61.623,77.108
61.454,77.108
61.286,77.108
61.119,77.108
61.172,77.281
61.141,77.453
60.976,77.453
60.811,77.453
60.647,77.453
60.618,77.625
60.456,77.625
60.294,77.625
60.133,77.625
59.973,77.625
59.814,77.625
59.656,77.625
59.709,77.797
59.684,77.969
59.737,78.141
59.580,78.141
59.424,78.141
59.269,78.141
59.322,78.313
59.168,78.313
59.014,78.313
58.862,78.313
58.710,78.313
58.559,78.313
58.408,78.313
58.259,78.313
58.110,78.313
57.962,78.313
57.814,78.313
57.868,78.485
57.722,78.485
57.576,78.485
57.431,78.485
57.286,78.485
57.143,78.485
57.000,78.485
56.858,78.485
56.841,78.657
56.700,78.657
56.559,78.657
56.420,78.657
56.281,78.657
56.143,78.657
56.005,78.657
55.868,78.657
55.732,78.657
55.596,78.657
55.461,78.657
55.327,78.657
55.193,78.657
55.060,78.657
54.928,78.657
54.916,78.830
54.970,79.002
54.839,79.002
54.893,79.174
54.762,79.174
54.632,79.174
54.502,79.174
54.374,79.174
54.245,79.174
54.118,79.174
53.991,79.174
53.864,79.174
53.738,79.174
53.613,79.174
53.488,79.174
53.364,79.174
53.241,79.174
53.233,79.346
53.226,79.518
53.103,79.518
52.982,79.518
52.860,79.518
52.740,79.518
52.620,79.518
52.500,79.518
52.381,79.518
52.262,79.518
52.144,79.518
52.027,79.518
51.910,79.518
51.794,79.518
51.790,79.690
51.674,79.690
51.559,79.690
51.444,79.690
51.330,79.690
51.327,79.862
51.214,79.862
51.101,79.862
50.989,79.862
50.877,79.862
50.766,79.862
50.820,80.034
50.709,80.034
50.598,80.034
50.489,80.034
50.379,80.034
50.378,80.207
50.270,80.207
50.161,80.207
50.054,80.207
50.054,80.379
49.947,80.379
49.840,80.379
49.734,80.379
49.628,80.379
49.523,80.379
49.418,80.379
49.314,80.379
49.210,80.379
49.106,80.379
49.003,80.379
48.901,80.379
48.798,80.379
48.697,80.379
48.595,80.379
48.494,80.379
48.394,80.379
48.397,80.551
48.247,80.551
48.301,80.723
48.152,80.723
48.004,80.723
48.057,80.895
47.910,80.895
47.764,80.895
47.817,81.067
47.672,81.067
47.677,81.239
47.533,81.239
47.538,81.411
47.543,81.583
47.400,81.583
47.258,81.583
47.117,81.583
46.977,81.583
46.838,81.583
46.700,81.583
46.562,81.583
46.425,81.583
46.289,81.583
46.154,81.583
46.019,81.583
45.886,81.583
45.938,81.756
45.805,81.756
45.673,81.756
45.542,81.756
45.411,81.756
45.281,81.756
45.152,81.756
45.024,81.756
44.896,81.756
44.769,81.756
44.821,81.928
44.873,82.100
44.747,82.100
44.621,82.100
44.496,82.100
44.372,82.100
44.249,82.100
44.126,82.100
44.004,82.100
43.882,82.100
43.934,82.272
43.813,82.272
43.784,82.444
43.665,82.444
43.545,82.444
43.427,82.444
43.478,82.616
43.360,82.616
43.243,82.616
43.127,82.616
43.011,82.616
43.023,82.788
43.074,82.960
43.087,83.133
42.972,83.133
42.857,83.133
42.908,83.305
42.794,83.305
42.681,83.305
42.568,83.305
42.456,83.305
42.345,83.305
42.321,83.477
42.334,83.649
42.224,83.649
42.274,83.821
42.165,83.821
42.055,83.821
41.947,83.821
41.838,83.821
41.731,83.821
41.624,83.821
41.517,83.821
41.412,83.821
41.306,83.821
41.201,83.821
41.097,83.821
41.112,83.993
41.008,83.993
40.905,83.993
40.803,83.993
40.701,83.993
40.599,83.993
40.498,83.993
40.397,83.993
40.297,83.993
40.165,83.993
40.033,83.993
40.082,84.165
39.951,84.165
39.935,84.337
39.886,84.509
39.757,84.509
39.629,84.509
39.501,84.509
39.550,84.682
39.423,84.682
39.297,84.682
39.172,84.682
39.127,84.854
39.003,84.854
38.880,84.854
38.758,84.854
38.636,84.854
38.516,84.854
38.396,84.854
38.276,84.854
38.158,84.854
38.040,84.854
37.923,84.854
37.807,84.854
37.691,84.854
37.576,84.854
37.462,84.854
37.348,84.854
37.236,84.854
37.227,85.026
37.115,85.026
37.004,85.026
36.893,85.026
36.783,85.026
36.674,85.026
36.566,85.026
36.458,85.026
36.350,85.026
36.244,85.026
36.138,85.026
36.032,85.026
36.000,85.198
35.896,85.198
35.792,85.198
35.689,85.198
35.586,85.198
35.484,85.198
35.382,85.198
35.282,85.198
35.302,85.370
35.273,85.542
35.219,85.714
35.095,85.714
35.116,85.886
34.993,85.886
34.871,85.886
34.749,85.886
34.629,85.886
34.509,85.886
34.390,85.886
34.272,85.886
34.247,86.059
34.130,86.059
34.014,86.059
34.012,86.231
33.897,86.231
33.919,86.403
33.805,86.403
33.691,86.403
33.579,86.403
33.467,86.403
33.355,86.403
33.245,86.403
33.135,86.403
33.026,86.403
32.918,86.403
32.810,86.403
32.704,86.403
32.662,86.575
32.557,86.575
32.516,86.747
32.412,86.747
32.308,86.747
32.204,86.747
32.186,86.919
32.084,86.919
31.982,86.919
31.881,86.919
31.781,86.919
31.661,86.919
31.543,86.919
31.425,86.919
31.308,86.919
31.192,86.919
31.077,86.919
30.963,86.919
31.005,87.091
30.971,87.263
30.919,87.435
30.807,87.435
30.811,87.608
30.816,87.780
30.704,87.780
30.594,87.780
30.484,87.780
30.375,87.780
30.267,87.780
30.160,87.780
30.053,87.780
29.947,87.780
29.842,87.780
29.738,87.780
29.634,87.780
29.623,87.952
29.521,87.952
29.419,87.952
29.317,87.952
29.217,87.952
29.157,88.124
29.197,88.296
29.082,88.296
29.105,88.468
28.990,88.468
28.876,88.468
28.763,88.468
28.651,88.468
28.540,88.468
28.429,88.468
28.320,88.468
28.328,88.640
28.219,88.640
28.228,88.812
28.120,88.812
28.013,88.812
27.907,88.812
27.802,88.812
27.697,88.812
27.594,88.812
27.491,88.812
27.389,88.812
27.383,88.985
27.282,88.985
27.182,88.985
27.068,88.985
26.955,88.985
26.843,88.985
26.867,89.157
26.756,89.157
26.646,89.157
26.537,89.157
26.429,89.157
26.321,89.157
26.278,89.329
26.172,89.329
26.210,89.501
26.104,89.501
26.063,89.673
25.959,89.673
25.983,89.845
25.880,89.845
25.891,90.017
25.789,90.017
25.688,90.017
25.587,90.017
25.475,90.017
25.364,90.017
25.254,90.017
25.144,90.017
25.036,90.017
25.024,90.189
24.917,90.189
24.811,90.189
24.705,90.189
24.694,90.361
24.590,90.361
24.534,90.534
24.431,90.534
24.329,90.534
24.364,90.706
24.263,90.706
24.163,90.706
24.053,90.706
23.944,90.706
23.946,90.878
23.837,90.878
23.730,90.878
23.754,91.050
23.648,91.050
23.543,91.050
23.438,91.050
23.431,91.222
23.454,91.394
23.351,91.394
23.249,91.394
23.147,91.394
23.181,91.566
23.080,91.566
22.971,91.566
22.862,91.566
22.754,91.566
22.648,91.566
22.542,91.566
22.438,91.566
22.386,91.738
22.343,91.910
22.241,91.910
22.139,91.910
22.039,91.910
21.980,92.083
21.872,92.083
21.766,92.083
21.660,92.083
21.555,92.083
21.451,92.083
21.349,92.083
21.247,92.083
21.146,92.083
21.038,92.083
20.931,92.083
20.825,92.083
20.807,92.255
20.703,92.255
20.600,92.255
20.614,92.427
20.512,92.427
20.410,92.427
20.310,92.427
20.203,92.427
20.097,92.427
19.993,92.427
19.889,92.427
19.786,92.427
19.685,92.427
19.678,92.599
19.578,92.599
19.550,92.771
19.444,92.771
19.340,92.771
19.236,92.771
19.134,92.771
19.032,92.771
18.932,92.771
18.826,92.771
18.722,92.771
18.618,92.771
18.516,92.771
18.415,92.771
18.315,92.771
18.209,92.771
18.105,92.771
18.003,92.771
17.901,92.771
17.801,92.771
17.695,92.771
17.591,92.771
17.489,92.771
17.387,92.771
17.287,92.771
17.182,92.771
17.148,92.943
17.045,92.943
16.944,92.943
16.843,92.943
16.739,92.943
16.636,92.943
16.534,92.943
16.433,92.943
16.329,92.943
16.354,93.115
16.251,93.115
16.149,93.115
16.049,93.115
15.945,93.115
15.842,93.115
15.774,93.287
15.674,93.287
15.603,93.460
15.501,93.460
15.400,93.460
15.296,93.460
15.193,93.460
15.092,93.460
14.992,93.460
14.889,93.460
14.788,93.460
14.684,93.460
14.616,93.632
14.514,93.632
14.411,93.632
14.308,93.632
14.207,93.632
14.145,93.804
14.043,93.804
13.942,93.804
13.840,93.804
13.738,93.804
13.635,93.804
13.633,93.976
13.600,94.148
13.500,94.148
13.397,94.148
13.296,94.148
13.193,94.148
13.092,94.148
12.990,94.148
12.889,94.148
12.786,94.148
12.777,94.320
12.676,94.320
12.697,94.492
12.595,94.492
12.580,94.664
12.477,94.664
12.376,94.664
12.363,94.836
12.332,95.009
12.231,95.009
12.129,95.009
12.029,95.009
12.027,95.181
11.926,95.181
11.922,95.353
11.820,95.353
11.720,95.353
11.619,95.353
11.518,95.353
11.416,95.353
11.315,95.353
11.278,95.525
11.176,95.525
11.076,95.525
10.975,95.525
10.874,95.525
10.773,95.525
10.671,95.525
10.569,95.525
10.468,95.525
10.485,95.697
10.383,95.697
10.281,95.697
10.179,95.697
10.078,95.697
9.977,95.697
9.876,95.697
9.850,95.869
9.748,95.869
9.647,95.869
9.546,95.869
9.445,95.869
9.344,95.869
9.243,95.869
9.143,95.869
9.042,95.869
8.965,96.041
8.864,96.041
8.764,96.041
8.663,96.041
8.562,96.041
8.461,96.041
8.361,96.041
8.320,96.213
8.219,96.213
8.119,96.213
8.056,96.386
7.956,96.386
7.855,96.386
7.865,96.558
7.789,96.730
7.757,96.902
7.657,96.902
7.556,96.902
7.456,96.902
7.356,96.902
7.255,96.902
7.182,97.074
7.082,97.074
6.981,97.074
6.881,97.074
6.780,97.074
6.680,97.074
6.580,97.074
6.479,97.074
6.379,97.074
6.279,97.074
6.178,97.074
6.078,97.074
5.977,97.074
5.877,97.074
5.776,97.074
5.676,97.074
5.575,97.074
5.485,97.246
5.453,97.418
5.353,97.418
5.253,97.418
5.152,97.418
5.068,97.590
4.968,97.590
4.879,97.762
4.779,97.762
4.678,97.762
4.578,97.762
4.551,97.935
4.451,97.935
4.351,97.935
4.272,98.107
4.172,98.107
4.072,98.107
3.972,98.107
3.871,98.107
3.771,98.107
3.671,98.107
3.647,98.279
3.628,98.451
3.528,98.451
3.428,98.451


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wa_0.3.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
99.306,24.613
99.310,24.785
99.315,24.957
99.320,25.129
99.324,25.301
99.329,25.473
99.333,25.645
99.338,25.818
99.342,25.990
99.346,26.162
99.351,26.334
99.355,26.506
99.359,26.678
99.363,26.850
99.367,27.022
99.371,27.194
99.375,27.367
99.379,27.539
99.383,27.711
99.387,27.883
99.390,28.055
99.394,28.227
99.398,28.399
99.401,28.571
99.405,28.744
99.408,28.916
99.412,29.088
99.415,29.260
98.837,29.260
98.844,29.432
98.851,29.604
98.857,29.776
98.864,29.948
98.870,30.120
98.876,30.293
98.324,30.293
98.333,30.465
98.343,30.637
98.352,30.809
98.361,30.981
98.370,31.153
98.378,31.325
98.387,31.497
98.396,31.670
98.404,31.842
98.413,32.014
98.421,32.186
97.906,32.186
97.917,32.358
97.927,32.530
97.938,32.702
97.949,32.874
97.959,33.046
97.970,33.219
97.980,33.391
97.990,33.563
98.000,33.735
97.512,33.735
97.525,33.907
97.537,34.079
97.059,34.079
97.073,34.251
97.087,34.423
96.618,34.423
96.635,34.596
96.651,34.768
96.190,34.768
95.735,34.768
95.755,34.940
95.775,35.112
95.794,35.284
95.814,35.456
95.833,35.628
95.853,35.800
95.872,35.972
95.890,36.145
95.909,36.317
95.928,36.489
95.946,36.661
95.964,36.833
95.982,37.005
96.000,37.177
96.018,37.349
96.035,37.522
95.614,37.522
95.633,37.694
95.652,37.866
95.671,38.038
95.690,38.210
95.279,38.210
95.299,38.382
95.319,38.554
95.339,38.726
95.359,38.898
95.378,39.071
95.397,39.243
95.417,39.415
95.436,39.587
95.455,39.759
95.473,39.931
95.492,40.103
95.510,40.275
95.528,40.448
95.547,40.620
95.565,40.792
95.181,40.792
95.200,40.964
95.219,41.136
95.238,41.308
95.257,41.480
94.882,41.480
94.902,41.652
94.922,41.824
94.942,41.997
94.961,42.169
94.595,42.169
94.615,42.341
94.253,42.341
93.893,42.341
93.916,42.513
93.939,42.685
93.962,42.857
93.609,42.857
93.633,43.029
93.657,43.201
93.680,43.373
93.704,43.546
93.727,43.718
93.750,43.890
93.773,44.062
93.796,44.234
93.818,44.406
93.841,44.578
93.863,44.750
93.885,44.923
93.907,45.095
93.929,45.267
93.950,45.439
93.972,45.611
93.640,45.611
93.662,45.783
93.333,45.783
93.357,45.955
93.031,45.955
93.056,46.127
93.080,46.299
93.103,46.472
92.784,46.472
92.808,46.644
92.833,46.816
92.857,46.988
92.881,47.160
92.905,47.332
92.929,47.504
92.617,47.504
92.642,47.676
92.667,47.849
92.691,48.021
92.715,48.193
92.739,48.365
92.763,48.537
92.787,48.709
92.810,48.881
92.508,48.881
92.532,49.053
92.557,49.225
92.581,49.398
92.604,49.570
92.628,49.742
92.332,49.742
92.357,49.914
92.381,50.086
92.405,50.258
92.429,50.430
92.138,50.430
91.850,50.430
91.875,50.602
91.900,50.775
91.925,50.947
91.950,51.119
91.975,51.291
91.692,51.291
91.718,51.463
91.743,51.635
91.463,51.635
91.185,51.635
91.212,51.807
90.937,51.807
90.964,51.979
90.991,52.151
91.018,52.324
90.746,52.324
90.774,52.496
90.504,52.496
90.533,52.668
90.265,52.668
90.000,52.668
90.029,52.840
90.058,53.012
90.087,53.184
90.116,53.356
89.855,53.356
89.884,53.528
89.625,53.528
89.655,53.701
89.685,53.873
89.714,54.045
89.744,54.217
89.773,54.389
89.518,54.389
89.548,54.561
89.296,54.561
89.045,54.561
88.796,54.561
88.827,54.733
88.858,54.905
88.889,55.077
88.920,55.250
88.950,55.422
88.981,55.594
89.011,55.766
89.041,55.938
89.071,56.110
89.101,56.282
88.859,56.282
88.889,56.454
88.919,56.627
88.949,56.799
88.978,56.971
88.740,56.971
88.770,57.143
88.800,57.315
88.830,57.487
88.859,57.659
88.889,57.831
88.918,58.003
88.684,58.003
88.714,58.176
88.482,58.176
88.512,58.348
88.542,58.520
88.312,58.520
88.083,58.520
87.855,58.520
87.629,58.520
87.404,58.520
87.179,58.520
87.212,58.692
86.990,58.692
86.768,58.692
86.802,58.864
86.582,58.864
86.364,58.864
86.146,58.864
85.930,58.864
85.714,58.864
85.750,59.036
85.786,59.208
85.821,59.380
85.608,59.380
85.644,59.552
85.432,59.552
85.222,59.552
85.258,59.725
85.049,59.725
85.086,59.897
84.878,59.897
84.672,59.897
84.466,59.897
84.261,59.897
84.300,60.069
84.337,60.241
84.135,60.241
84.173,60.413
84.211,60.585
84.010,60.585
84.048,60.757
83.848,60.757
83.649,60.757
83.688,60.929
83.726,61.102
83.765,61.274
83.568,61.274
83.607,61.446
83.645,61.618
83.450,61.618
83.488,61.790
83.295,61.790
83.333,61.962
83.372,62.134
83.410,62.306
83.218,62.306
83.028,62.306
83.066,62.478
82.877,62.478
82.688,62.478
82.500,62.478
82.313,62.478
82.127,62.478
81.941,62.478
81.757,62.478
81.573,62.478
81.614,62.651
81.432,62.651
81.473,62.823
81.514,62.995
81.333,62.995
81.375,63.167
81.416,63.339
81.457,63.511
81.498,63.683
81.319,63.683
81.360,63.855
81.182,63.855
81.223,64.028
81.046,64.028
80.870,64.028
80.694,64.028
80.736,64.200
80.562,64.200
80.603,64.372
80.430,64.372
80.472,64.544
80.514,64.716
80.342,64.716
80.384,64.888
80.213,64.888
80.042,64.888
79.873,64.888
79.704,64.888
79.747,65.060
79.579,65.060
79.412,65.060
79.245,65.060
79.079,65.060
79.123,65.232
78.958,65.232
78.794,65.232
78.631,65.232
78.468,65.232
78.306,65.232
78.144,65.232
78.189,65.404
78.029,65.404
77.869,65.404
77.710,65.404
77.551,65.404
77.597,65.577
77.439,65.577
77.282,65.577
77.328,65.749
77.374,65.921
77.218,65.921
77.264,66.093
77.108,66.093
76.954,66.093
76.800,66.093
76.647,66.093
76.494,66.093
76.342,66.093
76.190,66.093
76.040,66.093
75.889,66.093
75.740,66.093
75.591,66.093
75.442,66.093
75.294,66.093
75.147,66.093
75.000,66.093
74.854,66.093
74.708,66.093
74.563,66.093
74.419,66.093
74.275,66.093
74.324,66.265
74.181,66.265
74.231,66.437
74.088,66.437
73.946,66.437
73.805,66.437
73.855,66.609
73.714,66.609
73.574,66.609
73.435,66.609
73.295,66.609
73.157,66.609
73.208,66.781
73.070,66.781
72.932,66.781
72.796,66.781
72.846,66.954
72.710,66.954
72.761,67.126
72.812,67.298
72.677,67.298
72.542,67.298
72.407,67.298
72.274,67.298
72.140,67.298
72.192,67.470
72.059,67.470
71.927,67.470
71.795,67.470
71.846,67.642
71.898,67.814
71.767,67.814
71.636,67.814
71.506,67.814
71.377,67.814
71.248,67.814
71.119,67.814
70.991,67.814
70.863,67.814
70.736,67.814
70.609,67.814
70.483,67.814
70.357,67.814
70.410,67.986
70.285,67.986
70.160,67.986
70.213,68.158
70.265,68.330
70.141,68.330
70.018,68.330
69.894,68.330
69.947,68.503
70.000,68.675
70.053,68.847
70.105,69.019
69.983,69.019
69.861,69.019
69.739,69.019
69.792,69.191
69.844,69.363
69.723,69.363
69.603,69.363
69.483,69.363
69.363,69.363
69.244,69.363
69.125,69.363
69.007,69.363
68.889,69.363
68.771,69.363
68.654,69.363
68.537,69.363
68.421,69.363
68.305,69.363
68.190,69.363
68.243,69.535
68.297,69.707
68.350,69.880
68.235,69.880
68.289,70.052
68.174,70.052
68.060,70.052
67.947,70.052
67.833,70.052
67.720,70.052
67.608,70.052
67.662,70.224
67.550,70.224
67.438,70.224
67.327,70.224
67.216,70.224
67.105,70.224
66.995,70.224
66.885,70.224
66.776,70.224
66.667,70.224
66.558,70.224
66.450,70.224
66.341,70.224
66.234,70.224
66.126,70.224
66.019,70.224
66.074,70.396
65.968,70.396
65.862,70.396
65.756,70.396
65.650,70.396
65.545,70.396
65.440,70.396
65.335,70.396
65.231,70.396
65.127,70.396
65.024,70.396
64.921,70.396
64.818,70.396
64.715,70.396
64.613,70.396
64.511,70.396
64.567,70.568
64.465,70.568
64.364,70.568
64.263,70.568
64.163,70.568
64.062,70.568
63.863,70.568
63.919,70.740
63.721,70.740
63.524,70.740
63.328,70.740
63.287,70.912
63.093,70.912
62.901,70.912
62.709,70.912
62.519,70.912
62.330,70.912
62.387,71.084
62.443,71.256
62.256,71.256
62.219,71.429
62.033,71.429
61.848,71.429
61.813,71.601
61.630,71.601
61.448,71.601
61.267,71.601
61.233,71.773
61.290,71.945
61.111,71.945
60.933,71.945
60.756,71.945
60.580,71.945
60.405,71.945
60.462,72.117
60.432,72.289
60.258,72.289
60.086,72.289
59.914,72.289
59.744,72.289
59.574,72.289
59.406,72.289
59.238,72.289
59.072,72.289
58.906,72.289
58.741,72.289
58.717,72.461
58.554,72.461
58.391,72.461
58.230,72.461
58.069,72.461
57.909,72.461
57.750,72.461
57.592,72.461
57.435,72.461
57.279,72.461
57.123,72.461
56.969,72.461
56.815,72.461
56.662,72.461
56.510,72.461
56.359,72.461
56.208,72.461
56.059,72.461
55.910,72.461
55.762,72.461
55.746,72.633
55.731,72.806
55.789,72.978
55.643,72.978
55.497,72.978
55.352,72.978
55.208,72.978
55.065,72.978
54.922,72.978
54.780,72.978
54.639,72.978
54.499,72.978
54.359,72.978
54.220,72.978
54.082,72.978
53.944,72.978
53.934,73.150
53.797,73.150
53.662,73.150
53.526,73.150
53.392,73.150
53.258,73.150
53.125,73.150
52.993,73.150
53.051,73.322
53.109,73.494
52.978,73.494
52.847,73.494
52.716,73.494
52.586,73.494
52.457,73.494
52.328,73.494
52.200,73.494
52.073,73.494
51.946,73.494
51.820,73.494
51.695,73.494
51.570,73.494
51.446,73.494
51.322,73.494
51.319,73.666
51.196,73.666
51.193,73.838
51.071,73.838
50.950,73.838
50.829,73.838
50.709,73.838
50.590,73.838
50.471,73.838
50.352,73.838
50.234,73.838
50.117,73.838
50.000,73.838
49.884,73.838
49.768,73.838
49.653,73.838
49.654,74.010
49.654,74.182
49.540,74.182
49.427,74.182
49.313,74.182
49.201,74.182
49.089,74.182
48.977,74.182
48.866,74.182
48.756,74.182
48.646,74.182
48.536,74.182
48.427,74.182
48.318,74.182
48.210,74.182
48.103,74.182
47.996,74.182
47.889,74.182
47.783,74.182
47.788,74.355
47.682,74.355
47.577,74.355
47.473,74.355
47.368,74.355
47.265,74.355
47.322,74.527
47.219,74.527
47.116,74.527
47.014,74.527
46.912,74.527
46.919,74.699
46.818,74.699
46.717,74.699
46.617,74.699
46.624,74.871
46.474,74.871
46.326,74.871
46.178,74.871
46.032,74.871
45.886,74.871
45.741,74.871
45.597,74.871
45.455,74.871
45.312,74.871
45.171,74.871
45.031,74.871
45.088,75.043
44.948,75.043
45.005,75.215
44.867,75.215
44.729,75.215
44.592,75.215
44.456,75.215
44.320,75.215
44.186,75.215
44.242,75.387
44.109,75.387
44.121,75.559
44.132,75.731
44.000,75.731
43.868,75.731
43.738,75.731
43.608,75.731
43.478,75.731
43.350,75.731
43.222,75.731
43.095,75.731
42.969,75.731
42.843,75.731
42.718,75.731
42.594,75.731
42.650,75.904
42.527,75.904
42.404,75.904
42.282,75.904
42.161,75.904
42.040,75.904
41.920,75.904
41.801,75.904
41.682,75.904
41.565,75.904
41.620,76.076
41.502,76.076
41.386,76.076
41.270,76.076
41.155,76.076
41.040,76.076
40.926,76.076
40.813,76.076
40.700,76.076
40.588,76.076
40.476,76.076
40.365,76.076
40.255,76.076
40.145,76.076
40.127,76.248
40.018,76.248
39.910,76.248
39.802,76.248
39.695,76.248
39.678,76.420
39.572,76.420
39.467,76.420
39.450,76.592
39.346,76.592
39.242,76.592
39.138,76.592
39.035,76.592
38.933,76.592
38.831,76.592
38.729,76.592
38.715,76.764
38.615,76.764
38.515,76.764
38.382,76.764
38.250,76.764
38.120,76.764
37.990,76.764
37.861,76.764
37.733,76.764
37.605,76.764
37.658,76.936
37.531,76.936
37.406,76.936
37.281,76.936
37.157,76.936
37.034,76.936
36.912,76.936
36.790,76.936
36.669,76.936
36.549,76.936
36.430,76.936
36.393,77.108
36.275,77.108
36.158,77.108
36.042,77.108
36.093,77.281
35.978,77.281
35.863,77.281
35.748,77.281
35.714,77.453
35.601,77.453
35.489,77.453
35.377,77.453
35.266,77.453
35.156,77.453
35.047,77.453
34.938,77.453
34.830,77.453
34.722,77.453
34.615,77.453
34.509,77.453
34.404,77.453
34.299,77.453
34.195,77.453
34.091,77.453
33.988,77.453
33.986,77.625
33.884,77.625
33.783,77.625
33.682,77.625
33.582,77.625
33.457,77.625
33.333,77.625
33.211,77.625
33.089,77.625
32.968,77.625
32.848,77.625
32.873,77.797
32.754,77.797
32.635,77.797
32.518,77.797
32.401,77.797
32.286,77.797
32.171,77.797
32.150,77.969
32.037,77.969
31.924,77.969
31.949,78.141
31.837,78.141
31.726,78.141
31.616,78.141
31.506,78.141
31.397,78.141
31.289,78.141
31.181,78.141
31.164,78.313
31.058,78.313
30.952,78.313
30.847,78.313
30.811,78.485
30.707,78.485
30.604,78.485
30.502,78.485
30.400,78.485
30.299,78.485
30.199,78.485
30.079,78.485
29.961,78.485
29.843,78.485
29.726,78.485
29.610,78.485
29.495,78.485
29.484,78.657
29.370,78.657
29.257,78.657
29.145,78.657
29.191,78.830
29.079,78.830
28.969,78.830
28.859,78.830
28.751,78.830
28.643,78.830
28.536,78.830
28.430,78.830
28.324,78.830
28.219,78.830
28.115,78.830
28.125,79.002
28.022,79.002
27.920,79.002
27.818,79.002
27.845,79.174
27.855,79.346
27.754,79.346
27.638,79.346
27.522,79.346
27.408,79.346
27.294,79.346
27.182,79.346
27.070,79.346
26.959,79.346
26.849,79.346
26.740,79.346
26.783,79.518
26.674,79.518
26.567,79.518
26.460,79.518
26.503,79.690
26.397,79.690
26.424,79.862
26.466,80.034
26.361,80.034
26.387,80.207
26.283,80.207
26.180,80.207
26.077,80.207
25.975,80.207
25.875,80.207
25.774,80.207
25.661,80.207
25.688,80.379
25.575,80.379
25.602,80.551
25.490,80.551
25.380,80.551
25.270,80.551
25.161,80.551
25.054,80.551
24.947,80.551
24.841,80.551
24.736,80.551
24.632,80.551
24.528,80.551
24.426,80.551
24.324,80.551
24.224,80.551
24.111,80.551
24.000,80.551
23.890,80.551
23.780,80.551
23.672,80.551
23.565,80.551
23.459,80.551
23.353,80.551
23.345,80.723
23.241,80.723
23.267,80.895
23.164,80.895
23.062,80.895
22.960,80.895
22.860,80.895
22.749,80.895
22.640,80.895
22.531,80.895
22.493,81.067
22.386,81.067
22.280,81.067
22.175,81.067
22.071,81.067
22.015,81.239
21.913,81.239
21.811,81.239
21.711,81.239
21.602,81.239
21.494,81.239
21.386,81.239
21.280,81.239
21.175,81.239
21.071,81.239
20.968,81.239
20.911,81.411
20.810,81.411
20.709,81.411
20.601,81.411
20.494,81.411
20.388,81.411
20.283,81.411
20.179,81.411
20.076,81.411
19.975,81.411
19.874,81.411
19.833,81.583
19.725,81.583
19.619,81.583
19.514,81.583
19.515,81.756
19.412,81.756
19.309,81.756
19.207,81.756
19.107,81.756
19.000,81.756
18.894,81.756
18.790,81.756
18.686,81.756
18.584,81.756
18.482,81.756
18.478,81.928
18.371,81.928
18.266,81.928
18.161,81.928
18.058,81.928
17.955,81.928
17.854,81.928
17.748,81.928
17.643,81.928
17.539,81.928
17.436,81.928
17.447,82.100
17.345,82.100
17.338,82.272
17.238,82.272
17.133,82.272
17.029,82.272
16.926,82.272
16.825,82.272
16.725,82.272
16.620,82.272
16.517,82.272
16.415,82.272
16.314,82.272
16.209,82.272
16.105,82.272
16.003,82.272
15.902,82.272
15.796,82.272
15.693,82.272
15.590,82.272
15.489,82.272
15.385,82.272
15.281,82.272
15.179,82.272
15.079,82.272
14.975,82.272
14.872,82.272
14.771,82.272
14.667,82.272
14.564,82.272
14.463,82.272
14.480,82.444
14.376,82.444
14.273,82.444
14.172,82.444
14.068,82.444
13.965,82.444
13.970,82.616
13.869,82.616
13.822,82.788
13.719,82.788
13.618,82.788
13.515,82.788
13.413,82.788
13.313,82.788
13.211,82.788
13.110,82.788
13.007,82.788
12.906,82.788
12.803,82.788
12.701,82.788
12.598,82.788
12.497,82.788
12.510,82.960
12.407,82.960
12.305,82.960
12.203,82.960
12.101,82.960
11.999,82.960
11.898,82.960
11.796,82.960
11.696,82.960
11.595,82.960
11.493,82.960
11.392,82.960
11.291,82.960
11.188,82.960
11.170,83.133
11.068,83.133
11.070,83.305
10.970,83.305
10.869,83.305
10.882,83.477
10.780,83.477
10.678,83.477
10.578,83.477
10.570,83.649
10.470,83.649
10.369,83.649
10.268,83.649
10.167,83.649
10.066,83.649
9.965,83.649
9.896,83.821
9.795,83.821
9.693,83.821
9.592,83.821
9.491,83.821
9.391,83.821
9.290,83.821
9.189,83.821
9.088,83.821
8.987,83.821
8.887,83.821
8.786,83.821
8.686,83.821
8.630,83.993
8.528,83.993
8.428,83.993
8.328,83.993
8.227,83.993
8.127,83.993
8.026,83.993
7.926,83.993
7.857,84.165
7.756,84.165
7.655,84.165
7.554,84.165
7.454,84.165
7.353,84.165
7.253,84.165
7.152,84.165
7.052,84.165
6.952,84.165
6.869,84.337
6.805,84.509
6.779,84.682
6.678,84.682
6.578,84.682
6.478,84.682
6.377,84.682
6.277,84.682
6.177,84.682
6.076,84.682
5.976,84.682
5.875,84.682
5.775,84.682
5.675,84.682
5.574,84.682
5.474,84.682
5.374,84.682
5.273,84.682
5.173,84.682
5.073,84.682
4.972,84.682
4.872,84.682
4.772,84.682
4.671,84.682
4.571,84.682
4.471,84.682
4.407,84.854
4.307,84.854
4.243,85.026
4.167,85.198
4.067,85.198
3.967,85.198
3.867,85.198
3.767,85.198
3.667,85.198
3.567,85.198
3.466,85.198
3.366,85.198
3.266,85.198
3.166,85.198
3.066,85.198
2.966,85.198


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wa_0.3_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
99.310,24.785
99.338,25.818
99.363,26.850
99.387,27.883
99.408,28.916
98.857,29.776
98.343,30.637
98.396,31.670
97.938,32.702
98.000,33.735
97.059,34.079
96.190,34.768
95.853,35.800
95.964,36.833
95.652,37.866
95.359,38.898
95.473,39.931
95.200,40.964
94.942,41.997
93.893,42.341
93.680,43.373
93.818,44.406
93.950,45.439
93.031,45.955
92.857,46.988
92.691,48.021
92.532,49.053
92.381,50.086
91.950,51.119
91.212,51.807
90.533,52.668
89.884,53.528
89.548,54.561
88.950,55.422
88.889,56.454
88.830,57.487
88.542,58.520
87.404,58.520
86.364,58.864
85.432,59.552
84.466,59.897
83.848,60.757
83.488,61.790
82.688,62.478
81.573,62.478
81.457,63.511
80.562,64.200
79.704,64.888
78.631,65.232
77.551,65.404
76.800,66.093
75.740,66.093
74.708,66.093
73.714,66.609
72.710,66.954
71.795,67.470
70.736,67.814
69.947,68.503
69.363,69.363
68.305,69.363
67.662,70.224
66.558,70.224
65.545,70.396
64.511,70.396
63.524,70.740
62.519,70.912
61.721,71.601
60.756,71.945
59.744,72.289
58.741,72.289
57.750,72.461
56.739,72.461
55.688,72.461
54.780,72.978
53.729,73.150
52.781,73.494
51.758,73.494
50.769,73.838
49.768,73.838
48.811,74.182
47.783,74.182
46.919,74.699
45.886,74.871
44.913,75.215
44.044,75.731
43.011,75.731
42.000,75.904
41.002,76.076
39.982,76.248
39.035,76.592
38.022,76.764
37.034,76.936
36.042,77.108
35.101,77.453
34.091,77.453
33.089,77.625
32.102,77.797
31.160,78.141
30.219,78.485
29.220,78.657
28.219,78.830
27.359,79.346
26.412,79.690
25.673,80.379
24.684,80.551
23.672,80.551
22.727,80.895
21.781,81.239
20.791,81.411
19.799,81.583
18.812,81.756
17.821,81.928
16.879,82.272
15.875,82.272
14.872,82.272
13.933,82.616
12.948,82.788
11.960,82.960
11.020,83.305
10.081,83.649
9.094,83.821
8.109,83.993
7.123,84.165
6.266,84.682
5.265,84.682
4.280,84.854
3.341,85.198


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wa_0.3_meta.csv <==
auc,f1,eer
70.858,71.810,69.363


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
99.310,24.785
99.338,25.818
99.363,26.850
99.387,27.883
99.408,28.916
98.857,29.776
98.343,30.637
98.396,31.670
97.938,32.702
98.000,33.735
97.059,34.079
96.190,34.768
95.853,35.800
95.964,36.833
95.652,37.866
95.359,38.898
95.473,39.931
95.200,40.964
94.942,41.997
93.893,42.341
93.680,43.373
93.818,44.406
93.950,45.439
93.031,45.955
93.174,46.988
93.000,48.021
93.137,49.053
92.971,50.086
92.523,51.119
91.793,51.979
91.667,53.012
91.279,54.045
91.168,55.077
90.196,55.422
90.358,56.454
90.270,57.487
90.186,58.520
89.610,59.380
88.462,59.380
87.940,60.241
87.192,60.929
86.199,61.274
86.190,62.306
85.315,62.995
84.703,63.855
83.559,63.855
83.223,64.888
82.468,65.577
81.741,66.265
80.833,66.781
79.959,67.298
79.158,67.986
78.063,67.986
77.043,68.158
76.190,68.847
75.140,69.191
74.176,69.707
73.250,70.224
72.359,70.740
72.396,71.773
71.380,72.117
71.309,73.150
70.297,73.322
69.268,73.322
68.262,73.666
67.500,74.355
66.616,74.871
65.817,75.559
64.801,75.731
64.069,76.420
63.031,76.592
62.083,76.936
61.088,77.281
60.133,77.625
59.269,78.141
58.259,78.313
57.215,78.485
56.212,78.657
55.193,78.657
54.309,79.174
53.302,79.174
52.322,79.518
51.330,79.690
50.379,80.034
49.418,80.379
48.394,80.379
47.624,81.067
46.746,81.583
45.717,81.756
44.747,82.100
43.733,82.272
43.087,83.133
42.224,83.649
41.236,83.821
40.231,83.993
39.486,84.682
38.486,84.854
37.462,84.854
36.458,85.026
35.458,85.198
34.725,85.886
33.850,86.403
32.832,86.403
31.962,86.919
30.967,87.091
30.231,87.780
29.233,87.952
28.366,88.468
27.418,88.812
26.469,89.157
25.891,90.017
24.905,90.189
24.042,90.706
23.310,91.394
22.367,91.738
21.426,92.083
20.481,92.427
19.536,92.771
18.535,92.771
17.534,92.771
16.544,92.943
15.602,93.287
14.616,93.460
13.676,93.804
12.777,94.320
12.050,95.009
11.192,95.525
10.206,95.697
9.220,95.869
8.280,96.213
7.554,96.902
6.569,97.074
5.569,97.074
4.843,97.762
3.904,98.107


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wa_meta.csv <==
auc,f1,eer
77.651,73.365,72.117


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
97.826,2.284
97.917,2.386
98.000,2.487
98.077,2.589
98.148,2.690
98.214,2.792
98.276,2.893
98.333,2.995
98.387,3.096
98.438,3.198
98.485,3.299
98.529,3.401
98.571,3.503
98.611,3.604
98.649,3.706
97.368,3.756
97.436,3.858
97.500,3.959
97.561,4.061
97.619,4.162
97.674,4.264
96.552,4.264
95.506,4.315
95.604,4.416
95.699,4.518
95.789,4.619
95.876,4.721
95.960,4.822
96.040,4.924
96.117,5.025
96.190,5.127
96.262,5.228
96.330,5.330
96.396,5.431
96.460,5.533
96.522,5.635
96.581,5.736
96.639,5.838
96.694,5.939
96.748,6.041
96.800,6.142
96.850,6.244
96.899,6.345
96.947,6.447
96.992,6.548
97.037,6.650
97.080,6.751
97.122,6.853
97.163,6.954
97.203,7.056
97.241,7.157
97.279,7.259
97.315,7.360
97.351,7.462
97.386,7.563
97.419,7.665
97.452,7.766
97.484,7.868
97.516,7.970
97.546,8.071
97.576,8.173
97.605,8.274
97.633,8.376
97.661,8.477
97.688,8.579
97.714,8.680
97.740,8.782
97.765,8.883
97.790,8.985
97.814,9.086
97.838,9.188
97.861,9.289
97.884,9.391
97.906,9.492
97.927,9.594
97.949,9.695
97.970,9.797
97.990,9.898
98.010,10.000
98.030,10.102
98.049,10.203
98.068,10.305
98.086,10.406
98.104,10.508
98.122,10.609
98.140,10.711
98.157,10.812
97.706,10.812
97.727,10.914
97.748,11.015
97.768,11.117
97.788,11.218
97.807,11.320
97.826,11.421
97.845,11.523
97.863,11.624
97.881,11.726
97.899,11.827
97.917,11.929
97.934,12.030
97.951,12.132
97.967,12.234
97.571,12.234
97.590,12.335
97.610,12.437
97.628,12.538
97.647,12.640
97.266,12.640
97.287,12.741
97.308,12.843
97.328,12.944
97.348,13.046
97.368,13.147
97.388,13.249
97.026,13.249
97.048,13.350
97.070,13.452
97.091,13.553
97.112,13.655
97.133,13.756
97.153,13.858
97.173,13.959
97.193,14.061
97.213,14.162
97.232,14.264
97.251,14.365
97.270,14.467
97.288,14.569
97.306,14.670
97.324,14.772
97.342,14.873
97.360,14.975
97.377,15.076
97.394,15.178
97.411,15.279
97.428,15.381
97.444,15.482
97.460,15.584
97.476,15.685
97.492,15.787
97.508,15.888
97.523,15.990
97.538,16.091
97.248,16.142
97.264,16.244
97.281,16.345
96.988,16.345
97.006,16.447
97.024,16.548
97.041,16.650
97.059,16.751
96.784,16.802
96.802,16.904
96.821,17.005
96.839,17.107
96.562,17.107
96.581,17.208
96.601,17.310
96.620,17.411
96.639,17.513
96.657,17.614
96.676,17.716
96.694,17.817
96.429,17.817
96.164,17.817
96.185,17.919
96.206,18.020
96.226,18.122
96.247,18.223
96.267,18.325
96.286,18.426
96.306,18.528
96.325,18.629
96.345,18.731
96.364,18.832
96.382,18.934
96.144,18.985
95.897,18.985
95.918,19.086
95.939,19.188
95.960,19.289
95.980,19.391
96.000,19.492
96.020,19.594
96.040,19.695
96.059,19.797
96.078,19.898
95.844,19.898
95.864,20.000
95.884,20.102
95.904,20.203
95.923,20.305
95.943,20.406
95.962,20.508
95.981,20.609
96.000,20.711
96.019,20.812
96.037,20.914
96.056,21.015
95.843,21.066
95.862,21.168
95.881,21.269
95.900,21.371
95.918,21.472
95.937,21.574
95.955,21.675
95.973,21.777
95.991,21.878
96.009,21.980
96.026,22.081
95.824,22.132
95.842,22.234
95.861,22.335
95.879,22.437
95.896,22.538
95.914,22.640
95.931,22.741
95.949,22.843
95.966,22.944
95.983,23.046
95.781,23.046
95.798,23.147
95.816,23.249
95.833,23.350
95.851,23.452
95.868,23.553
95.885,23.655
95.902,23.756
95.918,23.858
95.935,23.959
95.951,24.061
95.968,24.162
95.984,24.264
96.000,24.365
95.808,24.365
95.825,24.467
95.842,24.569
95.858,24.670
95.874,24.772
95.695,24.822
95.712,24.924
95.728,25.025
95.745,25.127
95.761,25.228
95.777,25.330
95.793,25.431
95.810,25.533
95.825,25.635
95.841,25.736
95.857,25.838
95.872,25.939
95.888,26.041
95.709,26.041
95.725,26.142
95.741,26.244
95.756,26.345
95.772,26.447
95.788,26.548
95.803,26.650
95.818,26.751
95.833,26.853
95.848,26.954
95.863,27.056
95.878,27.157
95.893,27.259
95.907,27.360
95.922,27.462
95.936,27.563
95.951,27.665
95.965,27.766
95.979,27.868
95.993,27.970
96.007,28.071
96.021,28.173
96.034,28.274
96.048,28.376
96.062,28.477
95.897,28.477
95.911,28.579
95.925,28.680
95.939,28.782
95.953,28.883
95.966,28.985
95.980,29.086
95.993,29.188
96.007,29.289
96.020,29.391
95.868,29.442
95.881,29.543
95.895,29.645
95.908,29.746
95.922,29.848
95.935,29.949
95.948,30.051
95.800,30.102
95.813,30.203
95.827,30.305
95.840,30.406
95.853,30.508
95.866,30.609
95.880,30.711
95.893,30.812
95.906,30.914
95.918,31.015
95.931,31.117
95.944,31.218
95.956,31.320
95.969,31.421
95.981,31.523
95.994,31.624
96.006,31.726
96.018,31.827
96.031,31.929
96.043,32.030
95.903,32.081
95.915,32.183
95.928,32.284
95.940,32.386
95.952,32.487
95.964,32.589
95.976,32.690
95.988,32.792
96.000,32.893
96.012,32.995
95.876,33.046
95.888,33.147
95.900,33.249
95.912,33.350
95.924,33.452
95.936,33.553
95.803,33.604
95.815,33.706
95.827,33.807
95.839,33.909
95.851,34.010
95.863,34.112
95.875,34.213
95.887,34.315
95.898,34.416
95.910,34.518
95.775,34.518
95.787,34.619
95.798,34.721
95.810,34.822
95.822,34.924
95.833,35.025
95.706,35.076
95.580,35.127
95.592,35.228
95.604,35.330
95.616,35.431
95.628,35.533
95.640,35.635
95.652,35.736
95.664,35.838
95.676,35.939
95.687,36.041
95.699,36.142
95.710,36.244
95.582,36.244
95.594,36.345
95.606,36.447
95.618,36.548
95.629,36.650
95.641,36.751
95.652,36.853
95.664,36.954
95.675,37.056
95.550,37.056
95.561,37.157
95.573,37.259
95.584,37.360
95.596,37.462
95.607,37.563
95.619,37.665
95.630,37.766
95.641,37.868
95.652,37.970
95.663,38.071
95.674,38.173
95.685,38.274
95.696,38.376
95.707,38.477
95.718,38.579
95.729,38.680
95.739,38.782
95.750,38.883
95.636,38.934
95.647,39.036
95.658,39.137
95.539,39.137
95.550,39.239
95.561,39.340
95.443,39.340
95.455,39.442
95.466,39.543
95.477,39.645
95.488,39.746
95.377,39.797
95.388,39.898
95.400,40.000
95.284,40.000
95.296,40.102
95.307,40.203
95.318,40.305
95.329,40.406
95.340,40.508
95.352,40.609
95.244,40.660
95.255,40.761
95.142,40.761
95.154,40.863
95.165,40.964
95.176,41.066
95.188,41.168
95.199,41.269
95.210,41.371
95.221,41.472
95.116,41.523
95.006,41.523
95.017,41.624
95.029,41.726
95.040,41.827
94.931,41.827
94.822,41.827
94.834,41.929
94.845,42.030
94.857,42.132
94.869,42.234
94.881,42.335
94.892,42.437
94.904,42.538
94.915,42.640
94.927,42.741
94.938,42.843
94.949,42.944
94.961,43.046
94.972,43.147
94.866,43.147
94.878,43.249
94.889,43.350
94.900,43.452
94.801,43.503
94.812,43.604
94.824,43.706
94.835,43.807
94.846,43.909
94.858,44.010
94.754,44.010
94.766,44.112
94.777,44.213
94.788,44.315
94.800,44.416
94.811,44.518
94.822,44.619
94.833,44.721
94.731,44.721
94.742,44.822
94.754,44.924
94.765,45.025
94.670,45.076
94.574,45.127
94.586,45.228
94.597,45.330
94.609,45.431
94.620,45.533
94.632,45.635
94.538,45.685
94.549,45.787
94.561,45.888
94.572,45.990
94.583,46.091
94.491,46.142
94.502,46.244
94.410,46.294
94.421,46.396
94.433,46.497
94.444,46.599
94.353,46.650
94.365,46.751
94.376,46.853
94.388,46.954
94.399,47.056
94.411,47.157
94.422,47.259
94.433,47.360
94.343,47.411
94.355,47.513
94.366,47.614
94.378,47.716
94.389,47.817
94.400,47.919
94.311,47.970
94.323,48.071
94.235,48.122
94.246,48.223
94.257,48.325
94.269,48.426
94.280,48.528
94.291,48.629
94.303,48.731
94.216,48.782
94.227,48.883
94.238,48.985
94.250,49.086
94.261,49.188
94.180,49.289
94.192,49.391
94.112,49.492
94.123,49.594
94.044,49.695
94.056,49.797
94.067,49.898
93.887,49.898
93.810,50.000
93.732,50.102
93.744,50.203
93.573,50.254
93.585,50.355
93.509,50.457
93.340,50.508
93.352,50.609
93.364,50.711
93.290,50.812
93.302,50.914
93.315,51.015
93.241,51.117
93.253,51.218
93.266,51.320
93.192,51.421
93.205,51.523
93.040,51.574
92.968,51.675
92.896,51.777
92.909,51.878
92.838,51.980
92.851,52.081
92.864,52.183
92.876,52.284
92.889,52.386
92.902,52.487
92.832,52.589
92.844,52.690
92.774,52.792
92.787,52.893
92.718,52.995
92.560,53.046
92.573,53.147
92.586,53.249
92.599,53.350
92.612,53.452
92.544,53.553
92.476,53.655
92.408,53.756
92.254,53.807
92.101,53.858
92.114,53.959
92.048,54.061
92.062,54.162
91.910,54.213
91.924,54.315
91.859,54.416
91.873,54.518
91.809,54.619
91.745,54.721
91.759,54.822
91.773,54.924
91.624,54.975
91.639,55.076
91.491,55.127
91.429,55.228
91.443,55.330
91.297,55.381
91.235,55.482
91.174,55.584
91.113,55.685
91.128,55.787
91.142,55.888
91.082,55.990
91.021,56.091
90.872,56.091
90.812,56.193
90.753,56.294
90.768,56.396
90.620,56.396
90.635,56.497
90.488,56.497
90.430,56.599
90.445,56.701
90.388,56.802
90.330,56.904
90.346,57.005
90.289,57.107
90.304,57.208
90.320,57.310
90.335,57.411
90.199,57.462
90.143,57.563
90.159,57.665
90.024,57.716
89.968,57.817
89.826,57.817
89.843,57.919
89.701,57.919
89.569,57.970
89.437,58.020
89.297,58.020
89.244,58.122
89.261,58.223
89.277,58.325
89.225,58.426
89.172,58.528
89.120,58.629
89.069,58.731
89.085,58.832
89.102,58.934
88.974,58.985
88.838,58.985
88.855,59.086
88.804,59.188
88.821,59.289
88.838,59.391
88.704,59.391
88.578,59.442
88.453,59.492
88.470,59.594
88.421,59.695
88.438,59.797
88.315,59.848
88.332,59.949
88.350,60.051
88.218,60.051
88.095,60.102
88.113,60.203
88.131,60.305
88.009,60.355
88.027,60.457
88.044,60.558
88.062,60.660
87.941,60.711
87.821,60.761
87.839,60.863
87.792,60.964
87.810,61.066
87.828,61.168
87.782,61.269
87.663,61.320
87.681,61.421
87.636,61.523
87.509,61.523
87.392,61.574
87.275,61.624
87.294,61.726
87.168,61.726
87.053,61.777
87.071,61.878
86.947,61.878
86.966,61.980
86.984,62.081
86.861,62.081
86.879,62.183
86.837,62.284
86.855,62.386
86.874,62.487
86.761,62.538
86.718,62.640
86.737,62.741
86.695,62.843
86.653,62.944
86.671,63.046
86.560,63.096
86.579,63.198
86.458,63.198
86.348,63.249
86.228,63.249
86.247,63.350
86.266,63.452
86.285,63.553
86.304,63.655
86.264,63.756
86.223,63.858
86.242,63.959
86.134,64.010
86.153,64.112
86.045,64.162
86.064,64.264
86.083,64.365
86.043,64.467
86.062,64.569
85.946,64.569
85.965,64.670
85.926,64.772
85.887,64.873
85.772,64.873
85.733,64.975
85.753,65.076
85.772,65.178
85.733,65.279
85.752,65.381
85.638,65.381
85.601,65.482
85.563,65.584
85.450,65.584
85.469,65.685
85.488,65.787
85.375,65.787
85.339,65.888
85.358,65.990
85.377,66.091
85.340,66.193
85.304,66.294
85.267,66.396
85.156,66.396
85.176,66.497
85.195,66.599
85.159,66.701
85.178,66.802
85.197,66.904
85.216,67.005
85.180,67.107
85.071,67.107
85.090,67.208
85.055,67.310
85.019,67.411
84.920,67.462
84.885,67.563
84.777,67.563
84.743,67.665
84.762,67.767
84.781,67.868
84.674,67.868
84.576,67.919
84.596,68.020
84.615,68.122
84.635,68.223
84.538,68.274
84.557,68.376
84.577,68.477
84.481,68.528
84.447,68.629
84.467,68.731
84.361,68.731
84.266,68.782
84.161,68.782
84.181,68.883
84.077,68.883
84.097,68.985
84.064,69.086
83.970,69.137
83.990,69.239
83.958,69.340
83.865,69.391
83.885,69.492
83.782,69.492
83.802,69.594
83.700,69.594
83.720,69.695
83.688,69.797
83.597,69.848
83.495,69.848
83.515,69.949
83.424,70.000
83.323,70.000
83.343,70.102
83.253,70.152
83.273,70.254
83.293,70.355
83.203,70.406
83.174,70.508
83.194,70.609
83.045,70.609
83.065,70.711
83.085,70.812
83.105,70.914
83.076,71.015
82.928,71.015
82.899,71.117
82.812,71.168
82.724,71.218
82.696,71.320
82.609,71.371
82.522,71.421
82.377,71.421
82.398,71.523
82.418,71.624
82.343,71.726
82.199,71.726
82.056,71.726
82.029,71.827
81.887,71.827
81.755,71.878
81.682,71.980
81.609,72.081
81.469,72.081
81.443,72.183
81.314,72.234
81.175,72.234
81.197,72.335
81.058,72.335
80.920,72.335
80.850,72.437
80.713,72.437
80.576,72.437
80.552,72.538
80.574,72.640
80.449,72.690
80.426,72.792
80.302,72.843
80.168,72.843
80.045,72.893
79.922,72.944
79.856,73.046
79.723,73.046
79.745,73.147
79.613,73.147
79.592,73.249
79.460,73.249
79.396,73.350
79.418,73.452
79.354,73.553
79.290,73.655
79.312,73.756
79.248,73.858
79.119,73.858
79.002,73.909
78.885,73.959
78.908,74.061
78.780,74.061
78.664,74.112
78.602,74.213
78.487,74.264
78.373,74.315
78.354,74.416
78.335,74.518
78.316,74.619
78.191,74.619
78.215,74.721
78.155,74.822
78.042,74.873
77.930,74.924
77.871,75.025
77.749,75.025
77.731,75.127
77.609,75.127
77.499,75.178
77.377,75.178
77.256,75.178
77.240,75.279
77.263,75.381
77.143,75.381
77.167,75.482
77.150,75.584
77.094,75.685
76.987,75.736
76.868,75.736
76.761,75.787
76.655,75.838
76.537,75.838
76.522,75.939
76.417,75.990
76.300,75.990
76.246,76.091
76.142,76.142
76.038,76.193
75.923,76.193
75.820,76.244
75.718,76.294
75.742,76.396
75.640,76.447
75.527,76.447
75.413,76.447
75.300,76.447
75.287,76.548
75.174,76.548
75.062,76.548
74.963,76.599
74.864,76.650
74.752,76.650
74.704,76.751
74.593,76.751
74.495,76.802
74.484,76.904
74.374,76.904
74.265,76.904
74.168,76.954
74.072,77.005
74.025,77.107
74.051,77.208
74.004,77.310
73.896,77.310
73.789,77.310
73.778,77.411
73.684,77.462
73.578,77.462
73.471,77.462
73.497,77.563
73.522,77.665
73.429,77.716
73.337,77.766
73.231,77.766
73.139,77.817
73.130,77.919
73.026,77.919
72.922,77.919
72.818,77.919
72.714,77.919
72.611,77.919
72.508,77.919
72.500,78.020
72.458,78.122
72.368,78.173
72.280,78.223
72.238,78.325
72.137,78.325
72.129,78.426
72.041,78.477
71.940,78.477
71.853,78.528
71.720,78.528
71.634,78.579
71.501,78.579
71.382,78.629
71.409,78.731
71.402,78.832
71.330,78.934
71.200,78.934
71.161,79.036
71.044,79.086
70.915,79.086
70.799,79.137
70.671,79.137
70.556,79.188
70.429,79.188
70.315,79.239
70.189,79.239
70.076,79.289
69.951,79.289
69.978,79.391
69.866,79.442
69.742,79.442
69.617,79.442
69.494,79.442
69.371,79.442
69.306,79.543
69.183,79.543
69.061,79.543
69.028,79.645
68.906,79.645
68.786,79.645
68.753,79.746
68.690,79.848
68.584,79.898
68.581,80.000
68.462,80.000
68.357,80.051
68.239,80.051
68.135,80.102
68.017,80.102
67.914,80.152
67.797,80.152
67.695,80.203
67.593,80.254
67.563,80.355
67.448,80.355
67.389,80.457
67.289,80.508
67.175,80.508
67.203,80.609
67.174,80.711
67.060,80.711
66.947,80.711
66.849,80.761
66.792,80.863
66.695,80.914
66.583,80.914
66.486,80.964
66.389,81.015
66.293,81.066
66.197,81.117
66.088,81.117
65.993,81.168
65.884,81.168
65.775,81.168
65.667,81.168
65.574,81.218
65.481,81.269
65.374,81.269
65.267,81.269
65.175,81.320
65.069,81.320
64.964,81.320
64.873,81.371
64.782,81.421
64.692,81.472
64.602,81.523
64.498,81.523
64.409,81.574
64.320,81.624
64.232,81.675
64.129,81.675
64.041,81.726
63.940,81.726
63.838,81.726
63.751,81.777
63.651,81.777
63.540,81.827
63.440,81.827
63.394,81.929
63.269,81.929
63.146,81.929
63.022,81.929
62.899,81.929
62.830,82.030
62.709,82.030
62.587,82.030
62.481,82.081
62.360,82.081
62.240,82.081
62.121,82.081
62.002,82.081
61.897,82.132
61.779,82.132
61.676,82.183
61.658,82.284
61.641,82.386
61.524,82.386
61.422,82.437
61.306,82.437
61.191,82.437
61.076,82.437
60.961,82.437
60.847,82.437
60.748,82.487
60.634,82.487
60.536,82.538
60.424,82.538
60.326,82.589
60.311,82.690
60.214,82.741
60.103,82.741
59.993,82.741
59.897,82.792
59.787,82.792
59.678,82.792
59.569,82.792
59.460,82.792
59.367,82.843
59.274,82.893
59.181,82.944
59.089,82.995
58.983,82.995
58.876,82.995
58.771,82.995
58.665,82.995
58.575,83.046
58.485,83.096
58.396,83.147
58.292,83.147
58.188,83.147
58.085,83.147
57.997,83.198
57.895,83.198
57.808,83.249
57.706,83.249
57.619,83.299
57.518,83.299
57.508,83.401
57.407,83.401
57.337,83.503
57.232,83.553
57.242,83.655
57.232,83.756
57.113,83.756
56.995,83.756
56.926,83.858
56.917,83.959
56.799,83.959
56.683,83.959
56.654,84.061
56.538,84.061
56.437,84.112
56.322,84.112
56.208,84.112
56.093,84.112
55.980,84.112
55.866,84.112
55.754,84.112
55.690,84.213
55.578,84.213
55.481,84.264
55.370,84.264
55.275,84.315
55.249,84.416
55.139,84.416
55.030,84.416
54.936,84.467
54.827,84.467
54.719,84.467
54.611,84.467
54.569,84.569
54.462,84.569
54.356,84.569
54.264,84.619
54.159,84.619
54.068,84.670
53.978,84.721
53.888,84.772
53.784,84.772
53.695,84.822
53.607,84.873
53.504,84.873
53.416,84.924
53.329,84.975
53.242,85.025
53.187,85.127
53.101,85.178
53.001,85.178
52.900,85.178
52.784,85.178
52.683,85.228
52.567,85.228
52.452,85.228
52.466,85.330
52.479,85.431
52.365,85.431
52.266,85.482
52.152,85.482
52.040,85.482
51.942,85.533
51.876,85.635
51.779,85.685
51.683,85.736
51.573,85.736
51.477,85.787
51.383,85.838
51.274,85.838
51.180,85.888
51.086,85.939
50.979,85.939
50.871,85.939
50.765,85.939
50.658,85.939
50.567,85.990
50.462,85.990
50.371,86.041
50.282,86.091
50.178,86.091
50.074,86.091
49.985,86.142
49.897,86.193
49.795,86.193
49.707,86.244
49.621,86.294
49.519,86.294
49.419,86.294
49.319,86.345
49.219,86.396
49.106,86.396
48.993,86.396
48.880,86.396
48.768,86.396
48.714,86.497
48.687,86.599
48.591,86.650
48.495,86.701
48.385,86.701
48.290,86.751
48.196,86.802
48.088,86.802
47.980,86.802
47.872,86.802
47.765,86.802
47.673,86.853
47.567,86.853
47.476,86.904
47.371,86.904
47.267,86.904
47.177,86.954
47.154,87.056
47.051,87.056
46.948,87.056
46.845,87.056
46.757,87.107
46.656,87.107
46.555,87.107
46.468,87.157
46.368,87.157
46.297,87.259
46.185,87.259
46.073,87.259
45.963,87.259
45.867,87.310
45.771,87.360
45.662,87.360
45.553,87.360
45.445,87.360
45.352,87.411
45.244,87.411
45.138,87.411
45.031,87.411
44.926,87.411
44.835,87.462
44.730,87.462
44.626,87.462
44.597,87.563
44.493,87.563
44.390,87.563
44.302,87.614
44.251,87.716
44.149,87.716
44.048,87.716
44.020,87.817
43.920,87.817
43.820,87.817
43.709,87.817
43.599,87.817
43.489,87.817
43.380,87.817
43.376,87.919
43.318,88.020
43.210,88.020
43.102,88.020
42.995,88.020
42.903,88.071
42.811,88.122
42.706,88.122
42.650,88.223
42.560,88.274
42.470,88.325
42.381,88.376
42.357,88.477
42.255,88.477
42.231,88.579
42.143,88.629
42.042,88.629
41.941,88.629
41.840,88.629
41.740,88.629
41.669,88.731
41.560,88.731
41.451,88.731
41.357,88.782
41.264,88.832
41.171,88.883
41.079,88.934
40.987,88.985
40.882,88.985
40.791,89.036
40.687,89.036
40.583,89.036
40.480,89.036
40.391,89.086
40.303,89.137
40.201,89.137
40.183,89.239
40.082,89.239
39.995,89.289
39.887,89.289
39.778,89.289
39.684,89.340
39.577,89.340
39.471,89.340
39.365,89.340
39.259,89.340
39.168,89.391
39.117,89.492
39.027,89.543
38.923,89.543
38.820,89.543
38.718,89.543
38.616,89.543
38.515,89.543
38.428,89.594
38.328,89.594
38.220,89.594
38.113,89.594
38.006,89.594
37.913,89.645
37.808,89.645
37.703,89.645
37.598,89.645
37.495,89.645
37.391,89.645
37.302,89.695
37.213,89.746
37.112,89.746
37.011,89.746
36.910,89.746
36.803,89.746
36.696,89.746
36.603,89.797
36.497,89.797
36.392,89.797
36.287,89.797
36.183,89.797
36.080,89.797
36.077,89.898
35.987,89.949
35.885,89.949
35.796,90.000
35.709,90.051
35.608,90.051
35.521,90.102
35.435,90.152
35.404,90.254
35.312,90.305
35.220,90.355
35.115,90.355
35.012,90.355
34.922,90.406
34.832,90.457
34.743,90.508
34.654,90.558
34.639,90.660
34.551,90.711
34.445,90.711
34.339,90.711
34.234,90.711
34.129,90.711
34.025,90.711
33.934,90.761
33.863,90.863
33.761,90.863
33.659,90.863
33.558,90.863
33.458,90.863
33.352,90.863
33.265,90.914
33.161,90.914
33.056,90.914
32.953,90.914
32.850,90.914
32.748,90.914
32.647,90.914
32.546,90.914
32.446,90.914
32.340,90.914
32.235,90.914
32.131,90.914
32.028,90.914
31.937,90.964
31.835,90.964
31.734,90.964
31.633,90.964
31.545,91.015
31.440,91.015
31.381,91.117
31.350,91.218
31.264,91.269
31.228,91.371
31.126,91.371
31.074,91.472
31.087,91.574
30.998,91.624
30.909,91.675
30.809,91.675
30.721,91.726
30.697,91.827
30.611,91.878
30.524,91.929
30.422,91.929
30.320,91.929
30.230,91.980
30.130,91.980
30.041,92.030
29.937,92.030
29.834,92.030
29.731,92.030
29.629,92.030
29.528,92.030
29.427,92.030
29.322,92.030
29.234,92.081
29.131,92.081
29.029,92.081
28.938,92.132
28.837,92.132
28.748,92.183
28.659,92.234
28.571,92.284
28.484,92.335
28.382,92.335
28.280,92.335
28.191,92.386
28.091,92.386
27.987,92.386
27.884,92.386
27.797,92.437
27.711,92.487
27.610,92.487
27.510,92.487
27.422,92.538
27.319,92.538
27.217,92.538
27.116,92.538
27.026,92.589
26.923,92.589
26.820,92.589
26.732,92.640
26.631,92.640
26.530,92.640
26.426,92.640
26.323,92.640
26.221,92.640
26.120,92.640
26.019,92.640
25.916,92.640
25.813,92.640
25.711,92.640
25.624,92.690
25.538,92.741
25.435,92.741
25.347,92.792
25.259,92.843
25.158,92.843
25.055,92.843
24.952,92.843
24.864,92.893
24.810,92.995
24.723,93.046
24.621,93.046
24.591,93.147
24.490,93.147
24.389,93.147
24.289,93.147
24.186,93.147
24.085,93.147
24.041,93.249
23.954,93.299
23.868,93.350
23.779,93.401
23.707,93.503
23.619,93.553
23.517,93.553
23.428,93.604
23.327,93.604
23.224,93.604
23.122,93.604
23.021,93.604
22.921,93.604
22.834,93.655
22.733,93.655
22.702,93.756
22.614,93.807
22.583,93.909
22.496,93.959
22.396,93.959
22.293,93.959
22.192,93.959
22.103,94.010
22.000,94.010
21.913,94.061
21.827,94.112
21.739,94.162
21.638,94.162
21.537,94.162
21.435,94.162
21.348,94.213
21.248,94.213
21.146,94.213
21.045,94.213
20.943,94.213
20.856,94.264
20.756,94.264
20.654,94.264
20.564,94.315
20.478,94.365
20.377,94.365
20.277,94.365
20.189,94.416
20.102,94.467
20.000,94.467
19.899,94.467
19.798,94.467
19.697,94.467
19.596,94.467
19.506,94.518
19.404,94.518
19.318,94.569
19.230,94.619
19.130,94.619
19.028,94.619
18.928,94.619
18.826,94.619
18.740,94.670
18.653,94.721
18.552,94.721
18.451,94.721
18.350,94.721
18.249,94.721
18.148,94.721
18.048,94.721
17.961,94.772
17.859,94.772
17.759,94.772
17.658,94.772
17.614,94.873
17.513,94.873
17.412,94.873
17.310,94.873
17.210,94.873
17.121,94.924
17.068,95.025
16.981,95.076
16.880,95.076
16.779,95.076
16.679,95.076
16.591,95.127
16.504,95.178
16.417,95.228
16.316,95.228
16.216,95.228
16.115,95.228
16.029,95.279
16.015,95.381
15.928,95.431
15.828,95.431
15.741,95.482
15.640,95.482
15.539,95.482
15.536,95.584
15.436,95.584
15.335,95.584
15.235,95.584
15.134,95.584
15.034,95.584
14.948,95.635
14.848,95.635
14.746,95.635
14.646,95.635
14.545,95.635
14.458,95.685
14.358,95.685
14.271,95.736
14.184,95.787
14.083,95.787
13.997,95.838
13.910,95.888
13.809,95.888
13.709,95.888
13.609,95.888
13.522,95.939
13.487,96.041
13.401,96.091
13.315,96.142
13.214,96.142
13.128,96.193
13.028,96.193
12.927,96.193
12.836,96.244
12.736,96.244
12.636,96.244
12.550,96.294
12.463,96.345
12.362,96.345
12.262,96.345
12.161,96.345
12.061,96.345
12.066,96.447
11.965,96.447
11.865,96.447
11.765,96.447
11.678,96.497
11.578,96.497
11.492,96.548
11.405,96.599


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wc_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
97.826,2.284
97.917,2.386
98.000,2.487
98.077,2.589
96.226,2.589
96.364,2.690
96.491,2.792
96.610,2.893
96.721,2.995
96.825,3.096
96.923,3.198
97.015,3.299
97.101,3.401
97.183,3.503
97.260,3.604
97.333,3.706
96.053,3.706
96.154,3.807
96.250,3.909
96.341,4.010
96.429,4.112
96.512,4.213
95.402,4.213
94.382,4.264
94.505,4.365
93.478,4.365
92.553,4.416
92.708,4.518
92.857,4.619
93.000,4.721
93.137,4.822
93.269,4.924
93.396,5.025
93.519,5.127
93.636,5.228
93.750,5.330
93.860,5.431
93.966,5.533
94.068,5.635
94.167,5.736
94.262,5.838
94.355,5.939
94.444,6.041
94.531,6.142
94.615,6.244
94.697,6.345
94.776,6.447
94.853,6.548
94.928,6.650
95.000,6.751
95.070,6.853
95.139,6.954
95.205,7.056
95.270,7.157
95.333,7.259
94.702,7.259
94.771,7.360
94.839,7.462
94.904,7.563
94.969,7.665
95.031,7.766
95.092,7.868
95.152,7.970
95.210,8.071
95.266,8.173
95.322,8.274
95.376,8.376
95.429,8.477
95.480,8.579
95.531,8.680
95.580,8.782
95.628,8.883
95.676,8.985
95.722,9.086
95.767,9.188
95.812,9.289
95.855,9.391
95.897,9.492
95.939,9.594
95.980,9.695
96.020,9.797
96.059,9.898
96.098,10.000
96.135,10.102
96.172,10.203
96.209,10.305
96.244,10.406
96.279,10.508
96.313,10.609
95.872,10.609
95.909,10.711
95.946,10.812
95.982,10.914
96.018,11.015
96.053,11.117
96.087,11.218
96.121,11.320
96.154,11.421
96.186,11.523
96.218,11.624
96.250,11.726
96.281,11.827
96.311,11.929
96.341,12.030
95.951,12.030
95.984,12.132
96.016,12.234
96.047,12.335
96.078,12.437
95.703,12.437
95.736,12.538
95.769,12.640
95.802,12.741
95.833,12.843
95.865,12.944
95.896,13.046
95.539,13.046
95.572,13.147
95.604,13.249
95.636,13.350
95.668,13.452
95.324,13.452
95.357,13.553
95.390,13.655
95.423,13.756
95.455,13.858
95.486,13.959
95.517,14.061
95.548,14.162
95.578,14.264
95.608,14.365
95.638,14.467
95.667,14.569
95.695,14.670
95.724,14.772
95.752,14.873
95.779,14.975
95.806,15.076
95.833,15.178
95.860,15.279
95.886,15.381
95.912,15.482
95.611,15.482
95.639,15.584
95.342,15.584
95.370,15.685
95.399,15.787
95.107,15.787
95.137,15.888
95.166,15.990
94.880,15.990
94.910,16.091
94.940,16.193
94.970,16.294
95.000,16.396
94.737,16.447
94.767,16.548
94.798,16.650
94.828,16.751
94.556,16.751
94.587,16.853
94.618,16.954
94.648,17.056
94.678,17.157
94.708,17.259
94.737,17.360
94.766,17.462
94.505,17.462
94.247,17.462
94.278,17.563
94.309,17.665
94.340,17.766
94.102,17.817
94.133,17.919
94.164,18.020
94.195,18.122
94.226,18.223
94.256,18.325
94.286,18.426
94.315,18.528
94.087,18.579
93.846,18.579
93.878,18.680
93.909,18.782
93.939,18.883
93.970,18.985
94.000,19.086
94.030,19.188
94.059,19.289
94.089,19.391
94.118,19.492
93.888,19.492
93.917,19.594
93.947,19.695
93.976,19.797
94.005,19.898
94.033,20.000
94.062,20.102
94.090,20.203
94.118,20.305
94.145,20.406
94.172,20.508
94.200,20.609
93.995,20.660
94.023,20.761
94.050,20.863
94.077,20.964
94.104,21.066
94.131,21.168
94.157,21.269
94.183,21.371
94.209,21.472
94.235,21.574
94.260,21.675
94.066,21.726
94.092,21.827
94.118,21.929
94.143,22.030
94.168,22.132
94.194,22.234
94.218,22.335
94.243,22.437
94.268,22.538
94.292,22.640
94.093,22.640
94.118,22.741
94.142,22.843
94.167,22.944
94.191,23.046
94.215,23.147
94.239,23.249
94.057,23.299
94.082,23.401
94.106,23.503
94.130,23.604
93.939,23.604
93.964,23.706
93.988,23.807
93.812,23.858
93.837,23.959
93.861,24.061
93.886,24.162
93.910,24.264
93.738,24.315
93.762,24.416
93.786,24.518
93.810,24.619
93.834,24.721
93.858,24.822
93.690,24.873
93.714,24.975
93.738,25.076
93.762,25.178
93.785,25.279
93.809,25.381
93.832,25.482
93.657,25.482
93.680,25.584
93.704,25.685
93.727,25.787
93.750,25.888
93.773,25.990
93.796,26.091
93.818,26.193
93.841,26.294
93.863,26.396
93.885,26.497
93.907,26.599
93.929,26.701
93.950,26.802
93.972,26.904
93.993,27.005
94.014,27.107
94.035,27.208
94.056,27.310
94.077,27.411
93.924,27.462
93.945,27.563
93.782,27.563
93.804,27.665
93.825,27.766
93.675,27.817
93.697,27.919
93.718,28.020
93.739,28.122
93.761,28.223
93.782,28.325
93.802,28.426
93.823,28.528
93.844,28.629
93.864,28.731
93.709,28.731
93.554,28.731
93.575,28.832
93.596,28.934
93.617,29.036
93.464,29.036
93.485,29.137
93.506,29.239
93.528,29.340
93.548,29.442
93.569,29.543
93.590,29.645
93.610,29.746
93.631,29.848
93.651,29.949
93.671,30.051
93.691,30.152
93.711,30.254
93.730,30.355
93.750,30.457
93.769,30.558
93.789,30.660
93.808,30.761
93.827,30.863
93.846,30.964
93.865,31.066
93.884,31.168
93.902,31.269
93.921,31.371
93.778,31.371
93.797,31.472
93.816,31.574
93.835,31.675
93.853,31.777
93.871,31.878
93.731,31.878
93.592,31.878
93.611,31.980
93.630,32.081
93.648,32.183
93.520,32.234
93.539,32.335
93.558,32.437
93.577,32.538
93.595,32.640
93.614,32.741
93.488,32.792
93.506,32.893
93.525,32.995
93.544,33.096
93.562,33.198
93.581,33.299
93.599,33.401
93.617,33.503
93.635,33.604
93.653,33.706
93.521,33.706
93.539,33.807
93.557,33.909
93.575,34.010
93.593,34.112
93.611,34.213
93.490,34.264
93.370,34.315
93.388,34.416
93.407,34.518
93.425,34.619
93.443,34.721
93.460,34.822
93.478,34.924
93.496,35.025
93.514,35.127
93.531,35.228
93.548,35.330
93.566,35.431
93.440,35.431
93.458,35.533
93.475,35.635
93.493,35.736
93.510,35.838
93.527,35.939
93.544,36.041
93.561,36.142
93.438,36.142
93.325,36.193
93.342,36.294
93.359,36.396
93.377,36.497
93.394,36.599
93.411,36.701
93.428,36.802
93.316,36.853
93.333,36.954
93.350,37.056
93.367,37.157
93.384,37.259
93.401,37.360
93.418,37.462
93.434,37.563
93.451,37.665
93.467,37.766
93.484,37.868
93.500,37.970
93.392,38.020
93.408,38.122
93.424,38.223
93.309,38.223
93.325,38.325
93.342,38.426
93.227,38.426
93.243,38.528
93.260,38.629
93.146,38.629
93.162,38.731
93.179,38.832
93.066,38.832
93.083,38.934
93.099,39.036
92.987,39.036
93.004,39.137
93.020,39.239
93.037,39.340
93.054,39.442
93.070,39.543
93.087,39.645
92.985,39.695
93.001,39.797
92.891,39.797
92.908,39.898
92.925,40.000
92.941,40.102
92.958,40.203
92.974,40.305
92.991,40.406
93.007,40.508
92.907,40.558
92.799,40.558
92.816,40.660
92.832,40.761
92.849,40.863
92.742,40.863
92.635,40.863
92.652,40.964
92.669,41.066
92.686,41.168
92.702,41.269
92.719,41.371
92.736,41.472
92.752,41.574
92.768,41.675
92.785,41.777
92.801,41.878
92.817,41.980
92.833,42.081
92.849,42.183
92.746,42.183
92.762,42.284
92.778,42.386
92.794,42.487
92.699,42.538
92.715,42.640
92.731,42.741
92.747,42.843
92.645,42.843
92.662,42.944
92.568,42.995
92.585,43.096
92.601,43.198
92.617,43.299
92.633,43.401
92.649,43.503
92.665,43.604
92.680,43.706
92.589,43.756
92.604,43.858
92.620,43.959
92.636,44.061
92.545,44.112
92.455,44.162
92.471,44.264
92.487,44.365
92.503,44.467
92.518,44.569
92.534,44.670
92.445,44.721
92.461,44.822
92.476,44.924
92.492,45.025
92.508,45.127
92.420,45.178
92.332,45.228
92.347,45.330
92.363,45.431
92.379,45.533
92.292,45.584
92.205,45.635
92.221,45.736
92.135,45.787
92.151,45.888
92.167,45.990
92.183,46.091
92.199,46.193
92.121,46.294
92.137,46.396
92.060,46.497
92.076,46.599
92.092,46.701
92.108,46.802
91.932,46.853
91.857,46.954
91.873,47.056
91.889,47.157
91.905,47.259
91.921,47.360
91.937,47.462
91.953,47.563
91.781,47.614
91.797,47.716
91.813,47.817
91.829,47.919
91.650,47.919
91.667,48.020
91.683,48.122
91.610,48.223
91.627,48.325
91.555,48.426
91.571,48.528
91.404,48.579
91.230,48.579
91.160,48.680
91.176,48.782
91.193,48.883
91.124,48.985
91.055,49.086
91.071,49.188
90.901,49.188
90.918,49.289
90.935,49.391
90.867,49.492
90.884,49.594
90.901,49.695
90.833,49.797
90.850,49.898
90.867,50.000
90.800,50.102
90.817,50.203
90.659,50.254
90.494,50.254
90.428,50.355
90.446,50.457
90.381,50.558
90.317,50.660
90.334,50.761
90.270,50.863
90.207,50.964
90.143,51.066
90.161,51.168
90.009,51.218
90.027,51.320
89.964,51.421
89.814,51.472
89.832,51.574
89.850,51.675
89.868,51.777
89.886,51.878
89.825,51.980
89.764,52.081
89.703,52.183
89.556,52.234
89.410,52.284
89.428,52.386
89.369,52.487
89.387,52.589
89.243,52.640
89.261,52.741
89.203,52.843
89.222,52.944
89.164,53.046
89.106,53.147
89.125,53.249
89.143,53.350
88.992,53.350
88.936,53.452
88.795,53.503
88.739,53.604
88.684,53.706
88.536,53.706
88.481,53.807
88.426,53.909
88.372,54.010
88.391,54.112
88.411,54.213
88.274,54.264
88.221,54.365
88.076,54.365
88.023,54.467
87.971,54.569
87.990,54.670
87.847,54.670
87.866,54.772
87.724,54.772
87.672,54.873
87.692,54.975
87.641,55.076
87.591,55.178
87.611,55.279
87.560,55.381
87.580,55.482
87.600,55.584
87.620,55.685
87.490,55.736
87.440,55.838
87.391,55.939
87.253,55.939
87.204,56.041
87.066,56.041
87.087,56.142
86.950,56.142
86.970,56.244
86.834,56.244
86.708,56.294
86.583,56.345
86.537,56.447
86.558,56.548
86.434,56.599
86.388,56.701
86.343,56.802
86.297,56.904
86.318,57.005
86.339,57.107
86.217,57.157
86.086,57.157
86.107,57.259
86.062,57.360
86.084,57.462
86.105,57.563
85.974,57.563
85.855,57.614
85.736,57.665
85.757,57.766
85.639,57.817
85.661,57.919
85.543,57.970
85.501,58.071
85.384,58.122
85.268,58.173
85.290,58.274
85.312,58.376
85.196,58.426
85.218,58.528
85.240,58.629
85.262,58.731
85.147,58.782
85.033,58.832
85.055,58.934
85.015,59.036
85.036,59.137
85.058,59.239
84.934,59.239
84.895,59.340
84.855,59.442
84.732,59.442
84.621,59.492
84.510,59.543
84.400,59.594
84.422,59.695
84.312,59.746
84.274,59.848
84.165,59.898
84.188,60.000
84.211,60.102
84.091,60.102
84.113,60.203
84.076,60.305
84.099,60.406
84.121,60.508
84.014,60.558
83.896,60.558
83.919,60.660
83.941,60.761
83.905,60.863
83.869,60.964
83.752,60.964
83.716,61.066
83.611,61.117
83.634,61.218
83.518,61.218
83.483,61.320
83.506,61.421
83.529,61.523
83.551,61.624
83.516,61.726
83.482,61.827
83.504,61.929
83.402,61.980
83.424,62.081
83.322,62.132
83.345,62.234
83.367,62.335
83.266,62.386
83.164,62.437
83.131,62.538
83.098,62.640
82.997,62.690
82.886,62.690
82.786,62.741
82.809,62.843
82.832,62.944
82.800,63.046
82.823,63.147
82.724,63.198
82.747,63.299
82.715,63.401
82.606,63.401
82.629,63.503
82.531,63.553
82.434,63.604
82.457,63.706
82.480,63.807
82.449,63.909
82.472,64.010
82.441,64.112
82.345,64.162
82.315,64.264
82.338,64.365
82.307,64.467
82.330,64.569
82.353,64.670
82.376,64.772
82.345,64.873
82.239,64.873
82.262,64.975
82.232,65.076
82.255,65.178
82.278,65.279
82.173,65.279
82.143,65.381
82.038,65.381
82.009,65.482
82.032,65.584
82.055,65.685
81.951,65.685
81.858,65.736
81.881,65.838
81.904,65.939
81.927,66.041
81.835,66.091
81.858,66.193
81.881,66.294
81.790,66.345
81.761,66.447
81.784,66.548
81.682,66.548
81.592,66.599
81.491,66.599
81.514,66.701
81.413,66.701
81.436,66.802
81.408,66.904
81.319,66.954
81.342,67.056
81.315,67.157
81.227,67.208
81.250,67.310
81.162,67.360
81.074,67.411
80.987,67.462
80.900,67.513
80.814,67.563
80.727,67.614
80.592,67.665
80.567,67.767
80.494,67.868
80.517,67.970
80.492,68.071
80.419,68.173
80.287,68.223
80.262,68.325
80.286,68.426
80.309,68.528
80.285,68.629
80.142,68.629
80.118,68.731
79.988,68.782
79.965,68.883
79.941,68.985
79.800,68.985
79.660,68.985
79.591,69.086
79.614,69.188
79.545,69.289
79.407,69.289
79.268,69.289
79.246,69.391
79.109,69.391
78.984,69.442
78.917,69.543
78.851,69.645
78.715,69.645
78.592,69.695
78.469,69.746
78.405,69.848
78.271,69.848
78.137,69.848
78.074,69.949
77.941,69.949
77.809,69.949
77.790,70.051
77.728,70.152
77.597,70.152
77.622,70.254
77.492,70.254
77.362,70.254
77.245,70.305
77.129,70.355
77.013,70.406
76.898,70.457
76.923,70.558
76.796,70.558
76.681,70.609
76.555,70.609
76.496,70.711
76.522,70.812
76.409,70.863
76.435,70.964
76.461,71.066
76.349,71.117
76.237,71.168
76.126,71.218
76.015,71.269
76.041,71.371
75.918,71.371
75.795,71.371
75.686,71.421
75.577,71.472
75.456,71.472
75.348,71.523
75.374,71.624
75.360,71.726
75.253,71.777
75.239,71.878
75.186,71.980
75.079,72.030
74.960,72.030
74.855,72.081
74.750,72.132
74.646,72.183
74.528,72.183
74.425,72.234
74.308,72.234
74.192,72.234
74.180,72.335
74.078,72.386
74.105,72.487
74.093,72.589
74.043,72.690
73.942,72.741
73.828,72.741
73.728,72.792
73.628,72.843
73.528,72.893
73.555,72.995
73.456,73.046
73.344,73.046
73.296,73.147
73.198,73.198
73.087,73.198
72.976,73.198
72.865,73.198
72.755,73.198
72.709,73.299
72.700,73.401
72.590,73.401
72.481,73.401
72.386,73.452
72.341,73.553
72.233,73.553
72.125,73.553
72.032,73.604
71.939,73.655
71.832,73.655
71.789,73.756
71.682,73.756
71.590,73.807
71.583,73.909
71.478,73.909
71.373,73.909
71.282,73.959
71.191,74.010
71.150,74.112
71.109,74.213
71.019,74.264
70.916,74.264
70.827,74.315
70.739,74.365
70.636,74.365
70.534,74.365
70.563,74.467
70.591,74.569
70.504,74.619
70.416,74.670
70.315,74.670
70.229,74.721
70.109,74.772
69.976,74.772
69.844,74.772
69.711,74.772
69.580,74.772
69.575,74.873
69.459,74.924
69.422,75.025
69.292,75.025
69.177,75.076
69.141,75.178
69.027,75.228
68.898,75.228
68.785,75.279
68.657,75.279
68.545,75.330
68.433,75.381
68.462,75.482
68.351,75.533
68.240,75.584
68.115,75.584
68.144,75.685
68.035,75.736
67.911,75.736
67.802,75.787
67.679,75.787
67.571,75.838
67.449,75.838
67.342,75.888
67.221,75.888
67.115,75.939
66.995,75.939
66.995,76.041
66.890,76.091
66.771,76.091
66.652,76.091
66.534,76.091
66.416,76.091
66.313,76.142
66.196,76.142
66.094,76.193
65.993,76.244
65.877,76.244
65.821,76.345
65.764,76.447
65.664,76.497
65.666,76.599
65.552,76.599
65.453,76.650
65.340,76.650
65.242,76.701
65.129,76.701
65.017,76.701
64.906,76.701
64.794,76.701
64.683,76.701
64.631,76.802
64.520,76.802
64.410,76.802
64.413,76.904
64.319,76.954
64.210,76.954
64.240,77.056
64.216,77.157
64.108,77.157
64.000,77.157
63.908,77.208
63.800,77.208
63.751,77.310
63.644,77.310
63.538,77.310
63.447,77.360
63.425,77.462
63.320,77.462
63.230,77.513
63.125,77.513
63.021,77.513
62.917,77.513
62.814,77.513
62.710,77.513
62.623,77.563
62.520,77.563
62.418,77.563
62.316,77.563
62.215,77.563
62.104,77.614
62.003,77.614
61.903,77.614
61.793,77.665
61.724,77.766
61.600,77.766
61.477,77.766
61.354,77.766
61.231,77.766
61.124,77.817
61.018,77.868
60.897,77.868
60.792,77.919
60.672,77.919
60.552,77.919
60.433,77.919
60.369,78.020
60.251,78.020
60.133,78.020
60.016,78.020
59.899,78.020
59.837,78.122
59.721,78.122
59.605,78.122
59.505,78.173
59.391,78.173
59.276,78.173
59.163,78.173
59.049,78.173
58.952,78.223
58.839,78.223
58.743,78.274
58.730,78.376
58.716,78.477
58.605,78.477
58.494,78.477
58.384,78.477
58.274,78.477
58.164,78.477
58.055,78.477
57.946,78.477
57.838,78.477
57.745,78.528
57.638,78.528
57.546,78.579
57.455,78.629
57.365,78.680
57.275,78.731
57.169,78.731
57.064,78.731
56.975,78.782
56.871,78.782
56.767,78.782
56.663,78.782
56.560,78.782
56.509,78.883
56.407,78.883
56.320,78.934
56.214,78.985
56.113,78.985
56.012,78.985
55.911,78.985
55.806,79.036
55.687,79.036
55.679,79.137
55.560,79.137
55.441,79.137
55.323,79.137
55.221,79.188
55.104,79.188
55.004,79.239
54.903,79.289
54.788,79.289
54.689,79.340
54.574,79.340
54.549,79.442
54.451,79.492
54.463,79.594
54.366,79.645
54.253,79.645
54.157,79.695
54.132,79.797
54.036,79.848
53.941,79.898
53.917,80.000
53.807,80.000
53.713,80.051
53.603,80.051
53.494,80.051
53.385,80.051
53.277,80.051
53.169,80.051
53.062,80.051
53.004,80.152
52.898,80.152
52.792,80.152
52.686,80.152
52.597,80.203
52.558,80.305
52.454,80.305
52.349,80.305
52.364,80.406
52.260,80.406
52.157,80.406
52.054,80.406
51.967,80.457
51.881,80.508
51.779,80.508
51.678,80.508
51.577,80.508
51.476,80.558
51.375,80.609
51.275,80.660
51.175,80.711
51.075,80.761
50.961,80.761
50.863,80.812
50.765,80.863
50.652,80.863
50.587,80.964
50.490,81.015
50.379,81.015
50.268,81.015
50.173,81.066
50.078,81.117
49.969,81.117
49.938,81.218
49.953,81.320
49.844,81.320
49.736,81.320
49.628,81.320
49.521,81.320
49.430,81.371
49.339,81.421
49.355,81.523
49.249,81.523
49.159,81.574
49.054,81.574
48.965,81.624
48.876,81.675
48.772,81.675
48.685,81.726
48.582,81.726
48.479,81.726
48.377,81.726
48.276,81.726
48.175,81.726
48.075,81.777
47.975,81.777
47.876,81.827
47.778,81.878
47.665,81.878
47.553,81.878
47.441,81.878
47.345,81.929
47.234,81.929
47.140,81.980
47.030,81.980
46.936,82.030
46.842,82.081
46.734,82.081
46.626,82.081
46.519,82.081
46.412,82.081
46.306,82.081
46.284,82.183
46.193,82.233
46.088,82.233
45.999,82.284
45.895,82.284
45.806,82.335
45.718,82.386
45.631,82.437
45.528,82.437
45.427,82.437
45.325,82.437
45.227,82.487
45.126,82.487
45.026,82.487
44.914,82.487
44.818,82.538
44.707,82.538
44.597,82.538
44.487,82.538
44.378,82.538
44.284,82.589
44.176,82.589
44.068,82.589
43.976,82.640
43.885,82.690
43.794,82.741
43.688,82.741
43.583,82.741
43.493,82.792
43.389,82.792
43.286,82.792
43.197,82.843
43.095,82.843
42.993,82.843
42.891,82.843
42.790,82.843
42.689,82.843
42.589,82.843
42.493,82.893
42.383,82.893
42.273,82.893
42.179,82.944
42.070,82.944
41.962,82.944
41.895,83.046
41.788,83.046
41.682,83.046
41.590,83.096
41.485,83.096
41.380,83.096
41.276,83.096
41.187,83.147
41.084,83.147
40.995,83.198
40.893,83.198
40.791,83.198
40.690,83.198
40.594,83.249
40.523,83.350
40.413,83.350
40.344,83.452
40.284,83.553
40.176,83.553
40.107,83.655
40.015,83.706
39.923,83.756
39.903,83.858
39.798,83.858
39.692,83.858
39.588,83.858
39.484,83.858
39.395,83.909
39.292,83.909
39.189,83.909
39.102,83.959
39.000,83.959
38.914,84.010
38.819,84.061
38.724,84.112
38.630,84.162
38.522,84.162
38.415,84.162
38.309,84.162
38.217,84.213
38.126,84.264
38.021,84.264
37.989,84.365
37.885,84.365
37.887,84.467
37.784,84.467
37.681,84.467
37.579,84.467
37.492,84.518
37.391,84.518
37.290,84.518
37.182,84.518
37.088,84.569
36.981,84.569
36.889,84.619
36.783,84.619
36.678,84.619
36.573,84.619
36.469,84.619
36.366,84.619
36.263,84.619
36.161,84.619
36.059,84.619
35.958,84.619
35.857,84.619
35.771,84.670
35.664,84.670
35.557,84.670
35.452,84.670
35.346,84.670
35.256,84.721
35.152,84.721
35.048,84.721
34.946,84.721
34.843,84.721
34.742,84.721
34.641,84.721
34.554,84.772
34.447,84.772
34.341,84.772
34.235,84.772
34.130,84.772
34.040,84.822
33.936,84.822
33.833,84.822
33.744,84.873
33.655,84.924
33.567,84.975
33.467,84.975
33.380,85.025
33.274,85.025
33.168,85.025
33.064,85.025
32.959,85.025
32.856,85.025
32.753,85.025
32.664,85.076
32.576,85.127
32.520,85.228
32.432,85.279
32.326,85.279
32.221,85.279
32.116,85.279
32.012,85.279
31.922,85.330
31.819,85.330
31.730,85.381
31.628,85.381
31.528,85.381
31.428,85.381
31.322,85.381
31.218,85.381
31.114,85.381
31.010,85.381
30.908,85.381
30.806,85.381
30.705,85.381
30.604,85.381
30.499,85.381
30.394,85.381
30.290,85.381
30.187,85.381
30.084,85.381
29.995,85.431
29.893,85.431
29.793,85.431
29.688,85.431
29.583,85.431
29.480,85.431
29.458,85.533
29.426,85.635
29.324,85.635
29.234,85.685
29.134,85.685
29.128,85.787
29.028,85.787
28.924,85.787
28.820,85.787
28.717,85.787
28.615,85.787
28.576,85.888
28.475,85.888
28.375,85.888
28.271,85.888
28.167,85.888
28.064,85.888
27.974,85.939
27.873,85.939
27.772,85.939
27.668,85.939
27.564,85.939
27.461,85.939
27.371,85.990
27.270,85.990
27.181,86.041
27.077,86.041
26.973,86.041
26.886,86.091
26.785,86.091
26.728,86.193
26.638,86.244
26.534,86.244
26.431,86.244
26.329,86.244
26.227,86.244
26.126,86.244
26.026,86.244
25.938,86.294
25.836,86.294
25.734,86.294
25.645,86.345
25.544,86.345
25.441,86.345
25.339,86.345
25.252,86.396
25.151,86.396
25.048,86.396
24.945,86.396
24.843,86.396
24.742,86.396
24.642,86.396
24.539,86.396
24.436,86.396
24.335,86.396
24.235,86.396
24.132,86.396
24.029,86.396
23.928,86.396
23.842,86.447
23.739,86.447
23.650,86.497
23.563,86.548
23.462,86.548
23.359,86.548
23.257,86.548
23.170,86.599
23.083,86.650
22.994,86.701
22.906,86.751
22.818,86.802
22.718,86.802
22.616,86.802
22.515,86.802
22.414,86.802
22.382,86.904
22.293,86.954
22.192,86.954
22.092,86.954
22.072,87.056
21.986,87.107
21.885,87.107
21.798,87.157
21.696,87.157
21.595,87.157
21.495,87.157
21.393,87.157
21.305,87.208
21.202,87.208
21.141,87.310
21.040,87.310
21.021,87.411
20.933,87.462
20.832,87.462
20.732,87.462
20.644,87.513
20.543,87.513
20.455,87.563
20.354,87.563
20.254,87.563
20.166,87.614
20.065,87.614
19.963,87.614
19.876,87.665
19.776,87.665
19.674,87.665
19.574,87.665
19.472,87.665
19.372,87.665
19.270,87.665
19.170,87.665
19.083,87.716
18.983,87.716
18.881,87.716
18.793,87.766
18.707,87.817
18.606,87.817
18.505,87.817
18.404,87.817
18.303,87.817
18.203,87.817
18.116,87.868
18.014,87.868
17.928,87.919
17.826,87.919
17.726,87.919
17.625,87.919
17.523,87.919
17.423,87.919
17.322,87.919
17.220,87.919
17.120,87.919
17.032,87.970
16.930,87.970
16.830,87.970
16.729,87.970
16.628,87.970
16.527,87.970
16.427,87.970
16.340,88.020
16.239,88.020
16.138,88.020
16.038,88.020
15.938,88.020
15.863,88.122
15.775,88.173
15.674,88.173
15.573,88.173
15.472,88.173
15.383,88.223
15.283,88.223
15.196,88.274
15.095,88.274
14.995,88.274
14.895,88.274
14.809,88.325
14.722,88.376
14.622,88.376
14.535,88.426
14.434,88.426
14.347,88.477
14.246,88.477
14.145,88.477
14.045,88.477
13.945,88.477
13.844,88.477
13.744,88.477
13.644,88.477
13.543,88.477
13.457,88.528
13.371,88.579
13.284,88.629
13.183,88.629
13.083,88.629
12.996,88.680
12.895,88.680
12.809,88.731
12.708,88.731
12.607,88.731
12.507,88.731
12.407,88.731
12.306,88.731
12.220,88.782
12.133,88.832
12.033,88.832
11.933,88.832
11.833,88.832
11.732,88.832
11.632,88.832
11.546,88.883
11.445,88.883
11.345,88.883
11.245,88.883
11.144,88.883
11.044,88.883
10.944,88.883
10.843,88.883
10.743,88.883
10.642,88.883
10.542,88.883


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wc_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
97.826,2.284
96.226,2.589
97.015,3.299
96.053,3.706
94.382,4.264
92.553,4.416
93.396,5.025
94.167,5.736
94.853,6.548
94.904,7.563
95.429,8.477
95.855,9.391
96.226,10.355
96.137,11.371
96.063,12.386
95.620,13.299
95.593,14.315
95.860,15.279
94.880,15.990
94.633,17.005
94.118,17.868
93.939,18.883
94.005,19.898
94.064,20.914
94.118,21.929
94.167,22.944
93.825,23.909
93.702,24.924
93.761,25.939
93.982,26.954
93.697,27.919
93.596,28.934
93.651,29.949
93.846,30.964
93.611,31.980
93.525,32.995
93.575,34.010
93.496,35.025
93.544,36.041
93.350,37.056
93.400,38.071
93.099,39.036
92.933,40.051
92.661,41.015
92.825,42.030
92.576,43.046
92.636,44.061
92.500,45.076
92.175,46.041
91.865,47.005
91.667,48.020
91.202,48.934
90.850,49.898
90.334,50.761
89.850,51.675
89.387,52.589
88.861,53.452
88.274,54.264
87.641,55.076
87.194,55.990
86.367,56.599
86.039,57.563
85.279,58.223
85.058,59.239
84.286,59.898
83.905,60.863
83.471,61.777
83.053,62.690
82.531,63.553
82.330,64.569
82.020,65.533
81.784,66.548
81.162,67.360
80.444,68.071
79.929,68.934
79.017,69.391
78.093,69.848
77.202,70.305
76.435,70.964
75.536,71.472
74.750,72.132
73.942,72.741
73.050,73.198
72.090,73.553
71.191,74.010
70.416,74.670
69.426,74.924
68.482,75.330
67.602,75.838
66.622,76.091
65.678,76.447
64.683,76.701
63.800,77.208
62.840,77.513
61.843,77.665
60.849,77.868
59.852,78.020
58.862,78.223
57.881,78.477
56.912,78.782
55.931,78.985
54.945,79.239
54.114,79.797
53.133,80.051
52.191,80.406
51.209,80.660
50.268,81.015
49.354,81.421
48.392,81.726
47.401,81.929
46.412,82.081
45.465,82.437
44.463,82.538
43.493,82.792
42.493,82.893
41.506,83.096
40.519,83.299
39.683,83.858
38.715,84.112
37.775,84.467
36.783,84.619
35.779,84.670
34.778,84.721
33.778,84.822
32.798,85.025
31.843,85.330
30.840,85.381
29.840,85.431
28.904,85.787
27.914,85.939
26.918,86.041
25.950,86.294
24.952,86.396
23.952,86.396
22.997,86.701
22.061,87.056
21.091,87.310
20.138,87.614
19.138,87.665
18.149,87.817
17.154,87.919
16.157,88.020
15.189,88.274
14.209,88.477
13.220,88.629
12.232,88.782
11.237,88.883


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wc_0.3_meta.csv <==
auc,f1,eer
73.915,74.064,73.198


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
97.826,2.284
98.413,3.147
97.368,3.756
95.506,4.315
96.190,5.127
96.721,5.990
97.143,6.904
97.484,7.868
97.753,8.832
97.980,9.848
97.706,10.812
97.899,11.827
97.266,12.640
97.112,13.655
97.306,14.670
97.476,15.685
97.033,16.599
96.648,17.563
96.306,18.528
96.000,19.492
95.962,20.508
95.928,21.523
95.896,22.538
95.868,23.553
95.842,24.569
95.817,25.584
95.795,26.599
95.944,27.614
95.918,28.629
95.895,29.645
95.873,30.660
96.000,31.675
95.976,32.690
95.815,33.706
95.798,34.721
95.652,35.736
95.641,36.751
95.630,37.766
95.739,38.782
95.493,39.797
95.142,40.761
95.035,41.777
94.932,42.792
94.835,43.807
94.742,44.822
94.555,45.838
94.376,46.853
94.394,47.868
94.227,48.883
94.067,49.898
93.352,50.609
93.040,51.574
92.832,52.589
92.544,53.553
91.845,54.315
91.429,55.228
90.872,56.091
90.338,56.954
89.826,57.817
89.104,58.528
88.645,59.442
88.131,60.305
87.782,61.269
86.947,61.878
86.704,62.893
86.273,63.807
85.926,64.772
85.469,65.685
85.149,66.650
84.787,67.614
84.490,68.579
83.865,69.391
83.263,70.203
82.850,71.117
82.056,71.726
81.175,72.234
80.347,72.843
79.417,73.249
78.822,74.061
78.155,74.822
77.216,75.178
76.510,75.888
75.678,76.447
74.679,76.650
73.896,77.310
73.095,77.919
72.170,78.325
71.317,78.883
70.379,79.239
69.371,79.442
68.522,80.000
67.549,80.305
66.709,80.863
65.748,81.168
64.770,81.472
63.802,81.777
62.816,81.980
61.827,82.132
60.870,82.437
59.919,82.792
58.919,82.995
57.936,83.198
57.093,83.756
56.150,84.112
55.194,84.416
54.211,84.619
53.293,85.025
52.365,85.431
51.415,85.787
50.432,85.990
49.476,86.294
48.536,86.650
47.554,86.853
46.580,87.107
45.601,87.360
44.605,87.513
43.643,87.817
42.685,88.122
41.820,88.629
40.882,88.985
39.923,89.289
38.949,89.543
37.949,89.594
36.957,89.746
35.972,89.949
35.053,90.355
34.116,90.711
33.136,90.914
32.131,90.914
31.216,91.320
30.422,91.929
29.422,92.030
28.466,92.335
27.484,92.538
26.488,92.640
25.492,92.741
24.575,93.147
23.640,93.503
22.686,93.807
21.747,94.162
20.751,94.264
19.771,94.467
18.781,94.619
17.791,94.772
16.837,95.076
15.903,95.431
14.923,95.635
13.943,95.838
13.008,96.193
12.041,96.447


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wc_meta.csv <==
auc,f1,eer
80.426,76.668,76.142


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
100.000,1.789
100.000,1.900
100.000,2.010
100.000,2.121
100.000,2.231
100.000,2.342
100.000,2.452
100.000,2.562
100.000,2.673
100.000,2.783
100.000,2.894
100.000,3.004
100.000,3.115
99.306,3.159
99.329,3.269
99.351,3.380
98.742,3.468
98.125,3.468
98.182,3.579
98.235,3.689
98.286,3.799
97.765,3.866
97.814,3.954
97.312,3.998
97.368,4.087
97.423,4.175
96.970,4.241
97.030,4.330
97.087,4.418
97.143,4.506
97.196,4.595
97.248,4.683
97.297,4.771
97.345,4.860
97.403,4.970
97.458,5.081
97.510,5.191
97.561,5.302
97.189,5.346
97.244,5.456
96.887,5.500
96.935,5.589
96.992,5.699
97.048,5.810
97.101,5.920
97.153,6.030
97.203,6.141
97.251,6.251
96.949,6.318
96.633,6.340
96.689,6.450
96.743,6.561
96.795,6.671
96.845,6.782
96.894,6.892
96.942,7.002
96.988,7.113
97.033,7.223
97.076,7.334
97.118,7.444
97.159,7.555
97.199,7.665
97.238,7.776
97.275,7.886
97.312,7.996
97.347,8.107
97.382,8.217
97.416,8.328
97.449,8.438
97.481,8.549
97.257,8.615
97.291,8.725
97.324,8.836
97.108,8.902
97.143,9.013
97.176,9.123
97.209,9.233
97.241,9.344
97.025,9.366
96.825,9.432
96.629,9.499
96.667,9.609
96.703,9.719
96.739,9.830
96.774,9.940
96.809,10.051
96.624,10.117
96.660,10.228
96.458,10.228
96.495,10.338
96.531,10.448
96.566,10.559
96.371,10.559
96.407,10.669
96.443,10.780
96.477,10.890
96.512,11.001
96.545,11.111
96.578,11.222
96.610,11.332
96.642,11.442
96.673,11.553
96.703,11.663
96.545,11.730
96.577,11.840
96.607,11.951
96.637,12.061
96.491,12.149
96.329,12.171
96.181,12.238
96.028,12.282
96.062,12.392
96.095,12.503
95.939,12.525
95.973,12.635
96.007,12.746
96.040,12.856
96.072,12.967
96.104,13.077
96.135,13.188
96.166,13.298
96.038,13.386
95.906,13.453
95.938,13.563
95.969,13.674
96.000,13.784
95.878,13.872
95.909,13.983
95.940,14.093
95.970,14.204
96.000,14.314
96.029,14.425
96.058,14.535
95.918,14.535
95.948,14.645
95.977,14.756
96.006,14.866
96.034,14.977
96.062,15.087
96.089,15.198
96.117,15.308
96.000,15.374
95.885,15.441
95.913,15.551
95.799,15.617
95.828,15.728
95.856,15.838
95.883,15.949
95.773,16.015
95.652,16.037
95.681,16.148
95.709,16.258
95.736,16.368
95.764,16.479
95.791,16.589
95.817,16.700
95.844,16.810
95.870,16.921
95.896,17.031
95.776,17.031
95.802,17.142
95.828,17.252
95.854,17.362
95.879,17.473
95.783,17.561
95.808,17.672
95.833,17.782
95.858,17.893
95.882,18.003
95.780,18.047
95.804,18.158
95.829,18.268
95.727,18.312
95.752,18.423
95.776,18.533
95.800,18.644
95.696,18.666
95.603,18.732
95.628,18.843
95.652,18.953
95.676,19.063
95.700,19.174
95.724,19.284
95.747,19.395
95.770,19.505
95.793,19.616
95.699,19.660
95.722,19.770
95.745,19.881
95.652,19.925
95.675,20.035
95.698,20.146
95.607,20.190
95.525,20.278
95.549,20.389
95.464,20.455
95.385,20.543
95.408,20.654
95.431,20.764
95.455,20.875
95.477,20.985
95.500,21.096
95.522,21.206
95.441,21.272
95.464,21.383
95.486,21.493
95.508,21.604
95.530,21.714
95.450,21.780
95.472,21.891
95.494,22.001
95.515,22.112
95.537,22.222
95.558,22.333
95.579,22.443
95.599,22.554
95.522,22.620
95.446,22.686
95.467,22.797
95.488,22.907
95.413,22.973
95.342,23.062
95.364,23.172
95.385,23.283
95.405,23.393
95.426,23.503
95.446,23.614
95.378,23.702
95.398,23.813
95.330,23.901
95.351,24.011
95.371,24.122
95.304,24.210
95.325,24.321
95.345,24.431
95.365,24.542
95.299,24.630
95.319,24.740
95.339,24.851
95.359,24.961
95.378,25.072
95.314,25.160
95.250,25.249
95.187,25.337
95.207,25.447
95.226,25.558
95.246,25.668
95.265,25.779
95.285,25.889
95.223,25.977
95.161,26.066
95.181,26.176
95.200,26.287
95.139,26.375
95.159,26.486
95.178,26.596
95.118,26.684
95.059,26.773
95.000,26.861
94.942,26.949
94.961,27.060
94.903,27.148
94.923,27.259
94.866,27.347
94.885,27.457
94.905,27.568
94.924,27.678
94.789,27.723
94.808,27.833
94.753,27.921
94.772,28.032
94.643,28.098
94.589,28.186
94.609,28.297
94.628,28.407
94.648,28.518
94.668,28.628
94.538,28.672
94.485,28.761
94.360,28.827
94.232,28.871
94.253,28.982
94.273,29.092
94.223,29.180
94.172,29.269
94.193,29.379
94.068,29.423
94.089,29.534
94.109,29.644
93.982,29.666
93.859,29.711
93.811,29.799
93.832,29.909
93.854,30.020
93.806,30.108
93.759,30.197
93.634,30.219
93.592,30.329
93.483,30.417
93.360,30.440
93.320,30.550
93.342,30.660
93.302,30.771
93.262,30.881
93.285,30.992
93.245,31.102
93.267,31.213
93.289,31.323
93.250,31.434
93.211,31.544
93.234,31.655
93.195,31.765
93.074,31.765
92.968,31.831
92.990,31.942
93.013,32.052
92.903,32.096
92.798,32.163
92.762,32.273
92.658,32.339
92.560,32.428
92.583,32.538
92.607,32.649
92.495,32.671
92.519,32.781
92.542,32.892
92.565,33.002
92.469,33.090
92.355,33.090
92.260,33.179
92.228,33.289
92.195,33.400
92.163,33.510
92.131,33.620
92.154,33.731
92.123,33.841
92.091,33.952
91.995,34.018
91.885,34.018
91.855,34.129
91.879,34.239
91.790,34.327
91.814,34.438
91.838,34.548
91.808,34.659
91.778,34.769
91.686,34.835
91.657,34.946
91.561,34.990
91.465,35.034
91.437,35.145
91.352,35.233
91.376,35.343
91.277,35.366
91.173,35.366
91.090,35.454
90.997,35.498
90.971,35.609
90.996,35.719
91.021,35.829
90.929,35.874
90.904,35.984
90.818,36.050
90.733,36.117
90.758,36.227
90.784,36.338
90.699,36.404
90.675,36.514
90.651,36.625
90.507,36.647
90.484,36.757
90.461,36.868
90.486,36.978
90.404,37.044
90.323,37.111
90.349,37.221
90.326,37.332
90.352,37.442
90.377,37.552
90.355,37.663
90.381,37.773
90.358,37.884
90.284,37.972
90.309,38.083
90.230,38.149
90.094,38.171
90.021,38.259
90.000,38.370
90.026,38.480
90.005,38.591
89.985,38.701
90.010,38.812
90.036,38.922
89.959,38.988
89.939,39.099
89.965,39.209
89.944,39.320
89.924,39.430
89.905,39.541
89.930,39.651
89.955,39.761
89.980,39.872
90.005,39.982
90.030,40.093
90.054,40.203
90.035,40.314
90.059,40.424
90.083,40.535
90.064,40.645
90.088,40.755
90.112,40.866
90.136,40.976
90.116,41.087
90.140,41.197
90.164,41.308
90.096,41.396
90.120,41.507
90.144,41.617
90.167,41.727
90.190,41.838
90.214,41.948
90.147,42.037
90.080,42.125
90.104,42.235
90.038,42.324
90.061,42.434
89.995,42.523
89.930,42.611
89.912,42.721
89.893,42.832
89.875,42.942
89.811,43.031
89.834,43.141
89.817,43.252
89.799,43.362
89.781,43.472
89.718,43.561
89.701,43.671
89.724,43.782
89.707,43.892
89.730,44.003
89.712,44.113
89.736,44.224
89.674,44.312
89.697,44.422
89.680,44.533
89.618,44.621
89.558,44.710
89.581,44.820
89.604,44.930
89.626,45.041
89.566,45.129
89.506,45.218
89.529,45.328
89.552,45.438
89.574,45.549
89.597,45.659
89.581,45.770
89.603,45.880
89.625,45.991
89.566,46.079
89.507,46.167
89.530,46.278
89.514,46.388
89.498,46.499
89.440,46.587
89.425,46.698
89.325,46.764
89.347,46.874
89.370,46.985
89.392,47.095
89.414,47.206
89.399,47.316
89.421,47.427
89.443,47.537
89.465,47.647
89.450,47.758
89.472,47.868
89.493,47.979
89.391,48.023
89.413,48.133
89.308,48.156
89.330,48.266
89.315,48.376
89.300,48.487
89.245,48.575
89.231,48.686
89.216,48.796
89.162,48.884
89.184,48.995
89.170,49.105
89.156,49.216
89.142,49.326
89.048,49.393
88.995,49.481
88.902,49.547
88.924,49.658
88.871,49.746
88.858,49.856
88.880,49.967
88.902,50.077
88.797,50.077
88.746,50.166
88.733,50.276
88.720,50.387
88.708,50.497
88.695,50.607
88.683,50.718
88.671,50.828
88.692,50.939
88.714,51.049
88.702,51.160
88.723,51.270
88.745,51.381
88.694,51.469
88.644,51.557
88.632,51.668
88.582,51.756
88.604,51.867
88.625,51.977
88.576,52.065
88.564,52.176
88.473,52.220
88.462,52.330
88.376,52.397
88.327,52.485
88.316,52.596
88.305,52.706
88.327,52.816
88.348,52.927
88.337,53.037
88.326,53.148
88.315,53.258
88.268,53.347
88.184,53.413
88.100,53.479
88.058,53.590
88.048,53.700
88.006,53.810
87.964,53.921
87.986,54.031
87.944,54.142
87.934,54.252
87.924,54.363
87.914,54.473
87.873,54.584
87.793,54.650
87.712,54.716
87.734,54.827
87.756,54.937
87.746,55.047
87.737,55.158
87.728,55.268
87.749,55.379
87.709,55.489
87.700,55.600
87.691,55.710
87.613,55.776
87.574,55.887
87.565,55.997
87.526,56.108
87.487,56.218
87.479,56.329
87.470,56.439
87.432,56.550
87.394,56.660
87.356,56.770
87.347,56.881
87.339,56.991
87.331,57.102
87.323,57.212
87.286,57.323
87.278,57.433
87.270,57.544
87.291,57.654
87.312,57.765
87.242,57.853
87.130,57.875
87.060,57.963
86.991,58.052
86.880,58.074
86.845,58.184
86.809,58.295
86.774,58.405
86.739,58.516
86.704,58.626
86.725,58.736
86.691,58.847
86.591,58.913
86.613,59.024
86.634,59.134
86.628,59.245
86.529,59.311
86.463,59.399
86.397,59.488
86.295,59.532
86.317,59.642
86.216,59.686
86.183,59.797
86.118,59.885
86.054,59.973
86.076,60.084
86.012,60.172
86.007,60.283
86.002,60.393
85.997,60.504
85.902,60.570
85.808,60.636
85.714,60.702
85.710,60.813
85.679,60.923
85.648,61.034
85.617,61.144
85.556,61.233
85.525,61.343
85.464,61.431
85.403,61.520
85.343,61.608
85.252,61.674
85.222,61.785
85.163,61.873
85.133,61.984
85.130,62.094
85.071,62.182
85.094,62.293
85.090,62.403
85.032,62.492
84.973,62.580
84.945,62.691
84.886,62.779
84.799,62.845
84.741,62.934
84.654,63.000
84.563,63.044
84.477,63.110
84.420,63.199
84.393,63.309
84.337,63.397
84.282,63.486
84.197,63.552
84.141,63.640
84.164,63.751
84.109,63.839
84.026,63.905
83.971,63.994
83.859,64.038
83.747,64.082
83.693,64.171
83.693,64.281
83.611,64.347
83.634,64.458
83.553,64.524
83.471,64.590
83.362,64.634
83.281,64.701
83.173,64.745
83.149,64.855
83.070,64.922
83.018,65.010
83.042,65.120
83.019,65.231
82.912,65.275
82.862,65.363
82.784,65.430
82.734,65.518
82.656,65.584
82.606,65.673
82.529,65.739
82.452,65.805
82.431,65.916
82.382,66.004
82.334,66.092
82.285,66.181
82.287,66.291
82.211,66.357
82.163,66.446
82.088,66.512
82.041,66.600
81.939,66.645
81.892,66.733
81.845,66.821
81.740,66.843
81.720,66.954
81.679,67.064
81.611,67.153
81.570,67.263
81.551,67.374
81.554,67.484
81.450,67.506
81.431,67.617
81.364,67.705
81.262,67.727
81.159,67.749
81.120,67.860
81.028,67.926
81.010,68.036
80.919,68.102
80.854,68.191
80.763,68.257
80.663,68.279
80.558,68.279
80.458,68.301
80.364,68.345
80.327,68.456
80.264,68.544
80.201,68.633
80.108,68.677
80.072,68.787
79.979,68.831
79.918,68.920
79.857,69.008
79.796,69.097
79.679,69.119
79.588,69.163
79.498,69.207
79.407,69.251
79.323,69.317
79.263,69.406
79.179,69.472
79.121,69.560
79.087,69.671
79.074,69.781
79.016,69.870
78.933,69.936
78.875,70.024
78.793,70.091
78.711,70.157
78.654,70.245
78.573,70.311
78.492,70.378
78.387,70.422
78.375,70.532
78.270,70.577
78.161,70.599
78.106,70.687
77.997,70.709
77.894,70.753
77.816,70.820
77.708,70.842
77.630,70.908
77.552,70.974
77.523,71.085
77.471,71.173
77.370,71.217
77.317,71.306
77.217,71.350
77.141,71.416
77.037,71.438
77.009,71.548
76.958,71.637
76.865,71.703
76.772,71.769
76.669,71.791
76.642,71.902
76.534,71.902
76.484,71.990
76.435,72.079
76.333,72.101
76.243,72.167
76.176,72.255
76.075,72.277
75.986,72.344
75.886,72.366
75.838,72.454
75.739,72.476
75.651,72.543
75.546,72.543
75.442,72.543
75.338,72.543
75.246,72.587
75.240,72.697
75.126,72.719
75.034,72.763
74.943,72.808
74.852,72.852
74.739,72.874
74.627,72.896
74.520,72.940
74.437,73.006
74.376,73.095
74.265,73.117
74.160,73.161
74.056,73.205
74.019,73.316
73.937,73.382
73.828,73.404
73.725,73.448
73.645,73.514
73.564,73.581
73.463,73.625
73.383,73.691
73.276,73.713
73.176,73.757
73.173,73.868
73.061,73.868
72.983,73.934
72.878,73.956
72.779,74.000
72.702,74.067
72.625,74.133
72.521,74.155
72.423,74.199
72.320,74.221
72.319,74.332
72.265,74.420
72.169,74.464
72.079,74.531
71.983,74.575
71.888,74.619
71.787,74.641
71.698,74.707
71.604,74.751
71.537,74.840
71.450,74.906
71.350,74.928
71.264,74.994
71.171,75.039
71.067,75.039
70.975,75.083
70.925,75.171
70.840,75.237
70.729,75.260
70.700,75.370
70.598,75.370
70.508,75.414
70.425,75.480
70.376,75.569
70.267,75.591
70.205,75.679
70.104,75.679
70.022,75.746
69.914,75.768
69.833,75.834
69.726,75.856
69.613,75.856
69.506,75.878
69.394,75.878
69.335,75.966
69.256,76.033
69.150,76.055
69.046,76.077
68.941,76.099
68.844,76.143
68.766,76.209
68.689,76.276
68.592,76.320
68.490,76.342
68.394,76.386
68.298,76.430
68.203,76.474
68.109,76.519
68.008,76.541
67.901,76.541
67.880,76.651
67.773,76.651
67.680,76.695
67.594,76.762
67.501,76.806
67.416,76.872
67.311,76.872
67.214,76.894
67.110,76.894
67.000,76.916
66.916,76.983
66.833,77.049
66.730,77.049
66.628,77.093
66.527,77.137
66.426,77.181
66.325,77.226
66.219,77.248
66.138,77.314
66.038,77.358
65.939,77.402
65.921,77.513
65.873,77.601
65.775,77.645
65.677,77.689
65.598,77.756
65.551,77.844
65.491,77.932
65.388,77.954
65.292,77.999
65.197,78.043
65.095,78.065
65.067,78.175
64.960,78.175
64.884,78.242
64.808,78.308
64.714,78.352
64.615,78.374
64.516,78.396
64.417,78.418
64.325,78.463
64.226,78.485
64.135,78.529
64.098,78.639
63.989,78.661
63.899,78.706
63.791,78.728
63.708,78.794
63.606,78.794
63.523,78.860
63.441,78.926
63.342,78.971
63.243,79.015
63.162,79.081
63.057,79.103
62.959,79.147
62.879,79.214
62.769,79.214
62.659,79.214
62.609,79.302
62.513,79.346
62.435,79.412
62.333,79.435
62.238,79.479
62.144,79.523
62.037,79.523
61.988,79.611
61.888,79.633
61.840,79.722
61.735,79.722
61.659,79.788
61.554,79.788
61.463,79.832
61.371,79.876
61.267,79.876
61.177,79.920
61.070,79.943
61.004,80.031
60.897,80.053
60.798,80.097
60.696,80.097
60.591,80.119
60.490,80.119
60.393,80.163
60.289,80.186
60.186,80.208
60.089,80.252
59.993,80.296
59.898,80.340
59.803,80.384
59.708,80.429
59.601,80.429
59.500,80.451
59.400,80.473
59.300,80.495
59.224,80.561
59.118,80.561
59.013,80.561
58.963,80.649
58.888,80.716
58.804,80.782
58.697,80.804
58.591,80.826
58.485,80.848
58.383,80.848
58.278,80.870
58.173,80.892
58.072,80.892
57.968,80.915
57.865,80.937
57.762,80.959
57.653,80.959
57.544,80.959
57.443,80.981
57.348,81.025
57.248,81.047
57.154,81.091
57.076,81.158
56.999,81.224
56.893,81.224
56.841,81.312
56.742,81.334
56.644,81.356
56.568,81.423
56.478,81.467
56.374,81.467
56.291,81.533
56.186,81.555
56.084,81.555
56.034,81.643
55.932,81.643
55.831,81.643
55.735,81.688
55.718,81.798
55.616,81.820
55.514,81.842
55.413,81.864
55.365,81.953
55.264,81.975
55.171,82.019
55.071,82.041
54.965,82.041
54.866,82.063
54.789,82.129
54.713,82.196
54.615,82.218
54.539,82.284
54.435,82.284
54.345,82.328
54.241,82.350
54.144,82.395
54.048,82.439
53.945,82.461
53.844,82.461
53.743,82.461
53.642,82.483
53.547,82.527
53.440,82.527
53.347,82.571
53.254,82.615
53.175,82.682
53.083,82.726
52.978,82.726
52.900,82.792
52.809,82.836
52.706,82.836
52.602,82.836
52.498,82.858
52.423,82.925
52.320,82.947
52.217,82.969
52.115,82.991
52.020,83.035
51.919,83.057
51.825,83.101
51.732,83.146
51.652,83.212
51.560,83.256
51.481,83.322
51.403,83.389
51.304,83.411
51.200,83.411
51.096,83.411
50.993,83.411
50.889,83.433
50.813,83.499
50.711,83.499
50.636,83.565
50.534,83.565
50.513,83.676
50.419,83.720
50.319,83.720
50.219,83.720
50.126,83.764
50.020,83.764
49.941,83.830
49.842,83.852
49.745,83.875
49.640,83.875
49.537,83.875
49.434,83.897
49.331,83.897
49.255,83.963
49.160,84.007
49.059,84.029
48.958,84.029
48.864,84.073
48.770,84.118
48.671,84.140
48.566,84.140
48.461,84.140
48.356,84.140
48.265,84.184
48.187,84.250
48.084,84.250
48.007,84.316
47.942,84.405
47.866,84.471
47.790,84.537
47.696,84.581
47.602,84.626
47.521,84.692
47.428,84.736
47.336,84.780
47.238,84.802
47.140,84.824
47.036,84.824
46.933,84.846
46.831,84.869
46.728,84.869
46.634,84.913
46.532,84.913
46.431,84.913
46.337,84.957
46.244,85.001
46.146,85.023
46.047,85.045
45.949,85.067
45.845,85.067
45.742,85.067
45.652,85.112
45.549,85.112
45.483,85.200
45.389,85.244
45.288,85.244
45.212,85.310
45.113,85.332
45.014,85.355
44.909,85.355
44.805,85.355
44.714,85.399
44.611,85.399
44.508,85.399
44.406,85.399
44.312,85.443
44.211,85.443
44.134,85.509
44.041,85.553
43.943,85.575
43.845,85.598
43.747,85.620
43.644,85.620
43.541,85.620
43.438,85.620
43.336,85.620
43.235,85.620
43.169,85.708
43.068,85.708
42.968,85.708
42.870,85.730
42.778,85.774
42.677,85.796
42.597,85.863
42.496,85.885
42.418,85.951
42.340,86.017
42.239,86.017
42.191,86.106
42.090,86.106
41.986,86.106
41.895,86.150
41.792,86.150
41.717,86.216
41.616,86.238
41.516,86.260
41.457,86.349
41.358,86.371
41.281,86.437
41.176,86.437
41.085,86.481
40.984,86.503
40.883,86.525
40.783,86.547
40.683,86.569
40.582,86.569
40.504,86.636
40.406,86.658
40.308,86.680
40.207,86.702
40.157,86.790
40.055,86.790
39.961,86.835
39.860,86.835
39.767,86.879
39.675,86.923
39.572,86.923
39.481,86.967
39.378,86.967
39.278,86.989
39.178,87.011
39.080,87.033
38.987,87.078
38.889,87.100
38.788,87.122
38.698,87.166
38.598,87.188
38.498,87.210
38.397,87.210
38.299,87.232
38.207,87.276
38.106,87.298
38.016,87.343
37.916,87.365
37.814,87.365
37.722,87.409
37.646,87.475
37.555,87.519
37.454,87.541
37.352,87.541
37.262,87.586
37.169,87.630
37.076,87.674
36.984,87.718
36.881,87.718
36.779,87.718
36.701,87.784
36.611,87.829
36.511,87.829
36.413,87.851
36.321,87.895
36.219,87.895
36.119,87.917
36.030,87.961
35.929,87.961
35.852,88.027
35.761,88.072
35.670,88.116
35.568,88.116
35.479,88.160
35.378,88.160
35.277,88.182
35.186,88.226
35.084,88.226
35.009,88.292
34.962,88.381
34.861,88.381
34.758,88.381
34.667,88.425
34.568,88.447
34.469,88.469
34.377,88.513
34.277,88.535
34.186,88.580
34.087,88.602
33.997,88.646
33.899,88.668
33.822,88.734
33.719,88.734
33.618,88.734
33.520,88.756
33.428,88.801
33.325,88.801
33.234,88.845
33.169,88.933
33.068,88.933
32.968,88.933
32.876,88.977
32.777,88.999
32.676,88.999
32.579,89.021
32.476,89.021
32.375,89.021
32.284,89.066
32.192,89.110
32.093,89.132
31.994,89.154
31.895,89.176
31.798,89.198
31.698,89.220
31.600,89.242
31.499,89.242
31.399,89.264
31.322,89.331
31.231,89.375
31.156,89.441
31.055,89.441
30.956,89.463
30.858,89.485
30.760,89.507
30.660,89.507
30.561,89.529
30.460,89.529
30.360,89.552
30.261,89.574
30.163,89.596
30.065,89.618
29.963,89.618
29.872,89.662
29.781,89.706
29.681,89.706
29.583,89.728
29.506,89.795
29.406,89.817
29.305,89.817
29.214,89.861
29.113,89.861
29.022,89.905
28.921,89.905
28.846,89.971
28.744,89.971
28.646,89.993
28.545,89.993
28.444,89.993
28.346,90.015
28.246,90.015
28.154,90.060
28.056,90.082
27.958,90.104
27.866,90.148
27.774,90.192
27.675,90.214
27.584,90.258
27.484,90.258
27.385,90.281
27.295,90.325
27.193,90.325
27.102,90.369
27.011,90.413
26.913,90.435
26.814,90.457
26.715,90.479
26.615,90.479
26.516,90.501
26.418,90.524
26.342,90.590
26.241,90.590
26.142,90.612
26.041,90.612
25.942,90.634
25.852,90.678
25.751,90.678
25.653,90.700
25.555,90.722
25.457,90.744
25.358,90.767
25.260,90.789
25.170,90.833
25.072,90.855
24.971,90.855
24.870,90.855
24.794,90.921
24.693,90.921


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wd_0.3.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
100.000,1.347
100.000,1.458
100.000,1.568
100.000,1.679
100.000,1.789
100.000,1.900
100.000,2.010
100.000,2.121
100.000,2.231
100.000,2.342
100.000,2.452
100.000,2.562
100.000,2.673
100.000,2.783
100.000,2.894
100.000,3.004
100.000,3.115
99.306,3.159
99.329,3.269
99.351,3.380
98.742,3.468
98.125,3.468
98.182,3.579
98.235,3.689
98.286,3.799
97.765,3.866
97.814,3.954
97.312,3.998
97.368,4.087
97.423,4.175
96.970,4.241
97.030,4.330
97.087,4.418
97.143,4.506
97.196,4.595
97.248,4.683
97.297,4.771
97.345,4.860
97.403,4.970
97.458,5.081
97.510,5.191
97.561,5.302
97.189,5.346
96.825,5.390
96.875,5.478
96.498,5.478
96.552,5.567
96.604,5.655
96.654,5.743
96.703,5.832
96.751,5.920
96.809,6.030
96.864,6.141
96.918,6.251
96.610,6.296
96.296,6.318
96.013,6.384
96.066,6.472
96.117,6.561
96.166,6.649
96.215,6.737
96.262,6.826
96.319,6.936
96.375,7.047
96.429,7.157
96.481,7.268
96.532,7.378
96.581,7.488
96.629,7.599
96.399,7.687
96.448,7.798
96.496,7.908
96.543,8.019
96.588,8.129
96.632,8.239
96.675,8.350
96.717,8.460
96.509,8.549
96.552,8.659
96.594,8.770
96.386,8.836
96.429,8.946
96.471,9.057
96.512,9.167
96.552,9.278
96.339,9.300
96.145,9.366
95.955,9.432
96.000,9.543
96.044,9.653
96.087,9.764
96.129,9.874
96.170,9.985
95.992,10.051
96.033,10.161
95.833,10.161
95.876,10.272
95.918,10.382
95.960,10.493
95.766,10.493
95.808,10.603
95.850,10.713
95.890,10.824
95.736,10.912
95.777,11.023
95.817,11.133
95.857,11.244
95.896,11.354
95.933,11.465
95.971,11.575
95.818,11.641
95.856,11.752
95.714,11.840
95.544,11.840
95.583,11.951
95.439,12.017
95.280,12.039
95.139,12.105
94.991,12.149
95.034,12.260
95.076,12.370
94.924,12.392
94.966,12.503
95.008,12.613
95.050,12.724
95.090,12.834
94.935,12.834
94.976,12.945
95.016,13.055
95.056,13.165
94.929,13.232
94.803,13.298
94.844,13.408
94.884,13.519
94.769,13.607
94.656,13.696
94.697,13.806
94.737,13.917
94.776,14.027
94.815,14.137
94.853,14.248
94.891,14.358
94.752,14.358
94.790,14.469
94.828,14.579
94.864,14.690
94.901,14.800
94.937,14.911
94.972,15.021
95.007,15.131
94.897,15.198
94.780,15.242
94.650,15.242
94.687,15.352
94.580,15.419
94.616,15.529
94.652,15.639
94.688,15.750
94.577,15.794
94.452,15.794
94.335,15.816
94.241,15.905
94.278,16.015
94.315,16.125
94.352,16.236
94.388,16.346
94.423,16.457
94.458,16.567
94.493,16.678
94.527,16.788
94.410,16.788
94.444,16.899
94.328,16.899
94.363,17.009
94.397,17.120
94.303,17.186
94.217,17.274
94.251,17.385
94.286,17.495
94.320,17.605
94.353,17.716
94.242,17.716
94.138,17.738
94.049,17.804
93.961,17.871
93.995,17.981
94.030,18.091
94.064,18.202
94.098,18.312
93.998,18.334
93.912,18.401
93.820,18.445
93.855,18.555
93.889,18.666
93.923,18.776
93.956,18.887
93.989,18.997
94.022,19.108
94.054,19.218
93.978,19.306
94.011,19.417
94.043,19.527
93.962,19.594
93.994,19.704
94.025,19.814
93.946,19.881
93.867,19.947
93.795,20.035
93.827,20.146
93.750,20.212
93.782,20.323
93.813,20.433
93.845,20.543
93.876,20.654
93.906,20.764
93.936,20.875
93.762,20.919
93.793,21.029
93.824,21.140
93.854,21.250
93.786,21.339
93.816,21.449
93.846,21.560
93.876,21.670
93.905,21.780
93.744,21.847
93.774,21.957
93.803,22.068
93.738,22.156
93.674,22.244
93.704,22.355
93.733,22.465
93.670,22.554
93.607,22.642
93.636,22.752
93.665,22.863
93.694,22.973
93.632,23.062
93.661,23.172
93.494,23.172
93.523,23.283
93.463,23.371
93.404,23.459
93.433,23.570
93.374,23.658
93.403,23.768
93.431,23.879
93.460,23.989
93.488,24.100
93.430,24.188
93.458,24.299
93.486,24.409
93.513,24.520
93.456,24.608
93.484,24.718
93.428,24.807
93.372,24.895
93.399,25.006
93.426,25.116
93.453,25.226
93.480,25.337
93.425,25.425
93.452,25.536
93.398,25.624
93.424,25.734
93.450,25.845
93.397,25.933
93.344,26.022
93.291,26.110
93.318,26.220
93.187,26.287
93.214,26.397
93.162,26.486
93.111,26.574
92.978,26.618
93.005,26.729
92.956,26.817
92.830,26.883
92.857,26.994
92.884,27.104
92.749,27.126
92.777,27.237
92.729,27.325
92.756,27.435
92.634,27.502
92.593,27.612
92.620,27.723
92.647,27.833
92.674,27.943
92.560,28.032
92.442,28.098
92.319,28.142
92.197,28.186
92.081,28.253
92.109,28.363
92.137,28.474
92.017,28.518
92.045,28.628
92.008,28.739
91.896,28.805
91.924,28.915
91.812,28.982
91.696,29.026
91.661,29.136
91.557,29.225
91.586,29.335
91.552,29.446
91.432,29.468
91.307,29.468
91.275,29.578
91.174,29.666
91.057,29.689
91.026,29.799
91.056,29.909
91.025,30.020
90.994,30.130
91.024,30.241
90.993,30.351
90.963,30.462
90.933,30.572
90.903,30.683
90.933,30.793
90.903,30.903
90.803,30.970
90.686,30.970
90.657,31.080
90.687,31.191
90.595,31.279
90.485,31.301
90.376,31.323
90.349,31.434
90.253,31.500
90.139,31.500
90.113,31.610
90.144,31.721
90.044,31.765
90.019,31.875
90.050,31.986
90.025,32.096
89.938,32.185
89.827,32.185
89.736,32.251
89.645,32.317
89.621,32.428
89.531,32.494
89.442,32.560
89.474,32.671
89.451,32.781
89.369,32.869
89.288,32.958
89.194,33.002
89.101,33.046
89.133,33.157
89.112,33.267
89.014,33.289
89.046,33.400
89.078,33.510
89.058,33.620
89.038,33.731
88.953,33.797
88.934,33.908
88.844,33.952
88.761,34.018
88.678,34.084
88.603,34.173
88.635,34.283
88.497,34.327
88.422,34.416
88.342,34.482
88.325,34.592
88.358,34.703
88.285,34.791
88.212,34.880
88.196,34.990
88.118,35.056
88.102,35.167
88.135,35.277
88.057,35.343
88.042,35.454
88.026,35.564
87.889,35.586
87.874,35.697
87.859,35.807
87.892,35.918
87.817,35.984
87.688,36.028
87.721,36.139
87.707,36.249
87.740,36.360
87.772,36.470
87.758,36.581
87.791,36.691
87.777,36.801
87.658,36.868
87.690,36.978
87.572,37.044
87.441,37.066
87.325,37.133
87.312,37.243
87.300,37.354
87.288,37.464
87.224,37.552
87.257,37.663
87.289,37.773
87.226,37.862
87.215,37.972
87.247,38.083
87.235,38.193
87.267,38.304
87.255,38.414
87.244,38.524
87.275,38.635
87.307,38.745
87.339,38.856
87.370,38.966
87.401,39.077
87.389,39.187
87.420,39.298
87.408,39.408
87.439,39.518
87.470,39.629
87.500,39.739
87.488,39.850
87.476,39.960
87.506,40.071
87.494,40.181
87.482,40.292
87.512,40.402
87.542,40.512
87.571,40.623
87.601,40.733
87.541,40.822
87.482,40.910
87.512,41.021
87.453,41.109
87.482,41.219
87.424,41.308
87.366,41.396
87.355,41.507
87.344,41.617
87.332,41.727
87.275,41.816
87.305,41.926
87.334,42.037
87.323,42.147
87.312,42.258
87.255,42.346
87.245,42.456
87.274,42.567
87.263,42.677
87.292,42.788
87.281,42.898
87.309,43.009
87.254,43.097
87.282,43.207
87.272,43.318
87.261,43.428
87.207,43.517
87.196,43.627
87.225,43.738
87.253,43.848
87.199,43.936
87.145,44.025
87.173,44.135
87.163,44.246
87.191,44.356
87.218,44.467
87.208,44.577
87.236,44.687
87.263,44.798
87.210,44.886
87.158,44.975
87.148,45.085
87.175,45.195
87.075,45.240
87.023,45.328
87.014,45.438
86.920,45.505
86.947,45.615
86.975,45.726
87.002,45.836
87.029,45.947
87.020,46.057
87.047,46.167
87.074,46.278
87.065,46.388
87.055,46.499
87.082,46.609
87.109,46.720
87.007,46.742
87.033,46.852
86.932,46.874
86.958,46.985
86.949,47.095
86.941,47.206
86.891,47.294
86.842,47.382
86.834,47.493
86.785,47.581
86.811,47.692
86.803,47.802
86.795,47.913
86.786,48.023
86.699,48.089
86.651,48.178
86.564,48.244
86.590,48.354
86.543,48.443
86.535,48.553
86.562,48.664
86.588,48.774
86.486,48.774
86.445,48.884
86.438,48.995
86.431,49.105
86.390,49.216
86.416,49.326
86.337,49.415
86.330,49.525
86.357,49.636
86.383,49.746
86.376,49.856
86.369,49.967
86.286,50.033
86.312,50.144
86.234,50.232
86.228,50.342
86.221,50.453
86.215,50.563
86.138,50.652
86.062,50.740
85.987,50.828
85.949,50.939
85.821,50.939
85.815,51.049
85.810,51.160
85.836,51.270
85.862,51.381
85.825,51.491
85.819,51.601
85.814,51.712
85.808,51.822
85.735,51.911
85.699,52.021
85.662,52.132
85.626,52.242
85.554,52.330
85.550,52.441
85.576,52.551
85.540,52.662
85.505,52.772
85.469,52.883
85.495,52.993
85.460,53.104
85.385,53.170
85.310,53.236
85.336,53.347
85.331,53.457
85.327,53.567
85.323,53.678
85.319,53.788
85.215,53.855
85.241,53.965
85.207,54.076
85.139,54.164
85.106,54.274
85.073,54.385
85.005,54.473
85.031,54.584
84.998,54.694
85.024,54.805
84.957,54.893
84.891,54.981
84.888,55.092
84.856,55.202
84.881,55.313
84.816,55.401
84.841,55.511
84.810,55.622
84.807,55.732
84.804,55.843
84.801,55.953
84.826,56.064
84.852,56.174
84.749,56.218
84.646,56.262
84.549,56.329
84.486,56.417
84.422,56.505
84.392,56.616
84.330,56.704
84.328,56.815
84.326,56.925
84.296,57.036
84.295,57.146
84.293,57.256
84.188,57.279
84.187,57.389
84.185,57.499
84.124,57.588
84.026,57.632
83.928,57.676
83.868,57.765
83.808,57.853
83.748,57.941
83.689,58.030
83.662,58.140
83.661,58.250
83.602,58.339
83.602,58.449
83.544,58.538
83.569,58.648
83.511,58.736
83.453,58.825
83.365,58.891
83.271,58.935
83.214,59.024
83.188,59.134
83.132,59.222
83.132,59.333
83.045,59.399
83.020,59.510
82.928,59.554
82.904,59.664
82.848,59.753
82.793,59.841
82.769,59.951
82.679,59.996
82.655,60.106
82.601,60.194
82.627,60.305
82.573,60.393
82.575,60.504
82.551,60.614
82.432,60.636
82.459,60.747
82.436,60.857
82.353,60.923
82.271,60.990
82.159,61.034
82.107,61.122
82.025,61.188
81.910,61.211
81.888,61.321
81.778,61.365
81.757,61.476
81.706,61.564
81.627,61.630
81.547,61.696
81.551,61.807
81.443,61.851
81.422,61.962
81.344,62.028
81.232,62.050
81.126,62.094
81.077,62.182
81.058,62.293
81.010,62.381
80.962,62.470
80.914,62.558
80.810,62.602
80.700,62.624
80.591,62.646
80.516,62.713
80.447,62.801
80.407,62.911
80.389,63.022
80.371,63.132
80.275,63.199
80.207,63.287
80.106,63.331
80.039,63.419
79.933,63.442
79.867,63.530
79.767,63.574
79.701,63.662
79.685,63.773
79.669,63.883
79.577,63.950
79.539,64.060
79.475,64.148
79.383,64.215
79.319,64.303
79.228,64.369
79.164,64.458
79.128,64.568
79.021,64.568
78.926,64.612
78.954,64.723
78.892,64.811
78.830,64.899
78.795,65.010
78.760,65.120
78.667,65.165
78.606,65.253
78.571,65.363
78.484,65.430
78.392,65.474
78.300,65.518
78.214,65.584
78.201,65.695
78.110,65.739
78.051,65.827
77.961,65.871
77.844,65.894
77.743,65.894
77.627,65.916
77.518,65.960
77.507,66.070
77.424,66.137
77.342,66.203
77.228,66.225
77.172,66.313
77.065,66.357
77.010,66.446
76.955,66.534
76.849,66.578
76.743,66.622
76.632,66.645
76.553,66.711
76.474,66.777
76.445,66.888
76.336,66.910
76.283,66.998
76.205,67.064
76.235,67.175
76.182,67.263
76.130,67.351
76.053,67.418
76.001,67.506
75.949,67.594
75.842,67.617
75.767,67.683
75.666,67.727
75.616,67.815
75.516,67.860
75.509,67.970
75.404,67.992
75.300,68.014
75.250,68.102
75.146,68.125
75.049,68.169
74.958,68.235
74.861,68.279
74.764,68.323
74.668,68.368
74.681,68.478
74.633,68.566
74.538,68.611
74.437,68.633
74.349,68.699
74.260,68.765
74.197,68.854
74.157,68.964
74.070,69.030
73.964,69.030
73.878,69.097
73.816,69.185
73.724,69.229
73.626,69.251
73.623,69.362
73.531,69.406
73.470,69.494
73.357,69.516
73.296,69.605
73.213,69.671
73.111,69.671
73.028,69.737
72.922,69.781
72.863,69.870
72.763,69.870
72.663,69.870
72.563,69.870
72.482,69.936
72.447,70.046
72.331,70.046
72.251,70.113
72.149,70.157
72.070,70.223
71.962,70.245
71.861,70.289
71.754,70.311
71.676,70.378
71.599,70.444
71.486,70.444
71.409,70.510
71.311,70.554
71.279,70.665
71.168,70.665
71.070,70.709
70.973,70.753
70.898,70.820
70.808,70.886
70.705,70.908
70.596,70.908
70.487,70.908
70.386,70.930
70.335,71.018
70.227,71.018
70.139,71.085
70.039,71.107
69.946,71.151
69.896,71.239
69.803,71.283
69.704,71.306
69.599,71.306
69.501,71.328
69.504,71.438
69.455,71.526
69.364,71.571
69.280,71.637
69.168,71.659
69.079,71.703
68.974,71.747
68.892,71.814
68.782,71.836
68.742,71.946
68.660,72.012
68.559,72.012
68.478,72.079
68.377,72.123
68.277,72.123
68.169,72.145
68.090,72.211
68.011,72.277
67.932,72.344
67.833,72.388
67.727,72.410
67.670,72.498
67.593,72.565
67.495,72.609
67.439,72.697
67.335,72.719
67.259,72.786
67.149,72.786
67.073,72.852
66.971,72.874
66.863,72.874
66.761,72.896
66.653,72.896
66.599,72.984
66.533,73.073
66.426,73.073
66.326,73.095
66.226,73.117
66.134,73.161
66.069,73.249
65.977,73.294
65.886,73.338
65.788,73.360
65.705,73.426
65.595,73.448
65.505,73.492
65.402,73.492
65.293,73.514
65.191,73.514
65.200,73.625
65.098,73.625
65.017,73.691
64.916,73.735
64.817,73.780
64.737,73.846
64.637,73.846
64.531,73.868
64.419,73.868
64.315,73.890
64.236,73.956
64.139,74.000
64.036,74.023
63.959,74.089
63.849,74.089
63.773,74.155
63.671,74.177
63.562,74.177
63.461,74.199
63.360,74.221
63.267,74.266
63.242,74.376
63.149,74.420
63.056,74.464
62.964,74.509
62.910,74.597
62.844,74.685
62.760,74.751
62.655,74.751
62.565,74.796
62.456,74.818
62.353,74.818
62.300,74.906
62.197,74.906
62.145,74.994
62.046,75.039
61.946,75.083
61.845,75.083
61.747,75.127
61.649,75.171
61.544,75.193
61.447,75.237
61.415,75.348
61.312,75.370
61.216,75.414
61.113,75.436
61.036,75.503
60.941,75.547
60.846,75.591
60.799,75.679
60.691,75.679
60.597,75.723
60.522,75.790
60.423,75.812
60.323,75.834
60.238,75.900
60.133,75.900
60.028,75.900
59.972,75.989
59.882,76.033
59.799,76.099
59.695,76.099
59.588,76.121
59.489,76.165
59.391,76.209
59.289,76.209
59.235,76.298
59.134,76.298
59.037,76.342
58.933,76.364
58.837,76.408
58.741,76.452
58.631,76.452
58.553,76.519
58.451,76.541
58.374,76.607
58.266,76.607
58.173,76.651
58.066,76.651
57.966,76.673
57.867,76.695
57.775,76.740
57.669,76.740
57.571,76.762
57.488,76.828
57.381,76.850
57.314,76.938
57.211,76.938
57.112,76.983
57.010,76.983
56.912,77.027
56.810,77.027
56.706,77.049
56.603,77.071
56.502,77.071
56.423,77.137
56.328,77.181
56.233,77.226
56.132,77.248
56.024,77.248
55.923,77.270
55.816,77.270
55.717,77.292
55.617,77.314
55.511,77.314
55.413,77.336
55.315,77.358
55.218,77.380
55.113,77.380
55.009,77.380
54.904,77.402
54.800,77.424
54.718,77.491
54.616,77.491
54.514,77.491
54.419,77.535
54.318,77.535
54.270,77.623
54.169,77.645
54.074,77.689
53.974,77.712
53.880,77.756
53.773,77.756
53.720,77.844
53.613,77.844
53.507,77.844
53.455,77.932
53.349,77.932
53.259,77.977
53.184,78.043
53.101,78.109
52.997,78.131
52.893,78.153
52.842,78.242
52.740,78.242
52.644,78.286
52.542,78.308
52.441,78.308
52.340,78.308
52.239,78.330
52.146,78.374
52.046,78.396
51.953,78.440
51.854,78.463
51.762,78.507
51.686,78.573
51.588,78.595
51.497,78.639
51.393,78.639
51.289,78.639
51.186,78.661
51.083,78.683
50.980,78.706
50.878,78.728
50.797,78.794
50.703,78.838
50.609,78.882
50.509,78.882
50.430,78.949
50.338,78.993
50.232,78.993
50.126,78.993
50.035,79.037
49.937,79.059
49.847,79.103
49.743,79.125
49.640,79.147
49.537,79.169
49.442,79.214
49.340,79.214
49.286,79.302
49.192,79.346
49.098,79.390
49.046,79.479
48.946,79.479
48.839,79.479
48.734,79.479
48.628,79.479
48.530,79.501
48.433,79.523
48.343,79.567
48.239,79.567
48.136,79.589
48.061,79.655
47.959,79.677
47.857,79.677
47.756,79.700
47.663,79.744
47.570,79.788
47.478,79.832
47.379,79.854
47.273,79.854
47.169,79.854
47.065,79.876
46.961,79.876
46.884,79.943
46.789,79.987
46.686,79.987
46.584,79.987
46.490,80.031
46.390,80.053
46.290,80.075
46.190,80.075
46.084,80.075
45.979,80.075
45.901,80.141
45.798,80.163
45.695,80.186
45.648,80.274
45.571,80.340
45.469,80.362
45.417,80.451
45.336,80.517
45.236,80.539
45.155,80.605
45.063,80.649
44.958,80.649
44.866,80.694
44.762,80.694
44.659,80.716
44.556,80.716
44.454,80.738
44.353,80.760
44.251,80.760
44.151,80.782
44.051,80.804
43.959,80.848
43.859,80.848
43.767,80.892
43.663,80.892
43.559,80.892
43.457,80.915
43.354,80.915
43.253,80.937
43.160,80.981
43.060,81.003
42.961,81.025
42.869,81.069
42.764,81.069
42.660,81.069
42.556,81.069
42.466,81.113
42.363,81.113
42.260,81.113
42.167,81.158
42.065,81.158
41.965,81.158
41.889,81.224
41.813,81.290
41.709,81.290
41.619,81.334
41.515,81.334
41.413,81.334
41.310,81.334
41.209,81.334
41.110,81.356
41.028,81.423
40.930,81.445
40.826,81.445
40.724,81.467
40.645,81.533
40.543,81.533
40.464,81.599
40.363,81.599
40.285,81.666
40.209,81.732
40.117,81.776
40.026,81.820
39.922,81.820
39.822,81.842
39.719,81.842
39.641,81.909
39.539,81.909
39.441,81.931
39.379,82.019
39.281,82.041
39.205,82.107
39.102,82.107
38.999,82.107
38.906,82.152
38.804,82.152
38.706,82.174
38.608,82.196
38.516,82.240
38.426,82.284
38.325,82.306
38.223,82.306
38.144,82.372
38.046,82.395
37.954,82.439
37.854,82.439
37.763,82.483
37.673,82.527
37.570,82.527
37.471,82.549
37.370,82.549
37.269,82.549
37.172,82.571
37.069,82.571
36.978,82.615
36.879,82.638
36.777,82.638
36.685,82.682
36.594,82.726
36.490,82.726
36.387,82.726
36.288,82.748
36.186,82.748
36.085,82.748
36.007,82.814
35.906,82.836
35.803,82.836
35.726,82.903
35.633,82.947
35.532,82.947
35.434,82.969
35.343,83.013
35.243,83.035
35.153,83.079
35.060,83.123
34.959,83.123
34.859,83.123
34.783,83.190
34.693,83.234
34.591,83.234
34.499,83.278
34.401,83.300
34.301,83.300
34.210,83.344
34.111,83.366
34.009,83.366
33.960,83.455
33.868,83.499
33.768,83.521
33.669,83.543
33.570,83.565
33.469,83.565
33.369,83.587
33.269,83.609
33.179,83.654
33.103,83.720
33.002,83.720
32.902,83.720
32.803,83.742
32.712,83.786
32.611,83.786
32.519,83.830
32.428,83.875
32.329,83.897
32.230,83.919
32.155,83.985
32.055,83.985
31.955,84.007
31.854,84.007
31.756,84.029
31.656,84.051
31.553,84.051
31.463,84.095
31.365,84.118
31.264,84.118
31.162,84.118
31.072,84.162
30.974,84.184
30.874,84.206
30.772,84.206
30.670,84.206
30.569,84.206
30.478,84.250
30.376,84.250
30.278,84.272
30.178,84.294
30.087,84.338
29.988,84.361
29.890,84.383
29.790,84.383
29.699,84.427
29.609,84.471
29.517,84.515
29.418,84.537
29.317,84.537
29.219,84.559
29.128,84.603
29.026,84.603
28.928,84.626
28.828,84.626
28.730,84.648
28.629,84.648
28.529,84.648
28.438,84.692
28.337,84.692
28.238,84.714
28.191,84.802
28.090,84.802
27.989,84.802
27.898,84.846
27.808,84.891
27.707,84.891
27.609,84.913
27.519,84.957
27.419,84.957
27.317,84.957
27.227,85.001
27.125,85.001
27.028,85.023
26.929,85.045
26.827,85.045
26.728,85.067
26.637,85.112
26.539,85.134
26.439,85.134
26.348,85.178
26.247,85.178
26.156,85.222
26.055,85.222
25.957,85.244
25.859,85.266
25.769,85.310
25.668,85.310
25.578,85.355
25.486,85.399
25.386,85.399
25.284,85.399
25.186,85.421
25.084,85.421
24.984,85.421
24.894,85.465
24.793,85.465
24.692,85.465
24.593,85.487
24.495,85.509
24.405,85.553
24.303,85.553
24.205,85.575
24.107,85.598
24.009,85.620
23.910,85.642
23.819,85.686
23.730,85.730
23.629,85.730
23.528,85.730
23.428,85.730
23.326,85.730
23.227,85.752


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wd_0.3_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
100.000,2.054
100.000,3.070
98.742,3.468
97.765,3.866
97.285,4.749
96.498,5.478
96.013,6.384
96.491,7.290
96.649,8.284
96.560,9.300
96.033,10.161
95.825,11.155
95.280,12.039
95.000,13.011
94.760,13.983
94.958,14.977
94.335,15.816
94.424,16.832
94.159,17.804
93.923,18.776
94.019,19.792
93.918,20.808
93.916,21.825
93.648,22.797
93.403,23.768
93.422,24.785
93.440,25.801
93.000,26.706
92.598,27.634
92.083,28.518
91.529,29.357
91.018,30.219
90.681,31.169
90.037,31.942
89.445,32.759
89.083,33.709
88.379,34.438
88.077,35.410
87.740,36.360
87.325,37.287
87.267,38.304
87.420,39.298
87.488,40.314
87.430,41.330
87.289,42.324
87.278,43.340
87.191,44.356
86.992,45.350
87.059,46.366
86.907,47.360
86.580,48.310
86.411,49.304
86.217,50.298
85.825,51.226
85.621,52.220
85.360,53.192
85.144,54.186
84.874,55.158
84.852,56.174
84.291,57.013
83.818,57.897
83.427,58.825
82.909,59.686
82.556,60.636
81.845,61.343
81.172,62.094
80.447,62.801
79.811,63.574
79.212,64.391
78.615,65.209
77.885,65.894
77.018,66.402
76.262,67.064
75.622,67.837
74.746,68.323
74.035,69.030
73.240,69.649
72.315,70.046
71.403,70.488
70.487,70.908
69.569,71.306
68.737,71.880
67.875,72.388
66.998,72.874
66.062,73.227
65.136,73.625
64.201,74.000
63.245,74.310
62.376,74.818
61.458,75.237
60.576,75.723
59.643,76.099
58.701,76.452
57.736,76.740
56.773,77.027
55.798,77.270
54.808,77.424
53.864,77.756
52.940,78.153
51.976,78.440
51.009,78.706
50.056,79.015
49.125,79.390
48.143,79.589
47.175,79.854
46.196,80.075
45.296,80.517
44.326,80.760
43.334,80.915
42.353,81.113
41.375,81.334
40.407,81.599
39.462,81.931
38.508,82.240
37.548,82.527
36.565,82.726
35.589,82.947
34.629,83.234
33.678,83.543
32.707,83.786
31.734,84.029
30.749,84.206
29.765,84.383
28.794,84.626
27.828,84.891
26.839,85.045
25.863,85.266
24.881,85.465
23.897,85.642


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wd_0.3_meta.csv <==
auc,f1,eer
70.604,71.542,70.842


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
100.000,2.054
100.000,3.070
98.742,3.468
97.765,3.866
97.285,4.749
97.004,5.721
96.815,6.715
97.191,7.643
97.500,8.615
96.825,9.432
96.509,10.382
96.623,11.376
96.194,12.282
96.166,13.298
95.994,14.292
96.111,15.286
95.698,16.214
95.818,17.208
95.819,18.224
95.710,19.218
95.616,20.234
95.531,21.250
95.545,22.266
95.380,23.260
95.317,24.277
95.258,25.293
95.204,26.309
94.927,27.281
94.597,28.231
94.223,29.180
93.806,30.108
93.280,30.970
92.990,31.942
92.533,32.847
92.169,33.797
91.827,34.747
91.090,35.454
90.749,36.404
90.321,37.309
89.974,38.259
89.980,39.275
90.030,40.292
90.159,41.286
90.075,42.302
89.821,43.274
89.664,44.268
89.515,45.262
89.530,46.278
89.432,47.294
89.297,48.288
89.169,49.282
88.754,50.210
88.715,51.226
88.539,52.220
88.302,53.192
87.944,54.142
87.733,55.136
87.496,56.108
87.331,57.102
86.991,58.052
86.604,58.979
86.114,59.863
85.705,60.791
85.256,61.696
84.936,62.646
84.292,63.419
83.708,64.237
83.037,64.988
82.452,65.805
81.944,66.667
81.433,67.528
80.768,68.279
79.918,68.831
79.165,69.494
78.573,70.311
77.708,70.842
77.015,71.571
76.213,72.189
75.281,72.587
74.381,73.051
73.560,73.625
72.682,74.111
71.832,74.641
70.958,75.127
70.119,75.679
69.178,76.055
68.245,76.430
67.337,76.872
66.401,77.226
65.593,77.822
64.732,78.330
63.814,78.728
62.928,79.192
62.010,79.611
61.060,79.943
60.086,80.208
59.147,80.561
58.201,80.892
57.216,81.091
56.301,81.511
55.391,81.931
54.451,82.284
53.478,82.527
52.528,82.858
51.595,83.234
50.636,83.521
49.699,83.875
48.727,84.118
47.788,84.471
46.865,84.869
45.883,85.067
44.925,85.355
43.948,85.575
42.954,85.708
42.036,86.106
41.107,86.481
40.153,86.790
39.175,87.011
38.207,87.276
37.255,87.586
36.301,87.895
35.334,88.160
34.389,88.491
33.436,88.801
32.458,89.021
31.481,89.242
30.522,89.529
29.542,89.728
28.577,89.993
27.607,90.236
26.635,90.479
25.659,90.700
24.688,90.943


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wd_meta.csv <==
auc,f1,eer
75.981,74.262,73.581


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
98.571,3.492
98.611,3.593
97.260,3.593
97.333,3.694
97.403,3.796
97.468,3.897
97.531,3.998
97.590,4.099
97.647,4.200
96.512,4.200
96.591,4.302
95.556,4.352
95.652,4.453
94.624,4.453
94.737,4.555
94.845,4.656
93.878,4.656
94.000,4.757
94.118,4.858
94.231,4.960
94.340,5.061
94.444,5.162
94.545,5.263
93.694,5.263
93.805,5.364
93.913,5.466
93.162,5.516
93.277,5.617
93.388,5.719
93.496,5.820
93.600,5.921
93.701,6.022
93.798,6.123
93.893,6.225
93.985,6.326
94.074,6.427
94.161,6.528
94.245,6.630
94.326,6.731
94.406,6.832
94.483,6.933
93.836,6.933
93.919,7.034
94.000,7.136
93.377,7.136
93.464,7.237
92.903,7.287
92.994,7.389
93.082,7.490
93.168,7.591
92.638,7.642
92.727,7.743
92.814,7.844
92.899,7.945
92.982,8.047
93.064,8.148
93.143,8.249
93.220,8.350
93.296,8.451
93.370,8.553
93.443,8.654
93.514,8.755
93.011,8.755
93.085,8.856
92.593,8.856
92.670,8.957
92.746,9.059
92.821,9.160
92.893,9.261
92.965,9.362
93.035,9.464
93.103,9.565
93.171,9.666
93.237,9.767
93.301,9.868
93.365,9.970
93.427,10.071
93.488,10.172
93.548,10.273
93.607,10.374
93.665,10.476
93.722,10.577
93.304,10.577
93.363,10.678
93.421,10.779
93.478,10.881
93.534,10.982
93.590,11.083
93.644,11.184
93.697,11.285
93.750,11.387
93.802,11.488
93.852,11.589
93.902,11.690
93.952,11.791
94.000,11.893
94.048,11.994
94.094,12.095
94.141,12.196
94.186,12.298
94.231,12.399
94.275,12.500
93.939,12.551
93.985,12.652
93.633,12.652
93.680,12.753
93.727,12.854
93.773,12.955
93.818,13.057
93.863,13.158
93.907,13.259
93.950,13.360
93.993,13.462
93.662,13.462
93.706,13.563
93.750,13.664
93.793,13.765
93.836,13.866
93.878,13.968
93.581,14.018
93.289,14.069
92.977,14.069
92.691,14.119
92.384,14.119
92.434,14.221
92.484,14.322
92.532,14.423
92.581,14.524
92.628,14.626
92.675,14.727
92.722,14.828
92.767,14.929
92.812,15.030
92.857,15.132
92.901,15.233
92.945,15.334
92.683,15.385
92.727,15.486
92.447,15.486
92.492,15.587
92.537,15.688
92.582,15.789
92.308,15.789
92.353,15.891
92.398,15.992
92.442,16.093
92.486,16.194
92.529,16.296
92.571,16.397
92.614,16.498
92.655,16.599
92.697,16.700
92.737,16.802
92.778,16.903
92.818,17.004
92.562,17.004
92.329,17.055
92.371,17.156
92.412,17.257
92.453,17.358
92.493,17.460
92.533,17.561
92.573,17.662
92.612,17.763
92.368,17.763
92.408,17.864
92.448,17.966
92.487,18.067
92.268,18.117
92.308,18.219
92.347,18.320
92.386,18.421
92.424,18.522
92.462,18.623
92.500,18.725
92.537,18.826
92.327,18.877
92.118,18.927
92.157,19.028
92.195,19.130
92.233,19.231
92.271,19.332
92.048,19.332
91.847,19.383
91.627,19.383
91.667,19.484
91.449,19.484
91.489,19.585
91.529,19.686
91.315,19.686
91.355,19.787
91.163,19.838
90.972,19.889
90.762,19.889
90.805,19.990
90.847,20.091
90.888,20.192
90.703,20.243
90.745,20.344
90.787,20.445
90.583,20.445
90.380,20.445
90.423,20.547
90.466,20.648
90.508,20.749
90.330,20.800
90.372,20.901
90.414,21.002
90.239,21.053
90.043,21.053
90.086,21.154
90.129,21.255
89.936,21.255
89.979,21.356
89.787,21.356
89.831,21.457
89.641,21.457
89.684,21.559
89.496,21.559
89.540,21.660
89.583,21.761
89.627,21.862
89.669,21.964
89.712,22.065
89.754,22.166
89.796,22.267
89.837,22.368
89.879,22.470
89.718,22.520
89.759,22.621
89.800,22.723
89.841,22.824
89.881,22.925
89.921,23.026
89.961,23.128
90.000,23.229
90.039,23.330
90.078,23.431
90.116,23.532
89.961,23.583
90.000,23.684
90.038,23.785
90.076,23.887
90.114,23.988
89.943,23.988
89.773,23.988
89.811,24.089
89.850,24.190
89.888,24.291
89.925,24.393
89.963,24.494
90.000,24.595
90.037,24.696
90.074,24.798
90.110,24.899
90.146,25.000
90.182,25.101
90.217,25.202
90.253,25.304
90.288,25.405
90.323,25.506
90.179,25.557
90.018,25.557
90.053,25.658
90.088,25.759
90.123,25.860
89.965,25.860
90.000,25.962
89.842,25.962
89.878,26.063
89.913,26.164
89.775,26.215
89.810,26.316
89.655,26.316
89.691,26.417
89.537,26.417
89.573,26.518
89.420,26.518
89.456,26.619
89.492,26.721
89.340,26.721
89.376,26.822
89.412,26.923
89.280,26.974
89.149,27.024
89.185,27.126
89.221,27.227
89.073,27.227
88.944,27.277
88.980,27.379
89.016,27.480
89.052,27.581
89.088,27.682
88.943,27.682
88.979,27.783
89.015,27.885
89.050,27.986
88.925,28.036
88.782,28.036
88.818,28.138
88.854,28.239
88.712,28.239
88.748,28.340
88.784,28.441
88.644,28.441
88.679,28.543
88.540,28.543
88.576,28.644
88.612,28.745
88.647,28.846
88.509,28.846
88.545,28.947
88.580,29.049
88.615,29.150
88.650,29.251
88.685,29.352
88.720,29.453
88.584,29.453
88.619,29.555
88.654,29.656
88.688,29.757
88.722,29.858
88.756,29.960
88.789,30.061
88.674,30.111
88.707,30.213
88.741,30.314
88.774,30.415
88.660,30.466
88.693,30.567
88.726,30.668
88.596,30.668
88.630,30.769
88.501,30.769
88.534,30.870
88.567,30.972
88.600,31.073
88.633,31.174
88.506,31.174
88.379,31.174
88.412,31.275
88.445,31.377
88.336,31.427
88.369,31.528
88.402,31.630
88.293,31.680
88.169,31.680
88.202,31.781
88.235,31.883
88.112,31.883
88.145,31.984
88.178,32.085
88.211,32.186
88.243,32.287
88.276,32.389
88.308,32.490
88.340,32.591
88.372,32.692
88.404,32.794
88.299,32.844
88.331,32.945
88.211,32.945
88.243,33.047
88.275,33.148
88.306,33.249
88.338,33.350
88.369,33.451
88.400,33.553
88.431,33.654
88.462,33.755
88.360,33.806
88.391,33.907
88.274,33.907
88.305,34.008
88.336,34.109
88.366,34.211
88.396,34.312
88.427,34.413
88.457,34.514
88.357,34.565
88.387,34.666
88.273,34.666
88.303,34.767
88.333,34.868
88.363,34.970
88.393,35.071
88.295,35.121
88.325,35.223
88.213,35.223
88.243,35.324
88.146,35.374
88.176,35.476
88.080,35.526
88.110,35.628
88.140,35.729
88.169,35.830
88.199,35.931
88.228,36.032
88.257,36.134
88.163,36.184
88.192,36.285
88.084,36.285
87.975,36.285
88.005,36.387
88.034,36.488
87.927,36.488
87.835,36.538
87.864,36.640
87.772,36.690
87.802,36.791
87.696,36.791
87.726,36.893
87.755,36.994
87.650,36.994
87.545,36.994
87.575,37.095
87.470,37.095
87.381,37.146
87.277,37.146
87.173,37.146
87.085,37.196
86.998,37.247
87.028,37.348
86.926,37.348
86.824,37.348
86.722,37.348
86.753,37.449
86.682,37.551
86.713,37.652
86.643,37.753
86.674,37.854
86.490,37.905
86.521,38.006
86.552,38.107
86.583,38.209
86.384,38.209
86.416,38.310
86.234,38.360
86.266,38.462
86.297,38.563
86.328,38.664
86.359,38.765
86.389,38.866
86.420,38.968
86.450,39.069
86.480,39.170
86.288,39.170
86.222,39.271
86.253,39.372
86.077,39.423
86.013,39.524
86.044,39.626
85.980,39.727
85.808,39.777
85.839,39.879
85.652,39.879
85.683,39.980
85.714,40.081
85.745,40.182
85.684,40.283
85.714,40.385
85.745,40.486
85.775,40.587
85.714,40.688
85.654,40.789
85.684,40.891
85.714,40.992
85.654,41.093
85.684,41.194
85.714,41.296
85.744,41.397
85.565,41.397
85.386,41.397
85.208,41.397
85.239,41.498
85.270,41.599
85.300,41.700
85.124,41.700
85.155,41.802
85.185,41.903
85.026,41.953
85.056,42.055
85.087,42.156
85.117,42.257
85.061,42.358
85.091,42.460
85.121,42.561
85.152,42.662
85.181,42.763
85.126,42.864
85.070,42.966
85.015,43.067
85.045,43.168
84.876,43.168
84.821,43.269
84.768,43.370
84.798,43.472
84.828,43.573
84.774,43.674
84.721,43.775
84.751,43.877
84.780,43.978
84.728,44.079
84.757,44.180
84.608,44.231
84.556,44.332
84.586,44.433
84.534,44.534
84.564,44.636
84.512,44.737
84.351,44.737
84.381,44.838
84.411,44.939
84.440,45.040
84.470,45.142
84.325,45.192
84.181,45.243
84.211,45.344
84.161,45.445
84.004,45.445
84.034,45.547
84.063,45.648
84.093,45.749
84.123,45.850
84.074,45.951
84.104,46.053
84.133,46.154
84.162,46.255
84.022,46.306
83.974,46.407
83.821,46.407
83.668,46.407
83.698,46.508
83.560,46.559
83.514,46.660
83.379,46.711
83.243,46.761
83.273,46.862
83.229,46.964
83.095,47.014
82.962,47.065
82.992,47.166
83.022,47.267
82.890,47.318
82.743,47.318
82.774,47.419
82.804,47.520
82.674,47.571
82.704,47.672
82.559,47.672
82.415,47.672
82.271,47.672
82.143,47.723
82.000,47.723
82.031,47.824
81.991,47.925
82.022,48.026
81.897,48.077
81.771,48.128
81.803,48.229
81.834,48.330
81.694,48.330
81.725,48.431
81.601,48.482
81.463,48.482
81.340,48.532
81.218,48.583
81.181,48.684
81.061,48.735
81.092,48.836
81.056,48.937
80.936,48.988
80.901,49.089
80.865,49.190
80.747,49.241
80.629,49.291
80.661,49.393
80.693,49.494
80.560,49.494
80.444,49.545
80.328,49.595
80.213,49.646
80.179,49.747
80.146,49.848
80.179,49.949
80.211,50.051
80.097,50.101
79.968,50.101
79.936,50.202
79.904,50.304
79.936,50.405
79.808,50.405
79.776,50.506
79.808,50.607
79.697,50.658
79.730,50.759
79.762,50.860
79.635,50.860
79.526,50.911
79.495,51.012
79.528,51.113
79.403,51.113
79.373,51.215
79.264,51.265
79.297,51.366
79.267,51.468
79.160,51.518
79.037,51.518
79.009,51.619
78.886,51.619
78.858,51.721
78.891,51.822
78.769,51.822
78.648,51.822
78.544,51.872
78.517,51.974
78.550,52.075
78.446,52.126
78.419,52.227
78.300,52.227
78.274,52.328
78.156,52.328
78.130,52.429
78.163,52.530
78.045,52.530
78.078,52.632
78.052,52.733
77.936,52.733
77.969,52.834
77.852,52.834
77.736,52.834
77.621,52.834
77.654,52.935
77.539,52.935
77.424,52.935
77.310,52.935
77.196,52.935
77.172,53.036
77.059,53.036
76.963,53.087
76.850,53.087
76.737,53.087
76.625,53.087
76.603,53.188
76.582,53.289
76.488,53.340
76.394,53.391
76.373,53.492
76.280,53.543
76.314,53.644
76.204,53.644
76.184,53.745
76.218,53.846
76.252,53.947
76.231,54.049
76.140,54.099
76.048,54.150
75.957,54.200
75.938,54.302
75.972,54.403
75.882,54.453
75.775,54.453
75.668,54.453
75.702,54.555
75.683,54.656
75.664,54.757
75.698,54.858
75.679,54.960
75.574,54.960
75.556,55.061
75.451,55.061
75.433,55.162
75.466,55.263
75.379,55.314
75.413,55.415
75.326,55.466
75.240,55.516
75.137,55.516
75.120,55.617
75.154,55.719
75.187,55.820
75.221,55.921
75.085,55.972
74.983,55.972
74.966,56.073
75.000,56.174
74.865,56.225
74.764,56.225
74.664,56.225
74.698,56.326
74.682,56.427
74.532,56.427
74.467,56.528
74.501,56.630
74.535,56.731
74.403,56.781
74.255,56.781
74.240,56.883
74.225,56.984
74.096,57.034
74.081,57.136
74.115,57.237
74.149,57.338
74.183,57.439
74.120,57.540
73.975,57.540
73.961,57.642
73.947,57.743
73.885,57.844
73.742,57.844
73.681,57.945
73.715,58.047
73.573,58.047
73.448,58.097
73.325,58.148
73.202,58.198
73.236,58.300
73.177,58.401
73.118,58.502
72.997,58.553
73.031,58.654
72.910,58.704
72.773,58.704
72.807,58.806
72.841,58.907
72.829,59.008
72.818,59.109
72.699,59.160
72.688,59.261
72.553,59.261
72.542,59.362
72.486,59.464
72.475,59.565
72.359,59.615
72.243,59.666
72.127,59.717
71.995,59.717
71.985,59.818
71.871,59.868
71.758,59.919
71.748,60.020
71.739,60.121
71.773,60.223
71.721,60.324
71.669,60.425
71.660,60.526
71.531,60.526
71.522,60.628
71.412,60.678
71.446,60.779
71.437,60.881
71.310,60.881
71.260,60.982
71.150,61.032
71.042,61.083
71.034,61.184
70.985,61.285
70.977,61.387
70.853,61.387
70.746,61.437
70.780,61.538
70.674,61.589
70.551,61.589
70.428,61.589
70.462,61.690
70.415,61.791
70.311,61.842
70.264,61.943
70.218,62.045
70.097,62.045
69.977,62.045
69.858,62.045
69.892,62.146
69.790,62.196
69.671,62.196
69.570,62.247
69.452,62.247
69.448,62.348
69.348,62.399
69.304,62.500
69.188,62.500
69.089,62.551
68.973,62.551
68.858,62.551
68.816,62.652
68.812,62.753
68.715,62.804
68.601,62.804
68.598,62.905
68.595,63.006
68.499,63.057
68.496,63.158
68.531,63.259
68.418,63.259
68.378,63.360
68.266,63.360
68.226,63.462
68.224,63.563
68.113,63.563
68.019,63.613
67.909,63.613
67.799,63.613
67.690,63.613
67.688,63.715
67.579,63.715
67.488,63.765
67.451,63.866
67.485,63.968
67.377,63.968
67.287,64.018
67.180,64.018
67.215,64.119
67.108,64.119
67.002,64.119
66.913,64.170
66.825,64.221
66.824,64.322
66.719,64.322
66.614,64.322
66.527,64.372
66.423,64.372
66.319,64.372
66.216,64.372
66.096,64.423
65.993,64.423
65.890,64.423
65.891,64.524
65.789,64.524
65.791,64.626
65.673,64.676
65.572,64.676
65.471,64.676
65.355,64.727
65.255,64.727
65.140,64.777
65.142,64.879
65.010,64.879
64.896,64.929
64.866,65.030
64.804,65.132
64.691,65.182
64.579,65.233
64.450,65.233
64.389,65.334
64.261,65.334
64.133,65.334
64.024,65.385
63.964,65.486
63.838,65.486
63.712,65.486
63.654,65.587
63.529,65.587
63.405,65.587
63.281,65.587
63.158,65.587
63.053,65.638
62.931,65.638
62.809,65.638
62.814,65.739
62.820,65.840
62.699,65.840
62.578,65.840
62.476,65.891
62.452,65.992
62.351,66.043
62.232,66.043
62.131,66.093
62.031,66.144
62.009,66.245
62.044,66.346
61.945,66.397
61.846,66.447
61.730,66.447
61.614,66.447
61.517,66.498
61.495,66.599
61.381,66.599
61.266,66.599
61.274,66.700
61.160,66.700
61.111,66.802
61.062,66.903
61.070,67.004
60.958,67.004
60.864,67.055
60.752,67.055
60.659,67.105
60.548,67.105
60.456,67.156
60.409,67.257
60.317,67.308
60.226,67.358
60.235,67.460
60.126,67.460
60.036,67.510
59.928,67.510
59.839,67.561
59.732,67.561
59.688,67.662
59.581,67.662
59.493,67.713
59.405,67.763
59.300,67.763
59.195,67.763
59.179,67.864
59.075,67.864
59.059,67.966
58.955,67.966
58.844,68.016
58.854,68.117
58.752,68.117
58.736,68.219
58.670,68.320
58.630,68.421
58.564,68.522
58.524,68.623
58.459,68.725
58.469,68.826
58.362,68.877
58.237,68.877
58.113,68.877
58.007,68.927
57.901,68.978
57.797,69.028
57.692,69.079
57.704,69.180
57.600,69.231
57.611,69.332
57.623,69.433
57.502,69.433
57.490,69.534
57.387,69.585
57.286,69.636
57.250,69.737
57.149,69.787
57.090,69.889
56.972,69.889
56.855,69.889
56.756,69.939
56.791,70.040
56.675,70.040
56.559,70.040
56.461,70.091
56.364,70.142
56.250,70.142
56.136,70.142
56.040,70.192
56.076,70.294
55.963,70.294
55.850,70.294
55.756,70.344
55.662,70.395
55.569,70.445
55.458,70.445
55.427,70.547
55.317,70.547
55.226,70.597
55.117,70.597
55.065,70.698
54.957,70.698
54.867,70.749
54.759,70.749
54.670,70.800
54.581,70.850
54.475,70.850
54.369,70.850
54.264,70.850
54.215,70.951
54.128,71.002
54.042,71.053
53.938,71.053
53.834,71.053
53.731,71.053
53.629,71.053
53.526,71.053
53.422,71.103
53.321,71.103
53.220,71.103
53.119,71.103
53.074,71.204
53.050,71.306
52.930,71.306
52.829,71.356
52.825,71.457
52.706,71.457
52.702,71.559
52.602,71.609
52.485,71.609
52.386,71.660
52.288,71.711
52.190,71.761
52.129,71.862
52.032,71.913
51.936,71.964
51.840,72.014
51.744,72.065
51.649,72.115
51.555,72.166
51.497,72.267
51.385,72.267
51.383,72.368
51.290,72.419
51.180,72.419
51.088,72.470
50.996,72.520
50.888,72.520
50.850,72.621
50.760,72.672
50.653,72.672
50.563,72.723
50.527,72.824
50.544,72.925
50.455,72.976
50.349,72.976
50.244,72.976
50.156,73.026
50.069,73.077
50.017,73.178
49.914,73.178
49.811,73.178
49.708,73.178
49.605,73.178
49.504,73.229
49.403,73.229
49.420,73.330
49.320,73.381
49.219,73.381
49.120,73.431
49.004,73.431
48.905,73.482
48.790,73.482
48.693,73.532
48.695,73.634
48.598,73.684
48.502,73.735
48.389,73.735
48.294,73.785
48.182,73.785
48.071,73.785
47.961,73.785
47.963,73.887
47.966,73.988
47.856,73.988
47.747,73.988
47.638,73.988
47.529,73.988
47.421,73.988
47.314,73.988
47.256,74.089
47.150,74.089
47.138,74.190
47.112,74.291
47.085,74.393
47.044,74.494
46.939,74.494
46.834,74.494
46.779,74.595
46.768,74.696
46.681,74.747
46.627,74.848
46.524,74.848
46.424,74.899
46.399,75.000
46.298,75.000
46.197,75.000
46.099,75.051
46.001,75.101
45.978,75.202
45.864,75.202
45.768,75.253
45.656,75.253
45.560,75.304
45.580,75.405
45.485,75.455
45.374,75.455
45.281,75.506
45.188,75.557
45.095,75.607
45.033,75.709
44.925,75.709
44.817,75.709
44.710,75.709
44.620,75.759
44.626,75.860
44.520,75.860
44.431,75.911
44.326,75.911
44.268,76.012
44.163,76.012
44.076,76.063
43.989,76.113
43.958,76.215
43.856,76.215
43.863,76.316
43.761,76.316
43.660,76.316
43.667,76.417
43.566,76.417
43.466,76.417
43.353,76.417
43.258,76.468
43.147,76.468
43.036,76.468
42.926,76.468
42.885,76.569
42.833,76.670
42.724,76.670
42.696,76.771
42.657,76.872
42.549,76.872
42.557,76.974
42.518,77.075
42.467,77.176
42.440,77.277
42.350,77.328
42.261,77.379
42.172,77.429
42.068,77.429
42.042,77.530
41.938,77.530
41.835,77.530
41.748,77.581
41.780,77.682
41.694,77.733
41.597,77.783
41.496,77.783
41.400,77.834
41.304,77.885
41.236,77.986
41.142,78.036
41.032,78.036
40.924,78.036
40.831,78.087
40.723,78.087
40.690,78.188
40.583,78.188
40.477,78.188
40.466,78.289
40.360,78.289
40.255,78.289
40.202,78.391
40.098,78.391
39.995,78.391
39.892,78.391
39.805,78.441
39.764,78.543
39.765,78.644
39.663,78.644
39.562,78.644
39.467,78.694
39.357,78.694
39.348,78.796
39.239,78.796
39.270,78.897
39.221,78.998
39.113,78.998
39.005,78.998
38.914,79.049
38.867,79.150
38.761,79.150
38.671,79.200
38.566,79.200
38.462,79.200
38.358,79.200
38.270,79.251
38.225,79.352
38.181,79.453
38.079,79.453
37.993,79.504
37.898,79.555
37.882,79.656
37.903,79.757
37.878,79.858
37.784,79.909
37.691,79.960
37.583,79.960
37.491,80.010
37.400,80.061
37.294,80.061
37.314,80.162
37.224,80.213
37.175,80.314
37.187,80.415
37.173,80.516
37.069,80.516
36.980,80.567
36.877,80.567
36.813,80.668
36.726,80.719
36.625,80.719
36.530,80.769
36.430,80.769
36.322,80.769
36.215,80.769
36.123,80.820
36.017,80.820
35.912,80.820
35.807,80.820
35.828,80.921
35.724,80.921
35.635,80.972
35.640,81.073
35.551,81.123
35.463,81.174
35.362,81.174
35.351,81.275
35.250,81.275
35.150,81.275
35.043,81.275
34.995,81.377
34.985,81.478
34.893,81.528
34.801,81.579
34.711,81.630
34.606,81.630
34.517,81.680
34.428,81.731
34.368,81.832
34.266,81.832
34.178,81.883
34.134,81.984
34.034,81.984
33.927,81.984
33.820,81.984
33.848,82.085
33.756,82.136
33.665,82.186
33.574,82.237
33.567,82.338
33.464,82.338
33.361,82.338
33.258,82.338
33.157,82.338
33.069,82.389
32.969,82.389
32.862,82.389
32.770,82.439
32.678,82.490
32.587,82.540
32.484,82.540
32.380,82.540
32.278,82.540
32.292,82.642
32.190,82.642
32.089,82.642
32.002,82.692
31.895,82.692
31.790,82.692
31.685,82.692
31.594,82.743
31.491,82.743
31.401,82.794
31.379,82.895
31.277,82.895
31.176,82.895
31.076,82.895
30.989,82.945
30.903,82.996
30.811,83.047
30.707,83.047
30.617,83.097
30.515,83.097
30.426,83.148
30.338,83.198
30.250,83.249
30.163,83.300
30.133,83.401
30.029,83.401
29.938,83.451
29.835,83.451
29.733,83.451
29.632,83.451
29.620,83.553
29.532,83.603
29.426,83.603
29.340,83.654
29.248,83.704
29.158,83.755
29.068,83.806
28.979,83.856
28.953,83.957
28.852,83.957
28.837,84.059
28.777,84.160
28.717,84.261
28.613,84.261
28.608,84.362
28.518,84.413
28.428,84.464
28.339,84.514
28.250,84.565
28.162,84.615
28.168,84.717
28.064,84.717
27.961,84.717
27.858,84.717
27.769,84.767
27.680,84.818
27.579,84.818
27.475,84.818
27.372,84.818
27.282,84.868
27.180,84.868
27.079,84.868
26.991,84.919
26.887,84.919
26.784,84.919
26.682,84.919
26.592,84.970
26.491,84.970
26.481,85.071
26.393,85.121
26.305,85.172
26.218,85.223
26.117,85.223
26.016,85.223
25.927,85.273
25.839,85.324
25.834,85.425
25.747,85.476
25.645,85.476
25.544,85.476
25.513,85.577
25.409,85.577
25.322,85.628
25.220,85.628
25.119,85.628
25.089,85.729
25.030,85.830
24.941,85.881
24.941,85.982
24.854,86.032
24.752,86.032
24.652,86.032
24.563,86.083
24.461,86.083
24.359,86.083
24.308,86.184
24.208,86.184
24.105,86.184
24.003,86.184
23.902,86.184
23.802,86.184
23.699,86.184
23.713,86.285
23.612,86.285
23.525,86.336
23.481,86.437
23.392,86.488
23.303,86.538
23.216,86.589
23.115,86.589
23.117,86.690
23.028,86.741
22.978,86.842
22.877,86.842
22.831,86.943
22.728,86.943
22.639,86.994
22.538,86.994
22.451,87.045
22.362,87.095
22.274,87.146
22.186,87.196
22.084,87.196
21.995,87.247
21.895,87.247
21.792,87.247
21.704,87.298
21.616,87.348
21.528,87.399
21.492,87.500
21.391,87.500
21.331,87.601
21.274,87.702
21.173,87.702
21.143,87.804
21.043,87.804
20.956,87.854
20.867,87.905
20.765,87.905
20.678,87.955
20.604,88.057
20.516,88.107
20.467,88.209
20.412,88.310
20.380,88.411
20.314,88.512
20.227,88.563
20.127,88.563
20.039,88.613
19.939,88.613
19.936,88.715
19.848,88.765
19.761,88.816
19.659,88.816
19.607,88.917
19.520,88.968
19.432,89.018
19.332,89.018
19.286,89.119
19.185,89.119
19.083,89.119
18.995,89.170
18.893,89.170
18.836,89.271
18.833,89.372
18.845,89.474
18.743,89.474
18.656,89.524
18.555,89.524
18.468,89.575
18.367,89.575
18.308,89.676
18.220,89.727
18.120,89.727
18.032,89.777
17.946,89.828
17.858,89.879
17.756,89.879
17.656,89.879
17.555,89.879
17.468,89.929
17.414,90.030
17.327,90.081
17.226,90.081
17.125,90.081
17.038,90.132
16.950,90.182
16.849,90.182
16.761,90.233
16.660,90.233
16.574,90.283
16.473,90.283
16.371,90.283
16.271,90.283
16.171,90.283
16.084,90.334
15.996,90.385
15.910,90.435
15.809,90.435
15.721,90.486
15.621,90.486
15.521,90.486
15.420,90.486
15.404,90.587
15.371,90.688
15.320,90.789
15.220,90.789
15.134,90.840
15.047,90.891
14.960,90.941
14.886,91.043
14.824,91.144
14.724,91.144
14.637,91.194
14.578,91.296
14.477,91.296
14.413,91.397
14.326,91.447
14.240,91.498
14.209,91.599
14.109,91.599
14.008,91.599
13.908,91.599
13.821,91.650
13.797,91.751
13.706,91.802
13.626,91.903
13.539,91.953
13.453,92.004
13.352,92.004
13.265,92.055
13.164,92.055
13.064,92.055
13.026,92.156
12.925,92.156
12.876,92.257
12.819,92.358
12.719,92.358
12.676,92.460
12.590,92.510
12.536,92.611
12.496,92.713
12.480,92.814
12.394,92.864
12.293,92.864
12.240,92.966
12.154,93.016
12.127,93.117
12.104,93.219
12.105,93.320
12.102,93.421
12.097,93.522
12.056,93.623
12.021,93.725
11.971,93.826
11.885,93.877
11.870,93.978
11.837,94.079
11.808,94.180
11.767,94.281
11.764,94.383
11.731,94.484
11.700,94.585
11.660,94.686
11.643,94.787
11.542,94.787
11.478,94.889
11.412,94.990
11.325,95.040
11.247,95.142


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wp_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
98.571,3.492
98.611,3.593
97.260,3.593
97.333,3.694
97.403,3.796
97.468,3.897
97.531,3.998
97.590,4.099
97.647,4.200
96.512,4.200
96.591,4.302
95.556,4.352
95.652,4.453
94.624,4.453
94.737,4.555
94.845,4.656
93.878,4.656
94.000,4.757
94.118,4.858
94.231,4.960
94.340,5.061
94.444,5.162
94.545,5.263
93.694,5.263
93.805,5.364
93.913,5.466
93.162,5.516
93.277,5.617
93.388,5.719
93.496,5.820
93.600,5.921
93.701,6.022
93.798,6.123
93.893,6.225
93.985,6.326
94.074,6.427
94.161,6.528
94.245,6.630
94.326,6.731
94.406,6.832
94.483,6.933
93.836,6.933
93.919,7.034
94.000,7.136
93.377,7.136
93.464,7.237
92.903,7.287
92.994,7.389
93.082,7.490
93.168,7.591
92.638,7.642
92.727,7.743
92.814,7.844
92.899,7.945
92.982,8.047
93.064,8.148
93.143,8.249
93.220,8.350
93.296,8.451
93.370,8.553
93.443,8.654
93.514,8.755
93.011,8.755
93.085,8.856
92.593,8.856
92.670,8.957
92.746,9.059
92.821,9.160
92.893,9.261
92.965,9.362
93.035,9.464
93.103,9.565
93.171,9.666
93.237,9.767
93.301,9.868
93.365,9.970
93.427,10.071
93.488,10.172
93.548,10.273
93.607,10.374
93.665,10.476
93.722,10.577
93.304,10.577
93.363,10.678
93.421,10.779
93.478,10.881
93.534,10.982
93.590,11.083
93.644,11.184
93.697,11.285
93.750,11.387
93.802,11.488
93.852,11.589
93.902,11.690
93.952,11.791
94.000,11.893
94.048,11.994
94.094,12.095
94.141,12.196
94.186,12.298
94.231,12.399
94.275,12.500
93.939,12.551
93.985,12.652
93.633,12.652
93.680,12.753
93.727,12.854
93.773,12.955
93.818,13.057
93.863,13.158
93.907,13.259
93.950,13.360
93.993,13.462
93.662,13.462
93.706,13.563
93.750,13.664
93.793,13.765
93.836,13.866
93.878,13.968
93.581,14.018
93.289,14.069
92.977,14.069
92.691,14.119
92.384,14.119
92.434,14.221
92.484,14.322
92.532,14.423
92.581,14.524
92.628,14.626
92.675,14.727
92.722,14.828
92.767,14.929
92.812,15.030
92.857,15.132
92.901,15.233
92.945,15.334
92.683,15.385
92.727,15.486
92.447,15.486
92.492,15.587
92.537,15.688
92.582,15.789
92.308,15.789
92.353,15.891
92.398,15.992
92.442,16.093
92.486,16.194
92.529,16.296
92.571,16.397
92.614,16.498
92.655,16.599
92.697,16.700
92.737,16.802
92.778,16.903
92.818,17.004
92.562,17.004
92.329,17.055
92.371,17.156
92.412,17.257
92.453,17.358
92.493,17.460
92.533,17.561
92.573,17.662
92.612,17.763
92.368,17.763
92.408,17.864
92.448,17.966
92.487,18.067
92.268,18.117
92.308,18.219
92.347,18.320
92.386,18.421
92.424,18.522
92.462,18.623
92.500,18.725
92.537,18.826
92.327,18.877
92.118,18.927
92.157,19.028
92.195,19.130
92.233,19.231
92.271,19.332
92.048,19.332
91.847,19.383
91.627,19.383
91.667,19.484
91.449,19.484
91.489,19.585
91.529,19.686
91.315,19.686
91.355,19.787
91.163,19.838
90.972,19.889
90.762,19.889
90.805,19.990
90.847,20.091
90.888,20.192
90.703,20.243
90.745,20.344
90.787,20.445
90.583,20.445
90.380,20.445
90.423,20.547
90.466,20.648
90.508,20.749
90.330,20.800
90.372,20.901
90.414,21.002
90.239,21.053
90.043,21.053
90.086,21.154
90.129,21.255
89.936,21.255
89.979,21.356
89.787,21.356
89.831,21.457
89.641,21.457
89.684,21.559
89.496,21.559
89.540,21.660
89.583,21.761
89.627,21.862
89.669,21.964
89.712,22.065
89.754,22.166
89.796,22.267
89.837,22.368
89.879,22.470
89.718,22.520
89.759,22.621
89.800,22.723
89.841,22.824
89.881,22.925
89.921,23.026
89.961,23.128
90.000,23.229
90.039,23.330
90.078,23.431
90.116,23.532
89.961,23.583
90.000,23.684
90.038,23.785
90.076,23.887
89.924,23.937
89.753,23.937
89.583,23.937
89.623,24.038
89.662,24.140
89.700,24.241
89.739,24.342
89.777,24.443
89.815,24.545
89.852,24.646
89.890,24.747
89.927,24.848
89.964,24.949
90.000,25.051
90.036,25.152
90.072,25.253
90.108,25.354
90.143,25.455
90.000,25.506
89.840,25.506
89.876,25.607
89.911,25.709
89.947,25.810
89.789,25.810
89.825,25.911
89.667,25.911
89.703,26.012
89.739,26.113
89.601,26.164
89.637,26.265
89.483,26.265
89.519,26.366
89.365,26.366
89.402,26.468
89.249,26.468
89.286,26.569
89.322,26.670
89.171,26.670
89.207,26.771
89.244,26.872
89.112,26.923
88.982,26.974
89.018,27.075
89.055,27.176
88.907,27.176
88.779,27.227
88.816,27.328
88.852,27.429
88.889,27.530
88.925,27.632
88.780,27.632
88.817,27.733
88.853,27.834
88.889,27.935
88.764,27.986
88.622,27.986
88.658,28.087
88.694,28.188
88.553,28.188
88.590,28.289
88.626,28.391
88.486,28.391
88.522,28.492
88.383,28.492
88.419,28.593
88.456,28.694
88.491,28.796
88.354,28.796
88.390,28.897
88.426,28.998
88.462,29.099
88.497,29.200
88.379,29.251
88.415,29.352
88.280,29.352
88.316,29.453
88.351,29.555
88.386,29.656
88.421,29.757
88.456,29.858
88.490,29.960
88.376,30.010
88.410,30.111
88.444,30.213
88.479,30.314
88.365,30.364
88.399,30.466
88.433,30.567
88.304,30.567
88.338,30.668
88.210,30.668
88.244,30.769
88.278,30.870
88.312,30.972
88.345,31.073
88.218,31.073
88.092,31.073
88.126,31.174
88.160,31.275
88.051,31.326
88.085,31.427
88.119,31.528
88.011,31.579
87.887,31.579
87.921,31.680
87.955,31.781
87.832,31.781
87.866,31.883
87.900,31.984
87.933,32.085
87.967,32.186
88.000,32.287
88.033,32.389
88.066,32.490
88.098,32.591
88.131,32.692
88.027,32.743
88.060,32.844
87.940,32.844
87.973,32.945
88.005,33.047
88.038,33.148
88.070,33.249
88.102,33.350
88.133,33.451
88.165,33.553
88.196,33.654
88.095,33.704
88.127,33.806
88.011,33.806
88.042,33.907
88.073,34.008
88.105,34.109
88.136,34.211
88.166,34.312
88.197,34.413
88.098,34.464
88.129,34.565
88.015,34.565
88.046,34.666
88.077,34.767
88.107,34.868
88.138,34.970
88.041,35.020
88.071,35.121
87.959,35.121
87.990,35.223
87.894,35.273
87.925,35.374
87.829,35.425
87.735,35.476
87.765,35.577
87.796,35.678
87.826,35.779
87.856,35.881
87.886,35.982
87.793,36.032
87.823,36.134
87.715,36.134
87.607,36.134
87.638,36.235
87.668,36.336
87.561,36.336
87.470,36.387
87.500,36.488
87.409,36.538
87.440,36.640
87.334,36.640
87.365,36.741
87.395,36.842
87.290,36.842
87.186,36.842
87.216,36.943
87.112,36.943
87.008,36.943
86.905,36.943
86.801,36.943
86.698,36.943
86.611,36.994
86.525,37.045
86.557,37.146
86.455,37.146
86.353,37.146
86.251,37.146
86.284,37.247
86.215,37.348
86.247,37.449
86.179,37.551
86.211,37.652
86.028,37.702
86.060,37.804
86.092,37.905
86.124,38.006
85.927,38.006
85.959,38.107
85.779,38.158
85.812,38.259
85.844,38.360
85.876,38.462
85.908,38.563
85.939,38.664
85.971,38.765
86.002,38.866
86.034,38.968
85.842,38.968
85.778,39.069
85.604,39.119
85.541,39.221
85.479,39.322
85.510,39.423
85.449,39.524
85.262,39.524
85.294,39.626
85.109,39.626
85.141,39.727
85.173,39.828
85.205,39.929
85.145,40.030
85.177,40.132
85.209,40.233
85.241,40.334
85.181,40.435
85.122,40.536
85.154,40.638
85.185,40.739
85.127,40.840
85.158,40.941
85.189,41.043
85.220,41.144
85.042,41.144
84.864,41.144
84.688,41.144
84.719,41.245
84.751,41.346
84.592,41.397
84.536,41.498
84.568,41.599
84.410,41.650
84.442,41.751
84.474,41.852
84.506,41.953
84.451,42.055
84.483,42.156
84.514,42.257
84.545,42.358
84.577,42.460
84.523,42.561
84.469,42.662
84.416,42.763
84.447,42.864
84.279,42.864
84.226,42.966
84.174,43.067
84.205,43.168
84.236,43.269
84.185,43.370
84.133,43.472
84.164,43.573
84.195,43.674
84.144,43.775
84.175,43.877
84.027,43.927
83.977,44.028
84.008,44.130
83.958,44.231
83.988,44.332
83.939,44.433
83.779,44.433
83.730,44.534
83.761,44.636
83.791,44.737
83.822,44.838
83.664,44.838
83.522,44.889
83.553,44.990
83.411,45.040
83.255,45.040
83.287,45.142
83.318,45.243
83.349,45.344
83.380,45.445
83.333,45.547
83.364,45.648
83.395,45.749
83.425,45.850
83.287,45.901
83.242,46.002
83.090,46.002
82.938,46.002
82.969,46.103
82.834,46.154
82.790,46.255
82.656,46.306
82.523,46.356
82.554,46.457
82.511,46.559
82.379,46.609
82.232,46.609
82.086,46.609
82.117,46.711
82.149,46.812
82.004,46.812
81.858,46.812
81.890,46.913
81.922,47.014
81.794,47.065
81.826,47.166
81.683,47.166
81.540,47.166
81.397,47.166
81.272,47.217
81.130,47.217
81.163,47.318
81.126,47.419
81.158,47.520
81.034,47.571
80.911,47.621
80.944,47.723
80.977,47.824
80.838,47.824
80.871,47.925
80.750,47.976
80.612,47.976
80.492,48.026
80.372,48.077
80.338,48.178
80.202,48.178
80.168,48.279
80.134,48.381
80.017,48.431
79.983,48.532
79.950,48.634
79.834,48.684
79.719,48.735
79.752,48.836
79.785,48.937
79.654,48.937
79.540,48.988
79.426,49.038
79.313,49.089
79.282,49.190
79.251,49.291
79.285,49.393
79.319,49.494
79.207,49.545
79.079,49.545
78.952,49.545
78.986,49.646
78.956,49.747
78.846,49.798
78.817,49.899
78.851,50.000
78.742,50.051
78.776,50.152
78.810,50.253
78.685,50.253
78.577,50.304
78.549,50.405
78.583,50.506
78.459,50.506
78.431,50.607
78.326,50.658
78.359,50.759
78.332,50.860
78.227,50.911
78.106,50.911
78.079,51.012
77.958,51.012
77.932,51.113
77.966,51.215
77.846,51.215
77.727,51.215
77.625,51.265
77.599,51.366
77.634,51.468
77.532,51.518
77.508,51.619
77.390,51.619
77.366,51.721
77.249,51.721
77.225,51.822
77.259,51.923
77.143,51.923
77.177,52.024
77.154,52.126
77.038,52.126
77.072,52.227
76.957,52.227
76.843,52.227
76.729,52.227
76.763,52.328
76.649,52.328
76.536,52.328
76.423,52.328
76.310,52.328
76.289,52.429
76.176,52.429
76.082,52.480
75.971,52.480
75.860,52.480
75.749,52.480
75.729,52.581
75.709,52.682
75.617,52.733
75.525,52.783
75.506,52.885
75.415,52.935
75.324,52.986
75.233,53.036
75.269,53.138
75.304,53.239
75.286,53.340
75.321,53.441
75.214,53.441
75.124,53.492
75.035,53.543
75.018,53.644
75.053,53.745
74.947,53.745
74.841,53.745
74.736,53.745
74.649,53.796
74.632,53.897
74.615,53.998
74.529,54.049
74.564,54.150
74.461,54.150
74.444,54.251
74.341,54.251
74.238,54.251
74.274,54.352
74.258,54.453
74.242,54.555
74.176,54.656
74.074,54.656
73.973,54.656
73.958,54.757
73.993,54.858
74.029,54.960
74.064,55.061
73.931,55.111
73.831,55.111
73.816,55.213
73.851,55.314
73.720,55.364
73.571,55.364
73.557,55.466
73.543,55.567
73.396,55.567
73.333,55.668
73.369,55.769
73.404,55.870
73.276,55.921
73.130,55.921
73.118,56.022
73.057,56.123
72.913,56.123
72.900,56.225
72.936,56.326
72.971,56.427
73.007,56.528
72.947,56.630
72.804,56.630
72.792,56.731
72.733,56.832
72.610,56.883
72.487,56.933
72.476,57.034
72.354,57.085
72.233,57.136
72.112,57.186
71.992,57.237
72.028,57.338
71.972,57.439
71.917,57.540
71.798,57.591
71.834,57.692
71.698,57.692
71.563,57.692
71.554,57.794
71.589,57.895
71.580,57.996
71.571,58.097
71.455,58.148
71.340,58.198
71.225,58.249
71.217,58.350
71.165,58.451
71.156,58.553
71.043,58.603
70.912,58.603
70.800,58.654
70.671,58.654
70.706,58.755
70.595,58.806
70.485,58.856
70.478,58.957
70.471,59.059
70.507,59.160
70.397,59.211
70.348,59.312
70.342,59.413
70.215,59.413
70.209,59.514
70.101,59.565
70.137,59.666
70.131,59.767
70.006,59.767
69.959,59.868
69.853,59.919
69.747,59.970
69.741,60.071
69.695,60.172
69.690,60.273
69.568,60.273
69.464,60.324
69.499,60.425
69.396,60.476
69.275,60.476
69.155,60.476
69.191,60.577
69.146,60.678
69.045,60.729
69.001,60.830
68.958,60.931
68.839,60.931
68.721,60.931
68.604,60.931
68.640,61.032
68.541,61.083
68.424,61.083
68.326,61.134
68.210,61.134
68.207,61.235
68.110,61.285
68.070,61.387
67.955,61.387
67.859,61.437
67.746,61.437
67.632,61.437
67.593,61.538
67.592,61.640
67.497,61.690
67.385,61.690
67.347,61.791
67.346,61.893
67.235,61.893
67.234,61.994
67.270,62.095
67.159,62.095
67.122,62.196
67.012,62.196
66.975,62.298
66.974,62.399
66.866,62.399
66.775,62.449
66.667,62.449
66.559,62.449
66.451,62.449
66.452,62.551
66.345,62.551
66.256,62.601
66.221,62.702
66.257,62.804
66.151,62.804
66.064,62.854
65.959,62.854
65.995,62.955
65.890,62.955
65.785,62.955
65.717,63.057
65.613,63.057
65.615,63.158
65.512,63.158
65.409,63.158
65.290,63.209
65.188,63.209
65.086,63.209
64.969,63.259
64.868,63.259
64.767,63.259
64.666,63.259
64.703,63.360
64.603,63.360
64.606,63.462
64.473,63.462
64.341,63.462
64.209,63.462
64.078,63.462
63.965,63.512
63.854,63.563
63.742,63.613
63.632,63.664
63.604,63.765
63.545,63.866
63.435,63.917
63.327,63.968
63.200,63.968
63.142,64.069
63.016,64.069
62.891,64.069
62.785,64.119
62.729,64.221
62.605,64.221
62.482,64.221
62.426,64.322
62.304,64.322
62.182,64.322
62.061,64.322
61.940,64.322
61.838,64.372
61.718,64.372
61.598,64.372
61.605,64.474
61.613,64.575
61.494,64.575
61.376,64.575
61.276,64.626
61.255,64.727
61.156,64.777
61.040,64.777
60.942,64.828
60.845,64.879
60.824,64.980
60.861,65.081
60.765,65.132
60.669,65.182
60.555,65.182
60.441,65.182
60.346,65.233
60.327,65.334
60.215,65.334
60.102,65.334
60.112,65.435
60.000,65.435
59.954,65.536
59.861,65.587
59.871,65.688
59.761,65.688
59.651,65.688
59.541,65.688
59.451,65.739
59.342,65.739
59.253,65.789
59.163,65.840
59.173,65.941
59.066,65.941
58.978,65.992
59.015,66.093
58.908,66.093
58.821,66.144
58.715,66.144
58.628,66.194
58.523,66.194
58.482,66.296
58.378,66.296
58.267,66.346
58.163,66.346
58.060,66.346
57.958,66.346
57.944,66.447
57.841,66.447
57.828,66.549
57.726,66.549
57.618,66.599
57.630,66.700
57.529,66.700
57.516,66.802
57.453,66.903
57.415,67.004
57.353,67.105
57.315,67.206
57.254,67.308
57.266,67.409
57.161,67.460
57.039,67.460
56.917,67.460
56.814,67.510
56.712,67.561
56.610,67.611
56.509,67.662
56.522,67.763
56.421,67.814
56.434,67.915
56.334,67.966
56.234,68.016
56.117,68.016
56.018,68.067
55.962,68.168
55.864,68.219
55.808,68.320
55.693,68.320
55.578,68.320
55.483,68.370
55.519,68.472
55.405,68.472
55.292,68.472
55.198,68.522
55.104,68.573
54.992,68.573
54.881,68.573
54.788,68.623
54.677,68.623
54.567,68.623
54.458,68.623
54.367,68.674
54.277,68.725
54.187,68.775
54.097,68.826
54.008,68.877
53.919,68.927
53.813,68.927
53.707,68.927
53.619,68.978
53.532,69.028
53.427,69.028
53.320,69.079
53.214,69.130
53.110,69.130
53.007,69.130
52.905,69.130
52.900,69.231
52.796,69.281
52.694,69.281
52.593,69.281
52.492,69.281
52.392,69.281
52.292,69.281
52.172,69.281
52.071,69.332
51.953,69.332
51.835,69.332
51.718,69.332
51.676,69.433
51.578,69.484
51.480,69.534
51.478,69.636
51.362,69.636
51.360,69.737
51.264,69.787
51.150,69.787
51.054,69.838
50.959,69.889
50.865,69.939
50.771,69.990
50.677,70.040
50.584,70.091
50.492,70.142
50.400,70.192
50.308,70.243
50.217,70.294
50.162,70.395
50.054,70.395
50.054,70.496
49.946,70.496
49.839,70.496
49.732,70.496
49.644,70.547
49.538,70.547
49.451,70.597
49.434,70.698
49.329,70.698
49.243,70.749
49.139,70.800
49.141,70.901
49.038,70.951
48.935,70.951
48.833,70.951
48.731,70.951
48.631,71.002
48.599,71.103
48.498,71.103
48.398,71.103
48.282,71.103
48.184,71.154
48.068,71.154
47.971,71.204
47.875,71.255
47.761,71.255
47.666,71.306
47.553,71.306
47.459,71.356
47.347,71.356
47.236,71.356
47.256,71.457
47.163,71.508
47.071,71.559
46.961,71.559
46.852,71.559
46.744,71.559
46.636,71.559
46.528,71.559
46.439,71.609
46.350,71.660
46.244,71.660
46.139,71.660
46.034,71.660
45.929,71.660
45.825,71.660
45.724,71.711
45.621,71.711
45.554,71.812
45.516,71.913
45.478,72.014
45.376,72.014
45.275,72.014
45.224,72.115
45.127,72.166
45.030,72.217
45.050,72.318
44.937,72.318
44.842,72.368
44.747,72.419
44.635,72.419
44.541,72.470
44.448,72.520
44.400,72.621
44.290,72.621
44.198,72.672
44.090,72.672
43.999,72.723
44.020,72.824
43.929,72.874
43.822,72.874
43.763,72.976
43.674,73.026
43.586,73.077
43.528,73.178
43.423,73.178
43.319,73.178
43.216,73.178
43.117,73.229
43.138,73.330
43.035,73.330
42.938,73.381
42.836,73.381
42.794,73.482
42.693,73.482
42.593,73.482
42.498,73.532
42.469,73.634
42.375,73.684
42.281,73.735
42.171,73.735
42.078,73.785
41.969,73.785
41.860,73.785
41.769,73.836
41.662,73.836
41.555,73.836
41.449,73.836
41.412,73.937
41.323,73.988
41.218,73.988
41.205,74.089
41.117,74.140
41.030,74.190
41.017,74.291
40.914,74.291
40.856,74.393
40.754,74.393
40.658,74.443
40.562,74.494
40.462,74.494
40.450,74.595
40.339,74.595
40.229,74.595
40.185,74.696
40.092,74.747
40.000,74.798
39.892,74.798
39.801,74.848
39.710,74.899
39.657,75.000
39.568,75.051
39.462,75.051
39.358,75.051
39.254,75.051
39.150,75.051
39.110,75.152
39.007,75.152
38.905,75.152
38.927,75.253
38.831,75.304
38.730,75.304
38.671,75.405
38.571,75.405
38.462,75.405
38.353,75.405
38.260,75.455
38.253,75.557
38.255,75.658
38.147,75.658
38.041,75.658
37.950,75.709
37.845,75.709
37.857,75.810
37.752,75.810
37.745,75.911
37.657,75.962
37.553,75.962
37.466,76.012
37.422,76.113
37.336,76.164
37.234,76.164
37.139,76.215
37.039,76.215
36.930,76.215
36.837,76.265
36.787,76.366
36.746,76.468
36.639,76.468
36.548,76.518
36.458,76.569
36.462,76.670
36.484,76.771
36.462,76.872
36.372,76.923
36.283,76.974
36.180,76.974
36.092,77.024
35.990,77.024
35.888,77.024
35.901,77.126
35.807,77.176
35.770,77.277
35.783,77.379
35.771,77.480
35.671,77.480
35.578,77.530
35.471,77.530
35.427,77.632
35.336,77.682
35.231,77.682
35.141,77.733
35.036,77.733
34.933,77.733
34.830,77.733
34.742,77.783
34.641,77.783
34.539,77.783
34.484,77.885
34.383,77.885
34.291,77.935
34.305,78.036
34.198,78.036
34.107,78.087
34.002,78.087
34.008,78.188
33.904,78.188
33.800,78.188
33.697,78.188
33.667,78.289
33.659,78.391
33.557,78.391
33.470,78.441
33.384,78.492
33.283,78.492
33.191,78.543
33.099,78.593
33.008,78.644
32.903,78.644
32.813,78.694
32.723,78.745
32.621,78.745
32.518,78.745
32.513,78.846
32.411,78.846
32.310,78.846
32.217,78.897
32.125,78.947
32.020,78.947
31.915,78.947
31.811,78.947
31.721,78.998
31.618,78.998
31.516,78.998
31.415,78.998
31.328,79.049
31.241,79.099
31.135,79.099
31.030,79.099
30.926,79.099
30.836,79.150
30.733,79.150
30.644,79.200
30.543,79.200
30.442,79.200
30.341,79.200
30.249,79.251
30.144,79.251
30.054,79.302
30.057,79.403
29.954,79.403
29.852,79.403
29.750,79.403
29.662,79.453
29.575,79.504
29.469,79.504
29.378,79.555
29.274,79.555
29.171,79.555
29.143,79.656
29.041,79.656
28.952,79.706
28.864,79.757
28.854,79.858
28.748,79.858
28.657,79.909
28.553,79.909
28.450,79.909
28.348,79.909
28.364,80.010
28.275,80.061
28.175,80.061
28.087,80.111
28.001,80.162
27.910,80.213
27.807,80.213
27.745,80.314
27.656,80.364
27.604,80.466
27.504,80.466
27.458,80.567
27.354,80.567
27.355,80.668
27.265,80.719
27.175,80.769
27.074,80.769
26.973,80.769
26.886,80.820
26.799,80.870
26.696,80.870
26.593,80.870
26.504,80.921
26.404,80.921
26.299,80.921
26.196,80.921
26.093,80.921
26.004,80.972
25.903,80.972
25.802,80.972
25.699,80.972
25.596,80.972
25.494,80.972
25.393,80.972
25.412,81.073
25.312,81.073
25.224,81.123
25.137,81.174
25.035,81.174
24.946,81.225
24.845,81.225
24.742,81.225
24.655,81.275
24.568,81.326
24.479,81.377
24.378,81.377
24.290,81.427
24.203,81.478
24.117,81.528
24.016,81.528
23.913,81.528
23.889,81.630
23.802,81.680
23.715,81.731
23.658,81.832
23.554,81.832
23.452,81.832
23.365,81.883
23.264,81.883
23.175,81.933
23.087,81.984
22.985,81.984
22.885,81.984
22.782,81.984
22.680,81.984
22.578,81.984
22.559,82.085
22.456,82.085
22.368,82.136
22.340,82.237
22.239,82.237
22.136,82.237
22.047,82.287
21.960,82.338
21.859,82.338
21.813,82.439
21.711,82.439
21.624,82.490
21.521,82.490
21.432,82.540
21.344,82.591
21.244,82.591
21.143,82.591
21.055,82.642
20.952,82.642
20.863,82.692
20.762,82.692
20.660,82.692
20.571,82.743
20.483,82.794
20.396,82.844
20.373,82.945
20.284,82.996
20.197,83.047
20.110,83.097
20.034,83.198
19.932,83.198
19.846,83.249
19.758,83.300
19.656,83.300
19.568,83.350
19.480,83.401
19.416,83.502
19.316,83.502
19.324,83.603
19.295,83.704
19.233,83.806
19.145,83.856
19.044,83.856
18.957,83.907
18.869,83.957
18.871,84.059
18.770,84.059
18.669,84.059
18.569,84.059
18.507,84.160
18.406,84.160
18.320,84.211
18.246,84.312
18.144,84.312
18.044,84.312
17.958,84.362
17.858,84.362
17.808,84.464
17.813,84.565
17.713,84.565
17.612,84.565
17.510,84.565
17.424,84.615
17.323,84.615
17.295,84.717
17.208,84.767
17.108,84.767
17.020,84.818
16.933,84.868
16.846,84.919
16.745,84.919
16.644,84.919
16.543,84.919
16.443,84.919
16.445,85.020
16.359,85.071
16.257,85.071
16.157,85.071
16.070,85.121
15.969,85.121
15.868,85.121
15.781,85.172
15.679,85.172
15.579,85.172
15.479,85.172
15.378,85.172
15.291,85.223
15.203,85.273
15.117,85.324
15.030,85.374
14.943,85.425
14.842,85.425
14.741,85.425
14.640,85.425
14.539,85.425
14.452,85.476
14.365,85.526
14.277,85.577
14.190,85.628
14.102,85.678
14.026,85.779
13.968,85.881
13.882,85.931
13.781,85.931
13.695,85.982
13.594,85.982
13.527,86.083
13.440,86.134
13.377,86.235
13.277,86.235
13.177,86.235
13.077,86.235
12.989,86.285
12.889,86.285
12.803,86.336
12.703,86.336
12.616,86.387
12.516,86.387
12.415,86.387
12.315,86.387
12.215,86.387
12.128,86.437
12.041,86.488
11.948,86.538
11.848,86.538
11.748,86.538
11.661,86.589
11.561,86.589
11.460,86.589
11.414,86.690
11.314,86.690
11.227,86.741
11.140,86.791
11.040,86.791
10.939,86.791
10.839,86.791
10.738,86.791
10.638,86.791
10.545,86.842
10.459,86.893
10.409,86.994
10.308,86.994


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wp_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
97.917,2.379
98.462,3.239
97.260,3.593
95.556,4.352
93.878,4.656
93.162,5.516
93.893,6.225
93.377,7.136
93.023,8.097
92.746,9.059
93.333,9.919
93.506,10.931
93.976,11.842
93.727,12.854
93.836,13.866
92.691,14.119
92.857,15.132
92.420,16.043
92.818,17.004
92.448,17.966
92.118,18.927
91.315,19.686
90.583,20.445
89.936,21.255
89.796,22.267
90.020,23.279
89.700,24.241
90.054,25.202
89.757,26.164
89.130,26.974
88.907,27.986
88.372,28.846
88.456,29.858
88.278,30.870
87.832,31.781
88.147,32.743
88.111,33.755
88.077,34.767
87.826,35.779
87.349,36.690
86.455,37.146
85.927,38.006
85.857,39.018
85.141,39.727
85.185,40.739
84.552,41.549
84.523,42.561
84.149,43.522
83.699,44.433
83.364,45.395
82.774,46.204
81.931,46.812
81.126,47.419
80.372,48.077
79.769,48.887
79.015,49.545
78.566,50.455
77.906,51.215
77.143,51.923
76.233,52.429
75.378,52.986
74.684,53.745
74.158,54.605
73.539,55.415
72.882,56.174
72.447,57.085
71.608,57.692
71.069,58.553
70.330,59.261
69.741,60.071
69.023,60.779
68.149,61.285
67.346,61.893
66.487,62.449
65.683,63.057
64.700,63.259
63.742,63.613
62.829,64.069
61.868,64.372
60.971,64.828
60.102,65.334
59.199,65.789
58.326,66.296
57.441,66.802
56.784,67.561
55.943,68.117
55.037,68.573
54.072,68.877
53.090,69.130
52.091,69.332
51.188,69.787
50.290,70.243
49.399,70.698
48.482,71.103
47.507,71.356
46.513,71.559
45.557,71.862
44.719,72.419
43.822,72.874
42.950,73.381
42.029,73.785
41.094,74.140
40.224,74.646
39.306,75.051
38.363,75.405
37.525,75.962
36.657,76.468
35.901,77.126
35.101,77.733
34.145,78.036
33.255,78.492
32.317,78.846
31.327,78.998
30.347,79.200
29.392,79.504
28.476,79.909
27.611,80.415
26.718,80.870
25.719,80.972
24.749,81.225
23.833,81.630
22.898,81.984
21.960,82.338
21.006,82.642
20.115,83.097
19.295,83.704
18.404,84.160
17.488,84.565
16.552,84.919
15.583,85.172
14.615,85.425
13.751,85.931
12.816,86.285
11.848,86.538
10.880,86.791


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wp_0.3_meta.csv <==
auc,f1,eer
63.681,64.696,63.664


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
97.917,2.379
98.462,3.239
97.260,3.593
95.556,4.352
93.878,4.656
93.162,5.516
93.893,6.225
93.377,7.136
93.023,8.097
92.746,9.059
93.333,9.919
93.506,10.931
93.976,11.842
93.727,12.854
93.836,13.866
92.691,14.119
92.857,15.132
92.420,16.043
92.818,17.004
92.448,17.966
92.118,18.927
91.315,19.686
90.583,20.445
89.936,21.255
89.796,22.267
90.020,23.279
89.888,24.291
90.235,25.253
89.931,26.215
89.298,27.024
89.068,28.036
88.527,28.897
88.739,29.909
88.551,30.921
88.235,31.883
88.315,32.895
88.391,33.907
88.348,34.919
88.199,35.931
87.711,36.842
86.824,37.348
86.400,38.259
86.222,39.271
85.745,40.182
85.684,41.194
85.026,41.953
85.070,42.966
84.766,43.927
84.396,44.889
84.137,45.901
83.439,46.660
82.774,47.419
81.967,48.077
81.197,48.735
80.576,49.545
79.904,50.304
79.356,51.164
78.588,51.822
78.036,52.682
77.059,53.036
76.259,53.644
75.668,54.453
75.430,55.466
74.764,56.225
74.145,57.034
73.681,57.945
72.939,58.654
72.475,59.565
71.747,60.273
71.126,61.083
70.415,61.791
69.492,62.247
68.639,62.804
68.019,63.613
67.144,64.119
66.164,64.423
65.206,64.777
64.357,65.334
63.374,65.587
62.416,65.891
61.603,66.498
60.752,67.055
59.865,67.561
58.929,67.966
58.419,68.826
57.623,69.433
56.756,69.939
55.806,70.294
54.910,70.749
53.938,71.053
52.970,71.306
52.129,71.862
51.290,72.419
50.455,72.976
49.487,73.229
48.582,73.684
47.622,73.988
46.777,74.545
45.975,75.152
45.081,75.607
44.163,76.012
43.270,76.468
42.510,77.126
41.705,77.733
40.766,78.087
39.825,78.441
39.011,79.049
38.088,79.453
37.294,80.061
36.580,80.769
35.624,81.073
34.756,81.579
33.842,81.984
32.922,82.389
31.964,82.692
30.995,82.945
30.100,83.401
29.163,83.755
28.457,84.464
27.521,84.818
26.529,84.970
25.665,85.476
24.832,86.032
23.842,86.184
23.010,86.741
22.118,87.196
21.253,87.702
20.402,88.259
19.607,88.866
18.811,89.474
17.875,89.828
16.939,90.182
15.971,90.435
15.080,90.891
14.285,91.498
13.422,92.004
12.581,92.561
12.095,93.472
11.760,94.433


==> data/pr_curves/WNet3xLF2p-T5-odom=False_wp_meta.csv <==
auc,f1,eer
67.041,65.879,64.929


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
100.000,24.785
100.000,24.957
100.000,25.129
100.000,25.301
100.000,25.473
100.000,25.645
100.000,25.818
100.000,25.990
100.000,26.162
100.000,26.334
100.000,26.506
100.000,26.678
100.000,26.850
100.000,27.022
100.000,27.194
100.000,27.367
100.000,27.539
100.000,27.711
100.000,27.883
100.000,28.055
100.000,28.227
100.000,28.399
100.000,28.571
100.000,28.744
100.000,28.916
99.408,28.916
98.824,28.916
98.830,29.088
98.837,29.260
98.844,29.432
98.851,29.604
98.857,29.776
98.864,29.948
98.870,30.120
98.876,30.293
98.883,30.465
98.889,30.637
98.895,30.809
98.901,30.981
98.907,31.153
98.913,31.325
98.919,31.497
98.925,31.670
98.930,31.842
98.936,32.014
98.942,32.186
98.947,32.358
98.953,32.530
98.958,32.702
98.964,32.874
98.969,33.046
98.974,33.219
98.980,33.391
98.985,33.563
98.990,33.735
98.995,33.907
99.000,34.079
99.005,34.251
99.010,34.423
99.015,34.596
99.020,34.768
99.024,34.940
99.029,35.112
99.034,35.284
99.038,35.456
99.043,35.628
99.048,35.800
99.052,35.972
99.057,36.145
99.061,36.317
98.598,36.317
98.605,36.489
98.611,36.661
98.618,36.833
98.624,37.005
98.630,37.177
98.636,37.349
98.643,37.522
98.649,37.694
98.655,37.866
98.661,38.038
98.667,38.210
98.230,38.210
98.238,38.382
98.246,38.554
98.253,38.726
98.261,38.898
97.836,38.898
97.845,39.071
97.854,39.243
97.863,39.415
97.872,39.587
97.881,39.759
97.890,39.931
97.899,40.103
97.908,40.275
97.917,40.448
97.510,40.448
97.521,40.620
97.531,40.792
97.541,40.964
97.551,41.136
97.154,41.136
97.166,41.308
96.774,41.308
96.787,41.480
96.800,41.652
96.813,41.824
96.825,41.997
96.838,42.169
96.457,42.169
96.471,42.341
96.484,42.513
96.498,42.685
96.512,42.857
96.139,42.857
96.154,43.029
96.169,43.201
96.183,43.373
96.198,43.546
95.833,43.546
95.849,43.718
95.865,43.890
95.880,44.062
95.896,44.234
95.911,44.406
95.926,44.578
95.941,44.750
95.956,44.923
95.971,45.095
95.985,45.267
96.000,45.439
96.014,45.611
96.029,45.783
96.043,45.955
96.057,46.127
96.071,46.299
95.730,46.299
95.745,46.472
95.760,46.644
95.775,46.816
95.439,46.816
95.455,46.988
95.470,47.160
95.486,47.332
95.502,47.504
95.517,47.676
95.189,47.676
95.205,47.849
95.222,48.021
95.238,48.193
95.254,48.365
95.270,48.537
95.286,48.709
95.302,48.881
95.318,49.053
95.333,49.225
95.349,49.398
95.364,49.570
95.380,49.742
95.395,49.914
95.082,49.914
95.098,50.086
94.788,50.086
94.805,50.258
94.822,50.430
94.839,50.602
94.855,50.775
94.872,50.947
94.888,51.119
94.586,51.119
94.603,51.291
94.620,51.463
94.637,51.635
94.654,51.807
94.671,51.979
94.688,52.151
94.704,52.324
94.720,52.496
94.737,52.668
94.753,52.840
94.769,53.012
94.785,53.184
94.495,53.184
94.207,53.184
94.225,53.356
94.242,53.528
94.260,53.701
94.277,53.873
94.294,54.045
94.012,54.045
94.030,54.217
94.048,54.389
94.065,54.561
94.083,54.733
94.100,54.905
94.118,55.077
93.842,55.077
93.567,55.077
93.586,55.250
93.605,55.422
93.623,55.594
93.642,55.766
93.660,55.938
93.678,56.110
93.696,56.282
93.714,56.454
93.732,56.627
93.750,56.799
93.484,56.799
93.503,56.971
93.239,56.971
93.258,57.143
93.277,57.315
93.017,57.315
93.036,57.487
93.056,57.659
93.075,57.831
93.094,58.003
93.113,58.176
92.857,58.176
92.877,58.348
92.896,58.520
92.916,58.692
92.935,58.864
92.954,59.036
92.973,59.208
92.992,59.380
93.011,59.552
93.029,59.725
93.048,59.897
93.067,60.069
93.085,60.241
93.103,60.413
93.122,60.585
93.140,60.757
93.158,60.929
93.176,61.102
93.194,61.274
93.211,61.446
92.969,61.446
92.987,61.618
93.005,61.790
93.023,61.962
93.041,62.134
93.059,62.306
93.077,62.478
93.095,62.651
93.112,62.823
93.130,62.995
93.147,63.167
93.165,63.339
92.929,63.339
92.695,63.339
92.462,63.339
92.231,63.339
92.250,63.511
92.269,63.683
92.040,63.683
92.060,63.855
92.079,64.028
91.852,64.028
91.872,64.200
91.646,64.200
91.667,64.372
91.687,64.544
91.707,64.716
91.484,64.716
91.262,64.716
91.283,64.888
91.063,64.888
91.084,65.060
90.865,65.060
90.647,65.060
90.431,65.060
90.453,65.232
90.238,65.232
90.024,65.232
89.810,65.232
89.598,65.232
89.623,65.404
89.647,65.577
89.671,65.749
89.461,65.749
89.486,65.921
89.510,66.093
89.302,66.093
89.327,66.265
89.120,66.265
89.146,66.437
88.940,66.437
88.966,66.609
88.761,66.609
88.558,66.609
88.356,66.609
88.155,66.609
87.955,66.609
87.755,66.609
87.557,66.609
87.585,66.781
87.613,66.954
87.640,67.126
87.444,67.126
87.248,67.126
87.054,67.126
87.082,67.298
87.111,67.470
87.140,67.642
86.947,67.642
86.976,67.814
86.784,67.814
86.593,67.814
86.623,67.986
86.433,67.986
86.463,68.158
86.492,68.330
86.304,68.330
86.117,68.330
86.147,68.503
85.961,68.503
85.991,68.675
86.022,68.847
85.837,68.847
85.653,68.847
85.470,68.847
85.288,68.847
85.106,68.847
84.926,68.847
84.746,68.847
84.567,68.847
84.388,68.847
84.211,68.847
84.244,69.019
84.067,69.019
84.100,69.191
83.925,69.191
83.958,69.363
83.992,69.535
83.817,69.535
83.851,69.707
83.678,69.707
83.505,69.707
83.333,69.707
83.162,69.707
83.197,69.880
83.231,70.052
83.061,70.052
83.096,70.224
82.927,70.224
82.961,70.396
82.996,70.568
83.030,70.740
82.863,70.740
82.897,70.912
82.932,71.084
82.966,71.256
82.800,71.256
82.834,71.429
82.869,71.601
82.704,71.601
82.738,71.773
82.574,71.773
82.411,71.773
82.249,71.773
82.087,71.773
81.925,71.773
81.961,71.945
81.996,72.117
81.836,72.117
81.871,72.289
81.712,72.289
81.748,72.461
81.589,72.461
81.431,72.461
81.467,72.633
81.310,72.633
81.154,72.633
80.998,72.633
80.843,72.633
80.688,72.633
80.725,72.806
80.571,72.806
80.418,72.806
80.266,72.806
80.303,72.978
80.340,73.150
80.189,73.150
80.038,73.150
79.887,73.150
79.737,73.150
79.775,73.322
79.626,73.322
79.478,73.322
79.516,73.494
79.554,73.666
79.406,73.666
79.444,73.838
79.298,73.838
79.336,74.010
79.190,74.010
79.044,74.010
79.083,74.182
78.938,74.182
78.793,74.182
78.650,74.182
78.689,74.355
78.727,74.527
78.766,74.699
78.623,74.699
78.481,74.699
78.339,74.699
78.378,74.871
78.417,75.043
78.276,75.043
78.136,75.043
77.996,75.043
78.036,75.215
77.897,75.215
77.936,75.387
77.798,75.387
77.660,75.387
77.699,75.559
77.739,75.731
77.601,75.731
77.641,75.904
77.504,75.904
77.368,75.904
77.233,75.904
77.273,76.076
77.138,76.076
77.003,76.076
76.870,76.076
76.736,76.076
76.603,76.076
76.471,76.076
76.511,76.248
76.379,76.248
76.420,76.420
76.289,76.420
76.329,76.592
76.199,76.592
76.068,76.592
75.939,76.592
75.980,76.764
75.850,76.764
75.891,76.936
75.932,77.108
75.804,77.108
75.845,77.281
75.717,77.281
75.589,77.281
75.630,77.453
75.503,77.453
75.377,77.453
75.418,77.625
75.292,77.625
75.333,77.797
75.374,77.969
75.249,77.969
75.124,77.969
75.166,78.141
75.041,78.141
74.917,78.141
74.794,78.141
74.671,78.141
74.713,78.313
74.590,78.313
74.468,78.313
74.346,78.313
74.225,78.313
74.104,78.313
74.146,78.485
74.026,78.485
74.068,78.657
74.110,78.830
73.990,78.830
74.032,79.002
74.074,79.174
74.116,79.346
74.157,79.518
74.199,79.690
74.080,79.690
73.962,79.690
73.844,79.690
73.885,79.862
73.768,79.862
73.651,79.862
73.534,79.862
73.418,79.862
73.302,79.862
73.186,79.862
73.228,80.034
73.113,80.034
72.998,80.034
72.884,80.034
72.926,80.207
72.812,80.207
72.699,80.207
72.586,80.207
72.473,80.207
72.360,80.207
72.403,80.379
72.291,80.379
72.179,80.379
72.068,80.379
72.111,80.551
72.000,80.551
71.889,80.551
71.779,80.551
71.669,80.551
71.560,80.551
71.603,80.723
71.494,80.723
71.537,80.895
71.429,80.895
71.472,81.067
71.364,81.067
71.407,81.239
71.299,81.239
71.192,81.239
71.235,81.411
71.128,81.411
71.021,81.411
70.915,81.411
70.808,81.411
70.703,81.411
70.597,81.411
70.492,81.411
70.387,81.411
70.431,81.583
70.326,81.583
70.222,81.583
70.118,81.583
70.015,81.583
69.912,81.583
69.956,81.756
69.853,81.756
69.897,81.928
69.941,82.100
69.839,82.100
69.737,82.100
69.635,82.100
69.534,82.100
69.578,82.272
69.477,82.272
69.376,82.272
69.275,82.272
69.175,82.272
68.975,82.272
69.020,82.444
68.822,82.444
68.625,82.444
68.429,82.444
68.474,82.616
68.279,82.616
68.085,82.616
67.893,82.616
67.701,82.616
67.511,82.616
67.321,82.616
67.133,82.616
67.085,82.788
67.131,82.960
66.944,82.960
66.759,82.960
66.713,83.133
66.529,83.133
66.346,83.133
66.164,83.133
65.984,83.133
65.804,83.133
65.850,83.305
65.672,83.305
65.494,83.305
65.317,83.305
65.141,83.305
64.966,83.305
64.793,83.305
64.619,83.305
64.447,83.305
64.276,83.305
64.238,83.477
64.069,83.477
63.900,83.477
63.732,83.477
63.696,83.649
63.529,83.649
63.364,83.649
63.199,83.649
63.035,83.649
63.001,83.821
62.839,83.821
62.677,83.821
62.516,83.821
62.564,83.993
62.404,83.993
62.372,84.165
62.214,84.165
62.183,84.337
62.025,84.337
61.869,84.337
61.713,84.337
61.558,84.337
61.404,84.337
61.452,84.509
61.298,84.509
61.146,84.509
60.994,84.509
60.843,84.509
60.692,84.509
60.543,84.509
60.394,84.509
60.245,84.509
60.220,84.682
60.073,84.682
59.927,84.682
59.781,84.682
59.636,84.682
59.492,84.682
59.541,84.854
59.398,84.854
59.375,85.026
59.233,85.026
59.091,85.026
58.950,85.026
58.810,85.026
58.789,85.198
58.649,85.198
58.629,85.370
58.491,85.370
58.353,85.370
58.216,85.370
58.080,85.370
58.061,85.542
57.925,85.542
57.974,85.714
57.840,85.714
57.706,85.714
57.572,85.714
57.439,85.714
57.307,85.714
57.176,85.714
57.045,85.714
56.914,85.714
56.784,85.714
56.655,85.714
56.527,85.714
56.399,85.714
56.271,85.714
56.144,85.714
56.130,85.886
56.004,85.886
55.879,85.886
55.754,85.886
55.741,86.059
55.617,86.059
55.494,86.059
55.371,86.059
55.249,86.059
55.127,86.059
55.006,86.059
55.055,86.231
54.934,86.231
54.923,86.403
54.803,86.403
54.684,86.403
54.565,86.403
54.447,86.403
54.329,86.403
54.212,86.403
54.095,86.403
53.978,86.403
53.863,86.403
53.747,86.403
53.632,86.403
53.518,86.403
53.404,86.403
53.291,86.403
53.178,86.403
53.066,86.403
52.954,86.403
52.842,86.403
52.731,86.403
52.621,86.403
52.510,86.403
52.401,86.403
52.450,86.575
52.341,86.575
52.233,86.575
52.124,86.575
52.017,86.575
51.909,86.575
51.959,86.747
51.852,86.747
51.745,86.747
51.639,86.747
51.534,86.747
51.429,86.747
51.324,86.747
51.220,86.747
51.116,86.747
51.113,86.919
51.010,86.919
50.907,86.919
50.805,86.919
50.854,87.091
50.904,87.263
50.802,87.263
50.700,87.263
50.599,87.263
50.498,87.263
50.398,87.263
50.248,87.263
50.099,87.263
49.951,87.263
49.804,87.263
49.657,87.263
49.512,87.263
49.367,87.263
49.223,87.263
49.080,87.263
48.938,87.263
48.797,87.263
48.656,87.263
48.517,87.263
48.378,87.263
48.240,87.263
48.289,87.435
48.152,87.435
48.015,87.435
47.879,87.435
47.744,87.435
47.704,87.608
47.570,87.608
47.437,87.608
47.305,87.608
47.173,87.608
47.043,87.608
46.912,87.608
46.783,87.608
46.654,87.608
46.527,87.608
46.533,87.780
46.406,87.780
46.455,87.952
46.328,87.952
46.203,87.952
46.078,87.952
45.953,87.952
45.830,87.952
45.707,87.952
45.584,87.952
45.463,87.952
45.342,87.952
45.350,88.124
45.230,88.124
45.110,88.124
44.991,88.124
44.873,88.124
44.921,88.296
44.803,88.296
44.686,88.296
44.570,88.296
44.454,88.296
44.502,88.468
44.387,88.468
44.435,88.640
44.320,88.640
44.206,88.640
44.092,88.640
43.980,88.640
43.867,88.640
43.755,88.640
43.644,88.640
43.533,88.640
43.423,88.640
43.314,88.640
43.205,88.640
43.216,88.812
43.108,88.812
43.000,88.812
42.893,88.812
42.786,88.812
42.680,88.812
42.574,88.812
42.469,88.812
42.365,88.812
42.260,88.812
42.157,88.812
42.054,88.812
42.101,88.985
41.998,88.985
41.896,88.985
41.795,88.985
41.694,88.985
41.593,88.985
41.493,88.985
41.360,88.985
41.228,88.985
41.097,88.985
40.967,88.985
40.837,88.985
40.709,88.985
40.581,88.985
40.532,89.157
40.406,89.157
40.280,89.157
40.155,89.157
40.031,89.157
39.908,89.157
39.785,89.157
39.663,89.157
39.542,89.157
39.422,89.157
39.302,89.157
39.183,89.157
39.065,89.157
38.947,89.157
38.831,89.157
38.789,89.329
38.674,89.329
38.559,89.329
38.444,89.329
38.331,89.329
38.218,89.329
38.106,89.329
37.994,89.329
38.040,89.501
37.929,89.501
37.818,89.501
37.708,89.501
37.599,89.501
37.491,89.501
37.383,89.501
37.276,89.501
37.169,89.501
37.063,89.501
36.958,89.501
36.950,89.673
36.846,89.673
36.742,89.673
36.639,89.673
36.536,89.673
36.434,89.673
36.332,89.673
36.231,89.673
36.130,89.673
36.006,89.673
35.882,89.673
35.758,89.673
35.636,89.673
35.515,89.673
35.394,89.673
35.274,89.673
35.155,89.673
35.037,89.673
34.920,89.673
34.803,89.673
34.754,89.845
34.638,89.845
34.682,90.017
34.567,90.017
34.453,90.017
34.340,90.017
34.228,90.017
34.116,90.017
34.005,90.017
33.895,90.017
33.786,90.017
33.677,90.017
33.569,90.017
33.461,90.017
33.355,90.017
33.249,90.017
33.143,90.017
33.039,90.017
32.935,90.017
32.831,90.017
32.728,90.017
32.626,90.017
32.525,90.017
32.424,90.017
32.324,90.017
32.204,90.017
32.226,90.189
32.209,90.361
32.090,90.361
31.973,90.361
31.857,90.361
31.741,90.361
31.627,90.361
31.513,90.361
31.400,90.361
31.287,90.361
31.176,90.361
31.065,90.361
30.955,90.361
30.846,90.361
30.869,90.534
30.909,90.706
30.801,90.706
30.693,90.706
30.586,90.706
30.480,90.706
30.375,90.706
30.270,90.706
30.275,90.878
30.171,90.878
30.068,90.878
30.057,91.050
29.955,91.050
29.853,91.050
29.753,91.050
29.652,91.050
29.537,91.050
29.422,91.050
29.461,91.222
29.347,91.222
29.321,91.394
29.208,91.394
29.096,91.394
28.985,91.394
28.874,91.394
28.765,91.394
28.741,91.566
28.633,91.566
28.525,91.566
28.419,91.566
28.313,91.566
28.351,91.738
28.374,91.910
28.269,91.910
28.165,91.910
28.061,91.910
27.958,91.910
27.856,91.910
27.755,91.910
27.778,92.083
27.677,92.083
27.563,92.083
27.450,92.083
27.338,92.083
27.226,92.083
27.116,92.083
27.007,92.083
26.898,92.083
26.790,92.083
26.683,92.083
26.577,92.083
26.472,92.083
26.368,92.083
26.264,92.083
26.161,92.083
26.059,92.083
25.958,92.083
25.858,92.083
25.746,92.083
25.635,92.083
25.525,92.083
25.416,92.083
25.307,92.083
25.200,92.083
25.094,92.083
24.988,92.083
24.884,92.083
24.884,92.255
24.780,92.255
24.678,92.255
24.656,92.427
24.554,92.427
24.454,92.427
24.343,92.427
24.233,92.427
24.124,92.427
24.016,92.427
23.909,92.427
23.900,92.599
23.795,92.599
23.690,92.599
23.586,92.599
23.483,92.599
23.381,92.599
23.280,92.599
23.180,92.599
23.070,92.599
22.962,92.599
22.855,92.599
22.748,92.599
22.643,92.599
22.539,92.599
22.435,92.599
22.458,92.771
22.463,92.943
22.360,92.943
22.346,93.115
22.245,93.115
22.145,93.115
22.150,93.287
22.041,93.287
21.934,93.287
21.828,93.287
21.723,93.287
21.619,93.287
21.516,93.287
21.414,93.287
21.313,93.287
21.311,93.460
21.203,93.460
21.096,93.460
20.990,93.460
20.885,93.460
20.781,93.460
20.678,93.460
20.576,93.460
20.475,93.460
20.368,93.460
20.261,93.460
20.238,93.632
20.133,93.632
20.029,93.632
19.927,93.632
19.825,93.632
19.724,93.632
19.618,93.632
19.512,93.632
19.408,93.632
19.304,93.632
19.202,93.632
19.101,93.632
19.001,93.632
18.990,93.804
18.884,93.804
18.780,93.804
18.677,93.804
18.575,93.804
18.475,93.804
18.369,93.804
18.396,93.976
18.350,94.148
18.245,94.148
18.143,94.148
18.041,94.148
17.940,94.148
17.835,94.148
17.731,94.148
17.695,94.320
17.592,94.320
17.491,94.320
17.386,94.320
17.282,94.320
17.179,94.320
17.077,94.320
16.976,94.320
16.872,94.320
16.799,94.492
16.697,94.492
16.662,94.664
16.561,94.664
16.457,94.664
16.354,94.664
16.253,94.664
16.153,94.664
16.049,94.664
15.947,94.664
15.962,94.836
15.861,94.836
15.853,95.009
15.749,95.009
15.719,95.181
15.617,95.181
15.516,95.181
15.412,95.181
15.423,95.353
15.321,95.353
15.220,95.353
15.116,95.353
15.123,95.525
15.020,95.525
14.919,95.525
14.816,95.525
14.714,95.525
14.613,95.525
14.510,95.525
14.408,95.525
14.308,95.525
14.205,95.525
14.104,95.525
14.001,95.525
13.899,95.525
13.799,95.525
13.697,95.525
13.596,95.525
13.494,95.525
13.393,95.525
13.290,95.525
13.213,95.697
13.110,95.697
13.009,95.697
12.906,95.697
12.805,95.697
12.703,95.697
12.602,95.697
12.500,95.697
12.400,95.697
12.298,95.697
12.196,95.697
12.095,95.697
11.993,95.697
11.893,95.697
11.792,95.697
11.690,95.697
11.588,95.697
11.488,95.697
11.430,95.869
11.328,95.869
11.228,95.869
11.127,95.869
11.025,95.869
10.924,95.869
10.822,95.869
10.720,95.869
10.620,95.869
10.519,95.869
10.419,95.869
10.319,95.869
10.218,95.869
10.118,95.869
10.133,96.041
10.032,96.041
9.932,96.041
9.831,96.041
9.730,96.041
9.629,96.041
9.529,96.041
9.539,96.213
9.438,96.213
9.337,96.213
9.237,96.213
9.214,96.386
9.113,96.386
9.012,96.386
8.912,96.386
8.811,96.386
8.759,96.558
8.659,96.558
8.558,96.558
8.458,96.558
8.357,96.558
8.256,96.558
8.155,96.558
8.055,96.558
8.013,96.730
7.970,96.902
7.870,96.902
7.769,96.902
7.668,96.902
7.567,96.902
7.467,96.902
7.366,96.902
7.265,96.902
7.165,96.902
7.064,96.902
6.964,96.902
6.863,96.902
6.763,96.902
6.663,96.902
6.563,96.902
6.513,97.074
6.413,97.074
6.312,97.074
6.255,97.246
6.155,97.246
6.054,97.246
5.954,97.246
5.854,97.246
5.754,97.246
5.653,97.246
5.553,97.246
5.453,97.246
5.353,97.246
5.311,97.418
5.211,97.418
5.111,97.418
5.010,97.418
4.910,97.418
4.888,97.590
4.880,97.762
4.780,97.762
4.680,97.762
4.580,97.762
4.479,97.762
4.475,97.935
4.457,98.107
4.356,98.107
4.256,98.107
4.156,98.107
4.056,98.107


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wa_0.3.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
100.000,24.785
100.000,24.957
100.000,25.129
100.000,25.301
100.000,25.473
100.000,25.645
100.000,25.818
100.000,25.990
100.000,26.162
100.000,26.334
100.000,26.506
100.000,26.678
100.000,26.850
100.000,27.022
100.000,27.194
100.000,27.367
100.000,27.539
100.000,27.711
100.000,27.883
100.000,28.055
100.000,28.227
100.000,28.399
100.000,28.571
100.000,28.744
100.000,28.916
99.408,28.916
98.824,28.916
98.830,29.088
98.837,29.260
98.844,29.432
98.851,29.604
98.857,29.776
98.864,29.948
98.870,30.120
98.876,30.293
98.883,30.465
98.889,30.637
98.895,30.809
98.901,30.981
98.907,31.153
98.913,31.325
98.919,31.497
98.925,31.670
98.930,31.842
98.936,32.014
98.942,32.186
98.947,32.358
98.953,32.530
98.958,32.702
98.964,32.874
98.969,33.046
98.974,33.219
98.980,33.391
98.985,33.563
98.990,33.735
98.995,33.907
99.000,34.079
99.005,34.251
99.010,34.423
99.015,34.596
99.020,34.768
99.024,34.940
99.029,35.112
99.034,35.284
99.038,35.456
99.043,35.628
99.048,35.800
99.052,35.972
99.057,36.145
99.061,36.317
98.598,36.317
98.605,36.489
98.611,36.661
98.618,36.833
98.624,37.005
98.630,37.177
98.636,37.349
98.643,37.522
98.649,37.694
98.655,37.866
98.661,38.038
98.667,38.210
98.230,38.210
98.238,38.382
98.246,38.554
98.253,38.726
98.261,38.898
97.836,38.898
97.845,39.071
97.854,39.243
97.863,39.415
97.872,39.587
97.881,39.759
97.890,39.931
97.899,40.103
97.908,40.275
97.917,40.448
97.510,40.448
97.521,40.620
97.531,40.792
97.541,40.964
97.551,41.136
97.154,41.136
97.166,41.308
96.774,41.308
96.787,41.480
96.800,41.652
96.813,41.824
96.825,41.997
96.838,42.169
96.457,42.169
96.471,42.341
96.484,42.513
96.498,42.685
96.512,42.857
96.139,42.857
96.154,43.029
96.169,43.201
96.183,43.373
96.198,43.546
95.833,43.546
95.849,43.718
95.865,43.890
95.880,44.062
95.896,44.234
95.911,44.406
95.926,44.578
95.941,44.750
95.956,44.923
95.971,45.095
95.985,45.267
96.000,45.439
96.014,45.611
96.029,45.783
96.043,45.955
96.057,46.127
96.071,46.299
95.730,46.299
95.745,46.472
95.760,46.644
95.775,46.816
95.439,46.816
95.455,46.988
95.470,47.160
95.486,47.332
95.502,47.504
95.517,47.676
95.189,47.676
95.205,47.849
95.222,48.021
95.238,48.193
95.254,48.365
95.270,48.537
95.286,48.709
95.302,48.881
95.318,49.053
95.333,49.225
95.349,49.398
95.364,49.570
95.380,49.742
95.395,49.914
95.082,49.914
95.098,50.086
94.788,50.086
94.805,50.258
94.822,50.430
94.839,50.602
94.855,50.775
94.872,50.947
94.888,51.119
94.586,51.119
94.603,51.291
94.620,51.463
94.637,51.635
94.654,51.807
94.671,51.979
94.688,52.151
94.704,52.324
94.720,52.496
94.737,52.668
94.753,52.840
94.769,53.012
94.785,53.184
94.495,53.184
94.207,53.184
94.225,53.356
94.242,53.528
94.260,53.701
94.277,53.873
94.294,54.045
94.012,54.045
94.030,54.217
94.048,54.389
94.065,54.561
94.083,54.733
94.100,54.905
94.118,55.077
93.842,55.077
93.567,55.077
93.586,55.250
93.605,55.422
93.623,55.594
93.642,55.766
93.660,55.938
93.678,56.110
93.696,56.282
93.714,56.454
93.732,56.627
93.750,56.799
93.484,56.799
93.503,56.971
93.239,56.971
93.258,57.143
93.277,57.315
93.017,57.315
93.036,57.487
93.056,57.659
93.075,57.831
93.094,58.003
93.113,58.176
92.857,58.176
92.877,58.348
92.896,58.520
92.916,58.692
92.935,58.864
92.954,59.036
92.973,59.208
92.992,59.380
93.011,59.552
93.029,59.725
93.048,59.897
93.067,60.069
93.085,60.241
93.103,60.413
93.122,60.585
93.140,60.757
93.158,60.929
93.176,61.102
93.194,61.274
93.211,61.446
92.969,61.446
92.987,61.618
93.005,61.790
93.023,61.962
93.041,62.134
93.059,62.306
93.077,62.478
93.095,62.651
93.112,62.823
93.130,62.995
93.147,63.167
93.165,63.339
92.929,63.339
92.695,63.339
92.462,63.339
92.231,63.339
92.250,63.511
92.269,63.683
92.040,63.683
92.060,63.855
92.079,64.028
91.852,64.028
91.872,64.200
91.646,64.200
91.667,64.372
91.687,64.544
91.707,64.716
91.484,64.716
91.262,64.716
91.283,64.888
91.063,64.888
91.084,65.060
90.865,65.060
90.647,65.060
90.431,65.060
90.453,65.232
90.238,65.232
90.024,65.232
89.810,65.232
89.598,65.232
89.623,65.404
89.647,65.577
89.671,65.749
89.461,65.749
89.486,65.921
89.510,66.093
89.302,66.093
89.327,66.265
89.120,66.265
89.146,66.437
88.940,66.437
88.966,66.609
88.761,66.609
88.558,66.609
88.356,66.609
88.155,66.609
87.955,66.609
87.755,66.609
87.557,66.609
87.585,66.781
87.613,66.954
87.640,67.126
87.444,67.126
87.248,67.126
87.054,67.126
87.082,67.298
87.111,67.470
87.140,67.642
86.947,67.642
86.976,67.814
86.784,67.814
86.593,67.814
86.623,67.986
86.433,67.986
86.463,68.158
86.492,68.330
86.304,68.330
86.117,68.330
86.147,68.503
85.961,68.503
85.991,68.675
86.022,68.847
85.837,68.847
85.653,68.847
85.470,68.847
85.288,68.847
85.106,68.847
84.926,68.847
84.746,68.847
84.567,68.847
84.388,68.847
84.211,68.847
84.244,69.019
84.067,69.019
84.100,69.191
83.925,69.191
83.958,69.363
83.992,69.535
83.817,69.535
83.851,69.707
83.678,69.707
83.505,69.707
83.333,69.707
83.162,69.707
83.197,69.880
83.231,70.052
83.061,70.052
82.892,70.052
82.724,70.052
82.759,70.224
82.794,70.396
82.828,70.568
82.661,70.568
82.696,70.740
82.731,70.912
82.766,71.084
82.600,71.084
82.635,71.256
82.669,71.429
82.505,71.429
82.540,71.601
82.376,71.601
82.213,71.601
82.051,71.601
81.890,71.601
81.729,71.601
81.765,71.773
81.800,71.945
81.641,71.945
81.481,71.945
81.323,71.945
81.165,71.945
81.008,71.945
80.851,71.945
80.888,72.117
80.732,72.117
80.577,72.117
80.422,72.117
80.268,72.117
80.115,72.117
80.153,72.289
80.000,72.289
79.848,72.289
79.696,72.289
79.735,72.461
79.773,72.633
79.623,72.633
79.473,72.633
79.323,72.633
79.174,72.633
79.213,72.806
79.065,72.806
78.918,72.806
78.957,72.978
78.996,73.150
78.850,73.150
78.889,73.322
78.743,73.322
78.782,73.494
78.637,73.494
78.493,73.494
78.532,73.666
78.388,73.666
78.245,73.666
78.102,73.666
78.142,73.838
78.182,74.010
78.221,74.182
78.080,74.182
77.939,74.182
77.798,74.182
77.838,74.355
77.878,74.527
77.738,74.527
77.599,74.527
77.460,74.527
77.500,74.699
77.362,74.699
77.402,74.871
77.265,74.871
77.128,74.871
77.168,75.043
77.208,75.215
77.072,75.215
77.113,75.387
76.977,75.387
76.842,75.387
76.708,75.387
76.748,75.559
76.614,75.559
76.481,75.559
76.348,75.559
76.215,75.559
76.083,75.559
75.952,75.559
75.993,75.731
75.862,75.731
75.904,75.904
75.773,75.904
75.815,76.076
75.685,76.076
75.556,76.076
75.427,76.076
75.468,76.248
75.340,76.248
75.212,76.248
75.085,76.248
74.958,76.248
75.000,76.420
74.874,76.420
74.747,76.420
74.790,76.592
74.664,76.592
74.539,76.592
74.582,76.764
74.457,76.764
74.500,76.936
74.542,77.108
74.419,77.108
74.295,77.108
74.172,77.108
74.050,77.108
73.927,77.108
73.806,77.108
73.684,77.108
73.563,77.108
73.443,77.108
73.322,77.108
73.203,77.108
73.083,77.108
72.964,77.108
72.846,77.108
72.727,77.108
72.771,77.281
72.816,77.453
72.698,77.453
72.581,77.453
72.625,77.625
72.669,77.797
72.713,77.969
72.756,78.141
72.640,78.141
72.524,78.141
72.408,78.141
72.452,78.313
72.337,78.313
72.222,78.313
72.108,78.313
71.994,78.313
71.880,78.313
71.767,78.313
71.811,78.485
71.698,78.485
71.586,78.485
71.473,78.485
71.518,78.657
71.406,78.657
71.295,78.657
71.184,78.657
71.073,78.657
70.963,78.657
71.008,78.830
70.898,78.830
70.788,78.830
70.679,78.830
70.724,79.002
70.615,79.002
70.507,79.002
70.399,79.002
70.291,79.002
70.183,79.002
70.229,79.174
70.122,79.174
70.167,79.346
70.061,79.346
70.106,79.518
70.000,79.518
70.045,79.690
69.940,79.690
69.834,79.690
69.729,79.690
69.624,79.690
69.520,79.690
69.415,79.690
69.311,79.690
69.208,79.690
69.104,79.690
69.001,79.690
68.899,79.690
68.945,79.862
68.843,79.862
68.741,79.862
68.639,79.862
68.538,79.862
68.437,79.862
68.483,80.034
68.382,80.034
68.429,80.207
68.475,80.379
68.375,80.379
68.175,80.379
68.122,80.551
67.925,80.551
67.728,80.551
67.532,80.551
67.579,80.723
67.385,80.723
67.192,80.723
67.000,80.723
66.809,80.723
66.619,80.723
66.431,80.723
66.243,80.723
66.056,80.723
65.871,80.723
65.686,80.723
65.503,80.723
65.551,80.895
65.599,81.067
65.417,81.067
65.235,81.067
65.193,81.239
65.014,81.239
64.835,81.239
64.658,81.239
64.481,81.239
64.305,81.239
64.130,81.239
63.957,81.239
63.784,81.239
63.612,81.239
63.441,81.239
63.271,81.239
63.102,81.239
62.933,81.239
62.766,81.239
62.599,81.239
62.434,81.239
62.269,81.239
62.105,81.239
61.942,81.239
61.780,81.239
61.619,81.239
61.458,81.239
61.299,81.239
61.140,81.239
60.982,81.239
60.825,81.239
60.668,81.239
60.513,81.239
60.358,81.239
60.332,81.411
60.178,81.411
60.152,81.583
60.000,81.583
59.848,81.583
59.698,81.583
59.548,81.583
59.398,81.583
59.449,81.756
59.301,81.756
59.153,81.756
59.006,81.756
58.860,81.756
58.714,81.756
58.570,81.756
58.426,81.756
58.282,81.756
58.262,81.928
58.120,81.928
57.978,81.928
57.837,81.928
57.697,81.928
57.557,81.928
57.609,82.100
57.470,82.100
57.452,82.272
57.314,82.272
57.177,82.272
57.228,82.444
57.092,82.444
56.956,82.444
57.007,82.616
56.872,82.616
56.738,82.616
56.604,82.616
56.471,82.616
56.338,82.616
56.206,82.616
56.192,82.788
56.061,82.788
56.112,82.960
55.981,82.960
55.852,82.960
55.723,82.960
55.594,82.960
55.466,82.960
55.339,82.960
55.212,82.960
55.086,82.960
54.960,82.960
54.835,82.960
54.711,82.960
54.587,82.960
54.463,82.960
54.340,82.960
54.331,83.133
54.209,83.133
54.087,83.133
53.966,83.133
53.958,83.305
53.838,83.305
53.718,83.305
53.599,83.305
53.481,83.305
53.363,83.305
53.245,83.305
53.297,83.477
53.180,83.477
53.063,83.477
52.948,83.477
52.832,83.477
52.717,83.477
52.603,83.477
52.489,83.477
52.376,83.477
52.263,83.477
52.151,83.477
52.039,83.477
51.927,83.477
51.816,83.477
51.706,83.477
51.596,83.477
51.486,83.477
51.377,83.477
51.269,83.477
51.160,83.477
51.053,83.477
50.945,83.477
50.839,83.477
50.732,83.477
50.626,83.477
50.678,83.649
50.572,83.649
50.467,83.649
50.363,83.649
50.259,83.649
50.155,83.649
50.051,83.649
49.949,83.649
49.846,83.649
49.744,83.649
49.642,83.649
49.541,83.649
49.440,83.649
49.340,83.649
49.190,83.649
49.041,83.649
48.893,83.649
48.945,83.821
48.798,83.821
48.651,83.821
48.506,83.821
48.361,83.821
48.365,83.993
48.221,83.993
48.079,83.993
47.937,83.993
47.796,83.993
47.656,83.993
47.661,84.165
47.522,84.165
47.384,84.165
47.246,84.165
47.110,84.165
46.974,84.165
46.839,84.165
46.705,84.165
46.571,84.165
46.439,84.165
46.307,84.165
46.176,84.165
46.045,84.165
45.915,84.165
45.923,84.337
45.794,84.337
45.666,84.337
45.539,84.337
45.412,84.337
45.287,84.337
45.161,84.337
45.037,84.337
44.913,84.337
44.790,84.337
44.667,84.337
44.636,84.509
44.515,84.509
44.394,84.509
44.274,84.509
44.155,84.509
44.036,84.509
43.918,84.509
43.800,84.509
43.683,84.509
43.567,84.509
43.451,84.509
43.336,84.509
43.222,84.509
43.108,84.509
43.082,84.682
42.969,84.682
42.857,84.682
42.745,84.682
42.634,84.682
42.684,84.854
42.573,84.854
42.623,85.026
42.513,85.026
42.403,85.026
42.295,85.026
42.186,85.026
42.078,85.026
41.971,85.026
41.864,85.026
41.758,85.026
41.653,85.026
41.548,85.026
41.443,85.026
41.457,85.198
41.353,85.198
41.250,85.198
41.147,85.198
41.045,85.198
40.943,85.198
40.842,85.198
40.741,85.198
40.640,85.198
40.507,85.198
40.375,85.198
40.391,85.370
40.260,85.370
40.129,85.370
40.000,85.370
39.871,85.370
39.744,85.370
39.617,85.370
39.490,85.370
39.365,85.370
39.241,85.370
39.117,85.370
38.994,85.370
38.871,85.370
38.750,85.370
38.629,85.370
38.509,85.370
38.390,85.370
38.272,85.370
38.154,85.370
38.037,85.370
37.920,85.370
37.805,85.370
37.690,85.370
37.576,85.370
37.462,85.370
37.349,85.370
37.237,85.370
37.126,85.370
37.145,85.542
37.034,85.542
36.924,85.542
36.815,85.542
36.706,85.542
36.598,85.542
36.490,85.542
36.384,85.542
36.430,85.714
36.324,85.714
36.218,85.714
36.113,85.714
36.009,85.714
35.905,85.714
35.802,85.714
35.699,85.714
35.597,85.714
35.495,85.714
35.394,85.714
35.390,85.886
35.290,85.886
35.166,85.886
35.042,85.886
34.920,85.886
34.798,85.886
34.677,85.886
34.557,85.886
34.438,85.886
34.319,85.886
34.202,85.886
34.085,85.886
33.969,85.886
33.853,85.886
33.739,85.886
33.625,85.886
33.512,85.886
33.400,85.886
33.289,85.886
33.178,85.886
33.156,86.059
33.047,86.059
32.938,86.059
32.830,86.059
32.723,86.059
32.616,86.059
32.510,86.059
32.490,86.231
32.385,86.231
32.281,86.231
32.177,86.231
32.074,86.231
31.972,86.231
31.870,86.231
31.769,86.231
31.669,86.231
31.549,86.231
31.430,86.231
31.313,86.231
31.196,86.231
31.079,86.231
30.964,86.231
30.850,86.231
30.873,86.403
30.859,86.575
30.746,86.575
30.633,86.575
30.522,86.575
30.411,86.575
30.301,86.575
30.192,86.575
30.084,86.575
29.976,86.575
29.869,86.575
29.763,86.575
29.658,86.575
29.553,86.575
29.577,86.747
29.619,86.919
29.515,86.919
29.412,86.919
29.309,86.919
29.208,86.919
29.107,86.919
29.006,86.919
28.890,86.919
28.775,86.919
28.750,87.091
28.636,87.091
28.523,87.091
28.411,87.091
28.300,87.091
28.189,87.091
28.182,87.263
28.073,87.263
28.051,87.435
27.943,87.435
27.836,87.435
27.729,87.435
27.624,87.435
27.519,87.435
27.499,87.608
27.395,87.608
27.292,87.608
27.190,87.608
27.089,87.608
26.988,87.608
26.874,87.608
26.761,87.608
26.649,87.608
26.538,87.608
26.480,87.780
26.370,87.780
26.262,87.780
26.154,87.780
26.047,87.780
25.941,87.780
25.836,87.780
25.732,87.780
25.628,87.780
25.526,87.780
25.424,87.780
25.323,87.780
25.223,87.780
25.111,87.780
25.000,87.780
24.890,87.780
24.781,87.780
24.673,87.780
24.566,87.780
24.460,87.780
24.355,87.780
24.251,87.780
24.148,87.780
24.045,87.780
23.944,87.780
23.843,87.780
23.732,87.780
23.723,87.952
23.614,87.952
23.505,87.952
23.508,88.124
23.400,88.124
23.294,88.124
23.188,88.124
23.084,88.124
22.980,88.124
22.878,88.124
22.776,88.124
22.790,88.296
22.689,88.296
22.579,88.296
22.470,88.296
22.363,88.296
22.256,88.296
22.150,88.296
22.046,88.296
21.942,88.296
21.839,88.296
21.737,88.296
21.636,88.296
21.527,88.296
21.420,88.296
21.381,88.468
21.275,88.468
21.170,88.468
21.066,88.468
21.046,88.640
20.943,88.640
20.842,88.640
20.741,88.640
20.633,88.640
20.526,88.640
20.420,88.640
20.316,88.640
20.251,88.812
20.148,88.812
20.047,88.812
19.946,88.812
19.839,88.812
19.732,88.812
19.627,88.812
19.523,88.812
19.420,88.812
19.319,88.812
19.218,88.812
19.111,88.812
19.006,88.812
18.901,88.812
18.798,88.812
18.696,88.812
18.595,88.812
18.488,88.812
18.383,88.812
18.278,88.812
18.175,88.812
18.074,88.812
18.014,88.985
17.908,88.985
17.803,88.985
17.699,88.985
17.597,88.985
17.496,88.985
17.453,89.157
17.348,89.157
17.244,89.157
17.141,89.157
17.039,89.157
16.939,89.157
16.835,89.157
16.731,89.157
16.758,89.329
16.656,89.329
16.555,89.329
16.450,89.329
16.346,89.329
16.244,89.329
16.143,89.329
16.038,89.329
15.935,89.329
15.833,89.329
15.732,89.329
15.628,89.329
15.525,89.329
15.423,89.329
15.323,89.329
15.220,89.329
15.118,89.329
15.017,89.329
14.914,89.329
14.934,89.501
14.832,89.501
14.810,89.673
14.709,89.673
14.606,89.673
14.504,89.673
14.404,89.673
14.301,89.673
14.200,89.673
14.096,89.673
13.994,89.673
13.893,89.673
13.790,89.673
13.689,89.673
13.585,89.673
13.483,89.673
13.383,89.673
13.281,89.673
13.180,89.673
13.077,89.673
12.976,89.673
12.874,89.673
12.773,89.673
12.670,89.673
12.569,89.673
12.467,89.673
12.405,89.845
12.303,89.845
12.202,89.845
12.100,89.845
12.000,89.845
11.899,89.845
11.797,89.845
11.696,89.845
11.595,89.845
11.493,89.845
11.392,89.845
11.291,89.845
11.190,89.845
11.088,89.845
10.987,89.845
10.886,89.845
10.785,89.845
10.684,89.845
10.582,89.845
10.480,89.845
10.380,89.845
10.280,89.845
10.179,89.845
10.079,89.845
9.979,89.845
9.879,89.845
9.777,89.845
9.676,89.845
9.574,89.845
9.474,89.845
9.373,89.845
9.272,89.845
9.171,89.845
9.070,89.845
8.969,89.845
8.925,90.017
8.824,90.017
8.724,90.017
8.623,90.017
8.621,90.189
8.520,90.189
8.419,90.189
8.319,90.189
8.218,90.189
8.118,90.189
8.017,90.189
7.917,90.189
7.816,90.189
7.716,90.189
7.615,90.189
7.515,90.189
7.414,90.189
7.313,90.189
7.213,90.189
7.112,90.189
7.011,90.189
6.978,90.361
6.877,90.361
6.777,90.361
6.676,90.361
6.576,90.361
6.475,90.361
6.374,90.361
6.274,90.361
6.174,90.361
6.073,90.361
5.973,90.361
5.872,90.361
5.823,90.534
5.723,90.534
5.623,90.534
5.522,90.534
5.422,90.534
5.322,90.534
5.221,90.534
5.121,90.534
5.021,90.534
4.945,90.706
4.845,90.706
4.745,90.706
4.644,90.706
4.544,90.706
4.552,90.878
4.545,91.050
4.445,91.050
4.345,91.050
4.245,91.050
4.169,91.222
4.068,91.222
3.968,91.222
3.868,91.222
3.768,91.222


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wa_0.3_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
100.000,24.957
100.000,25.990
100.000,27.022
100.000,28.055
99.408,28.916
98.857,29.776
98.895,30.809
98.930,31.842
98.964,32.874
98.995,33.907
99.024,34.940
99.052,35.972
98.624,37.005
98.661,38.038
97.836,38.898
97.890,39.931
97.541,40.964
96.800,41.652
96.498,42.685
95.833,43.546
95.926,44.578
96.014,45.611
95.760,46.644
95.517,47.676
95.286,48.709
95.380,49.742
94.839,50.602
94.637,51.635
94.737,52.668
94.260,53.701
94.083,54.733
93.642,55.766
93.750,56.799
93.056,57.659
92.916,58.692
93.029,59.725
93.140,60.757
93.005,61.790
93.112,62.823
92.231,63.339
91.646,64.200
91.084,65.060
90.024,65.232
89.510,66.093
88.558,66.609
87.557,66.609
87.140,67.642
86.304,68.330
85.288,68.847
84.211,68.847
83.678,69.707
82.724,70.052
82.766,71.084
81.890,71.601
80.851,71.945
79.848,72.289
78.918,72.806
78.388,73.666
77.878,74.527
77.072,75.215
76.083,75.559
75.340,76.248
74.457,76.764
73.443,77.108
72.669,77.797
71.767,78.313
70.898,78.830
70.106,79.518
69.104,79.690
68.375,80.379
67.385,80.723
66.337,80.723
65.326,81.067
64.305,81.239
63.271,81.239
62.269,81.239
61.219,81.239
60.178,81.411
59.227,81.756
58.211,81.756
57.314,82.272
56.338,82.616
55.339,82.960
54.279,82.960
53.304,83.305
52.263,83.477
51.214,83.477
50.207,83.649
49.190,83.649
48.221,83.993
47.201,84.165
46.176,84.165
45.161,84.337
44.155,84.509
43.146,84.509
42.258,85.026
41.250,85.198
40.260,85.370
39.241,85.370
38.213,85.370
37.209,85.370
36.245,85.714
35.240,85.886
34.225,85.886
33.222,85.886
32.281,86.231
31.273,86.231
30.319,86.575
29.378,86.919
28.379,87.091
27.499,87.608
26.497,87.608
25.500,87.780
24.496,87.780
23.505,87.952
22.559,88.296
21.555,88.296
20.608,88.640
19.620,88.812
18.615,88.812
17.627,88.985
16.688,89.329
15.684,89.329
14.743,89.673
13.739,89.673
12.738,89.673
11.751,89.845
10.750,89.845
9.748,89.845
8.762,90.017
7.777,90.189
6.791,90.361
5.806,90.534
4.820,90.706
3.964,91.222


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wa_0.3_meta.csv <==
auc,f1,eer
79.519,76.682,75.904


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
100.000,24.957
100.000,25.990
100.000,27.022
100.000,28.055
99.408,28.916
98.857,29.776
98.895,30.809
98.930,31.842
98.964,32.874
98.995,33.907
99.024,34.940
99.052,35.972
98.624,37.005
98.661,38.038
97.836,38.898
97.890,39.931
97.541,40.964
96.800,41.652
96.498,42.685
95.833,43.546
95.926,44.578
96.014,45.611
95.760,46.644
95.517,47.676
95.286,48.709
95.380,49.742
94.839,50.602
94.637,51.635
94.737,52.668
94.260,53.701
94.083,54.733
93.642,55.766
93.750,56.799
93.056,57.659
92.916,58.692
93.029,59.725
93.140,60.757
93.005,61.790
93.112,62.823
92.231,63.339
91.646,64.200
91.084,65.060
90.024,65.232
89.510,66.093
88.558,66.609
87.557,66.609
87.140,67.642
86.304,68.330
85.288,68.847
84.211,68.847
83.678,69.707
82.996,70.568
82.869,71.601
81.996,72.117
80.998,72.633
80.038,73.150
79.298,73.838
78.766,74.699
77.897,75.215
77.273,76.076
76.289,76.420
75.717,77.281
75.166,78.141
74.104,78.313
74.116,79.346
73.186,79.862
72.291,80.379
71.429,80.895
70.492,81.411
69.737,82.100
68.723,82.444
67.701,82.616
66.759,82.960
65.761,83.305
64.706,83.305
63.648,83.477
62.677,83.821
61.791,84.337
60.767,84.509
59.781,84.682
58.810,85.026
57.925,85.542
56.914,85.714
55.879,85.886
54.934,86.231
53.921,86.403
52.898,86.403
51.909,86.575
50.959,86.919
50.000,87.263
48.986,87.263
47.970,87.435
46.956,87.608
45.995,87.952
44.991,88.124
44.130,88.640
43.144,88.812
42.122,88.812
41.130,88.985
40.124,89.157
39.124,89.157
38.134,89.329
37.143,89.501
36.155,89.673
35.155,89.673
34.205,90.017
33.185,90.017
32.185,90.017
31.231,90.361
30.287,90.706
29.428,91.222
28.480,91.566
27.620,92.083
26.617,92.083
25.610,92.083
24.621,92.255
23.680,92.599
22.672,92.599
21.943,93.287
20.957,93.460
19.971,93.632
18.968,93.632
18.107,94.148
17.120,94.320
16.176,94.664
15.423,95.353
14.438,95.525
13.435,95.525
12.450,95.697
11.447,95.697
10.462,95.869
9.523,96.213
8.583,96.558
7.644,96.902
6.644,96.902
5.705,97.246
4.848,97.762


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wa_meta.csv <==
auc,f1,eer
82.753,76.866,76.420


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
98.305,2.944
98.361,3.046
98.413,3.147
98.462,3.249
98.507,3.350
98.551,3.452
98.592,3.553
98.630,3.655
98.667,3.756
98.701,3.858
98.734,3.959
98.765,4.061
98.795,4.162
98.824,4.264
98.851,4.365
98.876,4.467
98.901,4.569
98.925,4.670
98.947,4.772
98.969,4.873
98.990,4.975
99.010,5.076
99.029,5.178
99.048,5.279
99.065,5.381
99.083,5.482
99.099,5.584
99.115,5.685
99.130,5.787
99.145,5.888
99.160,5.990
99.174,6.091
99.187,6.193
99.200,6.294
99.213,6.396
98.438,6.396
98.462,6.497
98.485,6.599
98.507,6.701
98.529,6.802
98.551,6.904
98.571,7.005
98.592,7.107
98.611,7.208
98.630,7.310
98.649,7.411
98.667,7.513
98.684,7.614
98.701,7.716
98.718,7.817
98.734,7.919
98.750,8.020
98.765,8.122
98.780,8.223
98.795,8.325
98.810,8.426
98.824,8.528
98.837,8.629
98.851,8.731
98.864,8.832
98.876,8.934
98.889,9.036
98.352,9.086
98.370,9.188
97.838,9.188
97.861,9.289
97.884,9.391
97.906,9.492
97.927,9.594
97.949,9.695
97.970,9.797
97.990,9.898
98.010,10.000
98.030,10.102
98.049,10.203
98.068,10.305
98.086,10.406
98.104,10.508
98.122,10.609
98.140,10.711
98.157,10.812
98.174,10.914
98.190,11.015
98.206,11.117
98.222,11.218
98.238,11.320
98.253,11.421
98.268,11.523
98.283,11.624
98.298,11.726
98.312,11.827
98.326,11.929
98.340,12.030
98.354,12.132
98.367,12.234
98.381,12.335
98.394,12.437
98.406,12.538
98.419,12.640
98.431,12.741
98.444,12.843
98.456,12.944
98.467,13.046
98.479,13.147
98.113,13.198
98.127,13.299
97.770,13.350
97.786,13.452
97.802,13.553
97.818,13.655
97.834,13.756
97.849,13.858
97.865,13.959
97.880,14.061
97.895,14.162
97.909,14.264
97.924,14.365
97.938,14.467
97.952,14.569
97.966,14.670
97.980,14.772
97.993,14.873
97.667,14.873
97.682,14.975
97.697,15.076
97.712,15.178
97.394,15.178
97.411,15.279
97.428,15.381
97.444,15.482
97.143,15.533
97.161,15.635
97.179,15.736
97.196,15.838
97.214,15.939
97.231,16.041
97.248,16.142
97.264,16.244
97.281,16.345
97.297,16.447
97.313,16.548
97.329,16.650
97.041,16.650
97.059,16.751
97.076,16.853
97.093,16.954
97.110,17.056
97.126,17.157
97.143,17.259
97.159,17.360
97.175,17.462
97.191,17.563
97.207,17.665
97.222,17.766
97.238,17.868
97.253,17.970
97.268,18.071
97.283,18.173
97.297,18.274
97.312,18.376
97.326,18.477
97.340,18.579
97.354,18.680
97.368,18.782
97.382,18.883
97.396,18.985
97.409,19.086
97.423,19.188
97.436,19.289
97.449,19.391
97.462,19.492
97.475,19.594
97.487,19.695
97.500,19.797
97.512,19.898
97.270,19.898
97.284,20.000
97.297,20.102
97.311,20.203
97.073,20.203
97.087,20.305
97.101,20.406
97.115,20.508
96.890,20.558
96.905,20.660
96.919,20.761
96.934,20.863
96.948,20.964
96.963,21.066
96.977,21.168
96.991,21.269
97.005,21.371
97.018,21.472
97.032,21.574
97.045,21.675
97.059,21.777
97.072,21.878
97.085,21.980
97.098,22.081
97.111,22.183
97.124,22.284
97.137,22.386
97.149,22.487
97.162,22.589
97.174,22.690
97.186,22.792
97.198,22.893
97.210,22.995
97.222,23.096
97.021,23.147
97.034,23.249
97.046,23.350
96.842,23.350
96.639,23.350
96.653,23.452
96.667,23.553
96.680,23.655
96.694,23.756
96.708,23.858
96.721,23.959
96.735,24.061
96.538,24.061
96.552,24.162
96.566,24.264
96.579,24.365
96.593,24.467
96.607,24.569
96.620,24.670
96.634,24.772
96.443,24.772
96.457,24.873
96.471,24.975
96.484,25.076
96.498,25.178
96.512,25.279
96.525,25.381
96.538,25.482
96.552,25.584
96.565,25.685
96.578,25.787
96.591,25.888
96.604,25.990
96.617,26.091
96.629,26.193
96.449,26.193
96.462,26.294
96.289,26.345
96.303,26.447
96.317,26.548
96.330,26.650
96.344,26.751
96.357,26.853
96.370,26.954
96.383,27.056
96.396,27.157
96.409,27.259
96.422,27.360
96.257,27.411
96.270,27.513
96.106,27.563
96.120,27.665
96.134,27.766
96.147,27.868
96.161,27.970
96.174,28.071
96.187,28.173
96.200,28.274
96.213,28.376
96.226,28.477
96.239,28.579
96.252,28.680
96.265,28.782
96.102,28.782
96.115,28.883
96.128,28.985
96.141,29.086
96.154,29.188
96.167,29.289
96.179,29.391
96.020,29.391
96.033,29.492
96.046,29.594
96.059,29.695
96.072,29.797
96.085,29.898
96.098,30.000
96.110,30.102
95.961,30.152
95.974,30.254
95.987,30.355
96.000,30.457
96.013,30.558
96.025,30.660
96.038,30.761
96.051,30.863
96.063,30.964
96.075,31.066
96.088,31.168
96.100,31.269
96.112,31.371
96.124,31.472
96.136,31.574
96.148,31.675
96.160,31.777
96.172,31.878
96.183,31.980
96.195,32.081
96.049,32.081
96.061,32.183
96.073,32.284
96.084,32.386
96.096,32.487
96.108,32.589
96.119,32.690
96.131,32.792
96.142,32.893
96.154,32.995
96.165,33.096
96.029,33.147
96.041,33.249
96.053,33.350
96.064,33.452
96.076,33.553
95.936,33.553
95.948,33.655
95.960,33.756
95.971,33.858
95.983,33.959
95.994,34.061
95.863,34.112
95.875,34.213
95.887,34.315
95.898,34.416
95.910,34.518
95.921,34.619
95.787,34.619
95.798,34.721
95.810,34.822
95.682,34.873
95.694,34.975
95.706,35.076
95.718,35.178
95.730,35.279
95.742,35.381
95.753,35.482
95.765,35.584
95.634,35.584
95.646,35.685
95.658,35.787
95.670,35.888
95.682,35.990
95.693,36.091
95.705,36.193
95.716,36.294
95.728,36.396
95.739,36.497
95.612,36.497
95.623,36.599
95.635,36.701
95.515,36.751
95.526,36.853
95.401,36.853
95.413,36.954
95.425,37.056
95.437,37.157
95.449,37.259
95.325,37.259
95.337,37.360
95.349,37.462
95.361,37.563
95.373,37.665
95.385,37.766
95.396,37.868
95.408,37.970
95.293,38.020
95.305,38.122
95.316,38.223
95.196,38.223
95.208,38.325
95.220,38.426
95.232,38.528
95.244,38.629
95.256,38.731
95.268,38.832
95.280,38.934
95.291,39.036
95.303,39.137
95.314,39.239
95.326,39.340
95.337,39.442
95.349,39.543
95.360,39.645
95.250,39.695
95.261,39.797
95.273,39.898
95.284,40.000
95.296,40.102
95.307,40.203
95.198,40.254
95.210,40.355
95.221,40.457
95.232,40.558
95.244,40.660
95.255,40.761
95.266,40.863
95.277,40.964
95.289,41.066
95.300,41.168
95.311,41.269
95.322,41.371
95.333,41.472
95.343,41.574
95.354,41.675
95.365,41.777
95.376,41.878
95.386,41.980
95.397,42.081
95.287,42.081
95.298,42.183
95.309,42.284
95.320,42.386
95.330,42.487
95.341,42.589
95.351,42.690
95.362,42.792
95.372,42.893
95.383,42.995
95.393,43.096
95.404,43.198
95.302,43.249
95.312,43.350
95.323,43.452
95.333,43.553
95.344,43.655
95.354,43.756
95.364,43.858
95.259,43.858
95.160,43.909
95.055,43.909
95.066,44.010
95.077,44.112
94.973,44.112
94.984,44.213
94.886,44.264
94.897,44.365
94.908,44.467
94.919,44.569
94.930,44.670
94.941,44.772
94.952,44.873
94.962,44.975
94.973,45.076
94.984,45.178
94.995,45.279
95.005,45.381
95.016,45.482
95.026,45.584
95.037,45.685
95.047,45.787
94.953,45.838
94.963,45.939
94.974,46.041
94.984,46.142
94.891,46.193
94.901,46.294
94.912,46.396
94.922,46.497
94.933,46.599
94.943,46.701
94.954,46.802
94.964,46.904
94.974,47.005
94.985,47.107
94.995,47.208
95.005,47.310
95.015,47.411
95.025,47.513
95.035,47.614
95.046,47.716
95.055,47.817
95.065,47.919
94.975,47.970
94.985,48.071
94.995,48.173
94.905,48.223
94.816,48.274
94.826,48.376
94.836,48.477
94.846,48.579
94.857,48.680
94.768,48.731
94.778,48.832
94.789,48.934
94.799,49.036
94.809,49.137
94.819,49.239
94.829,49.340
94.839,49.442
94.849,49.543
94.859,49.645
94.869,49.746
94.783,49.797
94.793,49.898
94.803,50.000
94.813,50.102
94.823,50.203
94.833,50.305
94.842,50.406
94.852,50.508
94.862,50.609
94.872,50.711
94.882,50.812
94.891,50.914
94.901,51.015
94.910,51.117
94.920,51.218
94.930,51.320
94.939,51.421
94.949,51.523
94.958,51.624
94.967,51.726
94.977,51.827
94.986,51.929
94.995,52.030
94.917,52.132
94.926,52.234
94.848,52.335
94.858,52.437
94.867,52.538
94.876,52.640
94.886,52.741
94.809,52.843
94.818,52.944
94.828,53.046
94.751,53.147
94.675,53.249
94.685,53.350
94.694,53.452
94.704,53.553
94.628,53.655
94.554,53.756
94.479,53.858
94.489,53.959
94.499,54.061
94.508,54.162
94.518,54.264
94.528,54.365
94.537,54.467
94.547,54.569
94.557,54.670
94.566,54.772
94.576,54.873
94.585,54.975
94.595,55.076
94.604,55.178
94.613,55.279
94.623,55.381
94.550,55.482
94.560,55.584
94.488,55.685
94.416,55.787
94.344,55.888
94.354,55.990
94.364,56.091
94.373,56.193
94.383,56.294
94.393,56.396
94.402,56.497
94.412,56.599
94.421,56.701
94.430,56.802
94.360,56.904
94.370,57.005
94.300,57.107
94.142,57.107
94.073,57.208
94.083,57.310
94.093,57.411
94.103,57.513
94.113,57.614
94.045,57.716
94.055,57.817
93.987,57.919
93.997,58.020
93.929,58.122
93.939,58.223
93.949,58.325
93.959,58.426
93.969,58.528
93.821,58.579
93.831,58.680
93.841,58.782
93.851,58.883
93.861,58.985
93.871,59.086
93.881,59.188
93.730,59.188
93.740,59.289
93.750,59.391
93.685,59.492
93.695,59.594
93.705,59.695
93.715,59.797
93.651,59.898
93.661,60.000
93.671,60.102
93.681,60.203
93.691,60.305
93.701,60.406
93.711,60.508
93.564,60.508
93.417,60.508
93.271,60.508
93.281,60.609
93.292,60.711
93.302,60.812
93.240,60.914
93.251,61.015
93.189,61.117
93.199,61.218
93.138,61.320
92.995,61.320
93.005,61.421
92.945,61.523
92.956,61.624
92.895,61.726
92.759,61.777
92.700,61.878
92.559,61.878
92.500,61.980
92.511,62.081
92.377,62.132
92.389,62.234
92.400,62.335
92.267,62.386
92.210,62.487
92.078,62.538
92.090,62.640
92.033,62.741
91.896,62.741
91.759,62.741
91.704,62.843
91.574,62.893
91.587,62.995
91.458,63.046
91.471,63.147
91.416,63.249
91.429,63.350
91.441,63.452
91.454,63.553
91.399,63.655
91.345,63.756
91.358,63.858
91.304,63.959
91.317,64.061
91.329,64.162
91.342,64.264
91.354,64.365
91.301,64.467
91.314,64.569
91.261,64.670
91.208,64.772
91.221,64.873
91.233,64.975
91.246,65.076
91.193,65.178
91.206,65.279
91.083,65.330
91.031,65.431
91.044,65.533
91.056,65.635
91.005,65.736
90.954,65.838
90.903,65.939
90.915,66.041
90.795,66.091
90.808,66.193
90.821,66.294
90.833,66.396
90.846,66.497
90.796,66.599
90.809,66.701
90.821,66.802
90.696,66.802
90.578,66.853
90.528,66.954
90.404,66.954
90.418,67.056
90.294,67.056
90.307,67.157
90.320,67.259
90.272,67.360
90.224,67.462
90.237,67.563
90.251,67.665
90.128,67.665
90.007,67.665
90.020,67.767
89.899,67.767
89.913,67.868
89.926,67.970
89.812,68.020
89.826,68.122
89.780,68.223
89.733,68.325
89.747,68.426
89.701,68.528
89.715,68.629
89.728,68.731
89.742,68.832
89.755,68.934
89.710,69.036
89.664,69.137
89.546,69.137
89.560,69.239
89.574,69.340
89.529,69.442
89.542,69.543
89.556,69.645
89.511,69.746
89.402,69.797
89.416,69.898
89.371,70.000
89.263,70.051
89.147,70.051
89.032,70.051
88.918,70.051
88.875,70.152
88.889,70.254
88.782,70.305
88.740,70.406
88.633,70.457
88.591,70.558
88.606,70.660
88.620,70.761
88.635,70.863
88.649,70.964
88.664,71.066
88.678,71.168
88.692,71.269
88.707,71.371
88.721,71.472
88.616,71.523
88.512,71.574
88.527,71.675
88.423,71.726
88.438,71.827
88.397,71.929
88.294,71.980
88.254,72.081
88.268,72.183
88.283,72.284
88.173,72.284
88.072,72.335
88.086,72.437
88.101,72.538
88.062,72.640
88.022,72.741
88.037,72.843
87.929,72.843
87.944,72.944
87.844,72.995
87.858,73.096
87.873,73.198
87.835,73.299
87.728,73.299
87.743,73.401
87.758,73.503
87.719,73.604
87.734,73.706
87.636,73.756
87.530,73.756
87.545,73.858
87.560,73.959
87.455,73.959
87.470,74.061
87.485,74.162
87.448,74.264
87.411,74.365
87.426,74.467
87.440,74.569
87.403,74.670
87.300,74.670
87.204,74.721
87.167,74.822
87.072,74.873
86.977,74.924
86.882,74.975
86.898,75.076
86.804,75.127
86.819,75.228
86.725,75.279
86.632,75.330
86.597,75.431
86.496,75.431
86.512,75.533
86.411,75.533
86.377,75.635
86.277,75.635
86.185,75.685
86.151,75.787
86.167,75.888
86.018,75.888
86.034,75.990
86.051,76.091
86.017,76.193
85.927,76.244
85.780,76.244
85.690,76.294
85.544,76.294
85.511,76.396
85.479,76.497
85.391,76.548
85.302,76.599
85.319,76.701
85.231,76.751
85.144,76.802
85.112,76.904
85.081,77.005
85.098,77.107
85.011,77.157
84.925,77.208
84.894,77.310
84.864,77.411
84.722,77.411
84.645,77.513
84.569,77.614
84.492,77.716
84.463,77.817
84.332,77.868
84.303,77.970
84.164,77.970
84.035,78.020
84.007,78.122
83.878,78.173
83.804,78.274
83.776,78.376
83.749,78.477
83.676,78.579
83.648,78.680
83.576,78.782
83.593,78.883
83.468,78.934
83.485,79.036
83.360,79.086
83.333,79.188
83.200,79.188
83.129,79.289
83.059,79.391
82.936,79.442
82.910,79.543
82.788,79.594
82.719,79.695
82.737,79.797
82.606,79.797
82.486,79.848
82.418,79.949
82.298,80.000
82.273,80.102
82.145,80.102
82.078,80.203
81.960,80.254
81.832,80.254
81.715,80.305
81.649,80.406
81.523,80.406
81.542,80.508
81.417,80.508
81.352,80.609
81.372,80.711
81.256,80.761
81.142,80.812
81.018,80.812
80.894,80.812
80.771,80.812
80.648,80.812
80.668,80.914
80.546,80.914
80.424,80.914
80.302,80.914
80.191,80.964
80.130,81.066
80.010,81.066
79.890,81.066
79.770,81.066
79.661,81.117
79.552,81.168
79.573,81.269
79.454,81.269
79.435,81.371
79.416,81.472
79.298,81.472
79.181,81.472
79.202,81.574
79.085,81.574
78.968,81.574
78.852,81.574
78.746,81.624
78.631,81.624
78.516,81.624
78.498,81.726
78.394,81.777
78.339,81.878
78.322,81.980
78.208,81.980
78.105,82.030
78.089,82.132
77.976,82.132
77.874,82.183
77.772,82.233
77.661,82.233
77.549,82.233
77.438,82.233
77.422,82.335
77.444,82.437
77.344,82.487
77.234,82.487
77.135,82.538
77.025,82.538
77.010,82.640
76.912,82.690
76.814,82.741
76.706,82.741
76.598,82.741
76.501,82.792
76.451,82.893
76.344,82.893
76.248,82.944
76.153,82.995
76.175,83.096
76.080,83.147
75.985,83.198
75.937,83.299
75.843,83.350
75.738,83.350
75.633,83.350
75.540,83.401
75.493,83.503
75.481,83.604
75.389,83.655
75.297,83.706
75.205,83.756
75.102,83.756
75.000,83.756
75.023,83.858
74.921,83.858
74.830,83.909
74.740,83.959
74.639,83.959
74.538,83.959
74.494,84.061
74.450,84.162
74.350,84.162
74.261,84.213
74.129,84.213
74.041,84.264
73.954,84.315
73.911,84.416
73.780,84.416
73.738,84.518
73.607,84.518
73.489,84.569
73.360,84.569
73.231,84.569
73.102,84.569
72.986,84.619
72.858,84.619
72.731,84.619
72.616,84.670
72.490,84.670
72.364,84.670
72.239,84.670
72.126,84.721
72.014,84.772
72.038,84.873
71.926,84.924
71.950,85.025
71.827,85.025
71.704,85.025
71.593,85.076
71.471,85.076
71.404,85.178
71.283,85.178
71.162,85.178
71.054,85.228
70.934,85.228
70.814,85.228
70.695,85.228
70.576,85.228
70.457,85.228
70.394,85.330
70.276,85.330
70.171,85.381
70.054,85.381
69.950,85.431
69.834,85.431
69.718,85.431
69.603,85.431
69.542,85.533
69.481,85.635
69.420,85.736
69.307,85.736
69.303,85.838
69.190,85.838
69.089,85.888
68.989,85.939
68.877,85.939
68.765,85.939
68.666,85.990
68.568,86.041
68.457,86.041
68.360,86.091
68.249,86.091
68.153,86.142
68.043,86.142
67.934,86.142
67.933,86.244
67.824,86.244
67.729,86.294
67.621,86.294
67.593,86.396
67.565,86.497
67.471,86.548
67.365,86.548
67.271,86.599
67.165,86.599
67.060,86.599
66.954,86.599
66.850,86.599
66.758,86.650
66.654,86.650
66.563,86.701
66.472,86.751
66.382,86.802
66.279,86.802
66.280,86.904
66.190,86.954
66.088,86.954
65.986,86.954
65.936,87.056
65.848,87.107
65.747,87.107
65.660,87.157
65.559,87.157
65.434,87.157
65.348,87.208
65.237,87.259
65.127,87.310
65.004,87.310
64.894,87.360
64.772,87.360
64.664,87.411
64.543,87.411
64.422,87.411
64.302,87.411
64.256,87.513
64.137,87.513
64.031,87.563
64.034,87.665
63.929,87.716
63.824,87.766
63.707,87.766
63.603,87.817
63.500,87.868
63.383,87.868
63.281,87.919
63.166,87.919
63.051,87.919
62.936,87.919
62.835,87.970
62.722,87.970
62.622,88.020
62.509,88.020
62.397,88.020
62.298,88.071
62.186,88.071
62.089,88.122
62.094,88.223
61.983,88.223
61.873,88.223
61.763,88.223
61.724,88.325
61.628,88.376
61.519,88.376
61.425,88.426
61.430,88.528
61.336,88.579
61.228,88.579
61.121,88.579
61.014,88.579
60.908,88.579
60.801,88.579
60.709,88.629
60.737,88.731
60.645,88.782
60.554,88.832
60.449,88.832
60.345,88.832
60.241,88.832
60.137,88.832
60.034,88.832
59.945,88.883
59.843,88.883
59.754,88.934
59.653,88.934
59.551,88.934
59.450,88.934
59.350,88.934
59.249,88.934
59.149,88.934
59.030,88.934
58.911,88.934
58.879,89.036
58.774,89.086
58.656,89.086
58.539,89.086
58.422,89.086
58.306,89.086
58.237,89.188
58.135,89.239
58.020,89.239
57.905,89.239
57.914,89.340
57.814,89.391
57.765,89.492
57.666,89.543
57.599,89.645
57.501,89.695
57.389,89.695
57.291,89.746
57.180,89.746
57.083,89.797
56.986,89.848
56.890,89.898
56.781,89.898
56.672,89.898
56.577,89.949
56.483,90.000
56.375,90.000
56.282,90.051
56.175,90.051
56.082,90.102
55.990,90.152
55.884,90.152
55.793,90.203
55.688,90.203
55.583,90.203
55.576,90.305
55.486,90.355
55.383,90.355
55.293,90.406
55.191,90.406
55.088,90.406
54.986,90.406
54.963,90.508
54.862,90.508
54.760,90.508
54.660,90.508
54.573,90.558
54.457,90.558
54.341,90.558
54.239,90.609
54.138,90.660
54.023,90.660
53.909,90.660
53.795,90.660
53.682,90.660
53.629,90.761
53.517,90.761
53.405,90.761
53.294,90.761
53.183,90.761
53.072,90.761
52.976,90.812
52.866,90.812
52.757,90.812
52.649,90.812
52.554,90.863
52.460,90.914
52.353,90.914
52.260,90.964
52.154,90.964
52.048,90.964
51.942,90.964
51.837,90.964
51.732,90.964
51.628,90.964
51.524,90.964
51.434,91.015
51.331,91.015
51.229,91.015
51.126,91.015
51.024,91.015
50.923,91.015
50.822,91.015
50.735,91.066
50.692,91.168
50.577,91.168
50.464,91.168
50.350,91.168
50.238,91.168
50.126,91.168
50.014,91.168
49.903,91.168
49.792,91.168
49.682,91.168
49.572,91.168
49.463,91.168
49.368,91.218
49.274,91.269
49.166,91.269
49.059,91.269
48.952,91.269
48.859,91.320
48.753,91.320
48.648,91.320
48.663,91.421
48.558,91.421
48.453,91.421
48.363,91.472
48.273,91.523
48.170,91.523
48.159,91.624
48.056,91.624
47.968,91.675
47.866,91.675
47.765,91.675
47.678,91.726
47.578,91.726
47.491,91.777
47.393,91.827
47.282,91.827
47.171,91.827
47.074,91.878
47.089,91.980
46.993,92.030
46.884,92.030
46.775,92.030
46.667,92.030
46.559,92.030
46.451,92.030
46.419,92.132
46.313,92.132
46.207,92.132
46.115,92.183
46.010,92.183
45.905,92.183
45.801,92.183
45.697,92.183
45.607,92.234
45.505,92.234
45.402,92.234
45.300,92.234
45.199,92.234
45.098,92.234
45.047,92.335
44.947,92.335
44.836,92.335
44.726,92.335
44.616,92.335
44.507,92.335
44.412,92.386
44.317,92.437
44.223,92.487
44.130,92.538
44.023,92.538
43.917,92.538
43.812,92.538
43.720,92.589
43.615,92.589
43.525,92.640
43.435,92.690
43.332,92.690
43.229,92.690
43.140,92.741
43.039,92.741
42.938,92.741
42.837,92.741
42.737,92.741
42.627,92.741
42.531,92.792
42.423,92.792
42.328,92.843
42.221,92.843
42.114,92.843
42.007,92.843
41.976,92.944
41.871,92.944
41.766,92.944
41.661,92.944
41.557,92.944
41.453,92.944
41.350,92.944
41.248,92.944
41.146,92.944
41.045,92.944
40.944,92.944
40.843,92.944
40.734,92.944
40.626,92.944
40.518,92.944
40.411,92.944
40.304,92.944
40.198,92.944
40.105,92.995
40.000,92.995
39.895,92.995
39.826,93.096
39.723,93.096
39.620,93.096
39.517,93.096
39.415,93.096
39.327,93.147
39.239,93.198
39.152,93.249
39.044,93.249
38.936,93.249
38.879,93.350
38.773,93.350
38.667,93.350
38.574,93.401
38.470,93.401
38.365,93.401
38.262,93.401
38.192,93.503
38.089,93.503
37.987,93.503
37.886,93.503
37.785,93.503
37.684,93.503
37.576,93.503
37.469,93.503
37.363,93.503
37.270,93.553
37.165,93.553
37.060,93.553
36.956,93.553
36.853,93.553
36.750,93.553
36.647,93.553
36.558,93.604
36.457,93.604
36.356,93.604
36.256,93.604
36.150,93.604
36.044,93.604
35.938,93.604
35.834,93.604
35.730,93.604
35.626,93.604
35.523,93.604
35.421,93.604
35.331,93.655
35.230,93.655
35.129,93.655
35.029,93.655
34.923,93.655
34.818,93.655
34.725,93.706
34.621,93.706
34.518,93.706
34.415,93.706
34.324,93.756
34.223,93.756
34.134,93.807
34.045,93.858
33.945,93.858
33.840,93.858
33.753,93.909
33.649,93.909
33.545,93.909
33.442,93.909
33.339,93.909
33.238,93.909
33.136,93.909
33.036,93.909
32.930,93.909
32.842,93.959
32.756,94.010
32.652,94.010
32.548,94.010
32.458,94.061
32.356,94.061
32.254,94.061
32.165,94.112
32.065,94.112
31.977,94.162
31.873,94.162
31.769,94.162
31.666,94.162
31.564,94.162
31.462,94.162
31.361,94.162
31.261,94.162
31.172,94.213
31.085,94.264
30.981,94.264
30.895,94.315
30.792,94.315
30.690,94.315
30.648,94.416
30.547,94.416
30.447,94.416
30.343,94.416
30.239,94.416
30.152,94.467
30.050,94.467
29.949,94.467
29.848,94.467
29.759,94.518
29.654,94.518
29.567,94.569
29.464,94.569
29.377,94.619
29.307,94.721
29.206,94.721
29.117,94.772
29.071,94.873
28.968,94.873
28.880,94.924
28.778,94.924
28.677,94.924
28.576,94.924
28.487,94.975
28.383,94.975
28.295,95.025
28.312,95.127
28.225,95.178
28.124,95.178
28.023,95.178
27.933,95.228
27.830,95.228
27.727,95.228
27.625,95.228
27.523,95.228
27.423,95.228
27.319,95.228
27.231,95.279
27.128,95.279
27.027,95.279
26.940,95.330
26.851,95.381
26.747,95.381
26.645,95.381
26.543,95.381
26.442,95.381
26.342,95.381
26.239,95.381
26.137,95.381
26.036,95.381
25.935,95.381
25.845,95.431
25.743,95.431
25.641,95.431
25.540,95.431
25.440,95.431
25.337,95.431
25.235,95.431
25.160,95.533
25.060,95.533
24.957,95.533
24.855,95.533
24.753,95.533
24.698,95.635
24.595,95.635
24.493,95.635
24.392,95.635
24.291,95.635
24.188,95.635
24.086,95.635
23.985,95.635
23.910,95.736
23.823,95.787
23.721,95.787
23.620,95.787
23.520,95.787
23.418,95.787
23.316,95.787
23.216,95.787
23.175,95.888
23.073,95.888
22.984,95.939
22.896,95.990
22.794,95.990
22.708,96.041
22.607,96.041
22.520,96.091
22.433,96.142
22.344,96.193
22.256,96.244
22.155,96.244
22.054,96.244
21.952,96.244
21.851,96.244
21.751,96.244
21.663,96.294
21.562,96.294
21.462,96.294
21.360,96.294
21.260,96.294
21.158,96.294
21.057,96.294
21.023,96.396
20.921,96.396
20.820,96.396
20.718,96.396
20.617,96.396
20.516,96.396
20.430,96.447
20.330,96.447
20.228,96.447
20.127,96.447
20.025,96.447
19.924,96.447
19.823,96.447
19.722,96.447
19.620,96.447
19.519,96.447
19.417,96.447
19.317,96.447
19.215,96.447
19.115,96.447
19.013,96.447
18.913,96.447
18.812,96.447
18.712,96.447
18.611,96.447
18.509,96.447
18.422,96.497
18.321,96.497
18.221,96.497
18.120,96.497
18.019,96.497
17.919,96.497
17.818,96.497
17.717,96.497
17.617,96.497
17.516,96.497
17.415,96.497
17.313,96.497
17.213,96.497
17.126,96.548
17.038,96.599
16.938,96.599
16.838,96.599
16.737,96.599
16.651,96.650
16.549,96.650
16.449,96.650
16.349,96.650
16.249,96.650
16.148,96.650
16.047,96.650
15.946,96.650
15.846,96.650
15.745,96.650
15.644,96.650
15.543,96.650
15.442,96.650
15.355,96.701
15.255,96.701
15.154,96.701
15.053,96.701
14.953,96.701
14.853,96.701
14.753,96.701
14.652,96.701
14.551,96.701
14.450,96.701
14.350,96.701
14.263,96.751
14.163,96.751
14.062,96.751
13.961,96.751
13.861,96.751
13.761,96.751
13.660,96.751
13.560,96.751


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wc_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
98.305,2.944
98.361,3.046
98.413,3.147
98.462,3.249
98.507,3.350
98.551,3.452
98.592,3.553
98.630,3.655
98.667,3.756
98.701,3.858
98.734,3.959
98.765,4.061
98.795,4.162
98.824,4.264
98.851,4.365
98.876,4.467
98.901,4.569
98.925,4.670
98.947,4.772
98.969,4.873
98.990,4.975
99.010,5.076
99.029,5.178
99.048,5.279
99.065,5.381
99.083,5.482
99.099,5.584
99.115,5.685
99.130,5.787
99.145,5.888
99.160,5.990
99.174,6.091
99.187,6.193
99.200,6.294
99.213,6.396
98.438,6.396
98.462,6.497
98.485,6.599
97.761,6.650
97.794,6.751
97.826,6.853
97.857,6.954
97.887,7.056
97.917,7.157
97.945,7.259
97.973,7.360
98.000,7.462
98.026,7.563
98.052,7.665
98.077,7.766
98.101,7.868
98.125,7.970
98.148,8.071
98.171,8.173
98.193,8.274
98.214,8.376
98.235,8.477
98.256,8.579
98.276,8.680
98.295,8.782
98.315,8.883
98.333,8.985
97.802,9.036
97.826,9.137
97.297,9.137
97.326,9.239
97.354,9.340
97.382,9.442
97.409,9.543
97.436,9.645
97.462,9.746
97.487,9.848
97.512,9.949
97.537,10.051
97.561,10.152
97.585,10.254
97.608,10.355
97.630,10.457
97.653,10.558
97.674,10.660
97.696,10.761
97.717,10.863
97.738,10.964
97.758,11.066
97.778,11.168
97.797,11.269
97.817,11.371
97.836,11.472
97.854,11.574
97.872,11.675
97.890,11.777
97.908,11.878
97.925,11.980
97.942,12.081
97.959,12.183
97.976,12.284
97.992,12.386
98.008,12.487
98.024,12.589
98.039,12.690
98.054,12.792
98.070,12.893
98.084,12.995
98.099,13.096
97.736,13.147
97.753,13.249
97.398,13.299
97.048,13.350
97.070,13.452
97.091,13.553
97.112,13.655
97.133,13.756
97.153,13.858
97.173,13.959
97.193,14.061
96.853,14.061
96.875,14.162
96.897,14.264
96.918,14.365
96.939,14.467
96.959,14.569
96.980,14.670
96.667,14.721
96.689,14.822
96.711,14.924
96.732,15.025
96.417,15.025
96.440,15.127
96.463,15.228
96.486,15.330
96.190,15.381
96.215,15.482
96.238,15.584
96.262,15.685
96.285,15.787
96.308,15.888
96.330,15.990
96.353,16.091
96.375,16.193
96.396,16.294
96.418,16.396
96.439,16.497
96.154,16.497
96.176,16.599
96.199,16.701
96.221,16.802
96.243,16.904
96.264,17.005
96.286,17.107
96.307,17.208
96.328,17.310
96.348,17.411
96.369,17.513
96.389,17.614
96.409,17.716
96.429,17.817
96.448,17.919
96.467,18.020
96.486,18.122
96.505,18.223
96.524,18.325
96.543,18.426
96.561,18.528
96.579,18.629
96.597,18.731
96.615,18.832
96.632,18.934
96.649,19.036
96.667,19.137
96.684,19.239
96.701,19.340
96.717,19.442
96.734,19.543
96.750,19.645
96.766,19.746
96.526,19.746
96.543,19.848
96.560,19.949
96.577,20.051
96.341,20.051
96.359,20.152
96.135,20.203
96.154,20.305
95.933,20.355
95.952,20.457
95.972,20.558
95.991,20.660
96.009,20.761
96.028,20.863
96.047,20.964
96.065,21.066
96.083,21.168
96.101,21.269
96.119,21.371
96.136,21.472
96.154,21.574
96.171,21.675
96.188,21.777
96.205,21.878
96.222,21.980
96.239,22.081
96.035,22.132
96.053,22.234
96.070,22.335
96.087,22.437
96.104,22.538
96.121,22.640
96.137,22.741
96.154,22.843
95.957,22.893
95.975,22.995
95.992,23.096
95.789,23.096
95.588,23.096
95.607,23.198
95.417,23.249
95.436,23.350
95.455,23.452
95.473,23.553
95.492,23.655
95.510,23.756
95.316,23.756
95.335,23.858
95.354,23.959
95.171,24.010
95.190,24.112
95.210,24.213
95.229,24.315
95.248,24.416
95.059,24.416
95.079,24.518
95.098,24.619
95.117,24.721
95.136,24.822
95.155,24.924
95.174,25.025
95.192,25.127
95.211,25.228
95.229,25.330
95.247,25.431
95.265,25.533
95.283,25.635
95.301,25.736
95.318,25.838
95.140,25.838
95.158,25.939
94.991,25.990
95.009,26.091
95.028,26.193
95.046,26.294
95.064,26.396
95.082,26.497
95.100,26.599
95.118,26.701
95.135,26.802
95.153,26.904
95.170,27.005
95.009,27.056
95.027,27.157
94.867,27.208
94.885,27.310
94.903,27.411
94.921,27.513
94.939,27.614
94.957,27.716
94.974,27.817
94.991,27.919
95.009,28.020
95.026,28.122
95.043,28.223
95.060,28.325
95.076,28.426
94.915,28.426
94.932,28.528
94.949,28.629
94.966,28.731
94.983,28.832
95.000,28.934
95.017,29.036
94.859,29.036
94.876,29.137
94.893,29.239
94.910,29.340
94.926,29.442
94.943,29.543
94.959,29.645
94.976,29.746
94.830,29.797
94.847,29.898
94.864,30.000
94.720,30.051
94.737,30.152
94.754,30.254
94.770,30.355
94.787,30.457
94.803,30.558
94.662,30.609
94.679,30.711
94.696,30.812
94.712,30.914
94.729,31.015
94.745,31.117
94.761,31.218
94.777,31.320
94.632,31.320
94.648,31.421
94.665,31.523
94.529,31.574
94.545,31.675
94.562,31.777
94.578,31.878
94.595,31.980
94.611,32.081
94.627,32.183
94.643,32.284
94.659,32.386
94.675,32.487
94.690,32.589
94.559,32.640
94.575,32.741
94.591,32.843
94.606,32.944
94.622,33.046
94.485,33.046
94.348,33.046
94.364,33.147
94.380,33.249
94.397,33.350
94.413,33.452
94.429,33.553
94.294,33.553
94.310,33.655
94.326,33.756
94.342,33.858
94.358,33.959
94.374,34.061
94.242,34.061
94.258,34.162
94.274,34.264
94.150,34.315
94.167,34.416
94.183,34.518
94.199,34.619
94.215,34.721
94.231,34.822
94.247,34.924
94.262,35.025
94.134,35.025
94.150,35.127
94.166,35.228
94.181,35.330
94.197,35.431
94.213,35.533
94.228,35.635
94.244,35.736
94.259,35.838
94.274,35.939
94.149,35.939
94.164,36.041
94.180,36.142
94.063,36.193
94.079,36.294
93.955,36.294
93.971,36.396
93.987,36.497
94.003,36.599
94.018,36.701
93.896,36.701
93.912,36.802
93.928,36.904
93.943,37.005
93.959,37.107
93.974,37.208
93.990,37.310
94.005,37.411
93.893,37.462
93.909,37.563
93.924,37.665
93.805,37.665
93.821,37.766
93.836,37.868
93.852,37.970
93.867,38.071
93.883,38.173
93.898,38.274
93.913,38.376
93.928,38.477
93.943,38.579
93.958,38.680
93.842,38.680
93.857,38.782
93.873,38.883
93.888,38.985
93.902,39.086
93.788,39.086
93.803,39.188
93.818,39.289
93.833,39.391
93.848,39.492
93.863,39.594
93.758,39.645
93.772,39.746
93.787,39.848
93.802,39.949
93.817,40.051
93.832,40.152
93.846,40.254
93.861,40.355
93.875,40.457
93.890,40.558
93.904,40.660
93.918,40.761
93.932,40.863
93.946,40.964
93.961,41.066
93.975,41.168
93.988,41.269
94.002,41.371
94.016,41.472
93.908,41.472
93.922,41.574
93.936,41.675
93.950,41.777
93.964,41.878
93.857,41.878
93.757,41.929
93.771,42.030
93.785,42.132
93.799,42.234
93.813,42.335
93.827,42.437
93.841,42.538
93.736,42.538
93.750,42.640
93.764,42.741
93.778,42.843
93.792,42.944
93.805,43.046
93.819,43.147
93.716,43.147
93.619,43.198
93.516,43.198
93.531,43.299
93.545,43.401
93.443,43.401
93.457,43.503
93.362,43.553
93.377,43.655
93.391,43.756
93.405,43.858
93.420,43.959
93.434,44.061
93.448,44.162
93.462,44.264
93.476,44.365
93.490,44.467
93.504,44.569
93.518,44.670
93.531,44.772
93.439,44.822
93.453,44.924
93.361,44.975
93.270,45.025
93.179,45.076
93.194,45.178
93.208,45.279
93.118,45.330
93.132,45.431
93.146,45.533
93.161,45.635
93.175,45.736
93.189,45.838
93.203,45.939
93.217,46.041
93.231,46.142
93.245,46.244
93.258,46.345
93.272,46.447
93.286,46.548
93.299,46.650
93.313,46.751
93.327,46.853
93.239,46.904
93.152,46.954
93.065,47.005
93.079,47.107
93.093,47.208
92.914,47.259
92.928,47.360
92.942,47.462
92.956,47.563
92.970,47.665
92.794,47.716
92.808,47.817
92.822,47.919
92.836,48.020
92.850,48.122
92.773,48.223
92.788,48.325
92.802,48.426
92.816,48.528
92.829,48.629
92.754,48.731
92.678,48.832
92.692,48.934
92.706,49.036
92.720,49.137
92.734,49.239
92.748,49.340
92.762,49.442
92.776,49.543
92.789,49.645
92.803,49.746
92.817,49.848
92.830,49.949
92.844,50.051
92.857,50.152
92.871,50.254
92.884,50.355
92.897,50.457
92.910,50.558
92.924,50.660
92.937,50.761
92.950,50.863
92.877,50.964
92.890,51.066
92.903,51.168
92.831,51.269
92.844,51.371
92.857,51.472
92.870,51.574
92.883,51.675
92.812,51.777
92.825,51.878
92.754,51.980
92.767,52.081
92.696,52.183
92.709,52.284
92.722,52.386
92.652,52.487
92.583,52.589
92.513,52.690
92.527,52.792
92.540,52.893
92.553,52.995
92.566,53.096
92.580,53.198
92.593,53.299
92.606,53.401
92.619,53.503
92.632,53.604
92.644,53.706
92.657,53.807
92.670,53.909
92.683,54.010
92.696,54.112
92.708,54.213
92.641,54.315
92.653,54.416
92.666,54.518
92.599,54.619
92.532,54.721
92.466,54.822
92.479,54.924
92.491,55.025
92.504,55.127
92.517,55.228
92.530,55.330
92.542,55.431
92.555,55.533
92.568,55.635
92.580,55.736
92.515,55.838
92.359,55.838
92.372,55.939
92.218,55.939
92.154,56.041
92.167,56.142
92.180,56.244
92.193,56.345
92.206,56.447
92.142,56.548
92.155,56.650
92.092,56.751
91.947,56.802
91.961,56.904
91.974,57.005
91.987,57.107
92.000,57.208
92.013,57.310
91.870,57.360
91.883,57.462
91.896,57.563
91.909,57.665
91.922,57.766
91.935,57.868
91.948,57.970
91.801,57.970
91.814,58.071
91.827,58.173
91.767,58.274
91.780,58.376
91.720,58.477
91.660,58.579
91.673,58.680
91.686,58.782
91.700,58.883
91.713,58.985
91.726,59.086
91.739,59.188
91.595,59.188
91.451,59.188
91.308,59.188
91.250,59.289
91.264,59.391
91.277,59.492
91.220,59.594
91.234,59.695
91.176,59.797
91.190,59.898
91.133,60.000
90.993,60.000
91.007,60.102
90.951,60.203
90.965,60.305
90.909,60.406
90.777,60.457
90.722,60.558
90.585,60.558
90.530,60.660
90.545,60.761
90.415,60.812
90.430,60.914
90.444,61.015
90.315,61.066
90.262,61.168
90.135,61.218
90.149,61.320
90.097,61.421
89.963,61.421
89.829,61.421
89.778,61.523
89.653,61.574
89.668,61.675
89.543,61.726
89.559,61.827
89.435,61.878
89.451,61.980
89.466,62.081
89.481,62.183
89.431,62.284
89.382,62.386
89.397,62.487
89.348,62.589
89.363,62.690
89.379,62.792
89.394,62.893
89.409,62.995
89.360,63.096
89.375,63.198
89.327,63.299
89.278,63.401
89.293,63.503
89.309,63.604
89.324,63.706
89.276,63.807
89.291,63.909
89.172,63.959
89.124,64.061
89.077,64.162
88.959,64.213
88.912,64.315
88.866,64.416
88.819,64.518
88.703,64.569
88.719,64.670
88.734,64.772
88.750,64.873
88.766,64.975
88.720,65.076
88.735,65.178
88.751,65.279
88.629,65.279
88.583,65.381
88.538,65.482
88.417,65.482
88.433,65.584
88.312,65.584
88.328,65.685
88.344,65.787
88.299,65.888
88.255,65.990
88.271,66.091
88.160,66.142
88.041,66.142
87.997,66.244
87.879,66.244
87.895,66.345
87.911,66.447
87.802,66.497
87.818,66.599
87.776,66.701
87.733,66.802
87.750,66.904
87.708,67.005
87.724,67.107
87.740,67.208
87.756,67.310
87.773,67.411
87.731,67.513
87.689,67.614
87.648,67.716
87.664,67.817
87.680,67.919
87.565,67.919
87.582,68.020
87.598,68.122
87.557,68.223
87.451,68.274
87.468,68.376
87.427,68.477
87.322,68.528
87.209,68.528
87.097,68.528
86.985,68.528
86.945,68.629
86.962,68.731
86.859,68.782
86.820,68.883
86.718,68.934
86.679,69.036
86.696,69.137
86.713,69.239
86.730,69.340
86.692,69.442
86.709,69.543
86.726,69.645
86.742,69.746
86.704,69.848
86.595,69.848
86.486,69.848
86.378,69.848
86.395,69.949
86.295,70.000
86.312,70.102
86.276,70.203
86.177,70.254
86.140,70.355
86.104,70.457
86.006,70.508
85.909,70.558
85.926,70.660
85.943,70.761
85.908,70.863
85.811,70.914
85.828,71.015
85.723,71.015
85.741,71.117
85.644,71.168
85.662,71.269
85.679,71.371
85.645,71.472
85.541,71.472
85.558,71.574
85.576,71.675
85.541,71.777
85.559,71.878
85.464,71.929
85.361,71.929
85.379,72.030
85.397,72.132
85.294,72.132
85.312,72.234
85.329,72.335
85.296,72.437
85.263,72.538
85.280,72.640
85.298,72.741
85.264,72.843
85.163,72.843
85.071,72.893
85.038,72.995
84.947,73.046
84.856,73.096
84.765,73.147
84.783,73.249
84.692,73.299
84.710,73.401
84.620,73.452
84.530,73.503
84.499,73.604
84.410,73.655
84.262,73.655
84.174,73.706
84.028,73.706
83.940,73.756
83.958,73.858
83.977,73.959
83.832,73.959
83.851,74.061
83.869,74.162
83.840,74.264
83.696,74.264
83.552,74.264
83.419,74.315
83.276,74.315
83.295,74.416
83.163,74.467
83.088,74.569
83.060,74.670
82.930,74.721
82.902,74.822
82.828,74.924
82.848,75.025
82.774,75.127
82.645,75.178
82.664,75.279
82.638,75.381
82.500,75.381
82.428,75.482
82.356,75.584
82.285,75.685
82.259,75.787
82.133,75.838
82.108,75.939
81.973,75.939
81.848,75.990
81.823,76.091
81.699,76.142
81.566,76.142
81.498,76.244
81.473,76.345
81.405,76.447
81.382,76.548
81.314,76.650
81.334,76.751
81.213,76.802
81.233,76.904
81.113,76.954
81.090,77.056
80.960,77.056
80.831,77.056
80.712,77.107
80.732,77.208
80.604,77.208
80.487,77.259
80.422,77.360
80.358,77.462
80.242,77.513
80.126,77.563
80.063,77.665
79.948,77.716
79.927,77.817
79.802,77.817
79.678,77.817
79.658,77.919
79.534,77.919
79.410,77.919
79.350,78.020
79.238,78.071
79.177,78.173
79.055,78.173
78.996,78.274
79.017,78.376
78.907,78.426
78.797,78.477
78.688,78.528
78.568,78.528
78.448,78.528
78.391,78.629
78.272,78.629
78.153,78.629
78.035,78.629
77.929,78.680
77.873,78.782
77.756,78.782
77.639,78.782
77.522,78.782
77.418,78.832
77.313,78.883
77.336,78.985
77.221,78.985
77.205,79.086
77.190,79.188
77.075,79.188
76.961,79.188
76.984,79.289
76.870,79.289
76.757,79.289
76.644,79.289
76.543,79.340
76.430,79.340
76.318,79.340
76.304,79.442
76.204,79.492
76.153,79.594
76.140,79.695
76.029,79.695
75.930,79.746
75.917,79.848
75.807,79.848
75.698,79.848
75.600,79.898
75.492,79.898
75.383,79.898
75.275,79.898
75.227,80.000
75.250,80.102
75.155,80.152
75.048,80.152
74.953,80.203
74.846,80.203
74.834,80.305
74.740,80.355
74.647,80.406
74.541,80.406
74.436,80.406
74.343,80.457
74.298,80.558
74.194,80.558
74.102,80.609
74.010,80.660
74.034,80.761
73.943,80.812
73.853,80.863
73.808,80.964
73.706,80.964
73.604,80.964
73.502,80.964
73.413,81.015
73.312,81.015
73.336,81.117
73.327,81.218
73.239,81.269
73.151,81.320
73.063,81.371
72.930,81.371
72.888,81.472
72.756,81.472
72.670,81.523
72.538,81.523
72.408,81.523
72.335,81.624
72.217,81.675
72.088,81.675
71.971,81.726
71.843,81.726
71.728,81.777
71.689,81.878
71.562,81.878
71.523,81.980
71.397,81.980
71.284,82.030
71.158,82.030
71.033,82.030
70.908,82.030
70.797,82.081
70.673,82.081
70.550,82.081
70.440,82.132
70.317,82.132
70.195,82.132
70.074,82.132
69.965,82.183
69.858,82.233
69.793,82.335
69.759,82.437
69.640,82.437
69.576,82.538
69.457,82.538
69.339,82.538
69.221,82.538
69.116,82.589
68.999,82.589
68.895,82.640
68.779,82.640
68.663,82.640
68.547,82.640
68.432,82.640
68.317,82.640
68.203,82.640
68.102,82.690
68.002,82.741
67.888,82.741
67.789,82.792
67.676,82.792
67.564,82.792
67.452,82.792
67.396,82.893
67.339,82.995
67.229,82.995
67.118,82.995
67.090,83.096
66.980,83.096
66.884,83.147
66.789,83.198
66.680,83.198
66.572,83.198
66.478,83.249
66.383,83.299
66.276,83.299
66.183,83.350
66.076,83.350
65.984,83.401
65.878,83.401
65.773,83.401
65.774,83.503
65.669,83.503
65.564,83.503
65.460,83.503
65.409,83.604
65.385,83.706
65.295,83.756
65.192,83.756
65.103,83.807
65.000,83.807
64.898,83.807
64.796,83.807
64.694,83.807
64.607,83.858
64.506,83.858
64.419,83.909
64.333,83.959
64.208,83.959
64.136,84.061
64.139,84.162
64.015,84.162
63.892,84.162
63.822,84.264
63.713,84.315
63.605,84.365
63.484,84.365
63.363,84.365
63.256,84.416
63.150,84.467
63.044,84.518
62.925,84.518
62.806,84.518
62.688,84.518
62.585,84.569
62.467,84.569
62.350,84.569
62.234,84.569
62.132,84.619
62.016,84.619
61.915,84.670
61.921,84.772
61.806,84.772
61.706,84.822
61.592,84.822
61.479,84.822
61.366,84.822
61.254,84.822
61.142,84.822
61.044,84.873
60.933,84.873
60.822,84.873
60.712,84.873
60.602,84.873
60.492,84.873
60.397,84.924
60.288,84.924
60.180,84.924
60.144,85.025
60.036,85.025
59.928,85.025
59.836,85.076
59.729,85.076
59.623,85.076
59.517,85.076
59.461,85.178
59.356,85.178
59.266,85.228
59.211,85.330
59.107,85.330
59.003,85.330
58.900,85.330
58.797,85.330
58.694,85.330
58.592,85.330
58.504,85.381
58.513,85.482
58.426,85.533
58.325,85.533
58.224,85.533
58.123,85.533
58.023,85.533
57.904,85.533
57.785,85.533
57.680,85.584
57.562,85.584
57.459,85.635
57.342,85.635
57.225,85.635
57.109,85.635
56.993,85.635
56.878,85.635
56.763,85.635
56.697,85.736
56.583,85.736
56.469,85.736
56.356,85.736
56.244,85.736
56.132,85.736
56.034,85.787
56.064,85.888
55.952,85.888
55.842,85.888
55.731,85.888
55.636,85.939
55.628,86.041
55.534,86.091
55.472,86.193
55.429,86.294
55.321,86.294
55.213,86.294
55.120,86.345
55.013,86.345
54.921,86.396
54.829,86.447
54.724,86.447
54.618,86.447
54.513,86.447
54.424,86.497
54.334,86.548
54.230,86.548
54.142,86.599
54.039,86.599
53.951,86.650
53.849,86.650
53.761,86.701
53.675,86.751
53.574,86.751
53.473,86.751
53.402,86.853
53.286,86.853
53.184,86.904
53.069,86.904
52.954,86.904
52.840,86.904
52.836,87.005
52.722,87.005
52.609,87.005
52.496,87.005
52.398,87.056
52.287,87.056
52.190,87.107
52.093,87.157
51.998,87.208
51.888,87.208
51.778,87.208
51.669,87.208
51.561,87.208
51.453,87.208
51.345,87.208
51.238,87.208
51.131,87.208
51.025,87.208
50.919,87.208
50.828,87.259
50.723,87.259
50.618,87.259
50.529,87.310
50.425,87.310
50.336,87.360
50.248,87.411
50.146,87.411
50.044,87.411
49.942,87.411
49.841,87.411
49.740,87.411
49.640,87.411
49.525,87.411
49.426,87.462
49.313,87.462
49.200,87.462
49.088,87.462
48.977,87.462
48.866,87.462
48.769,87.513
48.716,87.614
48.606,87.614
48.497,87.614
48.388,87.614
48.280,87.614
48.172,87.614
48.065,87.614
47.958,87.614
47.851,87.614
47.746,87.614
47.640,87.614
47.535,87.614
47.445,87.665
47.355,87.716
47.266,87.766
47.163,87.766
47.060,87.766
46.973,87.817
46.871,87.817
46.784,87.868
46.697,87.919
46.597,87.919
46.499,87.970
46.387,87.970
46.275,87.970
46.291,88.071
46.180,88.071
46.084,88.122
45.975,88.122
45.880,88.173
45.771,88.173
45.677,88.223
45.583,88.274
45.490,88.325
45.383,88.325
45.291,88.376
45.296,88.477
45.191,88.477
45.085,88.477
44.981,88.477
44.876,88.477
44.773,88.477
44.669,88.477
44.567,88.477
44.464,88.477
44.362,88.477
44.275,88.528
44.174,88.528
44.074,88.528
43.974,88.528
43.863,88.528
43.767,88.579
43.658,88.579
43.563,88.629
43.454,88.629
43.347,88.629
43.289,88.731
43.182,88.731
43.075,88.731
42.970,88.731
42.864,88.731
42.759,88.731
42.669,88.782
42.579,88.832
42.490,88.883
42.401,88.934
42.298,88.934
42.197,88.934
42.095,88.934
42.008,88.985
41.908,88.985
41.812,89.036
41.702,89.036
41.594,89.036
41.485,89.036
41.392,89.086
41.284,89.086
41.178,89.086
41.072,89.086
40.966,89.086
40.875,89.137
40.771,89.137
40.681,89.188
40.577,89.188
40.475,89.188
40.372,89.188
40.270,89.188
40.169,89.188
40.082,89.239
39.982,89.239
39.873,89.239
39.765,89.239
39.657,89.239
39.550,89.239
39.444,89.239
39.338,89.239
39.232,89.239
39.128,89.239
39.023,89.239
38.920,89.239
38.817,89.239
38.714,89.239
38.612,89.239
38.524,89.289
38.423,89.289
38.322,89.289
38.214,89.289
38.120,89.340
38.013,89.340
37.907,89.340
37.801,89.340
37.709,89.391
37.617,89.442
37.513,89.442
37.410,89.442
37.307,89.442
37.204,89.442
37.103,89.442
37.001,89.442
36.901,89.442
36.800,89.442
36.693,89.442
36.586,89.442
36.575,89.543
36.469,89.543
36.364,89.543
36.259,89.543
36.155,89.543
36.052,89.543
35.949,89.543
35.846,89.543
35.745,89.543
35.644,89.543
35.543,89.543
35.436,89.543
35.329,89.543
35.224,89.543
35.118,89.543
35.027,89.594
34.923,89.594
34.832,89.645
34.730,89.645
34.627,89.645
34.526,89.645
34.425,89.645
34.325,89.645
34.218,89.645
34.112,89.645
34.020,89.695
33.916,89.695
33.812,89.695
33.709,89.695
33.606,89.695
33.504,89.695
33.403,89.695
33.302,89.695
33.202,89.695
33.096,89.695
32.991,89.695
32.887,89.695
32.795,89.746
32.692,89.746
32.602,89.797
32.500,89.797
32.399,89.797
32.299,89.797
32.193,89.797
32.088,89.797
31.983,89.797
31.880,89.797
31.777,89.797
31.674,89.797
31.572,89.797
31.471,89.797
31.406,89.898
31.301,89.898
31.196,89.898
31.110,89.949
31.006,89.949
30.903,89.949
30.801,89.949
30.700,89.949
30.599,89.949
30.499,89.949
30.395,89.949
30.291,89.949
30.187,89.949
30.085,89.949
29.983,89.949
29.882,89.949
29.782,89.949
29.694,90.000
29.589,90.000
29.549,90.102
29.446,90.102
29.344,90.102
29.280,90.203
29.179,90.203
29.079,90.203
28.974,90.203
28.871,90.203
28.768,90.203
28.666,90.203
28.565,90.203
28.464,90.203
28.375,90.254
28.272,90.254
28.184,90.305
28.098,90.355
27.996,90.355
27.907,90.406
27.818,90.457
27.714,90.457
27.611,90.457
27.578,90.558
27.476,90.558
27.375,90.558
27.274,90.558
27.185,90.609
27.082,90.609
26.980,90.609
26.894,90.660
26.793,90.660
26.693,90.660
26.589,90.660
26.487,90.660
26.385,90.660
26.284,90.660
26.184,90.660
26.081,90.660
25.978,90.660
25.891,90.711
25.790,90.711
25.701,90.761
25.598,90.761
25.496,90.761
25.394,90.761
25.294,90.761
25.190,90.761
25.088,90.761
24.986,90.761
24.885,90.761
24.785,90.761
24.682,90.761
24.594,90.812
24.493,90.812
24.393,90.812
24.291,90.812
24.189,90.812
24.088,90.812
23.988,90.812
23.899,90.863
23.797,90.863
23.696,90.863
23.593,90.863
23.491,90.863
23.403,90.914
23.302,90.914
23.199,90.914
23.098,90.914
22.997,90.914
22.894,90.914
22.792,90.914
22.691,90.914
22.603,90.964
22.501,90.964
22.413,91.015
22.312,91.015
22.210,91.015
22.109,91.015
22.020,91.066
21.918,91.066
21.817,91.066
21.716,91.066
21.614,91.066
21.528,91.117
21.428,91.117
21.340,91.168
21.254,91.218
21.154,91.218
21.052,91.218
20.951,91.218
20.849,91.218
20.748,91.218
20.648,91.218
20.560,91.269
20.460,91.269
20.358,91.269
20.257,91.269
20.155,91.269
20.054,91.269
19.953,91.269
19.865,91.320
19.765,91.320
19.663,91.320
19.563,91.320
19.461,91.320
19.361,91.320
19.259,91.320
19.159,91.320
19.057,91.320
18.957,91.320
18.855,91.320
18.755,91.320
18.654,91.320
18.554,91.320
18.453,91.320
18.352,91.320
18.251,91.320
18.150,91.320
18.050,91.320
17.949,91.320
17.862,91.371
17.762,91.371
17.661,91.371
17.559,91.371
17.459,91.371
17.372,91.421
17.271,91.421
17.170,91.421
17.069,91.421
16.968,91.421
16.868,91.421
16.768,91.421
16.667,91.421
16.565,91.421
16.464,91.421
16.364,91.421
16.263,91.421
16.163,91.421
16.062,91.421
15.961,91.421
15.859,91.421
15.758,91.421
15.658,91.421
15.558,91.421
15.458,91.421
15.358,91.421
15.258,91.421
15.157,91.421
15.057,91.421
14.957,91.421
14.856,91.421
14.755,91.421
14.654,91.421
14.568,91.472
14.467,91.472
14.367,91.472
14.266,91.472
14.166,91.472
14.065,91.472
13.965,91.472
13.864,91.472
13.763,91.472
13.663,91.472
13.562,91.472
13.462,91.472
13.361,91.472
13.261,91.472
13.160,91.472
13.060,91.472
12.959,91.472
12.859,91.472


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wc_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
98.305,2.944
98.718,3.909
98.980,4.924
99.153,5.939
97.761,6.650
98.039,7.614
98.266,8.629
97.297,9.137
97.561,10.152
97.778,11.168
97.959,12.183
97.744,13.198
97.193,14.061
96.721,14.975
96.308,15.888
96.243,16.904
96.448,17.919
96.632,18.934
96.560,19.949
96.019,20.812
96.197,21.827
96.154,22.843
95.483,23.604
95.088,24.569
95.274,25.584
95.100,26.599
94.939,27.614
94.949,28.629
94.959,29.645
94.662,30.609
94.537,31.624
94.698,32.640
94.302,33.604
94.199,34.619
94.228,35.635
94.010,36.650
93.924,37.665
93.958,38.680
93.765,39.695
93.911,40.711
93.943,41.726
93.764,42.741
93.384,43.706
93.524,44.721
93.168,45.685
93.306,46.701
92.970,47.665
92.836,48.680
92.796,49.695
92.930,50.711
92.805,51.726
92.513,52.690
92.644,53.706
92.532,54.721
92.580,55.736
92.155,56.650
91.909,57.665
91.673,58.680
91.220,59.594
90.708,60.457
90.149,61.320
89.466,62.081
89.360,63.096
89.061,64.061
88.773,65.025
88.239,65.888
87.725,66.751
87.656,67.767
86.985,68.528
86.700,69.492
86.140,70.355
85.662,71.269
85.312,72.234
84.806,73.096
83.979,73.706
83.248,74.416
82.655,75.228
81.982,75.990
81.334,76.751
80.444,77.259
79.647,77.868
78.837,78.477
77.861,78.731
76.961,79.188
76.066,79.695
75.155,80.152
74.228,80.558
73.312,81.015
72.440,81.523
71.498,81.878
70.519,82.081
69.580,82.437
68.576,82.640
67.564,82.792
66.626,83.198
65.669,83.503
64.694,83.807
63.797,84.264
62.806,84.518
61.829,84.772
60.822,84.873
59.836,85.076
58.859,85.330
57.864,85.533
56.859,85.635
55.878,85.888
55.010,86.396
54.022,86.599
53.069,86.904
52.093,87.157
51.085,87.208
50.102,87.411
49.102,87.462
48.105,87.614
47.112,87.766
46.170,88.122
45.226,88.477
44.219,88.528
43.235,88.731
42.247,88.934
41.255,89.086
40.252,89.188
39.250,89.239
38.247,89.289
37.252,89.442
36.252,89.543
35.245,89.543
34.245,89.645
33.246,89.695
32.246,89.797
31.246,89.898
30.244,89.949
29.275,90.203
28.276,90.254
27.320,90.558
26.323,90.660
25.326,90.761
24.327,90.812
23.329,90.914
22.334,91.015
21.345,91.168
20.349,91.269
19.348,91.320
18.348,91.320
17.352,91.421
16.352,91.421
15.351,91.421
14.352,91.472
13.351,91.472


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wc_0.3_meta.csv <==
auc,f1,eer
80.390,79.041,78.528


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
98.305,2.944
98.718,3.909
98.980,4.924
99.153,5.939
98.519,6.751
98.710,7.766
98.857,8.782
97.838,9.188
98.049,10.203
98.222,11.218
98.367,12.234
98.120,13.249
97.909,14.264
97.394,15.178
97.256,16.193
97.135,17.208
97.290,18.223
97.429,19.239
97.073,20.203
96.984,21.218
97.118,22.234
97.034,23.249
96.552,24.162
96.498,25.178
96.629,26.193
96.403,27.208
96.194,28.223
96.160,29.239
95.974,30.254
96.100,31.269
96.073,32.284
96.047,33.299
95.887,34.315
95.736,35.330
95.722,36.345
95.331,37.310
95.208,38.325
95.326,39.340
95.210,40.355
95.322,41.371
95.320,42.386
95.318,43.401
94.891,44.315
95.000,45.330
94.906,46.345
95.010,47.360
94.826,48.376
94.834,49.391
94.842,50.406
94.939,51.421
94.858,52.437
94.694,53.452
94.537,54.467
94.550,55.482
94.402,56.497
94.098,57.462
93.964,58.477
93.680,59.442
93.706,60.457
93.138,61.320
92.517,62.132
91.691,62.741
91.406,63.706
91.202,64.721
91.005,65.736
90.815,66.751
90.244,67.614
89.694,68.477
89.536,69.492
88.896,70.305
88.699,71.320
88.275,72.234
87.866,73.147
87.478,74.112
86.933,74.975
86.177,75.635
85.511,76.396
84.925,77.208
84.257,77.970
83.567,78.731
82.901,79.492
82.111,80.152
81.298,80.761
80.302,80.914
79.396,81.371
78.460,81.726
77.586,82.233
76.706,82.741
75.878,83.350
74.989,83.858
74.029,84.213
73.070,84.569
72.064,84.721
71.162,85.178
70.171,85.381
69.275,85.838
68.304,86.091
67.391,86.548
66.408,86.802
65.459,87.157
64.470,87.411
63.570,87.868
62.577,88.020
61.628,88.376
60.708,88.782
59.714,88.934
58.715,89.086
57.770,89.442
56.872,89.898
55.902,90.152
54.949,90.457
53.958,90.660
52.960,90.812
51.957,90.964
50.952,91.015
49.958,91.168
48.952,91.269
48.032,91.675
47.077,91.980
46.091,92.183
45.087,92.234
44.130,92.538
43.140,92.741
42.143,92.843
41.146,92.944
40.145,92.944
39.185,93.249
38.203,93.452
37.202,93.553
36.199,93.604
35.196,93.655
34.197,93.756
33.208,93.909
32.215,94.061
31.225,94.213
30.244,94.416
29.289,94.721
28.318,94.975
27.351,95.228
26.361,95.381
25.361,95.431
24.379,95.635
23.389,95.787
22.451,96.142
21.462,96.294
20.472,96.447
19.471,96.447
18.470,96.447
17.471,96.497
16.482,96.650
15.481,96.650
14.481,96.701


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wc_meta.csv <==
auc,f1,eer
85.194,81.240,80.812


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
98.333,1.303
98.413,1.370
98.507,1.458
98.592,1.546
98.667,1.635
98.734,1.723
98.795,1.811
98.851,1.900
98.901,1.988
98.958,2.099
99.010,2.209
99.057,2.319
99.099,2.430
99.138,2.540
99.174,2.651
99.206,2.761
98.473,2.850
98.529,2.960
98.582,3.070
98.630,3.181
98.675,3.291
98.718,3.402
98.758,3.512
98.182,3.579
98.235,3.689
98.286,3.799
98.333,3.910
98.378,4.020
97.884,4.087
97.938,4.197
97.990,4.307
98.039,4.418
98.086,4.528
98.131,4.639
98.174,4.749
98.214,4.860
98.253,4.970
98.291,5.081
98.326,5.191
98.361,5.302
98.394,5.412
98.425,5.522
98.456,5.633
98.077,5.633
98.113,5.743
98.148,5.854
97.818,5.942
97.857,6.053
97.895,6.163
97.931,6.273
97.966,6.384
98.000,6.494
98.033,6.605
97.712,6.605
97.749,6.715
97.785,6.826
97.819,6.936
97.516,6.936
97.554,7.047
97.281,7.113
97.321,7.223
97.361,7.334
97.399,7.444
97.436,7.555
97.183,7.621
97.222,7.731
97.260,7.842
97.297,7.952
97.333,8.063
97.368,8.173
97.403,8.284
97.436,8.394
97.468,8.505
97.500,8.615
97.277,8.681
97.311,8.792
97.343,8.902
97.375,9.013
97.406,9.123
97.190,9.167
97.222,9.278
97.254,9.388
97.285,9.499
97.315,9.609
97.111,9.653
97.143,9.764
97.174,9.874
97.204,9.985
97.234,10.095
97.263,10.205
97.292,10.316
97.089,10.316
96.888,10.316
96.920,10.426
96.951,10.537
96.982,10.647
97.012,10.758
97.041,10.868
97.070,10.979
96.881,10.979
96.911,11.089
96.724,11.089
96.756,11.199
96.786,11.310
96.816,11.420
96.846,11.531
96.875,11.641
96.903,11.752
96.745,11.818
96.774,11.928
96.803,12.039
96.643,12.083
96.673,12.194
96.701,12.304
96.730,12.414
96.581,12.481
96.435,12.547
96.465,12.657
96.494,12.768
96.523,12.878
96.552,12.989
96.417,13.077
96.446,13.188
96.474,13.298
96.502,13.408
96.530,13.519
96.384,13.541
96.412,13.651
96.440,13.762
96.467,13.872
96.494,13.983
96.520,14.093
96.547,14.204
96.572,14.314
96.598,14.425
96.623,14.535
96.486,14.557
96.361,14.623
96.226,14.645
96.104,14.712
95.983,14.778
96.011,14.888
96.040,14.999
96.067,15.109
95.944,15.154
95.972,15.264
96.000,15.374
96.027,15.485
96.054,15.595
96.081,15.706
95.968,15.772
95.995,15.882
96.021,15.993
95.916,16.081
95.942,16.192
95.969,16.302
95.995,16.413
95.882,16.457
95.775,16.523
95.674,16.611
95.702,16.722
95.729,16.832
95.755,16.943
95.782,17.053
95.684,17.142
95.711,17.252
95.737,17.362
95.763,17.473
95.788,17.583
95.813,17.694
95.838,17.804
95.735,17.848
95.760,17.959
95.785,18.069
95.673,18.069
95.698,18.180
95.723,18.290
95.747,18.401
95.771,18.511
95.795,18.622
95.819,18.732
95.843,18.843
95.754,18.931
95.778,19.041
95.801,19.152
95.714,19.240
95.738,19.351
95.761,19.461
95.676,19.549
95.591,19.638
95.498,19.682
95.411,19.748
95.319,19.792
95.344,19.903
95.253,19.947
95.278,20.057
95.198,20.146
95.223,20.256
95.248,20.367
95.165,20.433
95.189,20.543
95.214,20.654
95.238,20.764
95.262,20.875
95.286,20.985
95.309,21.096
95.333,21.206
95.356,21.317
95.276,21.383
95.196,21.449
95.220,21.560
95.243,21.670
95.164,21.736
95.188,21.847
95.211,21.957
95.234,22.068
95.256,22.178
95.180,22.244
95.202,22.355
95.225,22.465
95.247,22.576
95.172,22.642
95.102,22.730
95.124,22.841
95.147,22.951
95.169,23.062
95.191,23.172
95.212,23.283
95.234,23.393
95.255,23.503
95.276,23.614
95.297,23.724
95.137,23.768
95.158,23.879
95.180,23.989
95.026,24.056
95.048,24.166
95.069,24.277
95.090,24.387
95.111,24.497
95.132,24.608
95.153,24.718
95.004,24.785
94.941,24.873
94.878,24.961
94.900,25.072
94.838,25.160
94.776,25.249
94.715,25.337
94.655,25.425
94.595,25.514
94.535,25.602
94.476,25.690
94.498,25.801
94.521,25.911
94.462,26.000
94.484,26.110
94.506,26.220
94.449,26.309
94.471,26.419
94.326,26.441
94.270,26.530
94.127,26.552
94.150,26.662
94.012,26.706
93.958,26.795
93.981,26.905
93.928,26.994
93.951,27.104
93.817,27.148
93.679,27.170
93.703,27.281
93.575,27.347
93.434,27.347
93.459,27.457
93.408,27.546
93.358,27.634
93.309,27.723
93.259,27.811
93.210,27.899
93.083,27.943
93.109,28.054
92.977,28.076
92.930,28.164
92.883,28.253
92.759,28.297
92.630,28.319
92.502,28.341
92.369,28.341
92.396,28.452
92.286,28.540
92.248,28.650
92.210,28.761
92.237,28.871
92.264,28.982
92.151,29.048
92.039,29.114
92.067,29.225
92.094,29.335
91.967,29.335
91.994,29.446
92.022,29.556
91.986,29.666
92.014,29.777
91.905,29.843
91.791,29.887
91.667,29.887
91.695,29.998
91.661,30.108
91.628,30.219
91.511,30.241
91.411,30.329
91.301,30.373
91.330,30.484
91.299,30.594
91.184,30.616
91.088,30.705
91.117,30.815
91.087,30.926
90.986,30.992
91.015,31.102
90.921,31.191
90.816,31.235
90.845,31.345
90.816,31.456
90.788,31.566
90.759,31.677
90.668,31.765
90.572,31.831
90.545,31.942
90.449,32.008
90.479,32.118
90.367,32.118
90.341,32.229
90.229,32.229
90.203,32.339
90.117,32.428
90.024,32.494
90.055,32.604
89.970,32.693
90.000,32.803
90.030,32.914
90.060,33.024
90.090,33.135
90.120,33.245
90.095,33.355
90.000,33.400
89.905,33.444
89.935,33.554
89.965,33.665
89.941,33.775
89.971,33.886
90.000,33.996
90.029,34.106
89.942,34.173
89.971,34.283
89.890,34.372
89.919,34.482
89.948,34.592
89.977,34.703
90.006,34.813
89.983,34.924
89.960,35.034
89.989,35.145
90.017,35.255
89.994,35.366
90.022,35.476
90.000,35.586
90.028,35.697
90.056,35.807
90.083,35.918
90.110,36.028
90.088,36.139
90.115,36.249
90.142,36.360
90.066,36.448
90.093,36.558
90.071,36.669
90.097,36.779
90.124,36.890
90.151,37.000
90.177,37.111
90.203,37.221
90.230,37.332
90.256,37.442
90.281,37.552
90.307,37.663
90.333,37.773
90.311,37.884
90.336,37.994
90.314,38.105
90.339,38.215
90.365,38.326
90.343,38.436
90.321,38.547
90.346,38.657
90.324,38.767
90.349,38.878
90.374,38.988
90.296,39.055
90.321,39.165
90.346,39.275
90.370,39.386
90.349,39.496
90.272,39.563
90.297,39.673
90.321,39.784
90.345,39.894
90.369,40.004
90.393,40.115
90.372,40.225
90.396,40.336
90.420,40.446
90.443,40.557
90.422,40.667
90.353,40.755
90.376,40.866
90.307,40.954
90.330,41.065
90.354,41.175
90.377,41.286
90.357,41.396
90.380,41.507
90.403,41.617
90.426,41.727
90.449,41.838
90.472,41.948
90.494,42.059
90.517,42.169
90.539,42.280
90.562,42.390
90.541,42.501
90.563,42.611
90.585,42.721
90.607,42.832
90.629,42.942
90.651,43.053
90.584,43.141
90.606,43.252
90.586,43.362
90.566,43.472
90.546,43.583
90.568,43.693
90.589,43.804
90.611,43.914
90.632,44.025
90.567,44.113
90.547,44.224
90.569,44.334
90.590,44.444
90.570,44.555
90.551,44.665
90.572,44.776
90.593,44.886
90.574,44.997
90.554,45.107
90.535,45.218
90.556,45.328
90.537,45.438
90.558,45.549
90.578,45.659
90.559,45.770
90.580,45.880
90.601,45.991
90.621,46.101
90.602,46.212
90.583,46.322
90.603,46.433
90.585,46.543
90.566,46.653
90.505,46.742
90.525,46.852
90.464,46.941
90.484,47.051
90.466,47.161
90.486,47.272
90.376,47.294
90.396,47.404
90.336,47.493
90.356,47.603
90.377,47.714
90.359,47.824
90.341,47.935
90.361,48.045
90.261,48.111
90.244,48.222
90.227,48.332
90.210,48.443
90.193,48.553
90.213,48.664
90.233,48.774
90.253,48.884
90.273,48.995
90.292,49.105
90.312,49.216
90.295,49.326
90.315,49.437
90.298,49.547
90.317,49.658
90.337,49.768
90.356,49.879
90.256,49.923
90.199,50.011
90.219,50.121
90.202,50.232
90.222,50.342
90.241,50.453
90.225,50.563
90.169,50.652
90.114,50.740
90.098,50.850
90.082,50.961
90.101,51.071
90.047,51.160
90.066,51.270
90.012,51.359
90.031,51.469
90.050,51.579
90.035,51.690
90.054,51.800
89.962,51.867
89.908,51.955
89.855,52.043
89.874,52.154
89.894,52.264
89.879,52.375
89.784,52.419
89.770,52.529
89.755,52.640
89.741,52.750
89.760,52.861
89.779,52.971
89.798,53.082
89.668,53.104
89.687,53.214
89.599,53.280
89.548,53.369
89.534,53.479
89.553,53.590
89.466,53.656
89.416,53.744
89.435,53.855
89.385,53.943
89.335,54.031
89.249,54.098
89.269,54.208
89.183,54.274
89.134,54.363
89.122,54.473
89.001,54.517
88.989,54.628
88.977,54.738
88.965,54.849
88.984,54.959
88.936,55.047
88.956,55.158
88.944,55.268
88.897,55.357
88.885,55.467
88.803,55.533
88.760,55.644
88.717,55.754
88.706,55.865
88.694,55.975
88.613,56.042
88.571,56.152
88.495,56.240
88.515,56.351
88.504,56.461
88.428,56.550
88.387,56.660
88.274,56.704
88.233,56.815
88.253,56.925
88.213,57.036
88.173,57.146
88.133,57.256
88.124,57.367
88.114,57.477
88.003,57.522
87.993,57.632
87.954,57.742
87.878,57.809
87.768,57.853
87.759,57.963
87.688,58.052
87.612,58.118
87.575,58.228
87.504,58.317
87.434,58.405
87.397,58.516
87.327,58.604
87.291,58.714
87.180,58.736
87.144,58.847
87.043,58.913
87.036,59.024
87.029,59.134
87.021,59.245
86.986,59.355
86.979,59.465
86.944,59.576
86.877,59.664
86.810,59.753
86.744,59.841
86.641,59.885
86.575,59.973
86.569,60.084
86.504,60.172
86.525,60.283
86.519,60.393
86.540,60.504
86.534,60.614
86.555,60.725
86.451,60.747
86.472,60.857
86.466,60.968
86.487,61.078
86.508,61.188
86.502,61.299
86.523,61.409
86.544,61.520
86.565,61.630
86.586,61.741
86.580,61.851
86.574,61.962
86.595,62.072
86.615,62.182
86.636,62.293
86.603,62.403
86.597,62.514
86.618,62.624
86.612,62.735
86.606,62.845
86.574,62.956
86.594,63.066
86.588,63.176
86.608,63.287
86.602,63.397
86.596,63.508
86.617,63.618
86.555,63.707
86.523,63.817
86.491,63.928
86.511,64.038
86.480,64.148
86.474,64.259
86.443,64.369
86.412,64.480
86.352,64.568
86.372,64.679
86.274,64.701
86.269,64.811
86.209,64.899
86.179,65.010
86.119,65.098
86.114,65.209
86.022,65.253
86.017,65.363
85.988,65.474
85.900,65.540
85.842,65.628
85.813,65.739
85.809,65.849
85.805,65.960
85.718,66.026
85.739,66.137
85.649,66.181
85.592,66.269
85.507,66.335
85.450,66.424
85.471,66.534
85.492,66.645
85.407,66.711
85.380,66.821
85.324,66.910
85.321,67.020
85.265,67.108
85.262,67.219
85.207,67.307
85.228,67.418
85.224,67.528
85.106,67.528
85.126,67.639
85.147,67.749
85.093,67.837
85.039,67.926
84.957,67.992
84.955,68.102
84.952,68.213
84.843,68.257
84.818,68.368
84.737,68.434
84.685,68.522
84.605,68.588
84.525,68.655
84.523,68.765
84.472,68.854
84.393,68.920
84.283,68.942
84.232,69.030
84.127,69.074
84.023,69.119
83.945,69.185
83.868,69.251
83.818,69.340
83.707,69.340
83.631,69.406
83.524,69.428
83.448,69.494
83.448,69.605
83.399,69.693
83.351,69.781
83.373,69.892
83.325,69.980
83.224,70.024
83.128,70.091
83.128,70.201
83.029,70.245
82.981,70.334
82.934,70.422
82.840,70.488
82.772,70.577
82.669,70.599
82.670,70.709
82.603,70.797
82.506,70.842
82.439,70.930
82.398,71.040
82.332,71.129
82.291,71.239
82.226,71.328
82.160,71.416
82.069,71.482
82.092,71.593
82.073,71.703
81.979,71.747
81.885,71.791
81.795,71.858
81.757,71.968
81.738,72.079
81.675,72.167
81.612,72.255
81.519,72.300
81.432,72.366
81.315,72.388
81.228,72.454
81.142,72.520
81.080,72.609
80.990,72.653
80.904,72.719
80.844,72.808
80.828,72.918
80.743,72.984
80.683,73.073
80.687,73.183
80.603,73.249
80.568,73.360
80.508,73.448
80.513,73.559
80.478,73.669
80.419,73.757
80.385,73.868
80.302,73.934
80.196,73.978
80.163,74.089
80.048,74.089
80.014,74.199
79.957,74.288
79.943,74.398
79.886,74.486
79.830,74.575
79.750,74.641
79.647,74.685
79.614,74.796
79.601,74.906
79.569,75.017
79.467,75.061
79.388,75.127
79.310,75.193
79.256,75.282
79.178,75.348
79.078,75.392
79.024,75.480
78.947,75.547
78.894,75.635
78.818,75.701
78.719,75.746
78.666,75.834
78.563,75.856
78.534,75.966
78.523,76.077
78.471,76.165
78.419,76.254
78.327,76.320
78.230,76.364
78.129,76.386
78.061,76.474
77.970,76.541
77.960,76.651
77.870,76.717
77.780,76.784
77.731,76.872
77.637,76.916
77.543,76.960
77.477,77.049
77.428,77.137
77.340,77.203
77.292,77.292
77.317,77.402
77.225,77.446
77.177,77.535
77.129,77.623
77.038,77.667
76.947,77.712
76.861,77.778
76.771,77.822
76.762,77.932
76.672,77.977
76.588,78.043
76.580,78.153
76.496,78.220
76.391,78.264
76.307,78.330
76.203,78.374
76.093,78.396
76.086,78.507
75.983,78.551
75.901,78.617
75.793,78.639
75.691,78.683
75.589,78.728
75.482,78.750
75.460,78.860
75.454,78.971
75.395,79.059
75.405,79.169
75.304,79.214
75.315,79.324
75.209,79.346
75.105,79.368
74.995,79.368
74.891,79.390
74.787,79.412
74.709,79.479
74.653,79.567
74.550,79.589
74.453,79.633
74.376,79.700
74.269,79.700
74.173,79.744
74.098,79.810
73.997,79.832
73.907,79.898
73.807,79.920
73.701,79.920
73.613,79.987
73.524,80.053
73.436,80.119
73.348,80.186
73.255,80.230
73.152,80.230
73.060,80.274
72.968,80.318
72.882,80.384
72.816,80.473
72.715,80.473
72.624,80.517
72.574,80.605
72.484,80.649
72.399,80.716
72.316,80.782
72.201,80.782
72.099,80.826
72.016,80.892
71.933,80.959
71.885,81.047
71.783,81.091
71.702,81.158
71.715,81.268
71.615,81.312
71.567,81.400
71.506,81.489
71.406,81.533
71.327,81.599
71.217,81.599
71.137,81.666
71.077,81.754
70.979,81.798
70.920,81.886
70.817,81.909
70.721,81.953
70.662,82.041
70.623,82.152
70.565,82.240
70.507,82.328
70.406,82.350
70.349,82.439
70.248,82.461
70.173,82.527
70.068,82.527
69.963,82.527
69.875,82.593
69.776,82.615
69.672,82.615
69.574,82.638
69.476,82.660
69.373,82.660
69.282,82.704
69.191,82.748
69.106,82.814
69.004,82.814
68.896,82.836
68.843,82.925
68.735,82.947
68.628,82.969
68.521,82.991
68.420,83.035
68.320,83.079
68.214,83.101
68.132,83.168
68.033,83.212
67.970,83.300
67.866,83.322
67.768,83.366
67.659,83.366
67.555,83.389
67.458,83.433
67.356,83.455
67.260,83.499
67.152,83.499
67.051,83.521
66.973,83.587
66.896,83.654
66.796,83.676
66.702,83.720
66.626,83.786
66.532,83.830
66.433,83.852
66.335,83.875
66.260,83.941
66.168,83.985
66.064,83.985
66.008,84.073
65.899,84.095
65.814,84.162
65.724,84.206
65.634,84.250
65.533,84.294
65.433,84.338
65.333,84.383
65.250,84.449
65.150,84.449
65.096,84.537
64.986,84.537
64.887,84.581
64.823,84.670
64.743,84.736
64.639,84.758
64.531,84.758
64.422,84.758
64.326,84.802
64.225,84.824
64.124,84.846
64.089,84.957
63.995,85.001
63.894,85.023
63.801,85.067
63.707,85.112
63.614,85.156
63.509,85.156
63.405,85.156
63.313,85.200
63.237,85.266
63.146,85.310
63.039,85.332
62.954,85.399
62.870,85.465
62.768,85.465
62.668,85.509
62.563,85.531
62.458,85.553
62.359,85.598
62.259,85.598
62.177,85.664
62.068,85.664
61.959,85.664
61.856,85.686
61.748,85.686
61.652,85.730
61.557,85.774
61.456,85.796
61.355,85.818
61.261,85.863
61.208,85.951
61.108,85.973
61.015,86.017
60.910,86.017
60.818,86.061
60.720,86.084
60.644,86.150
60.540,86.150
60.465,86.216
60.414,86.304
60.324,86.349
60.219,86.371
60.135,86.437
60.037,86.481
59.933,86.503
59.835,86.547
59.735,86.547
59.632,86.569
59.551,86.636
59.455,86.680
59.353,86.702
59.245,86.702
59.138,86.702
59.044,86.746
58.965,86.812
58.859,86.812
58.759,86.835
58.666,86.879
58.568,86.901
58.470,86.923
58.393,86.989
58.289,86.989
58.183,87.011
58.080,87.011
57.978,87.011
57.888,87.055
57.819,87.144
57.718,87.144
57.614,87.166
57.511,87.188
57.415,87.232
57.313,87.254
57.205,87.254
57.104,87.276
57.003,87.298
56.923,87.365
56.817,87.365
56.717,87.387
56.611,87.387
56.519,87.431
56.414,87.431
56.322,87.475
56.224,87.497
56.121,87.497
56.016,87.519
55.913,87.519
55.823,87.564
55.721,87.564
55.618,87.586
55.515,87.608
55.413,87.630
55.331,87.696
55.231,87.696
55.124,87.696
55.017,87.696
54.923,87.740
54.829,87.784
54.736,87.829
54.643,87.873
54.550,87.917
54.446,87.917
54.348,87.939
54.244,87.939
54.141,87.939
54.037,87.961
53.934,87.983
53.837,88.027
53.735,88.027
53.633,88.049
53.532,88.049
53.431,88.072
53.330,88.094
53.229,88.116
53.129,88.138
53.036,88.182
52.937,88.204
52.831,88.204
52.733,88.226
52.668,88.315
52.576,88.359
52.472,88.381
52.368,88.403
52.265,88.425
52.163,88.447
52.061,88.447
51.960,88.447
51.859,88.447
51.758,88.447
51.664,88.491
51.557,88.491
51.451,88.491
51.358,88.535
51.253,88.535
51.149,88.535
51.044,88.535
50.941,88.535
50.850,88.580
50.747,88.580
50.657,88.624
50.561,88.668
50.459,88.668
50.357,88.690
50.257,88.712
50.181,88.778
50.081,88.801
49.988,88.845
49.888,88.867
49.808,88.933
49.710,88.955
49.606,88.955
49.502,88.955
49.399,88.977
49.296,88.977
49.206,89.021
49.104,89.021
49.003,89.044
48.921,89.110
48.820,89.132
48.720,89.132
48.621,89.154
48.515,89.154
48.417,89.176
48.313,89.176
48.209,89.176
48.106,89.198
48.003,89.220
47.901,89.242
47.799,89.242
47.704,89.287
47.603,89.287
47.503,89.287
47.403,89.309
47.298,89.309
47.205,89.353
47.101,89.353
46.997,89.353
46.893,89.353
46.802,89.397
46.700,89.397
46.598,89.419
46.497,89.441
46.397,89.463
46.296,89.463
46.196,89.463
46.097,89.485
45.992,89.485
45.894,89.507
45.803,89.552
45.699,89.552
45.609,89.596
45.508,89.618
45.406,89.618
45.304,89.618
45.204,89.640
45.105,89.662
45.012,89.706
44.914,89.728
44.816,89.750
44.713,89.772
44.610,89.772
44.508,89.772
44.406,89.772
44.311,89.817
44.233,89.883
44.132,89.883
44.032,89.883
43.934,89.905
43.835,89.927
43.738,89.949
43.636,89.971
43.535,89.993
43.433,89.993
43.331,89.993
43.230,89.993
43.131,90.015
43.031,90.015
42.926,90.015
42.829,90.038
42.727,90.060
42.626,90.082
42.525,90.104
42.423,90.104
42.324,90.126
42.241,90.192
42.141,90.192
42.042,90.214
41.939,90.214
41.837,90.236
41.735,90.236
41.633,90.236
41.533,90.258
41.432,90.258
41.331,90.258
41.233,90.281
41.129,90.281
41.028,90.303
40.927,90.325
40.825,90.325
40.725,90.347
40.626,90.369
40.525,90.369
40.425,90.369
40.333,90.413
40.242,90.457
40.165,90.524
40.063,90.524
39.961,90.524
39.860,90.524
39.759,90.524
39.659,90.524
39.556,90.524
39.465,90.568
39.363,90.568
39.261,90.568
39.160,90.568
39.061,90.590
38.961,90.590
38.857,90.590
38.796,90.678
38.705,90.722
38.615,90.767
38.516,90.789
38.423,90.833
38.322,90.833
38.219,90.833
38.116,90.833
38.014,90.833
37.924,90.877
37.831,90.921
37.733,90.943
37.635,90.965
37.534,90.987
37.434,91.009
37.332,91.009
37.231,91.009
37.131,91.009
37.030,91.009
36.927,91.009
36.836,91.054
36.737,91.076
36.636,91.076
36.538,91.098
36.438,91.098
36.335,91.098
36.233,91.098
36.133,91.120
36.032,91.120
35.932,91.120
35.829,91.120
35.729,91.142
35.627,91.142
35.529,91.164
35.454,91.230
35.356,91.252
35.253,91.252
35.154,91.275
35.055,91.297
34.954,91.297
34.854,91.297
34.754,91.319
34.652,91.319
34.551,91.319
34.450,91.319
34.352,91.341
34.250,91.341
34.151,91.363
34.050,91.363
33.949,91.363
33.849,91.363
33.749,91.385
33.648,91.385
33.550,91.407
33.452,91.429
33.360,91.473
33.258,91.473
33.157,91.473
33.057,91.473
32.957,91.495
32.857,91.518
32.756,91.518
32.666,91.562
32.566,91.584
32.467,91.606
32.368,91.628
32.268,91.628
32.168,91.628
32.066,91.628
31.975,91.672
31.874,91.672
31.782,91.716
31.683,91.738
31.585,91.761
31.484,91.761
31.382,91.761
31.283,91.783
31.182,91.783
31.082,91.805
30.980,91.805
30.882,91.827
30.784,91.849
30.694,91.893
30.593,91.893
30.502,91.937
30.412,91.981
30.330,92.048
30.231,92.070
30.131,92.070
30.041,92.114
29.943,92.136
29.868,92.202
29.768,92.202
29.669,92.224


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wd_0.3.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
98.333,1.303
98.413,1.370
98.507,1.458
98.592,1.546
98.667,1.635
98.734,1.723
98.795,1.811
98.851,1.900
98.901,1.988
98.958,2.099
99.010,2.209
99.057,2.319
99.099,2.430
99.138,2.540
99.174,2.651
99.206,2.761
98.473,2.850
98.529,2.960
97.810,2.960
97.872,3.048
97.931,3.137
97.987,3.225
98.039,3.313
98.089,3.402
98.137,3.490
97.576,3.556
97.633,3.645
97.688,3.733
97.740,3.822
97.790,3.910
97.838,3.998
97.354,4.065
97.409,4.153
97.462,4.241
97.512,4.330
97.561,4.418
97.619,4.528
97.674,4.639
97.727,4.749
97.778,4.860
97.826,4.970
97.872,5.081
97.917,5.191
97.959,5.302
98.000,5.412
98.039,5.522
97.692,5.611
97.736,5.721
97.778,5.832
97.455,5.920
97.122,5.964
97.173,6.075
97.222,6.185
97.270,6.296
96.949,6.318
97.000,6.428
97.049,6.539
96.732,6.539
96.785,6.649
96.835,6.759
96.885,6.870
96.584,6.870
96.636,6.980
96.375,7.047
96.429,7.157
96.481,7.268
96.532,7.378
96.581,7.488
96.338,7.555
96.389,7.665
96.438,7.776
96.486,7.886
96.533,7.996
96.579,8.107
96.623,8.217
96.667,8.328
96.709,8.438
96.750,8.549
96.535,8.615
96.577,8.725
96.618,8.836
96.659,8.946
96.698,9.057
96.487,9.101
96.262,9.101
96.305,9.211
96.347,9.322
96.388,9.432
96.429,9.543
96.222,9.565
96.264,9.675
96.304,9.786
96.129,9.874
96.170,9.985
96.211,10.095
96.250,10.205
96.050,10.205
95.851,10.205
95.661,10.228
95.501,10.316
95.547,10.426
95.591,10.537
95.635,10.647
95.455,10.669
95.499,10.780
95.322,10.802
95.367,10.912
95.183,10.912
95.229,11.023
95.274,11.133
95.318,11.244
95.362,11.354
95.404,11.465
95.446,11.575
95.298,11.641
95.340,11.752
95.382,11.862
95.230,11.906
95.271,12.017
95.312,12.127
95.353,12.238
95.214,12.304
95.076,12.370
94.915,12.370
94.958,12.481
95.000,12.591
95.041,12.702
95.082,12.812
94.951,12.878
94.992,12.989
95.032,13.099
95.072,13.210
95.110,13.320
94.969,13.342
95.008,13.453
95.046,13.563
95.084,13.674
94.939,13.674
94.977,13.784
95.015,13.894
94.887,13.939
94.925,14.049
94.963,14.159
95.000,14.270
94.876,14.314
94.760,14.380
94.630,14.402
94.517,14.469
94.405,14.535
94.444,14.645
94.484,14.756
94.522,14.866
94.406,14.911
94.306,14.999
94.345,15.109
94.384,15.220
94.422,15.330
94.459,15.441
94.340,15.463
94.220,15.485
94.118,15.551
94.157,15.662
94.195,15.772
94.071,15.772
94.110,15.882
94.148,15.993
94.186,16.103
94.080,16.148
93.982,16.214
93.893,16.302
93.932,16.413
93.970,16.523
94.007,16.634
94.045,16.744
93.958,16.832
93.995,16.943
94.032,17.053
94.068,17.164
94.103,17.274
93.990,17.274
94.026,17.385
94.062,17.495
93.957,17.517
93.993,17.628
94.028,17.738
93.918,17.738
93.953,17.848
93.988,17.959
94.023,18.069
94.057,18.180
94.091,18.290
94.124,18.401
94.157,18.511
94.078,18.600
94.111,18.710
94.027,18.776
94.059,18.887
93.956,18.887
93.989,18.997
94.022,19.108
93.946,19.196
93.871,19.284
93.790,19.351
93.710,19.417
93.631,19.483
93.559,19.571
93.481,19.638
93.515,19.748
93.438,19.814
93.472,19.925
93.292,19.969
93.217,20.035
93.252,20.146
93.286,20.256
93.320,20.367
93.353,20.477
93.387,20.588
93.420,20.698
93.353,20.786
93.386,20.897
93.215,20.941
93.249,21.051
93.281,21.162
93.120,21.228
93.153,21.339
93.090,21.427
93.123,21.537
93.156,21.648
92.992,21.692
93.025,21.803
92.964,21.891
92.997,22.001
92.937,22.090
92.778,22.134
92.811,22.244
92.844,22.355
92.877,22.465
92.909,22.576
92.851,22.664
92.883,22.774
92.915,22.885
92.946,22.995
92.889,23.084
92.832,23.172
92.775,23.260
92.807,23.371
92.751,23.459
92.696,23.548
92.727,23.658
92.759,23.768
92.790,23.879
92.821,23.989
92.766,24.078
92.712,24.166
92.561,24.188
92.593,24.299
92.540,24.387
92.487,24.475
92.436,24.564
92.467,24.674
92.415,24.763
92.282,24.829
92.314,24.939
92.264,25.028
92.214,25.116
92.246,25.226
92.277,25.337
92.228,25.425
92.259,25.536
92.289,25.646
92.241,25.734
92.192,25.823
92.066,25.889
91.934,25.933
91.966,26.044
91.835,26.088
91.796,26.198
91.827,26.309
91.705,26.375
91.737,26.486
91.603,26.508
91.470,26.530
91.502,26.640
91.370,26.662
91.239,26.684
91.203,26.795
91.066,26.795
91.099,26.905
91.065,27.016
90.936,27.038
90.970,27.148
90.855,27.214
90.728,27.237
90.696,27.347
90.563,27.347
90.532,27.457
90.428,27.546
90.311,27.590
90.188,27.612
90.058,27.612
90.029,27.723
89.929,27.811
89.900,27.921
89.873,28.032
89.908,28.142
89.944,28.253
89.839,28.319
89.735,28.385
89.770,28.496
89.806,28.606
89.681,28.606
89.717,28.717
89.752,28.827
89.650,28.893
89.686,29.004
89.585,29.070
89.484,29.136
89.363,29.136
89.399,29.247
89.375,29.357
89.350,29.468
89.238,29.490
89.126,29.512
89.022,29.556
88.999,29.666
88.904,29.733
88.816,29.821
88.729,29.909
88.708,30.020
88.687,30.130
88.586,30.175
88.623,30.285
88.516,30.307
88.417,30.351
88.318,30.395
88.299,30.506
88.280,30.616
88.317,30.727
88.299,30.837
88.209,30.903
88.113,30.948
88.010,30.970
88.048,31.080
87.953,31.124
87.990,31.235
87.881,31.235
87.864,31.345
87.755,31.345
87.654,31.367
87.638,31.478
87.538,31.500
87.454,31.566
87.492,31.677
87.477,31.787
87.515,31.898
87.500,32.008
87.538,32.118
87.522,32.229
87.448,32.317
87.433,32.428
87.329,32.428
87.248,32.494
87.286,32.604
87.323,32.715
87.309,32.825
87.346,32.936
87.383,33.046
87.369,33.157
87.355,33.267
87.392,33.378
87.291,33.378
87.327,33.488
87.364,33.598
87.400,33.709
87.436,33.819
87.422,33.930
87.457,34.040
87.493,34.151
87.528,34.261
87.514,34.372
87.549,34.482
87.535,34.592
87.570,34.703
87.604,34.813
87.639,34.924
87.673,35.034
87.707,35.145
87.692,35.255
87.726,35.366
87.712,35.476
87.697,35.586
87.683,35.697
87.716,35.807
87.750,35.918
87.783,36.028
87.815,36.139
87.848,36.249
87.880,36.360
87.913,36.470
87.945,36.581
87.977,36.691
88.008,36.801
87.994,36.912
88.025,37.022
88.057,37.133
88.088,37.243
88.119,37.354
88.104,37.464
88.089,37.575
88.120,37.685
88.150,37.795
88.136,37.906
88.121,38.016
88.055,38.105
88.086,38.215
88.116,38.326
88.146,38.436
88.131,38.547
88.117,38.657
88.147,38.767
88.176,38.878
88.206,38.988
88.235,39.099
88.265,39.209
88.250,39.320
88.279,39.430
88.308,39.541
88.293,39.651
88.322,39.761
88.258,39.850
88.244,39.960
88.230,40.071
88.258,40.181
88.287,40.292
88.272,40.402
88.300,40.512
88.329,40.623
88.356,40.733
88.384,40.844
88.412,40.954
88.440,41.065
88.467,41.175
88.494,41.286
88.521,41.396
88.507,41.507
88.534,41.617
88.561,41.727
88.587,41.838
88.614,41.948
88.641,42.059
88.579,42.147
88.606,42.258
88.494,42.302
88.479,42.412
88.506,42.523
88.492,42.633
88.518,42.744
88.544,42.854
88.570,42.964
88.596,43.075
88.536,43.163
88.522,43.274
88.548,43.384
88.534,43.495
88.560,43.605
88.546,43.715
88.571,43.826
88.597,43.936
88.583,44.047
88.569,44.157
88.555,44.268
88.580,44.378
88.522,44.467
88.548,44.577
88.534,44.687
88.559,44.798
88.584,44.908
88.609,45.019
88.595,45.129
88.581,45.240
88.568,45.350
88.554,45.461
88.541,45.571
88.565,45.681
88.509,45.770
88.496,45.880
88.483,45.991
88.507,46.101
88.494,46.212
88.439,46.300
88.426,46.410
88.413,46.521
88.437,46.631
88.462,46.742
88.449,46.852
88.436,46.963
88.423,47.073
88.369,47.161
88.315,47.250
88.303,47.360
88.291,47.471
88.315,47.581
88.339,47.692
88.363,47.802
88.386,47.913
88.410,48.023
88.433,48.133
88.421,48.244
88.444,48.354
88.432,48.465
88.455,48.575
88.443,48.686
88.431,48.796
88.339,48.862
88.287,48.951
88.310,49.061
88.298,49.172
88.321,49.282
88.345,49.393
88.293,49.481
88.242,49.569
88.191,49.658
88.180,49.768
88.169,49.879
88.118,49.967
88.107,50.077
88.130,50.188
88.080,50.276
88.104,50.387
88.092,50.497
88.115,50.607
88.138,50.718
88.046,50.762
87.959,50.828
87.910,50.917
87.900,51.027
87.923,51.138
87.912,51.248
87.821,51.292
87.774,51.381
87.764,51.491
87.716,51.579
87.739,51.690
87.762,51.800
87.715,51.889
87.668,51.977
87.691,52.087
87.560,52.087
87.519,52.198
87.542,52.308
87.565,52.419
87.445,52.463
87.404,52.573
87.395,52.684
87.317,52.772
87.309,52.883
87.268,52.993
87.146,53.015
87.138,53.126
87.098,53.236
86.982,53.280
86.942,53.391
86.903,53.501
86.927,53.612
86.919,53.722
86.881,53.833
86.842,53.943
86.764,54.009
86.756,54.120
86.683,54.208
86.646,54.319
86.573,54.407
86.566,54.517
86.559,54.628
86.483,54.694
86.446,54.805
86.330,54.827
86.294,54.937
86.258,55.047
86.183,55.114
86.147,55.224
86.039,55.268
86.003,55.379
86.027,55.489
85.992,55.600
85.924,55.688
85.889,55.799
85.855,55.909
85.821,56.019
85.753,56.108
85.719,56.218
85.652,56.307
85.551,56.373
85.518,56.483
85.452,56.572
85.386,56.660
85.278,56.682
85.212,56.770
85.208,56.881
85.111,56.947
85.107,57.058
85.005,57.102
84.908,57.168
84.845,57.256
84.749,57.323
84.718,57.433
84.743,57.544
84.680,57.632
84.650,57.742
84.648,57.853
84.618,57.963
84.615,58.074
84.554,58.162
84.492,58.250
84.399,58.317
84.338,58.405
84.309,58.516
84.249,58.604
84.274,58.714
84.272,58.825
84.297,58.935
84.295,59.046
84.320,59.156
84.219,59.178
84.244,59.289
84.242,59.399
84.267,59.510
84.291,59.620
84.289,59.731
84.314,59.841
84.338,59.951
84.362,60.062
84.387,60.172
84.385,60.283
84.383,60.393
84.407,60.504
84.431,60.614
84.455,60.725
84.427,60.835
84.425,60.945
84.449,61.056
84.446,61.166
84.444,61.277
84.417,61.387
84.440,61.498
84.413,61.608
84.436,61.719
84.434,61.829
84.432,61.939
84.430,62.050
84.373,62.138
84.371,62.249
84.344,62.359
84.342,62.470
84.341,62.580
84.339,62.691
84.312,62.801
84.256,62.889
84.229,63.000
84.252,63.110
84.133,63.132
84.107,63.243
84.106,63.353
84.080,63.464
84.025,63.552
83.970,63.640
83.915,63.729
83.938,63.839
83.855,63.905
83.830,64.016
83.776,64.104
83.775,64.215
83.750,64.325
83.750,64.436
83.696,64.524
83.615,64.590
83.562,64.679
83.452,64.723
83.371,64.789
83.371,64.899
83.395,65.010
83.314,65.076
83.263,65.165
83.211,65.253
83.188,65.363
83.109,65.430
83.133,65.540
83.082,65.628
83.105,65.739
83.106,65.849
82.990,65.849
83.014,65.960
83.014,66.070
82.964,66.159
82.859,66.203
82.781,66.269
82.760,66.380
82.710,66.468
82.634,66.534
82.585,66.622
82.509,66.689
82.460,66.777
82.353,66.799
82.305,66.888
82.329,66.998
82.281,67.086
82.180,67.131
82.073,67.153
82.053,67.263
81.943,67.263
81.833,67.263
81.791,67.374
81.692,67.418
81.624,67.506
81.520,67.528
81.480,67.639
81.371,67.639
81.273,67.683
81.276,67.793
81.184,67.860
81.166,67.970
81.148,68.080
81.082,68.169
80.991,68.235
80.952,68.345
80.862,68.412
80.823,68.522
80.759,68.611
80.664,68.655
80.575,68.721
80.476,68.743
80.439,68.854
80.350,68.920
80.257,68.964
80.195,69.052
80.133,69.141
80.072,69.229
79.985,69.295
79.990,69.406
79.929,69.494
79.838,69.538
79.863,69.649
79.848,69.759
79.758,69.803
79.667,69.848
79.583,69.914
79.548,70.024
79.534,70.135
79.475,70.223
79.416,70.311
79.333,70.378
79.225,70.422
79.112,70.444
79.000,70.466
78.917,70.532
78.860,70.621
78.779,70.687
78.668,70.709
78.587,70.775
78.575,70.886
78.495,70.952
78.439,71.040
78.384,71.129
78.328,71.217
78.317,71.328
78.262,71.416
78.269,71.526
78.239,71.637
78.184,71.725
78.106,71.791
77.999,71.814
77.898,71.858
77.868,71.968
77.757,71.968
77.704,72.057
77.651,72.145
77.641,72.255
77.588,72.344
77.512,72.410
77.413,72.454
77.338,72.520
77.310,72.631
77.259,72.719
77.249,72.830
77.152,72.874
77.049,72.896
76.957,72.962
76.907,73.051
76.811,73.095
76.715,73.139
76.665,73.227
76.575,73.294
76.549,73.404
76.460,73.470
76.360,73.492
76.271,73.559
76.206,73.647
76.181,73.757
76.156,73.868
76.068,73.934
75.981,74.000
75.889,74.045
75.774,74.067
75.688,74.133
75.625,74.221
75.601,74.332
75.516,74.398
75.431,74.464
75.341,74.509
75.251,74.553
75.145,74.597
75.105,74.707
75.044,74.796
74.961,74.862
74.939,74.972
74.879,75.061
74.841,75.171
74.781,75.260
74.677,75.304
74.617,75.392
74.515,75.436
74.456,75.525
74.397,75.613
74.317,75.679
74.258,75.768
74.201,75.856
74.094,75.878
74.015,75.944
73.915,75.989
73.815,76.033
73.759,76.121
73.654,76.143
73.555,76.187
73.451,76.209
73.353,76.254
73.256,76.298
73.158,76.342
73.156,76.452
73.138,76.563
73.062,76.629
73.008,76.717
72.954,76.806
72.859,76.850
72.758,76.872
72.651,76.872
72.551,76.894
72.445,76.894
72.351,76.938
72.264,77.005
72.159,77.005
72.072,77.071
71.979,77.115
71.876,77.115
71.784,77.159
71.698,77.226
71.586,77.248
71.502,77.314
71.391,77.336
71.289,77.336
71.199,77.380
71.136,77.469
71.053,77.535
70.952,77.535
70.869,77.601
70.755,77.601
70.673,77.667
70.572,77.712
70.465,77.734
70.384,77.800
70.277,77.822
70.197,77.888
70.097,77.932
69.992,77.954
69.913,78.021
69.808,78.043
69.698,78.043
69.594,78.065
69.517,78.131
69.459,78.220
69.381,78.286
69.279,78.308
69.202,78.374
69.106,78.418
69.050,78.507
68.974,78.573
68.879,78.617
68.804,78.683
68.704,78.706
68.610,78.750
68.588,78.860
68.489,78.882
68.396,78.926
68.297,78.949
68.199,78.971
68.113,79.037
68.060,79.125
68.039,79.236
67.929,79.258
67.838,79.302
67.754,79.368
67.664,79.412
67.562,79.457
67.461,79.457
67.360,79.457
67.277,79.523
67.177,79.523
67.077,79.523
66.970,79.545
66.859,79.545
66.747,79.545
66.648,79.589
66.550,79.633
66.446,79.655
66.336,79.655
66.257,79.722
66.178,79.788
66.082,79.832
65.979,79.854
65.877,79.876
65.776,79.898
65.674,79.920
65.567,79.920
65.491,79.987
65.397,80.031
65.322,80.097
65.216,80.097
65.123,80.141
65.018,80.141
64.920,80.163
64.828,80.208
64.730,80.230
64.639,80.274
64.536,80.274
64.428,80.296
64.344,80.362
64.278,80.451
64.178,80.495
64.071,80.517
63.965,80.539
63.866,80.583
63.760,80.605
63.662,80.649
63.564,80.694
63.466,80.738
63.369,80.782
63.265,80.804
63.186,80.870
63.090,80.915
63.011,80.981
62.910,81.003
62.815,81.047
62.714,81.069
62.619,81.113
62.543,81.180
62.436,81.180
62.337,81.202
62.288,81.290
62.196,81.334
62.104,81.378
62.006,81.400
61.902,81.400
61.794,81.423
61.686,81.445
61.596,81.489
61.556,81.599
61.450,81.621
61.351,81.666
61.252,81.710
61.147,81.732
61.049,81.776
60.948,81.776
60.848,81.776
60.745,81.798
60.665,81.864
60.562,81.886
60.466,81.931
60.403,82.019
60.302,82.041
60.194,82.041
60.094,82.063
60.000,82.107
59.900,82.129
59.801,82.152
59.701,82.174
59.609,82.218
59.504,82.218
59.406,82.240
59.302,82.240
59.212,82.284
59.108,82.284
59.018,82.328
58.913,82.350
58.808,82.372
58.725,82.439
58.628,82.483
58.530,82.527
58.430,82.527
58.333,82.571
58.237,82.615
58.142,82.660
58.033,82.660
57.979,82.748
57.878,82.770
57.784,82.814
57.690,82.858
57.597,82.903
57.519,82.969
57.414,82.969
57.315,82.991
57.217,83.013
57.119,83.035
57.067,83.123
56.961,83.146
56.858,83.146
56.755,83.146
56.657,83.190
56.555,83.190
56.453,83.190
56.350,83.212
56.247,83.234
56.151,83.278
56.049,83.300
55.969,83.366
55.861,83.366
55.761,83.389
55.654,83.389
55.547,83.389
55.454,83.433
55.376,83.499
55.271,83.499
55.173,83.521
55.082,83.565
54.977,83.565
54.874,83.565
54.771,83.565
54.666,83.587
54.564,83.587
54.481,83.654
54.380,83.654
54.277,83.676
54.176,83.676
54.074,83.698
53.974,83.698
53.880,83.742
53.780,83.764
53.680,83.786
53.580,83.808
53.474,83.808
53.376,83.830
53.277,83.852
53.179,83.875
53.075,83.875
52.971,83.897
52.867,83.919
52.764,83.919
52.661,83.919
52.559,83.919
52.478,83.985
52.382,84.029
52.287,84.073
52.193,84.118
52.086,84.118
51.986,84.140
51.880,84.140
51.774,84.140
51.675,84.162
51.577,84.184
51.479,84.206
51.375,84.206
51.271,84.228
51.167,84.250
51.064,84.250
50.962,84.272
50.860,84.294
50.758,84.294
50.677,84.361
50.576,84.361
50.476,84.383
50.382,84.427
50.329,84.515
50.223,84.515
50.124,84.537
50.033,84.581
49.928,84.581
49.824,84.581
49.721,84.581
49.618,84.581
49.515,84.581
49.413,84.603
49.311,84.603
49.210,84.603
49.109,84.626
49.009,84.626
48.908,84.626
48.803,84.626
48.697,84.626
48.605,84.670
48.501,84.670
48.409,84.714
48.319,84.758
48.216,84.758
48.113,84.780
48.012,84.802
47.910,84.802
47.834,84.869
47.733,84.869
47.639,84.913
47.546,84.957
47.440,84.957
47.335,84.957
47.231,84.957
47.127,84.957
47.024,84.979
46.920,84.979
46.818,84.979
46.723,85.023
46.621,85.045
46.520,85.045
46.420,85.067
46.319,85.067
46.219,85.067
46.114,85.067
46.010,85.067
45.912,85.089
45.809,85.112
45.707,85.134
45.605,85.156
45.510,85.200
45.409,85.200
45.307,85.200
45.207,85.222
45.107,85.222
45.015,85.266
44.910,85.266
44.806,85.266
44.715,85.310
44.611,85.310
44.510,85.332
44.407,85.332
44.306,85.332
44.204,85.332
44.103,85.332
44.003,85.332
43.904,85.355
43.806,85.377
43.708,85.399
43.606,85.421
43.503,85.421
43.425,85.487
43.323,85.487
43.221,85.487
43.121,85.509
43.021,85.509
42.922,85.531
42.824,85.553
42.726,85.575
42.623,85.575
42.520,85.575
42.418,85.575
42.316,85.575
42.222,85.620
42.145,85.686
42.044,85.686
41.944,85.686
41.840,85.686
41.749,85.730
41.659,85.774
41.556,85.774
41.456,85.796
41.354,85.796
41.253,85.796
41.153,85.796
41.055,85.818
40.951,85.818
40.860,85.863
40.759,85.885
40.659,85.907
40.559,85.929
40.458,85.929
40.357,85.929
40.275,85.995
40.171,85.995
40.070,86.017
39.967,86.017
39.877,86.061
39.775,86.061
39.676,86.084
39.576,86.084
39.475,86.084
39.372,86.084
39.268,86.084
39.166,86.084
39.076,86.128
38.974,86.128
38.876,86.150
38.777,86.172
38.674,86.172
38.570,86.172
38.480,86.216
38.390,86.260
38.296,86.304
38.195,86.304
38.097,86.326
37.997,86.326
37.894,86.326
37.791,86.326
37.692,86.349
37.593,86.371
37.492,86.371
37.391,86.371
37.290,86.393
37.187,86.393
37.085,86.393
36.986,86.415
36.893,86.459
36.801,86.503
36.700,86.525
36.600,86.547
36.497,86.547
36.396,86.547
36.295,86.547
36.197,86.569
36.105,86.614
36.005,86.636
35.903,86.636
35.813,86.680
35.714,86.702
35.614,86.702
35.511,86.702
35.408,86.702
35.306,86.702
35.208,86.724
35.115,86.768
35.015,86.790
34.912,86.790
34.810,86.790
34.708,86.790
34.608,86.790
34.507,86.790
34.407,86.812
34.305,86.812
34.204,86.812
34.103,86.812
34.002,86.812
33.900,86.812
33.818,86.879
33.728,86.923
33.627,86.923
33.526,86.945
33.424,86.945
33.322,86.945
33.221,86.945
33.123,86.967
33.023,86.967
32.921,86.967
32.819,86.967
32.721,86.989
32.621,86.989
32.521,87.011
32.420,87.011
32.319,87.011
32.221,87.033
32.119,87.033
32.017,87.033
31.927,87.078
31.826,87.078
31.727,87.100
31.625,87.100
31.524,87.100
31.423,87.100
31.321,87.100
31.219,87.100
31.129,87.144
31.029,87.166
30.930,87.188
30.832,87.210
30.731,87.210
30.631,87.210
30.529,87.210
30.438,87.254
30.338,87.254
30.246,87.298
30.148,87.321
30.050,87.343
29.950,87.343
29.848,87.343
29.747,87.343
29.647,87.343
29.548,87.365
29.447,87.365
29.347,87.387
29.256,87.431
29.157,87.453
29.058,87.475
28.982,87.541
28.891,87.586
28.814,87.652
28.714,87.652
28.623,87.696
28.525,87.718
28.449,87.784
28.347,87.784
28.257,87.829


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wd_0.3_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
98.333,1.303
98.958,2.099
97.810,2.960
97.826,3.976
97.836,4.992
97.455,5.920
96.805,6.693
96.359,7.599
96.742,8.527
96.404,9.476
95.661,10.228
95.283,11.155
95.329,12.171
95.048,13.143
94.963,14.159
94.306,14.999
94.148,15.993
94.010,16.987
94.002,18.003
93.996,19.019
93.451,19.859
93.379,20.875
93.032,21.825
92.896,22.819
92.771,23.813
92.415,24.763
92.247,25.757
91.609,26.530
90.855,27.214
89.964,27.723
89.710,28.694
89.126,29.512
88.516,30.307
87.960,31.146
87.515,32.052
87.383,33.046
87.465,34.062
87.680,35.056
87.789,36.050
88.025,37.022
88.127,38.038
88.224,39.055
88.230,40.071
88.440,41.065
88.641,42.059
88.596,43.075
88.593,44.091
88.590,45.107
88.470,46.101
88.355,47.095
88.429,48.111
88.284,49.105
88.112,50.099
87.913,51.093
87.691,52.087
87.236,52.993
86.837,53.921
86.391,54.827
85.899,55.710
85.428,56.594
84.754,57.345
84.421,58.295
84.244,59.289
84.385,60.283
84.449,61.299
84.330,62.293
84.116,63.287
83.780,64.237
83.329,65.142
82.996,66.092
82.318,66.843
81.585,67.528
80.969,68.323
80.200,68.986
79.688,69.848
78.956,70.532
78.312,71.306
77.672,72.079
77.085,72.896
76.301,73.537
75.602,74.266
74.956,75.039
74.258,75.768
73.384,76.254
72.591,76.872
71.660,77.248
70.733,77.623
69.822,78.043
68.974,78.573
68.094,79.059
67.202,79.523
66.226,79.744
65.286,80.097
64.321,80.362
63.395,80.760
62.479,81.180
61.560,81.577
60.602,81.886
59.657,82.218
58.686,82.461
57.748,82.814
56.798,83.146
55.820,83.366
54.834,83.565
53.849,83.742
52.859,83.919
51.880,84.140
50.887,84.272
49.935,84.581
48.933,84.626
47.946,84.802
46.960,84.979
45.960,85.067
44.978,85.266
43.978,85.332
42.994,85.531
42.003,85.686
41.011,85.818
40.029,86.017
39.033,86.128
38.053,86.326
37.054,86.393
36.075,86.614
35.087,86.768
34.088,86.812
33.098,86.967
32.098,87.033
31.102,87.144
30.116,87.321
29.123,87.453


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wd_0.3_meta.csv <==
auc,f1,eer
74.279,75.039,74.928


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
98.333,1.303
98.958,2.099
98.561,3.026
98.378,4.020
98.268,5.014
97.818,5.942
97.516,6.936
97.290,7.930
97.356,8.946
97.192,9.940
97.059,10.934
96.768,11.906
96.523,12.878
96.472,13.894
95.983,14.778
96.097,15.772
95.696,16.700
95.813,17.694
95.814,18.710
95.498,19.682
95.214,20.654
95.243,21.670
95.181,22.686
95.293,23.702
95.149,24.696
94.599,25.536
94.340,26.508
93.703,27.281
93.045,28.076
92.188,28.672
91.986,29.666
91.313,30.417
90.833,31.301
90.323,32.163
90.096,33.157
89.994,34.173
90.000,35.189
90.104,36.205
90.203,37.221
90.339,38.215
90.336,39.231
90.377,40.247
90.373,41.264
90.535,42.258
90.569,43.274
90.560,44.290
90.552,45.306
90.583,46.322
90.380,47.316
90.223,48.310
90.295,49.326
90.222,50.342
90.078,51.336
89.871,52.330
89.569,53.302
89.175,54.230
88.932,55.202
88.571,56.152
88.225,57.102
87.767,58.008
87.169,58.825
86.782,59.753
86.528,60.725
86.586,61.741
86.616,62.757
86.541,63.773
86.257,64.745
85.850,65.673
85.488,66.622
85.110,67.550
84.723,68.478
83.986,69.163
83.338,69.936
82.666,70.687
82.074,71.504
81.483,72.322
80.723,72.984
80.336,73.912
79.684,74.685
79.037,75.458
78.419,76.254
77.649,76.894
77.004,77.667
76.263,78.352
75.443,78.926
74.668,79.567
73.731,79.920
72.864,80.429
71.973,80.892
71.258,81.599
70.504,82.262
69.574,82.638
68.628,82.969
67.707,83.366
66.761,83.720
65.837,84.118
64.936,84.559
64.015,84.957
63.074,85.310
62.137,85.664
61.179,85.951
60.265,86.371
59.317,86.702
58.358,86.989
57.382,87.232
56.398,87.431
55.413,87.630
54.453,87.917
53.459,88.072
52.500,88.359
51.504,88.491
50.516,88.668
49.557,88.955
48.574,89.154
47.581,89.287
46.588,89.441
45.599,89.596
44.610,89.772
43.627,89.971
42.630,90.082
41.641,90.236
40.650,90.369
39.659,90.524
38.682,90.744
37.701,90.943
36.708,91.076
35.707,91.142
34.722,91.319
33.722,91.385
32.733,91.540
31.748,91.716
30.757,91.849
29.821,92.202


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wd_meta.csv <==
auc,f1,eer
79.335,77.396,77.292


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
91.429,1.619
91.667,1.670
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
93.333,2.126
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
96.629,4.352
96.703,4.453
96.774,4.555
96.842,4.656
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
95.283,5.111
95.370,5.213
95.455,5.314
95.536,5.415
95.614,5.516
95.690,5.617
95.763,5.719
95.833,5.820
95.902,5.921
95.968,6.022
96.032,6.123
96.094,6.225
96.154,6.326
96.212,6.427
96.269,6.528
96.324,6.630
96.377,6.731
96.429,6.832
96.479,6.933
96.528,7.034
96.575,7.136
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.203,7.692
96.250,7.794
95.652,7.794
95.706,7.895
95.758,7.996
95.808,8.097
95.858,8.198
95.906,8.300
95.954,8.401
96.000,8.502
95.480,8.553
95.531,8.654
95.580,8.755
95.055,8.755
95.109,8.856
95.161,8.957
95.213,9.059
95.263,9.160
95.312,9.261
95.361,9.362
95.408,9.464
95.455,9.565
95.500,9.666
95.545,9.767
95.588,9.868
95.631,9.970
95.673,10.071
95.215,10.071
95.261,10.172
95.305,10.273
95.349,10.374
95.392,10.476
95.434,10.577
95.475,10.678
95.516,10.779
95.556,10.881
95.595,10.982
95.633,11.083
95.671,11.184
95.708,11.285
95.745,11.387
95.781,11.488
95.816,11.589
95.851,11.690
95.885,11.791
95.918,11.893
95.951,11.994
95.984,12.095
96.016,12.196
96.047,12.298
96.078,12.399
95.720,12.449
95.753,12.551
95.385,12.551
95.420,12.652
95.455,12.753
95.113,12.804
95.149,12.905
95.185,13.006
95.221,13.107
95.255,13.209
95.290,13.310
95.324,13.411
95.357,13.512
95.390,13.613
95.423,13.715
95.455,13.816
95.122,13.816
95.156,13.917
95.189,14.018
95.222,14.119
95.254,14.221
95.286,14.322
95.318,14.423
95.349,14.524
95.380,14.626
95.410,14.727
95.440,14.828
95.469,14.929
95.498,15.030
95.527,15.132
95.556,15.233
95.584,15.334
95.611,15.435
95.639,15.536
95.666,15.638
95.692,15.739
95.719,15.840
95.745,15.941
95.770,16.043
95.796,16.144
95.821,16.245
95.846,16.346
95.870,16.447
95.894,16.549
95.918,16.650
95.942,16.751
95.965,16.852
95.989,16.953
96.011,17.055
96.034,17.156
95.775,17.206
95.798,17.308
95.531,17.308
95.556,17.409
95.580,17.510
95.604,17.611
95.628,17.713
95.652,17.814
95.676,17.915
95.699,18.016
95.722,18.117
95.745,18.219
95.767,18.320
95.789,18.421
95.812,18.522
95.833,18.623
95.855,18.725
95.876,18.826
95.897,18.927
95.918,19.028
95.685,19.079
95.707,19.180
95.729,19.281
95.750,19.383
95.771,19.484
95.792,19.585
95.813,19.686
95.577,19.686
95.599,19.787
95.377,19.838
95.400,19.939
95.422,20.040
95.444,20.142
95.465,20.243
95.487,20.344
95.261,20.344
95.283,20.445
95.305,20.547
95.327,20.648
95.349,20.749
95.370,20.850
95.150,20.850
95.172,20.951
95.195,21.053
95.216,21.154
95.238,21.255
95.260,21.356
95.281,21.457
95.302,21.559
95.323,21.660
95.344,21.761
95.364,21.862
95.385,21.964
95.405,22.065
95.425,22.166
95.445,22.267
95.464,22.368
95.484,22.470
95.503,22.571
95.522,22.672
95.541,22.773
95.560,22.874
95.368,22.925
95.388,23.026
95.407,23.128
95.426,23.229
95.238,23.279
95.258,23.381
95.277,23.482
95.297,23.583
95.316,23.684
95.122,23.684
95.142,23.785
95.161,23.887
95.181,23.988
95.200,24.089
95.020,24.140
95.040,24.241
95.059,24.342
95.079,24.443
95.098,24.545
95.117,24.646
95.136,24.747
95.155,24.848
95.174,24.949
95.192,25.051
95.010,25.051
95.029,25.152
95.048,25.253
95.066,25.354
95.085,25.455
95.104,25.557
94.934,25.607
94.953,25.709
94.972,25.810
94.796,25.810
94.815,25.911
94.834,26.012
94.853,26.113
94.872,26.215
94.891,26.316
94.909,26.417
94.928,26.518
94.756,26.518
94.775,26.619
94.794,26.721
94.812,26.822
94.831,26.923
94.849,27.024
94.867,27.126
94.885,27.227
94.903,27.328
94.921,27.429
94.755,27.429
94.774,27.530
94.792,27.632
94.810,27.733
94.828,27.834
94.845,27.935
94.863,28.036
94.881,28.138
94.728,28.188
94.746,28.289
94.764,28.391
94.781,28.492
94.799,28.593
94.816,28.694
94.833,28.796
94.851,28.897
94.868,28.998
94.884,29.099
94.737,29.150
94.754,29.251
94.771,29.352
94.788,29.453
94.805,29.555
94.822,29.656
94.669,29.656
94.686,29.757
94.703,29.858
94.560,29.909
94.577,30.010
94.595,30.111
94.612,30.213
94.629,30.314
94.646,30.415
94.662,30.516
94.514,30.516
94.531,30.617
94.393,30.668
94.410,30.769
94.427,30.870
94.444,30.972
94.462,31.073
94.479,31.174
94.495,31.275
94.512,31.377
94.368,31.377
94.385,31.478
94.402,31.579
94.268,31.630
94.286,31.731
94.303,31.832
94.320,31.933
94.337,32.034
94.354,32.136
94.370,32.237
94.387,32.338
94.404,32.439
94.420,32.540
94.436,32.642
94.298,32.642
94.315,32.743
94.186,32.794
94.203,32.895
94.220,32.996
94.236,33.097
94.253,33.198
94.126,33.249
94.143,33.350
94.160,33.451
94.176,33.553
94.051,33.603
94.068,33.704
94.085,33.806
94.101,33.907
94.118,34.008
93.986,34.008
94.003,34.109
94.019,34.211
94.036,34.312
94.053,34.413
93.923,34.413
93.939,34.514
93.819,34.565
93.690,34.565
93.707,34.666
93.724,34.767
93.741,34.868
93.758,34.970
93.775,35.071
93.792,35.172
93.809,35.273
93.683,35.273
93.700,35.374
93.717,35.476
93.733,35.577
93.750,35.678
93.767,35.779
93.651,35.830
93.668,35.931
93.553,35.982
93.570,36.083
93.586,36.184
93.603,36.285
93.620,36.387
93.636,36.488
93.653,36.589
93.532,36.589
93.419,36.640
93.308,36.690
93.188,36.690
93.205,36.791
93.223,36.893
93.103,36.893
93.121,36.994
93.138,37.095
93.029,37.146
93.047,37.247
93.064,37.348
92.956,37.399
92.974,37.500
92.991,37.601
93.009,37.702
92.893,37.702
92.910,37.804
92.795,37.804
92.813,37.905
92.831,38.006
92.848,38.107
92.866,38.209
92.883,38.310
92.778,38.360
92.796,38.462
92.814,38.563
92.831,38.664
92.727,38.715
92.615,38.715
92.633,38.816
92.521,38.816
92.419,38.866
92.437,38.968
92.326,38.968
92.344,39.069
92.363,39.170
92.381,39.271
92.271,39.271
92.289,39.372
92.189,39.423
92.208,39.524
92.108,39.575
92.009,39.626
92.028,39.727
92.047,39.828
91.949,39.879
91.967,39.980
91.986,40.081
91.889,40.132
91.908,40.233
91.926,40.334
91.945,40.435
91.848,40.486
91.743,40.486
91.762,40.587
91.657,40.587
91.553,40.587
91.572,40.688
91.591,40.789
91.610,40.891
91.629,40.992
91.648,41.093
91.545,41.093
91.564,41.194
91.470,41.245
91.368,41.245
91.387,41.346
91.406,41.447
91.425,41.549
91.324,41.549
91.343,41.650
91.251,41.700
91.271,41.802
91.180,41.852
91.199,41.953
91.099,41.953
91.118,42.055
91.028,42.105
90.939,42.156
90.850,42.206
90.870,42.308
90.889,42.409
90.693,42.409
90.713,42.510
90.733,42.611
90.753,42.713
90.773,42.814
90.792,42.915
90.812,43.016
90.832,43.117
90.745,43.168
90.658,43.219
90.678,43.320
90.698,43.421
90.516,43.472
90.536,43.573
90.556,43.674
90.576,43.775
90.596,43.877
90.521,43.978
90.541,44.079
90.363,44.130
90.383,44.231
90.402,44.332
90.329,44.433
90.349,44.534
90.276,44.636
90.204,44.737
90.224,44.838
90.152,44.939
90.172,45.040
90.192,45.142
90.020,45.192
89.839,45.192
89.859,45.294
89.880,45.395
89.810,45.496
89.631,45.496
89.563,45.597
89.495,45.698
89.515,45.800
89.536,45.901
89.469,46.002
89.489,46.103
89.510,46.204
89.530,46.306
89.551,46.407
89.484,46.508
89.504,46.609
89.331,46.609
89.265,46.711
89.286,46.812
89.114,46.812
88.953,46.862
88.974,46.964
88.995,47.065
88.836,47.115
88.857,47.217
88.699,47.267
88.720,47.368
88.742,47.470
88.574,47.470
88.407,47.470
88.429,47.571
88.368,47.672
88.307,47.773
88.329,47.874
88.268,47.976
88.208,48.077
88.230,48.178
88.252,48.279
88.192,48.381
88.214,48.482
88.154,48.583
88.176,48.684
88.117,48.785
88.139,48.887
87.989,48.937
87.931,49.038
87.873,49.140
87.895,49.241
87.917,49.342
87.759,49.342
87.781,49.443
87.803,49.545
87.657,49.595
87.679,49.696
87.701,49.798
87.722,49.899
87.744,50.000
87.589,50.000
87.611,50.101
87.555,50.202
87.577,50.304
87.599,50.405
87.456,50.455
87.314,50.506
87.173,50.557
87.032,50.607
86.979,50.709
87.002,50.810
87.024,50.911
86.972,51.012
86.994,51.113
86.942,51.215
86.889,51.316
86.838,51.417
86.860,51.518
86.882,51.619
86.905,51.721
86.927,51.822
86.780,51.822
86.644,51.872
86.594,51.974
86.616,52.075
86.639,52.176
86.661,52.277
86.527,52.328
86.394,52.379
86.261,52.429
86.130,52.480
86.153,52.581
86.104,52.682
86.056,52.783
85.914,52.783
85.938,52.885
85.808,52.935
85.761,53.036
85.784,53.138
85.808,53.239
85.831,53.340
85.691,53.340
85.714,53.441
85.737,53.543
85.691,53.644
85.714,53.745
85.737,53.846
85.691,53.947
85.714,54.049
85.669,54.150
85.623,54.251
85.646,54.352
85.669,54.453
85.692,54.555
85.714,54.656
85.590,54.706
85.455,54.706
85.331,54.757
85.208,54.808
85.165,54.909
85.043,54.960
85.066,55.061
84.945,55.111
84.825,55.162
84.783,55.263
84.806,55.364
84.830,55.466
84.788,55.567
84.657,55.567
84.615,55.668
84.485,55.668
84.368,55.719
84.392,55.820
84.351,55.921
84.311,56.022
84.183,56.022
84.143,56.123
84.167,56.225
84.051,56.275
84.012,56.377
84.036,56.478
83.910,56.478
83.934,56.579
83.820,56.630
83.782,56.731
83.743,56.832
83.619,56.832
83.581,56.933
83.457,56.933
83.333,56.933
83.358,57.034
83.235,57.034
83.112,57.034
83.137,57.136
83.101,57.237
83.125,57.338
83.004,57.338
82.895,57.389
82.920,57.490
82.811,57.540
82.776,57.642
82.669,57.692
82.694,57.794
82.719,57.895
82.612,57.945
82.505,57.996
82.399,58.047
82.425,58.148
82.307,58.148
82.189,58.148
82.156,58.249
82.038,58.249
81.922,58.249
81.889,58.350
81.915,58.451
81.883,58.553
81.850,58.654
81.876,58.755
81.773,58.806
81.671,58.856
81.570,58.907
81.538,59.008
81.507,59.109
81.533,59.211
81.502,59.312
81.471,59.413
81.371,59.464
81.259,59.464
81.285,59.565
81.185,59.615
81.087,59.666
80.988,59.717
81.014,59.818
81.040,59.919
80.930,59.919
80.956,60.020
80.858,60.071
80.829,60.172
80.733,60.223
80.623,60.223
80.527,60.273
80.499,60.374
80.391,60.374
80.283,60.374
80.255,60.476
80.161,60.526
80.054,60.526
79.960,60.577
79.987,60.678
79.893,60.729
79.867,60.830
79.841,60.931
79.815,61.032
79.723,61.083
79.617,61.083
79.644,61.184
79.553,61.235
79.448,61.235
79.475,61.336
79.502,61.437
79.529,61.538
79.425,61.538
79.452,61.640
79.362,61.690
79.259,61.690
79.286,61.791
79.313,61.893
79.288,61.994
79.199,62.045
79.110,62.095
79.137,62.196
79.113,62.298
79.025,62.348
78.924,62.348
78.951,62.449
78.863,62.500
78.776,62.551
78.753,62.652
78.653,62.652
78.517,62.702
78.445,62.804
78.472,62.905
78.450,63.006
78.302,63.006
78.280,63.107
78.209,63.209
78.236,63.310
78.104,63.360
78.034,63.462
77.964,63.563
77.991,63.664
77.922,63.765
77.791,63.816
77.648,63.816
77.580,63.917
77.607,64.018
77.587,64.119
77.520,64.221
77.500,64.322
77.527,64.423
77.400,64.474
77.273,64.524
77.253,64.626
77.234,64.727
77.169,64.828
77.029,64.828
76.891,64.828
76.753,64.828
76.689,64.929
76.565,64.980
76.443,65.030
76.425,65.132
76.289,65.132
76.317,65.233
76.345,65.334
76.210,65.334
76.238,65.435
76.104,65.435
75.969,65.435
75.909,65.536
75.789,65.587
75.657,65.587
75.597,65.688
75.537,65.789
75.406,65.789
75.275,65.789
75.159,65.840
75.101,65.941
75.130,66.043
75.072,66.144
75.014,66.245
74.900,66.296
74.786,66.346
74.673,66.397
74.560,66.447
74.448,66.498
74.434,66.599
74.323,66.650
74.310,66.751
74.199,66.802
74.089,66.852
74.118,66.953
74.008,67.004
73.898,67.055
73.845,67.156
73.874,67.257
73.821,67.358
73.713,67.409
73.591,67.409
73.484,67.460
73.363,67.460
73.242,67.460
73.121,67.460
73.111,67.561
73.005,67.611
72.886,67.611
72.767,67.611
72.757,67.713
72.638,67.713
72.589,67.814
72.472,67.814
72.423,67.915
72.306,67.915
72.204,67.966
72.088,67.966
71.972,67.966
71.925,68.067
71.825,68.117
71.817,68.219
71.702,68.219
71.603,68.269
71.504,68.320
71.459,68.421
71.451,68.522
71.353,68.573
71.256,68.623
71.144,68.623
71.174,68.725
71.077,68.775
70.966,68.775
70.922,68.877
70.812,68.877
70.717,68.927
70.622,68.978
70.512,68.978
70.418,69.028
70.325,69.079
70.319,69.180
70.211,69.180
70.118,69.231
70.077,69.332
69.969,69.332
69.878,69.383
69.786,69.433
69.695,69.484
69.589,69.484
69.484,69.484
69.378,69.484
69.273,69.484
69.235,69.585
69.146,69.636
69.042,69.636
68.938,69.636
68.834,69.636
68.747,69.686
68.644,69.686
68.607,69.787
68.520,69.838
68.418,69.838
68.299,69.889
68.198,69.889
68.128,69.990
68.059,70.091
67.941,70.142
67.824,70.192
67.822,70.294
67.690,70.294
67.656,70.395
67.540,70.445
67.409,70.445
67.279,70.445
67.149,70.445
67.020,70.445
67.051,70.547
66.939,70.597
66.810,70.597
66.683,70.597
66.571,70.648
66.540,70.749
66.429,70.800
66.319,70.850
66.194,70.850
66.069,70.850
66.008,70.951
66.040,71.053
65.931,71.103
65.808,71.103
65.778,71.204
65.718,71.306
65.612,71.356
65.490,71.356
65.369,71.356
65.264,71.407
65.143,71.407
65.039,71.457
64.936,71.508
64.833,71.559
64.776,71.660
64.674,71.711
64.617,71.812
64.516,71.862
64.399,71.862
64.282,71.862
64.166,71.862
64.067,71.913
64.041,72.014
63.926,72.014
63.901,72.115
63.787,72.115
63.762,72.217
63.738,72.318
63.713,72.419
63.600,72.419
63.576,72.520
63.479,72.571
63.367,72.571
63.255,72.571
63.160,72.621
63.065,72.672
62.971,72.723
62.877,72.773
62.767,72.773
62.674,72.824
62.581,72.874
62.533,72.976
62.424,72.976
62.403,73.077
62.295,73.077
62.204,73.128
62.097,73.128
61.991,73.128
61.884,73.128
61.795,73.178
61.689,73.178
61.584,73.178
61.480,73.178
61.375,73.178
61.271,73.178
61.168,73.178
61.064,73.178
60.961,73.178
60.859,73.178
60.747,73.229
60.755,73.330
60.653,73.330
60.543,73.381
60.433,73.431
60.324,73.482
60.224,73.482
60.099,73.482
59.992,73.532
59.885,73.583
59.762,73.583
59.639,73.583
59.517,73.583
59.395,73.583
59.291,73.634
59.170,73.634
59.067,73.684
58.947,73.684
58.845,73.735
58.743,73.785
58.625,73.785
58.524,73.836
58.557,73.937
58.440,73.937
58.323,73.937
58.224,73.988
58.108,73.988
57.993,73.988
57.895,74.038
57.780,74.038
57.667,74.038
57.553,74.038
57.457,74.089
57.361,74.140
57.249,74.140
57.154,74.190
57.060,74.241
57.026,74.342
56.916,74.342
56.823,74.393
56.834,74.494
56.845,74.595
56.753,74.646
56.644,74.646
56.535,74.646
56.427,74.646
56.336,74.696
56.245,74.747
56.138,74.747
56.032,74.747
55.942,74.798
55.853,74.848
55.765,74.899
55.677,74.949
55.572,74.949
55.522,75.051
55.473,75.152
55.369,75.152
55.283,75.202
55.176,75.253
55.070,75.304
54.965,75.354
54.897,75.455
54.796,75.455
54.696,75.455
54.595,75.455
54.492,75.506
54.373,75.506
54.271,75.557
54.153,75.557
54.052,75.607
53.952,75.658
53.835,75.658
53.719,75.658
53.620,75.709
53.505,75.709
53.390,75.709
53.276,75.709
53.179,75.759
53.066,75.759
52.954,75.759
52.858,75.810
52.746,75.810
52.635,75.810
52.525,75.810
52.431,75.860
52.321,75.860
52.300,75.962
52.191,75.962
52.099,76.012
51.990,76.012
51.899,76.063
51.792,76.063
51.702,76.113
51.595,76.113
51.506,76.164
51.504,76.265
51.398,76.265
51.310,76.316
51.205,76.316
51.101,76.316
51.014,76.366
50.911,76.366
50.893,76.468
50.790,76.468
50.755,76.569
50.653,76.569
50.551,76.569
50.450,76.569
50.349,76.619
50.249,76.619
50.132,76.619
50.033,76.670
50.016,76.771
49.901,76.771
49.787,76.771
49.673,76.771
49.559,76.771
49.527,76.872
49.414,76.872
49.351,76.974
49.288,77.075
49.225,77.176
49.114,77.176
49.004,77.176
48.894,77.176
48.801,77.227
48.756,77.328
48.647,77.328
48.555,77.379
48.464,77.429
48.357,77.429
48.266,77.480
48.268,77.581
48.178,77.632
48.073,77.632
47.984,77.682
47.879,77.682
47.867,77.783
47.779,77.834
47.675,77.834
47.572,77.834
47.516,77.935
47.414,77.935
47.312,77.935
47.210,77.935
47.109,77.935
47.009,77.935
46.908,77.935
46.794,77.935
46.681,77.935
46.568,77.935
46.456,77.935
46.360,77.986
46.248,77.986
46.154,78.036
46.044,78.036
45.950,78.087
45.857,78.138
45.764,78.188
45.656,78.188
45.548,78.188
45.441,78.188
45.420,78.289
45.329,78.340
45.223,78.340
45.134,78.391
45.045,78.441
44.957,78.492
44.923,78.593
44.916,78.694
44.857,78.796
44.754,78.796
44.652,78.796
44.549,78.796
44.448,78.796
44.346,78.796
44.246,78.796
44.145,78.796
44.102,78.897
44.006,78.947
43.963,79.049
43.868,79.099
43.757,79.099
43.647,79.099
43.538,79.099
43.444,79.150
43.352,79.200
43.244,79.200
43.137,79.200
43.030,79.200
42.939,79.251
42.959,79.352
42.896,79.453
42.791,79.453
42.686,79.453
42.598,79.504
42.494,79.504
42.406,79.555
42.403,79.656
42.300,79.656
42.309,79.757
42.207,79.757
42.105,79.757
42.091,79.858
41.990,79.858
41.890,79.858
41.795,79.909
41.700,79.960
41.590,79.960
41.481,79.960
41.372,79.960
41.279,80.010
41.172,80.010
41.065,80.010
40.959,80.010
40.868,80.061
40.778,80.111
40.688,80.162
40.584,80.162
40.480,80.162
40.377,80.162
40.408,80.263
40.320,80.314
40.218,80.314
40.131,80.364
40.035,80.415
39.935,80.415
39.865,80.516
39.755,80.516
39.661,80.567
39.553,80.567
39.460,80.617
39.368,80.668
39.276,80.719
39.170,80.719
39.079,80.769
38.974,80.769
38.966,80.870
38.862,80.870
38.758,80.870
38.670,80.921
38.582,80.972
38.495,81.022
38.469,81.123
38.368,81.123
38.267,81.123
38.167,81.123
38.058,81.123
37.950,81.123
37.857,81.174
37.750,81.174
37.744,81.275
37.652,81.326
37.547,81.326
37.456,81.377
37.366,81.427
37.263,81.427
37.159,81.427
37.071,81.478
36.969,81.478
36.882,81.528
36.781,81.528
36.680,81.528
36.586,81.579
36.479,81.579
36.372,81.579
36.265,81.579
36.160,81.579
36.069,81.630
35.964,81.630
35.860,81.630
35.757,81.630
35.654,81.630
35.566,81.680
35.501,81.781
35.451,81.883
35.365,81.933
35.265,81.933
35.209,82.034
35.102,82.034
34.996,82.034
34.890,82.034
34.799,82.085
34.695,82.085
34.592,82.085
34.503,82.136
34.464,82.237
34.463,82.338
34.375,82.389
34.345,82.490
34.244,82.490
34.143,82.490
34.036,82.490
33.930,82.490
33.824,82.490
33.719,82.490
33.615,82.490
33.512,82.490
33.408,82.490
33.306,82.490
33.218,82.540
33.245,82.642
33.157,82.692
33.178,82.794
33.091,82.844
33.004,82.895
32.898,82.895
32.793,82.895
32.688,82.895
32.597,82.945
32.507,82.996
32.418,83.047
32.400,83.148
32.311,83.198
32.223,83.249
32.123,83.249
32.023,83.249
31.917,83.249
31.825,83.300
31.734,83.350
31.644,83.401
31.541,83.401
31.438,83.401
31.350,83.451
31.249,83.451
31.148,83.451
31.043,83.451
30.951,83.502
30.847,83.502
30.743,83.502
30.641,83.502
30.539,83.502
30.450,83.553
30.362,83.603
30.262,83.603
30.175,83.654
30.071,83.654
29.980,83.704
29.877,83.704
29.788,83.755
29.686,83.755
29.585,83.755
29.485,83.755
29.398,83.806
29.392,83.907
29.301,83.957
29.279,84.059
29.189,84.109
29.137,84.211
29.035,84.211
28.934,84.211
28.846,84.261
28.742,84.261
28.638,84.261
28.535,84.261
28.445,84.312
28.355,84.362
28.254,84.362
28.154,84.362
28.050,84.362
27.946,84.362
27.844,84.362
27.742,84.362
27.653,84.413
27.552,84.413
27.448,84.413
27.404,84.514
27.317,84.565
27.227,84.615
27.137,84.666
27.036,84.666
26.948,84.717
26.844,84.717
26.741,84.717
26.651,84.767
26.549,84.767
26.460,84.818
26.356,84.818
26.253,84.818
26.151,84.818
26.049,84.818
25.948,84.818
25.848,84.818
25.803,84.919
25.701,84.919
25.614,84.970
25.524,85.020
25.435,85.071
25.332,85.071
25.229,85.071
25.142,85.121
25.041,85.121
24.952,85.172
24.863,85.223
24.776,85.273
24.732,85.374
24.631,85.374
24.531,85.374
24.542,85.476
24.521,85.577
24.419,85.577
24.317,85.577
24.265,85.678
24.225,85.779
24.121,85.779
24.019,85.779
23.917,85.779
23.816,85.779
23.713,85.779
23.611,85.779
23.553,85.881
23.452,85.881
23.412,85.982
23.343,86.083
23.255,86.134
23.153,86.134
23.067,86.184
22.977,86.235
22.936,86.336
22.848,86.387
22.748,86.387
22.662,86.437
22.560,86.437
22.472,86.488
22.372,86.488
22.331,86.589
22.229,86.589
22.129,86.589
22.042,86.640
21.940,86.640
21.865,86.741
21.778,86.791
21.676,86.791
21.575,86.791
21.472,86.791
21.371,86.791
21.282,86.842
21.180,86.842
21.078,86.842
20.978,86.842
20.905,86.943
20.846,87.045
20.745,87.045
20.643,87.045
20.557,87.095
20.468,87.146
20.367,87.146
20.280,87.196
20.192,87.247
20.105,87.298
20.019,87.348
19.931,87.399
19.869,87.500
19.817,87.601
19.729,87.652
19.642,87.702
19.596,87.804
19.494,87.804
19.394,87.804
19.306,87.854
19.309,87.955
19.209,87.955
19.169,88.057
19.068,88.057
18.980,88.107
18.879,88.107
18.825,88.209
18.724,88.209
18.705,88.310
18.618,88.360
18.517,88.360
18.430,88.411
18.330,88.411
18.228,88.411
18.183,88.512
18.095,88.563
17.995,88.563
17.997,88.664
17.910,88.715
17.810,88.715
17.749,88.816
17.647,88.816
17.609,88.917
17.565,89.018
17.556,89.119
17.507,89.221
17.436,89.322
17.348,89.372
17.315,89.474
17.228,89.524
17.141,89.575
17.053,89.626
17.027,89.727
16.950,89.828
16.964,89.929
16.903,90.030
16.816,90.081
16.715,90.081
16.628,90.132
16.578,90.233
16.477,90.233
16.390,90.283
16.373,90.385
16.336,90.486
16.235,90.486
16.148,90.536
16.046,90.536
16.035,90.638
15.980,90.739
15.973,90.840
15.885,90.891
15.798,90.941
15.795,91.043
15.761,91.144
15.760,91.245
15.682,91.346
15.582,91.346
15.482,91.346
15.381,91.346
15.281,91.346
15.181,91.346
15.133,91.447
15.084,91.549
14.997,91.599
14.910,91.650
14.823,91.700
14.746,91.802
14.668,91.903
14.568,91.903
14.480,91.953
14.473,92.055
14.386,92.105
14.286,92.105
14.281,92.206
14.181,92.206
14.105,92.308
14.018,92.358
13.931,92.409
13.891,92.510
13.804,92.561
13.703,92.561
13.695,92.662
13.608,92.713
13.535,92.814
13.510,92.915
13.409,92.915
13.387,93.016
13.300,93.067
13.214,93.117
13.113,93.117


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wp_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
91.429,1.619
91.667,1.670
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
93.333,2.126
93.478,2.176
93.617,2.227
93.750,2.277
93.878,2.328
94.000,2.379
94.118,2.429
94.231,2.480
94.340,2.530
94.444,2.581
94.545,2.632
94.643,2.682
94.737,2.733
94.828,2.783
94.915,2.834
95.082,2.935
95.238,3.036
95.385,3.138
95.522,3.239
95.652,3.340
95.775,3.441
95.890,3.543
96.000,3.644
96.104,3.745
96.203,3.846
96.296,3.947
96.386,4.049
96.471,4.150
96.552,4.251
96.629,4.352
96.703,4.453
96.774,4.555
96.842,4.656
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
95.283,5.111
95.370,5.213
95.455,5.314
95.536,5.415
95.614,5.516
95.690,5.617
95.763,5.719
95.833,5.820
95.902,5.921
95.968,6.022
96.032,6.123
96.094,6.225
96.154,6.326
96.212,6.427
96.269,6.528
96.324,6.630
96.377,6.731
96.429,6.832
96.479,6.933
96.528,7.034
96.575,7.136
96.622,7.237
96.667,7.338
96.711,7.439
96.753,7.540
96.795,7.642
96.203,7.692
96.250,7.794
95.652,7.794
95.706,7.895
95.758,7.996
95.808,8.097
95.858,8.198
95.906,8.300
95.954,8.401
96.000,8.502
95.480,8.553
95.531,8.654
95.580,8.755
95.055,8.755
95.109,8.856
95.161,8.957
95.213,9.059
95.263,9.160
95.312,9.261
95.361,9.362
95.408,9.464
95.455,9.565
95.500,9.666
95.545,9.767
95.588,9.868
95.631,9.970
95.673,10.071
95.215,10.071
95.261,10.172
95.305,10.273
95.349,10.374
95.392,10.476
95.434,10.577
95.475,10.678
95.516,10.779
95.556,10.881
95.595,10.982
95.633,11.083
95.671,11.184
95.708,11.285
95.745,11.387
95.781,11.488
95.816,11.589
95.851,11.690
95.885,11.791
95.918,11.893
95.951,11.994
95.984,12.095
96.016,12.196
96.047,12.298
96.078,12.399
95.720,12.449
95.753,12.551
95.385,12.551
95.420,12.652
95.455,12.753
95.113,12.804
95.149,12.905
95.185,13.006
95.221,13.107
95.255,13.209
95.290,13.310
95.324,13.411
95.357,13.512
95.390,13.613
95.423,13.715
95.455,13.816
95.122,13.816
95.156,13.917
95.189,14.018
95.222,14.119
95.254,14.221
95.286,14.322
95.318,14.423
95.349,14.524
95.380,14.626
95.410,14.727
95.440,14.828
95.469,14.929
95.498,15.030
95.527,15.132
95.556,15.233
95.584,15.334
95.611,15.435
95.639,15.536
95.666,15.638
95.692,15.739
95.719,15.840
95.745,15.941
95.770,16.043
95.796,16.144
95.821,16.245
95.846,16.346
95.870,16.447
95.894,16.549
95.918,16.650
95.942,16.751
95.965,16.852
95.989,16.953
96.011,17.055
96.034,17.156
95.775,17.206
95.798,17.308
95.531,17.308
95.556,17.409
95.580,17.510
95.604,17.611
95.628,17.713
95.652,17.814
95.676,17.915
95.699,18.016
95.722,18.117
95.745,18.219
95.767,18.320
95.789,18.421
95.812,18.522
95.833,18.623
95.855,18.725
95.876,18.826
95.897,18.927
95.918,19.028
95.685,19.079
95.707,19.180
95.729,19.281
95.750,19.383
95.771,19.484
95.792,19.585
95.813,19.686
95.577,19.686
95.599,19.787
95.377,19.838
95.400,19.939
95.422,20.040
95.444,20.142
95.465,20.243
95.487,20.344
95.261,20.344
95.283,20.445
95.305,20.547
95.327,20.648
95.349,20.749
95.370,20.850
95.150,20.850
95.172,20.951
95.195,21.053
95.216,21.154
95.238,21.255
95.260,21.356
95.281,21.457
95.302,21.559
95.323,21.660
95.344,21.761
95.364,21.862
95.385,21.964
95.405,22.065
95.425,22.166
95.445,22.267
95.464,22.368
95.484,22.470
95.503,22.571
95.522,22.672
95.541,22.773
95.560,22.874
95.368,22.925
95.388,23.026
95.407,23.128
95.426,23.229
95.238,23.279
95.258,23.381
95.277,23.482
95.297,23.583
95.316,23.684
95.122,23.684
95.142,23.785
95.161,23.887
95.181,23.988
95.200,24.089
95.020,24.140
95.040,24.241
95.059,24.342
95.079,24.443
95.098,24.545
95.117,24.646
95.136,24.747
95.155,24.848
95.174,24.949
95.192,25.051
95.010,25.051
95.029,25.152
95.048,25.253
95.066,25.354
95.085,25.455
95.104,25.557
94.934,25.607
94.953,25.709
94.972,25.810
94.796,25.810
94.815,25.911
94.834,26.012
94.853,26.113
94.872,26.215
94.891,26.316
94.909,26.417
94.928,26.518
94.756,26.518
94.775,26.619
94.794,26.721
94.812,26.822
94.831,26.923
94.849,27.024
94.867,27.126
94.885,27.227
94.903,27.328
94.921,27.429
94.755,27.429
94.774,27.530
94.792,27.632
94.810,27.733
94.828,27.834
94.845,27.935
94.863,28.036
94.881,28.138
94.728,28.188
94.746,28.289
94.764,28.391
94.781,28.492
94.799,28.593
94.816,28.694
94.833,28.796
94.851,28.897
94.868,28.998
94.884,29.099
94.737,29.150
94.754,29.251
94.771,29.352
94.788,29.453
94.805,29.555
94.822,29.656
94.669,29.656
94.686,29.757
94.703,29.858
94.560,29.909
94.577,30.010
94.595,30.111
94.612,30.213
94.629,30.314
94.646,30.415
94.662,30.516
94.514,30.516
94.531,30.617
94.393,30.668
94.410,30.769
94.427,30.870
94.444,30.972
94.462,31.073
94.479,31.174
94.495,31.275
94.512,31.377
94.368,31.377
94.385,31.478
94.402,31.579
94.268,31.630
94.286,31.731
94.303,31.832
94.320,31.933
94.337,32.034
94.354,32.136
94.370,32.237
94.387,32.338
94.404,32.439
94.420,32.540
94.436,32.642
94.298,32.642
94.315,32.743
94.186,32.794
94.203,32.895
94.220,32.996
94.236,33.097
94.253,33.198
94.126,33.249
94.143,33.350
94.160,33.451
94.176,33.553
94.051,33.603
94.068,33.704
94.085,33.806
94.101,33.907
94.118,34.008
93.986,34.008
94.003,34.109
94.019,34.211
94.036,34.312
94.053,34.413
93.923,34.413
93.939,34.514
93.819,34.565
93.690,34.565
93.707,34.666
93.724,34.767
93.741,34.868
93.758,34.970
93.775,35.071
93.792,35.172
93.809,35.273
93.683,35.273
93.700,35.374
93.717,35.476
93.733,35.577
93.750,35.678
93.767,35.779
93.651,35.830
93.668,35.931
93.553,35.982
93.570,36.083
93.586,36.184
93.603,36.285
93.620,36.387
93.636,36.488
93.523,36.538
93.402,36.538
93.290,36.589
93.179,36.640
93.059,36.640
93.077,36.741
93.095,36.842
92.976,36.842
92.994,36.943
93.011,37.045
92.902,37.095
92.920,37.196
92.938,37.298
92.830,37.348
92.848,37.449
92.866,37.551
92.884,37.652
92.768,37.652
92.786,37.753
92.671,37.753
92.689,37.854
92.707,37.955
92.725,38.057
92.743,38.158
92.761,38.259
92.656,38.310
92.674,38.411
92.692,38.512
92.710,38.613
92.606,38.664
92.494,38.664
92.512,38.765
92.400,38.765
92.298,38.816
92.317,38.917
92.206,38.917
92.225,39.018
92.243,39.119
92.262,39.221
92.152,39.221
92.171,39.322
92.071,39.372
92.090,39.474
91.991,39.524
91.892,39.575
91.911,39.676
91.930,39.777
91.832,39.828
91.851,39.929
91.870,40.030
91.773,40.081
91.792,40.182
91.811,40.283
91.830,40.385
91.734,40.435
91.628,40.435
91.648,40.536
91.543,40.536
91.438,40.536
91.458,40.638
91.477,40.739
91.497,40.840
91.516,40.941
91.535,41.043
91.432,41.043
91.451,41.144
91.358,41.194
91.256,41.194
91.275,41.296
91.295,41.397
91.314,41.498
91.212,41.498
91.232,41.599
91.141,41.650
91.160,41.751
91.069,41.802
91.089,41.903
90.989,41.903
91.009,42.004
90.919,42.055
90.830,42.105
90.741,42.156
90.761,42.257
90.672,42.308
90.476,42.308
90.497,42.409
90.517,42.510
90.538,42.611
90.558,42.713
90.578,42.814
90.598,42.915
90.618,43.016
90.532,43.067
90.456,43.168
90.476,43.269
90.496,43.370
90.306,43.370
90.326,43.472
90.346,43.573
90.366,43.674
90.387,43.775
90.312,43.877
90.333,43.978
90.155,44.028
90.176,44.130
90.196,44.231
90.123,44.332
90.144,44.433
90.072,44.534
90.000,44.636
90.020,44.737
89.949,44.838
89.970,44.939
89.990,45.040
89.819,45.091
89.638,45.091
89.659,45.192
89.679,45.294
89.610,45.395
89.432,45.395
89.364,45.496
89.296,45.597
89.318,45.698
89.339,45.800
89.272,45.901
89.293,46.002
89.314,46.103
89.335,46.204
89.355,46.306
89.192,46.356
89.213,46.457
89.040,46.457
88.975,46.559
88.996,46.660
88.825,46.660
88.665,46.711
88.602,46.812
88.623,46.913
88.454,46.913
88.476,47.014
88.319,47.065
88.341,47.166
88.363,47.267
88.196,47.267
88.030,47.267
88.053,47.368
87.992,47.470
87.933,47.571
87.955,47.672
87.896,47.773
87.837,47.874
87.859,47.976
87.882,48.077
87.823,48.178
87.845,48.279
87.787,48.381
87.809,48.482
87.751,48.583
87.774,48.684
87.625,48.735
87.568,48.836
87.511,48.937
87.534,49.038
87.556,49.140
87.399,49.140
87.421,49.241
87.444,49.342
87.299,49.393
87.321,49.494
87.344,49.595
87.367,49.696
87.389,49.798
87.234,49.798
87.257,49.899
87.202,50.000
87.225,50.101
87.247,50.202
87.105,50.253
86.964,50.304
86.824,50.354
86.684,50.405
86.632,50.506
86.655,50.607
86.678,50.709
86.626,50.810
86.649,50.911
86.598,51.012
86.547,51.113
86.496,51.215
86.519,51.316
86.542,51.417
86.565,51.518
86.587,51.619
86.441,51.619
86.306,51.670
86.256,51.771
86.279,51.872
86.303,51.974
86.326,52.075
86.192,52.126
86.060,52.176
85.928,52.227
85.797,52.277
85.821,52.379
85.844,52.480
85.868,52.581
85.738,52.632
85.691,52.733
85.562,52.783
85.516,52.885
85.539,52.986
85.493,53.087
85.366,53.138
85.390,53.239
85.413,53.340
85.368,53.441
85.391,53.543
85.415,53.644
85.370,53.745
85.393,53.846
85.348,53.947
85.304,54.049
85.327,54.150
85.350,54.251
85.374,54.352
85.397,54.453
85.273,54.504
85.138,54.504
85.016,54.555
84.894,54.605
84.851,54.706
84.730,54.757
84.754,54.858
84.633,54.909
84.514,54.960
84.472,55.061
84.496,55.162
84.520,55.263
84.479,55.364
84.348,55.364
84.308,55.466
84.178,55.466
84.061,55.516
84.086,55.617
84.046,55.719
83.930,55.769
83.802,55.769
83.763,55.870
83.788,55.972
83.673,56.022
83.635,56.123
83.660,56.225
83.534,56.225
83.559,56.326
83.446,56.377
83.408,56.478
83.371,56.579
83.246,56.579
83.135,56.630
83.012,56.630
82.889,56.630
82.914,56.731
82.792,56.731
82.670,56.731
82.695,56.832
82.660,56.933
82.551,56.984
82.430,56.984
82.310,56.984
82.336,57.085
82.229,57.136
82.195,57.237
82.075,57.237
82.042,57.338
81.936,57.389
81.903,57.490
81.785,57.490
81.681,57.540
81.577,57.591
81.460,57.591
81.357,57.642
81.254,57.692
81.139,57.692
81.023,57.692
81.050,57.794
81.020,57.895
80.989,57.996
80.959,58.097
80.859,58.148
80.758,58.198
80.659,58.249
80.559,58.300
80.530,58.401
80.557,58.502
80.529,58.603
80.500,58.704
80.402,58.755
80.290,58.755
80.318,58.856
80.221,58.907
80.124,58.957
80.027,59.008
80.055,59.109
79.959,59.160
79.863,59.211
79.755,59.211
79.646,59.211
79.674,59.312
79.579,59.362
79.472,59.362
79.364,59.362
79.257,59.362
79.164,59.413
79.057,59.413
78.965,59.464
78.993,59.565
78.887,59.565
78.782,59.565
78.691,59.615
78.600,59.666
78.510,59.717
78.538,59.818
78.515,59.919
78.411,59.919
78.321,59.970
78.218,59.970
78.195,60.071
78.107,60.121
78.004,60.121
78.033,60.223
78.062,60.324
78.090,60.425
77.988,60.425
78.017,60.526
77.930,60.577
77.828,60.577
77.742,60.628
77.771,60.729
77.749,60.830
77.649,60.830
77.513,60.881
77.363,60.881
77.229,60.931
77.159,61.032
77.090,61.134
76.957,61.184
76.889,61.285
76.743,61.285
76.675,61.387
76.705,61.488
76.686,61.589
76.556,61.640
76.585,61.741
76.518,61.842
76.548,61.943
76.404,61.943
76.262,61.943
76.291,62.045
76.226,62.146
76.161,62.247
76.143,62.348
76.002,62.348
75.862,62.348
75.799,62.449
75.828,62.551
75.811,62.652
75.748,62.753
75.732,62.854
75.761,62.955
75.791,63.057
75.653,63.057
75.682,63.158
75.560,63.209
75.543,63.310
75.482,63.411
75.346,63.411
75.225,63.462
75.165,63.563
75.104,63.664
74.970,63.664
74.851,63.715
74.881,63.816
74.822,63.917
74.808,64.018
74.749,64.119
74.779,64.221
74.662,64.271
74.531,64.271
74.560,64.372
74.444,64.423
74.314,64.423
74.257,64.524
74.128,64.524
74.014,64.575
73.958,64.676
73.830,64.676
73.818,64.777
73.848,64.879
73.793,64.980
73.823,65.081
73.811,65.182
73.699,65.233
73.729,65.334
73.603,65.334
73.549,65.435
73.439,65.486
73.386,65.587
73.375,65.688
73.251,65.688
73.239,65.789
73.131,65.840
73.023,65.891
72.971,65.992
72.849,65.992
72.798,66.093
72.747,66.194
72.697,66.296
72.687,66.397
72.566,66.397
72.461,66.447
72.342,66.447
72.222,66.447
72.103,66.447
72.000,66.498
71.952,66.599
71.834,66.599
71.717,66.599
71.669,66.700
71.553,66.700
71.506,66.802
71.390,66.802
71.290,66.852
71.175,66.852
71.075,66.903
70.961,66.903
70.847,66.903
70.802,67.004
70.704,67.055
70.698,67.156
70.585,67.156
70.488,67.206
70.392,67.257
70.349,67.358
70.343,67.460
70.247,67.510
70.152,67.561
70.042,67.561
70.073,67.662
69.979,67.713
69.869,67.713
69.776,67.763
69.667,67.763
69.574,67.814
69.482,67.864
69.374,67.864
69.282,67.915
69.191,67.966
69.187,68.067
69.081,68.067
68.990,68.117
68.951,68.219
68.846,68.219
68.756,68.269
68.667,68.320
68.579,68.370
68.474,68.370
68.370,68.370
68.267,68.370
68.163,68.370
68.127,68.472
68.024,68.472
67.922,68.472
67.820,68.472
67.718,68.472
67.599,68.522
67.498,68.522
67.463,68.623
67.345,68.674
67.245,68.674
67.128,68.725
67.012,68.775
66.896,68.826
66.863,68.927
66.732,68.927
66.667,69.028
66.553,69.079
66.488,69.180
66.376,69.231
66.247,69.231
66.119,69.231
66.008,69.281
65.945,69.383
65.819,69.383
65.692,69.383
65.567,69.383
65.458,69.433
65.397,69.534
65.290,69.585
65.182,69.636
65.059,69.636
64.936,69.636
64.831,69.686
64.864,69.787
64.758,69.838
64.637,69.838
64.610,69.939
64.552,70.040
64.449,70.091
64.329,70.091
64.210,70.091
64.243,70.192
64.124,70.192
64.006,70.192
63.950,70.294
63.833,70.294
63.732,70.344
63.678,70.445
63.578,70.496
63.462,70.496
63.496,70.597
63.380,70.597
63.265,70.597
63.151,70.597
63.037,70.597
62.940,70.648
62.826,70.648
62.713,70.648
62.691,70.749
62.578,70.749
62.556,70.850
62.461,70.901
62.467,71.002
62.356,71.002
62.262,71.053
62.168,71.103
62.058,71.103
61.949,71.103
61.901,71.204
61.792,71.204
61.700,71.255
61.609,71.306
61.502,71.306
61.411,71.356
61.321,71.407
61.215,71.407
61.126,71.457
61.020,71.457
60.915,71.457
60.827,71.508
60.722,71.508
60.618,71.508
60.514,71.508
60.427,71.559
60.324,71.559
60.221,71.559
60.119,71.559
60.017,71.559
59.915,71.559
59.814,71.559
59.713,71.559
59.612,71.559
59.512,71.559
59.404,71.609
59.363,71.711
59.256,71.761
59.133,71.761
59.027,71.812
58.904,71.812
58.782,71.812
58.678,71.862
58.574,71.913
58.453,71.913
58.333,71.913
58.214,71.913
58.095,71.913
57.993,71.964
57.875,71.964
57.775,72.014
57.658,72.014
57.559,72.065
57.443,72.065
57.344,72.115
57.246,72.166
57.149,72.217
57.034,72.217
56.921,72.217
56.825,72.267
56.712,72.267
56.616,72.318
56.505,72.318
56.393,72.318
56.282,72.318
56.171,72.318
56.078,72.368
55.986,72.419
55.877,72.419
55.824,72.520
55.715,72.520
55.625,72.571
55.534,72.621
55.483,72.723
55.393,72.773
55.304,72.824
55.198,72.824
55.092,72.824
55.004,72.874
54.916,72.925
54.812,72.925
54.708,72.925
54.604,72.925
54.497,72.976
54.395,72.976
54.289,73.026
54.187,73.026
54.082,73.077
54.076,73.178
53.972,73.229
53.869,73.279
53.766,73.330
53.664,73.381
53.562,73.431
53.444,73.431
53.343,73.482
53.226,73.482
53.109,73.482
53.010,73.532
52.894,73.532
52.796,73.583
52.681,73.583
52.620,73.684
52.506,73.684
52.393,73.684
52.280,73.684
52.185,73.735
52.073,73.735
51.961,73.735
51.851,73.735
51.757,73.785
51.647,73.785
51.538,73.785
51.446,73.836
51.337,73.836
51.229,73.836
51.138,73.887
51.031,73.887
50.941,73.937
50.852,73.988
50.763,74.038
50.658,74.038
50.570,74.089
50.465,74.089
50.361,74.089
50.275,74.140
50.171,74.190
50.171,74.291
50.068,74.291
49.966,74.342
49.864,74.342
49.763,74.342
49.662,74.393
49.562,74.393
49.579,74.494
49.462,74.494
49.363,74.545
49.248,74.545
49.133,74.545
49.035,74.595
48.921,74.595
48.808,74.595
48.695,74.595
48.665,74.696
48.553,74.696
48.441,74.696
48.330,74.696
48.220,74.696
48.190,74.798
48.081,74.798
48.021,74.899
47.929,74.949
47.870,75.051
47.762,75.051
47.654,75.051
47.547,75.051
47.458,75.101
47.415,75.202
47.310,75.202
47.221,75.253
47.133,75.304
47.029,75.304
46.942,75.354
46.946,75.455
46.905,75.557
46.803,75.557
46.700,75.557
46.598,75.557
46.559,75.658
46.457,75.658
46.357,75.658
46.256,75.658
46.189,75.759
46.076,75.759
45.963,75.759
45.850,75.759
45.738,75.759
45.626,75.759
45.515,75.759
45.405,75.759
45.295,75.759
45.186,75.759
45.093,75.810
44.985,75.810
44.951,75.911
44.843,75.911
44.736,75.911
44.646,75.962
44.557,76.012
44.451,76.012
44.346,76.012
44.242,76.012
44.138,76.012
44.106,76.113
44.002,76.113
43.900,76.113
43.801,76.164
43.703,76.215
43.605,76.265
43.600,76.366
43.545,76.468
43.448,76.518
43.336,76.518
43.225,76.518
43.114,76.518
43.003,76.518
42.894,76.518
42.829,76.619
42.720,76.619
42.628,76.670
42.536,76.721
42.429,76.721
42.323,76.721
42.233,76.771
42.143,76.822
42.054,76.872
41.950,76.872
41.846,76.872
41.742,76.872
41.694,76.974
41.607,77.024
41.510,77.075
41.408,77.075
41.312,77.126
41.211,77.126
41.116,77.176
41.137,77.277
41.026,77.277
41.047,77.379
40.937,77.379
40.844,77.429
40.751,77.480
40.642,77.480
40.551,77.530
40.459,77.581
40.353,77.581
40.247,77.581
40.141,77.581
40.037,77.581
39.932,77.581
39.829,77.581
39.725,77.581
39.623,77.581
39.520,77.581
39.491,77.682
39.389,77.682
39.288,77.682
39.188,77.682
39.159,77.783
39.065,77.834
38.956,77.834
38.864,77.885
38.771,77.935
38.664,77.935
38.573,77.986
38.467,77.986
38.377,78.036
38.273,78.036
38.168,78.036
38.080,78.087
37.992,78.138
37.890,78.138
37.803,78.188
37.701,78.188
37.723,78.289
37.622,78.289
37.521,78.289
37.427,78.340
37.334,78.391
37.227,78.391
37.135,78.441
37.028,78.441
36.922,78.441
36.817,78.441
36.712,78.441
36.608,78.441
36.505,78.441
36.402,78.441
36.300,78.441
36.198,78.441
36.112,78.492
36.018,78.543
35.918,78.543
35.810,78.543
35.718,78.593
35.611,78.593
35.520,78.644
35.415,78.644
35.325,78.694
35.221,78.694
35.117,78.694
35.015,78.694
34.912,78.694
34.825,78.745
34.724,78.745
34.624,78.745
34.516,78.745
34.410,78.745
34.303,78.745
34.317,78.846
34.226,78.897
34.202,78.998
34.112,79.049
34.023,79.099
33.934,79.150
33.831,79.150
33.729,79.150
33.641,79.200
33.541,79.200
33.447,79.251
33.355,79.302
33.263,79.352
33.270,79.453
33.164,79.453
33.123,79.555
33.018,79.555
32.915,79.555
32.812,79.555
32.709,79.555
32.607,79.555
32.506,79.555
32.406,79.555
32.299,79.555
32.193,79.555
32.102,79.605
32.011,79.656
31.961,79.757
31.858,79.757
31.769,79.808
31.667,79.808
31.565,79.808
31.464,79.808
31.378,79.858
31.286,79.909
31.194,79.960
31.160,80.061
31.070,80.111
30.966,80.111
30.864,80.111
30.762,80.111
30.674,80.162
30.587,80.213
30.500,80.263
30.395,80.263
30.290,80.263
30.230,80.364
30.127,80.364
30.025,80.364
29.923,80.364
29.835,80.415
29.734,80.415
29.629,80.415
29.524,80.415
29.420,80.415
29.317,80.415
29.215,80.415
29.113,80.415
29.025,80.466
28.925,80.466
28.838,80.516
28.734,80.516
28.631,80.516
28.528,80.516
28.426,80.516
28.325,80.516
28.237,80.567
28.252,80.668
28.148,80.668
28.133,80.769
28.042,80.820
27.952,80.870
27.849,80.870
27.760,80.921
27.660,80.921
27.559,80.921
27.455,80.921
27.364,80.972
27.274,81.022
27.172,81.022
27.071,81.022
26.971,81.022
26.867,81.022
26.780,81.073
26.678,81.073
26.588,81.123
26.487,81.123
26.387,81.123
26.337,81.225
26.250,81.275
26.164,81.326
26.074,81.377
25.973,81.377
25.885,81.427
25.781,81.427
25.678,81.427
25.576,81.427
25.475,81.427
25.375,81.427
25.271,81.427
25.168,81.427
25.066,81.427
24.965,81.427
24.865,81.427
24.777,81.478
24.690,81.528
24.603,81.579
24.514,81.630
24.425,81.680
24.322,81.680
24.220,81.680
24.118,81.680
24.018,81.680
23.929,81.731
23.842,81.781
23.755,81.832
23.736,81.933
23.635,81.933
23.547,81.984
23.528,82.085
23.440,82.136
23.339,82.136
23.291,82.237
23.188,82.237
23.086,82.237
22.984,82.237
22.884,82.237
22.781,82.237
22.680,82.237
22.593,82.287
22.493,82.287
22.421,82.389
22.333,82.439
22.233,82.439
22.130,82.439
22.042,82.490
21.955,82.540
21.868,82.591
21.779,82.642
21.691,82.692
21.591,82.692
21.502,82.743
21.401,82.743
21.300,82.743
21.198,82.743
21.110,82.794
21.009,82.794
20.923,82.844
20.822,82.844
20.734,82.895
20.632,82.895
20.531,82.895
20.429,82.895
20.343,82.945
20.242,82.945
20.140,82.945
20.039,82.945
19.968,83.047
19.913,83.148
19.812,83.148
19.710,83.148
19.609,83.148
19.520,83.198
19.419,83.198
19.332,83.249
19.231,83.249
19.144,83.300
19.056,83.350
18.955,83.350
18.950,83.451
18.861,83.502
18.774,83.553
18.688,83.603
18.600,83.654
18.498,83.654
18.411,83.704
18.398,83.806
18.296,83.806
18.266,83.907
18.166,83.907
18.078,83.957
17.976,83.957
17.888,84.008
17.815,84.109
17.715,84.109
17.613,84.109
17.513,84.109
17.412,84.109
17.311,84.109
17.276,84.211
17.174,84.211
17.087,84.261
16.986,84.261
16.885,84.261
16.798,84.312
16.697,84.312
16.652,84.413
16.584,84.514
16.517,84.615
16.416,84.615
16.357,84.717
16.270,84.767
16.182,84.818
16.096,84.868
16.029,84.970
15.971,85.071
15.942,85.172
15.855,85.223
15.768,85.273
15.681,85.324
15.594,85.374
15.494,85.374
15.478,85.476
15.392,85.526
15.291,85.526
15.191,85.526
15.104,85.577
15.080,85.678
15.020,85.779
14.919,85.779
14.899,85.881
14.799,85.881
14.761,85.982
14.660,85.982
14.560,85.982
14.460,85.982
14.359,85.982
14.259,85.982
14.173,86.032
14.072,86.032
13.971,86.032
13.871,86.032
13.835,86.134
13.735,86.134
13.635,86.134
13.534,86.134
13.433,86.134
13.346,86.184
13.246,86.184
13.146,86.184
13.045,86.184
12.945,86.184
12.844,86.184
12.743,86.184
12.657,86.235
12.556,86.235
12.456,86.235
12.369,86.285
12.269,86.285
12.168,86.285


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wp_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.833,1.164
96.774,1.518
93.939,1.569
91.429,1.619
92.500,1.872
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
96.774,4.555
95.283,5.111
95.902,5.921
96.429,6.832
95.652,7.794
95.055,8.755
95.500,9.666
95.475,10.678
95.833,11.640
95.385,12.551
95.374,13.563
95.364,14.575
95.652,15.587
95.906,16.599
95.592,17.561
95.822,18.573
95.792,19.585
95.294,20.496
95.291,21.508
95.494,22.520
95.287,23.532
95.098,24.545
95.104,25.557
94.756,26.518
94.774,27.530
94.790,28.543
94.805,29.555
94.514,30.516
94.394,31.528
94.420,32.540
94.176,33.553
93.948,34.565
93.733,35.577
93.402,36.538
92.839,37.399
92.674,38.411
92.162,39.271
91.801,40.233
91.461,41.194
90.919,42.055
90.618,43.016
90.333,43.978
89.970,44.939
89.318,45.698
88.996,46.660
88.196,47.267
87.834,48.229
87.399,49.140
87.236,50.152
86.586,50.962
86.291,51.923
85.691,52.733
85.358,53.694
84.894,54.605
84.296,55.415
83.660,56.225
82.792,56.731
81.996,57.389
81.023,57.692
80.529,58.603
79.700,59.211
78.729,59.565
78.062,60.324
77.229,60.931
76.570,61.690
75.815,62.348
75.558,63.360
74.764,64.018
73.943,64.626
73.398,65.486
72.722,66.245
71.756,66.599
70.771,66.903
70.058,67.611
69.152,68.067
68.198,68.370
67.245,68.674
66.408,69.231
65.427,69.433
64.549,69.939
63.678,70.445
62.685,70.648
61.846,71.204
60.879,71.508
59.865,71.559
58.880,71.812
57.875,71.964
56.898,72.217
55.898,72.419
55.004,72.874
54.036,73.178
53.087,73.532
52.092,73.735
51.103,73.887
50.137,74.190
49.198,74.545
48.204,74.696
47.340,75.202
46.443,75.658
45.446,75.759
44.477,76.012
43.554,76.417
42.580,76.670
41.642,77.024
40.751,77.480
39.746,77.581
38.810,77.935
37.840,78.188
36.870,78.441
35.868,78.543
34.873,78.694
33.956,79.099
33.060,79.555
32.056,79.605
31.160,80.061
30.207,80.364
29.204,80.415
28.232,80.668
27.293,81.022
26.311,81.225
25.331,81.427
24.362,81.680
23.471,82.136
22.480,82.287
21.565,82.692
20.586,82.895
19.618,83.148
18.726,83.603
17.811,84.008
16.842,84.261
16.046,84.868
15.293,85.526
14.402,85.982
13.413,86.134
12.418,86.235


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wp_0.3_meta.csv <==
auc,f1,eer
68.735,69.400,68.370


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.833,1.164
96.774,1.518
93.939,1.569
91.429,1.619
92.500,1.872
93.478,2.176
94.444,2.581
95.312,3.087
96.104,3.745
96.774,4.555
95.283,5.111
95.902,5.921
96.429,6.832
95.652,7.794
95.055,8.755
95.500,9.666
95.475,10.678
95.833,11.640
95.385,12.551
95.374,13.563
95.364,14.575
95.652,15.587
95.906,16.599
95.592,17.561
95.822,18.573
95.792,19.585
95.294,20.496
95.291,21.508
95.494,22.520
95.287,23.532
95.098,24.545
95.104,25.557
94.756,26.518
94.774,27.530
94.790,28.543
94.805,29.555
94.514,30.516
94.394,31.528
94.420,32.540
94.176,33.553
93.948,34.565
93.733,35.577
93.653,36.589
92.956,37.399
92.787,38.411
92.271,39.271
91.908,40.233
91.564,41.194
91.128,42.105
90.822,43.067
90.531,44.028
90.162,44.990
89.505,45.749
89.275,46.761
88.491,47.470
88.203,48.431
87.759,49.342
87.588,50.354
86.930,51.164
86.627,52.126
85.938,52.885
85.680,53.897
85.208,54.808
84.604,55.617
84.036,56.478
83.173,57.034
82.659,57.895
81.883,58.553
81.428,59.464
80.733,60.223
79.840,60.729
79.465,61.690
78.863,62.500
78.236,63.310
77.574,64.069
76.891,64.828
76.059,65.435
75.130,65.891
74.449,66.650
73.795,67.409
72.807,67.611
71.940,68.117
71.152,68.775
70.211,69.180
69.239,69.484
68.299,69.889
67.442,70.445
66.476,70.749
65.673,71.356
64.733,71.711
63.815,72.115
62.999,72.723
62.070,73.128
61.064,73.178
60.099,73.482
59.115,73.684
58.154,73.988
57.154,74.190
56.310,74.747
55.390,75.152
54.453,75.506
53.467,75.709
52.468,75.860
51.506,76.164
50.585,76.569
49.591,76.771
48.756,77.328
47.883,77.834
46.880,77.935
45.882,78.087
44.957,78.492
44.055,78.947
43.077,79.200
42.241,79.757
41.269,80.010
40.310,80.314
39.368,80.668
38.469,81.123
37.500,81.377
36.520,81.579
35.526,81.731
34.584,82.085
33.664,82.490
32.747,82.895
31.831,83.300
30.847,83.502
29.866,83.704
29.000,84.211
28.007,84.362
27.054,84.666
26.061,84.818
25.108,85.121
24.265,85.678
23.343,86.083
22.428,86.488
21.472,86.791
20.517,87.095
19.700,87.702
18.825,88.209
17.934,88.664
17.315,89.474
16.608,90.182
15.901,90.891
15.106,91.498
14.310,92.105
13.557,92.763


==> data/pr_curves/WNet3xLF2p-T5-odom=rot-trainval_wp_meta.csv <==
auc,f1,eer
71.734,70.465,69.484


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
100.000,24.785
100.000,24.957
100.000,25.129
100.000,25.301
100.000,25.473
100.000,25.645
100.000,25.818
100.000,25.990
100.000,26.162
100.000,26.334
100.000,26.506
100.000,26.678
100.000,26.850
100.000,27.022
100.000,27.194
100.000,27.367
100.000,27.539
100.000,27.711
100.000,27.883
100.000,28.055
100.000,28.227
100.000,28.399
100.000,28.571
100.000,28.744
100.000,28.916
100.000,29.088
100.000,29.260
100.000,29.432
100.000,29.604
100.000,29.776
100.000,29.948
100.000,30.120
100.000,30.293
100.000,30.465
100.000,30.637
100.000,30.809
100.000,30.981
100.000,31.153
100.000,31.325
100.000,31.497
100.000,31.670
100.000,31.842
100.000,32.014
100.000,32.186
100.000,32.358
100.000,32.530
100.000,32.702
100.000,32.874
100.000,33.046
100.000,33.219
100.000,33.391
100.000,33.563
100.000,33.735
100.000,33.907
100.000,34.079
100.000,34.251
100.000,34.423
100.000,34.596
99.505,34.596
99.507,34.768
99.510,34.940
99.512,35.112
99.515,35.284
99.517,35.456
99.519,35.628
99.522,35.800
99.524,35.972
99.526,36.145
99.528,36.317
99.531,36.489
99.533,36.661
99.535,36.833
99.537,37.005
99.539,37.177
99.083,37.177
99.087,37.349
99.091,37.522
99.095,37.694
99.099,37.866
99.103,38.038
99.107,38.210
99.111,38.382
99.115,38.554
99.119,38.726
99.123,38.898
99.127,39.071
99.130,39.243
99.134,39.415
99.138,39.587
99.142,39.759
99.145,39.931
98.723,39.931
98.729,40.103
98.734,40.275
98.739,40.448
98.745,40.620
98.750,40.792
98.755,40.964
98.760,41.136
98.765,41.308
98.770,41.480
98.776,41.652
98.780,41.824
98.785,41.997
98.790,42.169
98.795,42.341
98.800,42.513
98.805,42.685
98.810,42.857
98.814,43.029
98.819,43.201
98.824,43.373
98.828,43.546
98.833,43.718
98.837,43.890
98.842,44.062
98.846,44.234
98.851,44.406
98.855,44.578
98.859,44.750
98.864,44.923
98.868,45.095
98.872,45.267
98.876,45.439
98.881,45.611
98.885,45.783
98.889,45.955
98.893,46.127
98.897,46.299
98.901,46.472
98.905,46.644
98.909,46.816
98.913,46.988
98.917,47.160
98.921,47.332
98.925,47.504
98.929,47.676
98.932,47.849
98.936,48.021
98.940,48.193
98.592,48.193
98.596,48.365
98.601,48.537
98.606,48.709
98.611,48.881
98.616,49.053
98.621,49.225
98.625,49.398
98.630,49.570
98.635,49.742
98.639,49.914
98.305,49.914
98.311,50.086
98.316,50.258
98.322,50.430
98.328,50.602
98.333,50.775
98.339,50.947
98.344,51.119
98.350,51.291
98.355,51.463
98.033,51.463
98.039,51.635
97.720,51.635
97.727,51.807
97.735,51.979
97.742,52.151
97.749,52.324
97.756,52.496
97.764,52.668
97.771,52.840
97.778,53.012
97.785,53.184
97.792,53.356
97.799,53.528
97.806,53.701
97.812,53.873
97.819,54.045
97.826,54.217
97.833,54.389
97.840,54.561
97.846,54.733
97.546,54.733
97.554,54.905
97.561,55.077
97.568,55.250
97.273,55.250
97.281,55.422
97.289,55.594
97.297,55.766
97.006,55.766
97.015,55.938
96.726,55.938
96.736,56.110
96.746,56.282
96.755,56.454
96.765,56.627
96.481,56.627
96.491,56.799
96.501,56.971
96.512,57.143
96.232,57.143
96.243,57.315
95.965,57.315
95.977,57.487
95.989,57.659
96.000,57.831
96.011,58.003
96.023,58.176
96.034,58.348
96.045,58.520
96.056,58.692
96.067,58.864
96.078,59.036
96.089,59.208
96.100,59.380
95.833,59.380
95.568,59.380
95.580,59.552
95.592,59.725
95.604,59.897
95.616,60.069
95.628,60.241
95.640,60.413
95.652,60.585
95.664,60.757
95.676,60.929
95.687,61.102
95.699,61.274
95.710,61.446
95.722,61.618
95.733,61.790
95.745,61.962
95.756,62.134
95.767,62.306
95.778,62.478
95.789,62.651
95.538,62.651
95.288,62.651
95.300,62.823
95.312,62.995
95.325,63.167
95.078,63.167
94.832,63.167
94.845,63.339
94.859,63.511
94.872,63.683
94.885,63.855
94.643,63.855
94.402,63.855
94.416,64.028
94.177,64.028
94.192,64.200
94.207,64.372
94.221,64.544
93.985,64.544
94.000,64.716
94.015,64.888
93.781,64.888
93.797,65.060
93.812,65.232
93.580,65.232
93.596,65.404
93.366,65.404
93.382,65.577
93.154,65.577
92.927,65.577
92.944,65.749
92.961,65.921
92.978,66.093
92.754,66.093
92.771,66.265
92.548,66.265
92.566,66.437
92.344,66.437
92.124,66.437
91.905,66.437
91.686,66.437
91.469,66.437
91.489,66.609
91.274,66.609
91.059,66.609
91.080,66.781
91.101,66.954
90.888,66.954
90.676,66.954
90.698,67.126
90.719,67.298
90.509,67.298
90.531,67.470
90.553,67.642
90.345,67.642
90.138,67.642
89.931,67.642
89.954,67.814
89.749,67.814
89.545,67.814
89.342,67.814
89.140,67.814
88.939,67.814
88.964,67.986
88.989,68.158
88.789,68.158
88.591,68.158
88.616,68.330
88.419,68.330
88.444,68.503
88.470,68.675
88.274,68.675
88.300,68.847
88.106,68.847
88.132,69.019
87.939,69.019
87.746,69.019
87.773,69.191
87.800,69.363
87.826,69.535
87.636,69.535
87.446,69.535
87.473,69.707
87.284,69.707
87.097,69.707
87.124,69.880
87.152,70.052
87.179,70.224
87.207,70.396
87.021,70.396
86.837,70.396
86.864,70.568
86.681,70.568
86.498,70.568
86.526,70.740
86.555,70.912
86.583,71.084
86.611,71.256
86.639,71.429
86.667,71.601
86.694,71.773
86.515,71.773
86.542,71.945
86.570,72.117
86.598,72.289
86.626,72.461
86.448,72.461
86.270,72.461
86.094,72.461
86.122,72.633
85.947,72.633
85.772,72.633
85.598,72.633
85.628,72.806
85.657,72.978
85.484,72.978
85.312,72.978
85.141,72.978
84.970,72.978
84.800,72.978
84.830,73.150
84.661,73.150
84.493,73.150
84.325,73.150
84.356,73.322
84.190,73.322
84.024,73.322
84.055,73.494
83.890,73.494
83.725,73.494
83.757,73.666
83.594,73.666
83.431,73.666
83.463,73.838
83.301,73.838
83.333,74.010
83.172,74.010
83.012,74.010
82.852,74.010
82.692,74.010
82.534,74.010
82.375,74.010
82.409,74.182
82.252,74.182
82.095,74.182
81.939,74.182
81.973,74.355
81.818,74.355
81.664,74.355
81.509,74.355
81.356,74.355
81.203,74.355
81.051,74.355
80.899,74.355
80.935,74.527
80.784,74.527
80.633,74.527
80.483,74.527
80.334,74.527
80.185,74.527
80.222,74.699
80.074,74.699
79.926,74.699
79.779,74.699
79.633,74.699
79.487,74.699
79.342,74.699
79.380,74.871
79.417,75.043
79.273,75.043
79.310,75.215
79.348,75.387
79.204,75.387
79.061,75.387
78.919,75.387
78.777,75.387
78.636,75.387
78.495,75.387
78.354,75.387
78.214,75.387
78.075,75.387
78.114,75.559
77.975,75.559
77.837,75.559
77.699,75.559
77.562,75.559
77.601,75.731
77.465,75.731
77.329,75.731
77.193,75.731
77.058,75.731
76.923,75.731
76.963,75.904
77.003,76.076
76.870,76.076
76.736,76.076
76.776,76.248
76.644,76.248
76.511,76.248
76.552,76.420
76.420,76.420
76.289,76.420
76.158,76.420
76.027,76.420
75.897,76.420
75.768,76.420
75.809,76.592
75.680,76.592
75.552,76.592
75.424,76.592
75.296,76.592
75.169,76.592
75.211,76.764
75.084,76.764
75.126,76.936
75.000,76.936
74.874,76.936
74.916,77.108
74.958,77.281
75.000,77.453
74.875,77.453
74.751,77.453
74.627,77.453
74.503,77.453
74.380,77.453
74.257,77.453
74.135,77.453
74.013,77.453
73.892,77.453
73.770,77.453
73.650,77.453
73.529,77.453
73.409,77.453
73.290,77.453
73.171,77.453
73.052,77.453
72.934,77.453
72.816,77.453
72.698,77.453
72.581,77.453
72.625,77.625
72.508,77.625
72.392,77.625
72.276,77.625
72.160,77.625
72.204,77.797
72.089,77.797
72.134,77.969
72.019,77.969
71.905,77.969
71.791,77.969
71.677,77.969
71.564,77.969
71.451,77.969
71.339,77.969
71.384,78.141
71.272,78.141
71.160,78.141
71.049,78.141
70.938,78.141
70.827,78.141
70.717,78.141
70.762,78.313
70.652,78.313
70.543,78.313
70.433,78.313
70.325,78.313
70.216,78.313
70.108,78.313
70.000,78.313
69.892,78.313
69.939,78.485
69.832,78.485
69.878,78.657
69.771,78.657
69.817,78.830
69.711,78.830
69.757,79.002
69.651,79.002
69.545,79.002
69.440,79.002
69.335,79.002
69.231,79.002
69.127,79.002
69.023,79.002
68.919,79.002
68.816,79.002
68.713,79.002
68.610,79.002
68.507,79.002
68.405,79.002
68.304,79.002
68.351,79.174
68.249,79.174
68.148,79.174
68.047,79.174
68.095,79.346
67.994,79.346
68.041,79.518
67.941,79.518
67.988,79.690
67.789,79.690
67.591,79.690
67.394,79.690
67.442,79.862
67.246,79.862
67.052,79.862
66.859,79.862
66.810,80.034
66.619,80.034
66.429,80.034
66.239,80.034
66.287,80.207
66.335,80.379
66.147,80.379
65.960,80.379
65.775,80.379
65.590,80.379
65.406,80.379
65.223,80.379
65.042,80.379
65.090,80.551
65.049,80.723
65.097,80.895
64.917,80.895
64.738,80.895
64.560,80.895
64.384,80.895
64.208,80.895
64.169,81.067
63.995,81.067
63.821,81.067
63.649,81.067
63.477,81.067
63.306,81.067
63.137,81.067
62.968,81.067
62.800,81.067
62.633,81.067
62.467,81.067
62.302,81.067
62.137,81.067
61.974,81.067
61.811,81.067
61.649,81.067
61.699,81.239
61.538,81.239
61.378,81.239
61.219,81.239
61.061,81.239
60.903,81.239
60.954,81.411
60.797,81.411
60.641,81.411
60.486,81.411
60.332,81.411
60.178,81.411
60.025,81.411
59.873,81.411
59.722,81.411
59.572,81.411
59.422,81.411
59.273,81.411
59.125,81.411
58.978,81.411
58.831,81.411
58.685,81.411
58.540,81.411
58.395,81.411
58.251,81.411
58.108,81.411
57.966,81.411
57.824,81.411
57.683,81.411
57.543,81.411
57.594,81.583
57.455,81.583
57.316,81.583
57.177,81.583
57.040,81.583
57.023,81.756
56.886,81.756
56.870,81.928
56.853,82.100
56.718,82.100
56.702,82.272
56.568,82.272
56.434,82.272
56.302,82.272
56.169,82.272
56.038,82.272
56.023,82.444
55.893,82.444
55.879,82.616
55.749,82.616
55.620,82.616
55.491,82.616
55.363,82.616
55.236,82.616
55.287,82.788
55.161,82.788
55.034,82.788
54.909,82.788
54.784,82.788
54.659,82.788
54.535,82.788
54.525,82.960
54.402,82.960
54.453,83.133
54.331,83.133
54.209,83.133
54.199,83.305
54.251,83.477
54.129,83.477
54.009,83.477
53.889,83.477
53.769,83.477
53.650,83.477
53.532,83.477
53.414,83.477
53.297,83.477
53.180,83.477
53.063,83.477
52.948,83.477
52.832,83.477
52.717,83.477
52.603,83.477
52.489,83.477
52.376,83.477
52.263,83.477
52.151,83.477
52.039,83.477
51.927,83.477
51.923,83.649
51.974,83.821
51.864,83.821
51.753,83.821
51.644,83.821
51.534,83.821
51.426,83.821
51.423,83.993
51.314,83.993
51.207,83.993
51.099,83.993
50.993,83.993
50.886,83.993
50.780,83.993
50.675,83.993
50.570,83.993
50.465,83.993
50.361,83.993
50.257,83.993
50.154,83.993
50.051,83.993
49.949,83.993
49.847,83.993
49.745,83.993
49.644,83.993
49.543,83.993
49.443,83.993
49.293,83.993
49.294,84.165
49.146,84.165
48.998,84.165
49.000,84.337
48.853,84.337
48.708,84.337
48.563,84.337
48.419,84.337
48.276,84.337
48.134,84.337
47.992,84.337
47.852,84.337
47.712,84.337
47.573,84.337
47.531,84.509
47.394,84.509
47.257,84.509
47.121,84.509
46.986,84.509
46.851,84.509
46.902,84.682
46.768,84.682
46.635,84.682
46.503,84.682
46.371,84.682
46.241,84.682
46.111,84.682
45.981,84.682
45.853,84.682
45.860,84.854
45.733,84.854
45.606,84.854
45.480,84.854
45.354,84.854
45.363,85.026
45.238,85.026
45.114,85.026
44.991,85.026
44.868,85.026
44.746,85.026
44.625,85.026
44.505,85.026
44.385,85.026
44.265,85.026
44.147,85.026
44.157,85.198
44.039,85.198
43.922,85.198
43.805,85.198
43.689,85.198
43.574,85.198
43.459,85.198
43.471,85.370
43.357,85.370
43.243,85.370
43.217,85.542
43.105,85.542
42.993,85.542
42.882,85.542
42.771,85.542
42.820,85.714
42.710,85.714
42.601,85.714
42.491,85.714
42.383,85.714
42.275,85.714
42.288,85.886
42.181,85.886
42.230,86.059
42.123,86.059
42.017,86.059
41.911,86.059
41.806,86.059
41.701,86.059
41.597,86.059
41.611,86.231
41.508,86.231
41.405,86.231
41.419,86.403
41.433,86.575
41.331,86.575
41.230,86.575
41.128,86.575
41.176,86.747
41.076,86.747
40.976,86.747
40.843,86.747
40.711,86.747
40.580,86.747
40.449,86.747
40.320,86.747
40.303,86.919
40.175,86.919
40.048,86.919
39.921,86.919
39.937,87.091
39.811,87.091
39.686,87.091
39.562,87.091
39.439,87.091
39.316,87.091
39.194,87.091
39.211,87.263
39.090,87.263
38.970,87.263
38.851,87.263
38.732,87.263
38.614,87.263
38.661,87.435
38.543,87.435
38.427,87.435
38.311,87.435
38.328,87.608
38.213,87.608
38.099,87.608
37.985,87.608
37.872,87.608
37.834,87.780
37.852,87.952
37.740,87.952
37.629,87.952
37.518,87.952
37.408,87.952
37.299,87.952
37.191,87.952
37.083,87.952
36.975,87.952
36.869,87.952
36.763,87.952
36.657,87.952
36.552,87.952
36.448,87.952
36.344,87.952
36.241,87.952
36.139,87.952
36.037,87.952
35.935,87.952
35.835,87.952
35.854,88.124
35.754,88.124
35.630,88.124
35.506,88.124
35.384,88.124
35.262,88.124
35.282,88.296
35.278,88.468
35.157,88.468
35.037,88.468
34.918,88.468
34.800,88.468
34.683,88.468
34.566,88.468
34.450,88.468
34.335,88.468
34.333,88.640
34.219,88.640
34.106,88.640
33.993,88.640
33.882,88.640
33.770,88.640
33.660,88.640
33.550,88.640
33.442,88.640
33.333,88.640
33.226,88.640
33.119,88.640
33.013,88.640
32.907,88.640
32.866,88.812
32.762,88.812
32.658,88.812
32.555,88.812
32.453,88.812
32.351,88.812
32.250,88.812
32.252,88.985
32.254,89.157
32.296,89.329
32.196,89.329
32.077,89.329
31.958,89.329
31.840,89.329
31.724,89.329
31.608,89.329
31.493,89.329
31.378,89.329
31.265,89.329
31.152,89.329
31.041,89.329
30.930,89.329
30.819,89.329
30.710,89.329
30.601,89.329
30.494,89.329
30.386,89.329
30.280,89.329
30.174,89.329
30.070,89.329
30.058,89.501
29.954,89.501
29.851,89.501
29.805,89.673
29.704,89.673
29.602,89.673
29.502,89.673
29.385,89.673
29.270,89.673
29.155,89.673
29.129,89.845
29.016,89.845
28.904,89.845
28.792,89.845
28.681,89.845
28.571,89.845
28.462,89.845
28.354,89.845
28.247,89.845
28.270,90.017
28.164,90.017
28.058,90.017
27.953,90.017
27.849,90.017
27.745,90.017
27.643,90.017
27.541,90.017
27.492,90.189
27.392,90.189
27.277,90.189
27.164,90.189
27.052,90.189
26.941,90.189
26.831,90.189
26.721,90.189
26.612,90.189
26.505,90.189
26.398,90.189
26.382,90.361
26.276,90.361
26.234,90.534
26.232,90.706
26.243,90.878
26.139,90.878
26.036,90.878
26.008,91.050
25.906,91.050
25.805,91.050
25.705,91.050
25.678,91.222
25.689,91.394
25.578,91.394
25.552,91.566
25.442,91.566
25.333,91.566
25.225,91.566
25.118,91.566
25.012,91.566
24.906,91.566
24.802,91.566
24.698,91.566
24.699,91.738
24.596,91.738
24.494,91.738
24.394,91.738
24.294,91.738
24.183,91.738
24.074,91.738
23.966,91.738
23.859,91.738
23.752,91.738
23.647,91.738
23.542,91.738
23.439,91.738
23.336,91.738
23.235,91.738
23.134,91.738
23.024,91.738
22.915,91.738
22.807,91.738
22.762,91.910
22.656,91.910
22.551,91.910
22.446,91.910
22.343,91.910
22.241,91.910
22.139,91.910
22.039,91.910
22.071,92.083
21.962,92.083
21.855,92.083
21.748,92.083
21.642,92.083
21.538,92.083
21.434,92.083
21.332,92.083
21.346,92.255
21.245,92.255
21.144,92.255
21.036,92.255
20.929,92.255
20.952,92.427
20.846,92.427
20.820,92.599
20.716,92.599
20.613,92.599
20.511,92.599
20.410,92.599
20.432,92.771
20.332,92.771
20.225,92.771
20.119,92.771
20.015,92.771
19.911,92.771
19.809,92.771
19.707,92.771
19.607,92.771
19.501,92.771
19.395,92.771
19.291,92.771
19.188,92.771
19.086,92.771
18.986,92.771
18.879,92.771
18.774,92.771
18.670,92.771
18.653,92.943
18.550,92.943
18.489,93.115
18.389,93.115
18.283,93.115
18.231,93.287
18.127,93.287
18.025,93.287
17.923,93.287
17.823,93.287
17.718,93.287
17.615,93.287
17.512,93.287
17.499,93.460
17.398,93.460
17.293,93.460
17.189,93.460
17.086,93.460
16.985,93.460
16.884,93.460
16.780,93.460
16.677,93.460
16.575,93.460
16.475,93.460
16.480,93.632
16.376,93.632
16.273,93.632
16.171,93.632
16.071,93.632
15.967,93.632
15.865,93.632
15.764,93.632
15.659,93.632
15.556,93.632
15.455,93.632
15.354,93.632
15.251,93.632
15.149,93.632
15.048,93.632
14.997,93.804
14.895,93.804
14.794,93.804
14.690,93.804
14.615,93.976
14.514,93.976
14.410,93.976
14.308,93.976
14.208,93.976
14.105,93.976
14.004,93.976
13.900,93.976
13.798,93.976
13.751,94.148
13.648,94.148
13.546,94.148
13.443,94.148
13.341,94.148
13.241,94.148
13.140,94.148
13.039,94.148
12.961,94.320
12.861,94.320
12.854,94.492
12.753,94.492
12.650,94.492
12.549,94.492
12.446,94.492
12.345,94.492
12.244,94.492
12.143,94.492
12.042,94.492
11.940,94.492
11.840,94.492
11.738,94.492
11.636,94.492
11.536,94.492
11.435,94.492
11.334,94.492
11.232,94.492
11.131,94.492
11.031,94.492
10.930,94.492
10.852,94.664
10.751,94.664
10.649,94.664
10.549,94.664
10.525,94.836
10.424,94.836
10.322,94.836
10.221,94.836
10.164,95.009
10.064,95.009
9.962,95.009
9.861,95.009
9.760,95.009
9.659,95.009
9.558,95.009
9.516,95.181
9.486,95.353
9.385,95.353
9.284,95.353
9.184,95.353
9.083,95.353
8.983,95.353
8.991,95.525
8.890,95.525
8.838,95.697
8.738,95.697
8.638,95.697
8.581,95.869
8.481,95.869
8.380,95.869
8.279,95.869
8.178,95.869
8.077,95.869
7.977,95.869
7.876,95.869
7.776,95.869
7.675,95.869
7.575,95.869
7.524,96.041
7.424,96.041
7.324,96.041
7.223,96.041
7.158,96.213
7.058,96.213
6.958,96.213
6.889,96.386
6.804,96.558
6.704,96.558
6.604,96.558
6.504,96.558
6.403,96.558
6.303,96.558
6.203,96.558
6.102,96.558
6.002,96.558
5.902,96.558
5.801,96.558
5.701,96.558
5.601,96.558
5.501,96.558
5.400,96.558
5.341,96.730
5.241,96.730
5.141,96.730
5.076,96.902
5.065,97.074
4.965,97.074
4.865,97.074
4.764,97.074
4.721,97.246
4.620,97.246
4.520,97.246
4.420,97.246
4.320,97.246
4.220,97.246
4.215,97.418
4.115,97.418
4.015,97.418


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wa_0.3.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
100.000,19.277
100.000,19.449
100.000,19.621
100.000,19.793
100.000,19.966
100.000,20.138
100.000,20.310
100.000,20.482
100.000,20.654
100.000,20.826
100.000,20.998
100.000,21.170
100.000,21.343
100.000,21.515
100.000,21.687
100.000,21.859
100.000,22.031
100.000,22.203
100.000,22.375
100.000,22.547
100.000,22.719
100.000,22.892
100.000,23.064
100.000,23.236
100.000,23.408
100.000,23.580
100.000,23.752
100.000,23.924
100.000,24.096
100.000,24.269
100.000,24.441
100.000,24.613
100.000,24.785
100.000,24.957
100.000,25.129
100.000,25.301
100.000,25.473
100.000,25.645
100.000,25.818
100.000,25.990
100.000,26.162
100.000,26.334
100.000,26.506
100.000,26.678
100.000,26.850
100.000,27.022
100.000,27.194
100.000,27.367
100.000,27.539
100.000,27.711
100.000,27.883
100.000,28.055
100.000,28.227
100.000,28.399
100.000,28.571
100.000,28.744
100.000,28.916
100.000,29.088
100.000,29.260
100.000,29.432
100.000,29.604
100.000,29.776
100.000,29.948
100.000,30.120
100.000,30.293
100.000,30.465
100.000,30.637
100.000,30.809
100.000,30.981
100.000,31.153
100.000,31.325
100.000,31.497
100.000,31.670
100.000,31.842
100.000,32.014
100.000,32.186
100.000,32.358
100.000,32.530
100.000,32.702
100.000,32.874
100.000,33.046
100.000,33.219
100.000,33.391
100.000,33.563
100.000,33.735
100.000,33.907
100.000,34.079
100.000,34.251
100.000,34.423
100.000,34.596
99.505,34.596
99.507,34.768
99.510,34.940
99.512,35.112
99.515,35.284
99.517,35.456
99.519,35.628
99.522,35.800
99.524,35.972
99.526,36.145
99.528,36.317
99.531,36.489
99.533,36.661
99.535,36.833
99.537,37.005
99.539,37.177
99.083,37.177
99.087,37.349
99.091,37.522
99.095,37.694
99.099,37.866
99.103,38.038
99.107,38.210
99.111,38.382
99.115,38.554
99.119,38.726
99.123,38.898
99.127,39.071
99.130,39.243
99.134,39.415
99.138,39.587
99.142,39.759
99.145,39.931
98.723,39.931
98.729,40.103
98.734,40.275
98.739,40.448
98.745,40.620
98.750,40.792
98.755,40.964
98.760,41.136
98.765,41.308
98.770,41.480
98.776,41.652
98.780,41.824
98.785,41.997
98.790,42.169
98.795,42.341
98.800,42.513
98.805,42.685
98.810,42.857
98.814,43.029
98.819,43.201
98.824,43.373
98.828,43.546
98.833,43.718
98.837,43.890
98.842,44.062
98.846,44.234
98.851,44.406
98.855,44.578
98.859,44.750
98.864,44.923
98.868,45.095
98.872,45.267
98.876,45.439
98.881,45.611
98.885,45.783
98.889,45.955
98.893,46.127
98.897,46.299
98.901,46.472
98.905,46.644
98.909,46.816
98.913,46.988
98.917,47.160
98.921,47.332
98.925,47.504
98.929,47.676
98.932,47.849
98.936,48.021
98.940,48.193
98.592,48.193
98.596,48.365
98.601,48.537
98.606,48.709
98.611,48.881
98.616,49.053
98.621,49.225
98.625,49.398
98.630,49.570
98.635,49.742
98.639,49.914
98.305,49.914
98.311,50.086
98.316,50.258
98.322,50.430
98.328,50.602
98.333,50.775
98.339,50.947
98.344,51.119
98.350,51.291
98.355,51.463
98.033,51.463
98.039,51.635
97.720,51.635
97.727,51.807
97.735,51.979
97.742,52.151
97.749,52.324
97.756,52.496
97.764,52.668
97.771,52.840
97.778,53.012
97.785,53.184
97.792,53.356
97.799,53.528
97.806,53.701
97.812,53.873
97.819,54.045
97.826,54.217
97.833,54.389
97.840,54.561
97.846,54.733
97.546,54.733
97.554,54.905
97.561,55.077
97.568,55.250
97.273,55.250
97.281,55.422
97.289,55.594
97.297,55.766
97.006,55.766
97.015,55.938
96.726,55.938
96.736,56.110
96.746,56.282
96.755,56.454
96.765,56.627
96.481,56.627
96.491,56.799
96.501,56.971
96.512,57.143
96.232,57.143
96.243,57.315
95.965,57.315
95.977,57.487
95.989,57.659
96.000,57.831
96.011,58.003
96.023,58.176
96.034,58.348
96.045,58.520
96.056,58.692
96.067,58.864
96.078,59.036
96.089,59.208
96.100,59.380
95.833,59.380
95.568,59.380
95.580,59.552
95.592,59.725
95.604,59.897
95.616,60.069
95.628,60.241
95.640,60.413
95.652,60.585
95.664,60.757
95.676,60.929
95.687,61.102
95.699,61.274
95.710,61.446
95.722,61.618
95.733,61.790
95.745,61.962
95.756,62.134
95.767,62.306
95.778,62.478
95.789,62.651
95.538,62.651
95.288,62.651
95.300,62.823
95.312,62.995
95.325,63.167
95.078,63.167
94.832,63.167
94.845,63.339
94.859,63.511
94.872,63.683
94.885,63.855
94.643,63.855
94.402,63.855
94.416,64.028
94.177,64.028
94.192,64.200
94.207,64.372
94.221,64.544
93.985,64.544
94.000,64.716
94.015,64.888
93.781,64.888
93.797,65.060
93.812,65.232
93.580,65.232
93.596,65.404
93.366,65.404
93.382,65.577
93.154,65.577
92.927,65.577
92.944,65.749
92.961,65.921
92.978,66.093
92.754,66.093
92.771,66.265
92.548,66.265
92.566,66.437
92.344,66.437
92.124,66.437
91.905,66.437
91.686,66.437
91.469,66.437
91.489,66.609
91.274,66.609
91.059,66.609
91.080,66.781
91.101,66.954
90.888,66.954
90.676,66.954
90.698,67.126
90.487,67.126
90.278,67.126
90.300,67.298
90.323,67.470
90.115,67.470
89.908,67.470
89.703,67.470
89.726,67.642
89.522,67.642
89.318,67.642
89.116,67.642
88.914,67.642
88.713,67.642
88.739,67.814
88.764,67.986
88.565,67.986
88.367,67.986
88.393,68.158
88.196,68.158
88.222,68.330
88.248,68.503
88.053,68.503
88.079,68.675
87.885,68.675
87.912,68.847
87.719,68.847
87.527,68.847
87.555,69.019
87.582,69.191
87.609,69.363
87.419,69.363
87.229,69.363
87.257,69.535
87.069,69.535
86.882,69.535
86.910,69.707
86.938,69.880
86.966,70.052
86.994,70.224
86.809,70.224
86.624,70.224
86.653,70.396
86.469,70.396
86.287,70.396
86.316,70.568
86.345,70.740
86.373,70.912
86.402,71.084
86.430,71.256
86.458,71.429
86.486,71.601
86.307,71.601
86.335,71.773
86.364,71.945
86.392,72.117
86.420,72.289
86.242,72.289
86.066,72.289
85.890,72.289
85.918,72.461
85.743,72.461
85.569,72.461
85.396,72.461
85.425,72.633
85.455,72.806
85.282,72.806
85.111,72.806
84.940,72.806
84.770,72.806
84.600,72.806
84.631,72.978
84.462,72.978
84.294,72.978
84.127,72.978
84.158,73.150
83.992,73.150
83.826,73.150
83.661,73.150
83.497,73.150
83.333,73.150
83.366,73.322
83.203,73.322
83.041,73.322
83.074,73.494
82.913,73.494
82.946,73.666
82.785,73.666
82.625,73.666
82.466,73.666
82.308,73.666
82.150,73.666
81.992,73.666
82.027,73.838
81.870,73.838
81.714,73.838
81.559,73.838
81.404,73.838
81.250,73.838
81.096,73.838
80.943,73.838
80.791,73.838
80.639,73.838
80.488,73.838
80.337,73.838
80.187,73.838
80.037,73.838
79.888,73.838
79.740,73.838
79.592,73.838
79.444,73.838
79.298,73.838
79.151,73.838
79.006,73.838
78.860,73.838
78.716,73.838
78.571,73.838
78.428,73.838
78.285,73.838
78.324,74.010
78.182,74.010
78.221,74.182
78.261,74.355
78.119,74.355
77.978,74.355
77.838,74.355
77.698,74.355
77.558,74.355
77.419,74.355
77.281,74.355
77.143,74.355
77.005,74.355
77.046,74.527
76.909,74.527
76.773,74.527
76.637,74.527
76.502,74.527
76.543,74.699
76.408,74.699
76.274,74.699
76.140,74.699
76.007,74.699
75.874,74.699
75.916,74.871
75.784,74.871
75.652,74.871
75.521,74.871
75.563,75.043
75.433,75.043
75.302,75.043
75.345,75.215
75.215,75.215
75.086,75.215
74.957,75.215
74.829,75.215
74.701,75.215
74.573,75.215
74.446,75.215
74.320,75.215
74.194,75.215
74.068,75.215
73.942,75.215
73.818,75.215
73.862,75.387
73.737,75.387
73.613,75.387
73.490,75.387
73.367,75.387
73.411,75.559
73.456,75.731
73.333,75.731
73.211,75.731
73.090,75.731
72.968,75.731
72.848,75.731
72.727,75.731
72.607,75.731
72.488,75.731
72.368,75.731
72.250,75.731
72.131,75.731
72.013,75.731
71.895,75.731
71.778,75.731
71.661,75.731
71.545,75.731
71.429,75.731
71.313,75.731
71.197,75.731
71.082,75.731
70.968,75.731
71.014,75.904
70.900,75.904
70.787,75.904
70.673,75.904
70.560,75.904
70.607,76.076
70.494,76.076
70.382,76.076
70.270,76.076
70.159,76.076
70.048,76.076
69.937,76.076
69.826,76.076
69.716,76.076
69.606,76.076
69.654,76.248
69.545,76.248
69.436,76.248
69.327,76.248
69.219,76.248
69.111,76.248
69.003,76.248
69.051,76.420
68.944,76.420
68.837,76.420
68.731,76.420
68.624,76.420
68.519,76.420
68.413,76.420
68.308,76.420
68.203,76.420
68.098,76.420
67.994,76.420
68.043,76.592
67.939,76.592
67.988,76.764
67.884,76.764
67.781,76.764
67.678,76.764
67.576,76.764
67.474,76.764
67.372,76.764
67.270,76.764
67.169,76.764
67.068,76.764
66.967,76.764
66.867,76.764
66.766,76.764
66.567,76.764
66.369,76.764
66.419,76.936
66.222,76.936
66.027,76.936
65.979,77.108
65.786,77.108
65.593,77.108
65.401,77.108
65.211,77.108
65.262,77.281
65.072,77.281
64.884,77.281
64.697,77.281
64.511,77.281
64.327,77.281
64.143,77.281
63.960,77.281
63.920,77.453
63.739,77.453
63.559,77.453
63.380,77.453
63.202,77.453
63.025,77.453
62.849,77.453
62.674,77.453
62.726,77.625
62.691,77.797
62.517,77.797
62.345,77.797
62.173,77.797
62.003,77.797
61.833,77.797
61.885,77.969
61.853,78.141
61.685,78.141
61.518,78.141
61.351,78.141
61.186,78.141
61.022,78.141
60.858,78.141
60.695,78.141
60.533,78.141
60.372,78.141
60.212,78.141
60.053,78.141
59.894,78.141
59.737,78.141
59.580,78.141
59.424,78.141
59.269,78.141
59.115,78.141
58.961,78.141
58.808,78.141
58.656,78.141
58.634,78.313
58.483,78.313
58.333,78.313
58.184,78.313
58.036,78.313
57.888,78.313
57.741,78.313
57.595,78.313
57.449,78.313
57.305,78.313
57.161,78.313
57.018,78.313
56.875,78.313
56.733,78.313
56.592,78.313
56.452,78.313
56.312,78.313
56.173,78.313
56.034,78.313
55.897,78.313
55.760,78.313
55.623,78.313
55.488,78.313
55.353,78.313
55.407,78.485
55.273,78.485
55.139,78.485
55.006,78.485
54.874,78.485
54.862,78.657
54.731,78.657
54.600,78.657
54.589,78.830
54.459,78.830
54.330,78.830
54.201,78.830
54.073,78.830
53.946,78.830
53.819,78.830
53.693,78.830
53.684,79.002
53.559,79.002
53.551,79.174
53.426,79.174
53.302,79.174
53.179,79.174
53.057,79.174
52.934,79.174
52.813,79.174
52.692,79.174
52.571,79.174
52.452,79.174
52.332,79.174
52.213,79.174
52.095,79.174
51.977,79.174
51.973,79.346
51.856,79.346
51.740,79.346
51.736,79.518
51.790,79.690
51.674,79.690
51.559,79.690
51.444,79.690
51.330,79.690
51.217,79.690
51.104,79.690
50.991,79.690
50.879,79.690
50.768,79.690
50.656,79.690
50.546,79.690
50.436,79.690
50.326,79.690
50.217,79.690
50.108,79.690
50.000,79.690
49.892,79.690
49.785,79.690
49.678,79.690
49.572,79.690
49.573,79.862
49.626,80.034
49.521,80.034
49.416,80.034
49.311,80.034
49.206,80.034
49.102,80.034
49.104,80.207
49.001,80.207
48.898,80.207
48.796,80.207
48.694,80.207
48.592,80.207
48.491,80.207
48.390,80.207
48.290,80.207
48.140,80.207
47.992,80.207
47.844,80.207
47.697,80.207
47.551,80.207
47.406,80.207
47.262,80.207
47.118,80.207
47.077,80.379
46.935,80.379
46.794,80.379
46.800,80.551
46.660,80.551
46.521,80.551
46.383,80.551
46.245,80.551
46.108,80.551
45.972,80.551
45.837,80.551
45.703,80.551
45.570,80.551
45.437,80.551
45.402,80.723
45.270,80.723
45.140,80.723
45.010,80.723
44.880,80.723
44.752,80.723
44.805,80.895
44.677,80.895
44.550,80.895
44.423,80.895
44.298,80.895
44.173,80.895
44.049,80.895
43.925,80.895
43.802,80.895
43.814,81.067
43.692,81.067
43.571,81.067
43.450,81.067
43.330,81.067
43.343,81.239
43.223,81.239
43.105,81.239
42.987,81.239
42.870,81.239
42.754,81.239
42.638,81.239
42.523,81.239
42.408,81.239
42.294,81.239
42.181,81.239
42.068,81.239
41.956,81.239
41.844,81.239
41.733,81.239
41.623,81.239
41.513,81.239
41.404,81.239
41.455,81.411
41.346,81.411
41.238,81.411
41.217,81.583
41.110,81.583
41.003,81.583
40.897,81.583
40.792,81.583
40.843,81.756
40.738,81.756
40.633,81.756
40.529,81.756
40.426,81.756
40.323,81.756
40.339,81.928
40.237,81.928
40.135,81.928
40.034,81.928
39.933,81.928
39.833,81.928
39.700,81.928
39.568,81.928
39.437,81.928
39.306,81.928
39.356,82.100
39.374,82.272
39.245,82.272
39.116,82.272
38.989,82.272
38.862,82.272
38.736,82.272
38.611,82.272
38.486,82.272
38.363,82.272
38.240,82.272
38.118,82.272
37.997,82.272
37.876,82.272
37.757,82.272
37.806,82.444
37.687,82.444
37.569,82.444
37.451,82.444
37.334,82.444
37.218,82.444
37.103,82.444
36.988,82.444
36.875,82.444
36.761,82.444
36.649,82.444
36.537,82.444
36.530,82.616
36.419,82.616
36.309,82.616
36.199,82.616
36.090,82.616
35.982,82.616
35.874,82.616
35.768,82.616
35.815,82.788
35.709,82.788
35.757,82.960
35.651,82.960
35.546,82.960
35.441,82.960
35.337,82.960
35.234,82.960
35.131,82.960
35.029,82.960
34.928,82.960
34.827,82.960
34.726,82.960
34.602,82.960
34.478,82.960
34.355,82.960
34.233,82.960
34.112,82.960
33.992,82.960
33.872,82.960
33.824,83.133
33.706,83.133
33.588,83.133
33.472,83.133
33.356,83.133
33.242,83.133
33.287,83.305
33.173,83.305
33.060,83.305
32.948,83.305
32.836,83.305
32.725,83.305
32.615,83.305
32.505,83.305
32.396,83.305
32.288,83.305
32.333,83.477
32.226,83.477
32.119,83.477
32.013,83.477
31.908,83.477
31.803,83.477
31.699,83.477
31.596,83.477
31.494,83.477
31.392,83.477
31.290,83.477
31.190,83.477
31.070,83.477
30.951,83.477
30.955,83.649
30.838,83.649
30.721,83.649
30.605,83.649
30.489,83.649
30.375,83.649
30.381,83.821
30.386,83.993
30.429,84.165
30.316,84.165
30.204,84.165
30.092,84.165
29.982,84.165
29.872,84.165
29.763,84.165
29.654,84.165
29.547,84.165
29.440,84.165
29.334,84.165
29.229,84.165
29.124,84.165
29.021,84.165
28.918,84.165
28.816,84.165
28.714,84.165
28.613,84.165
28.513,84.165
28.397,84.165
28.282,84.165
28.324,84.337
28.210,84.337
28.096,84.337
27.984,84.337
27.873,84.337
27.762,84.337
27.652,84.337
27.544,84.337
27.436,84.337
27.329,84.337
27.222,84.337
27.117,84.337
27.012,84.337
26.908,84.337
26.805,84.337
26.703,84.337
26.602,84.337
26.501,84.337
26.387,84.337
26.273,84.337
26.161,84.337
26.050,84.337
25.940,84.337
25.830,84.337
25.722,84.337
25.614,84.337
25.508,84.337
25.402,84.337
25.297,84.337
25.193,84.337
25.090,84.337
24.987,84.337
24.886,84.337
24.785,84.337
24.673,84.337
24.673,84.509
24.562,84.509
24.539,84.682
24.503,84.854
24.394,84.854
24.286,84.854
24.287,85.026
24.180,85.026
24.074,85.026
23.969,85.026
23.983,85.198
23.996,85.370
23.892,85.370
23.871,85.542
23.769,85.542
23.667,85.542
23.566,85.542
23.466,85.542
23.355,85.542
23.246,85.542
23.138,85.542
23.077,85.714
22.970,85.714
22.865,85.714
22.761,85.714
22.657,85.714
22.554,85.714
22.453,85.714
22.352,85.714
22.242,85.714
22.133,85.714
22.026,85.714
21.919,85.714
21.813,85.714
21.709,85.714
21.605,85.714
21.503,85.714
21.401,85.714
21.300,85.714
21.191,85.714
21.084,85.714
20.977,85.714
20.872,85.714
20.767,85.714
20.664,85.714
20.562,85.714
20.586,85.886
20.484,85.886
20.384,85.886
20.276,85.886
20.170,85.886
20.064,85.886
19.960,85.886
19.912,86.059
19.810,86.059
19.708,86.059
19.608,86.059
19.501,86.059
19.395,86.059
19.389,86.231
19.284,86.231
19.181,86.231
19.078,86.231
18.977,86.231
18.877,86.231
18.771,86.231
18.666,86.231
18.562,86.231
18.460,86.231
18.358,86.231
18.258,86.231
18.152,86.231
18.048,86.231
17.944,86.231
17.842,86.231
17.741,86.231
17.635,86.231
17.530,86.231
17.426,86.231
17.324,86.231
17.340,86.403
17.239,86.403
17.191,86.575
17.086,86.575
16.982,86.575
16.879,86.575
16.778,86.575
16.678,86.575
16.573,86.575
16.470,86.575
16.368,86.575
16.268,86.575
16.163,86.575
16.060,86.575
15.958,86.575
15.858,86.575
15.753,86.575
15.650,86.575
15.549,86.575
15.448,86.575
15.345,86.575
15.242,86.575
15.268,86.747
15.167,86.747
15.063,86.747
14.960,86.747
14.858,86.747
14.758,86.747
14.655,86.747
14.554,86.747
14.454,86.747
14.351,86.747
14.249,86.747
14.149,86.747
14.047,86.747
13.946,86.747
13.897,86.919
13.794,86.919
13.693,86.919
13.590,86.919
13.488,86.919
13.388,86.919
13.286,86.919
13.277,87.091
13.177,87.091
13.075,87.091
12.974,87.091
12.872,87.091
12.771,87.091
12.669,87.091
12.568,87.091
12.466,87.091
12.366,87.091
12.264,87.091
12.163,87.091
12.062,87.091
11.991,87.263
11.890,87.263
11.788,87.263
11.687,87.263
11.586,87.263
11.484,87.263
11.383,87.263
11.282,87.263
11.180,87.263
11.080,87.263
10.979,87.263
10.877,87.263
10.776,87.263
10.674,87.263
10.574,87.263
10.473,87.263
10.372,87.263
10.271,87.263
10.171,87.263
10.070,87.263
10.024,87.435
9.922,87.435
9.820,87.435
9.719,87.435
9.618,87.435
9.517,87.435
9.416,87.435
9.372,87.608
9.271,87.608
9.171,87.608
9.070,87.608
8.969,87.608
8.869,87.608
8.768,87.608
8.776,87.780
8.676,87.780
8.576,87.780
8.475,87.780
8.374,87.780
8.274,87.780
8.278,87.952
8.177,87.952
8.076,87.952
7.976,87.952
7.875,87.952
7.888,88.124
7.787,88.124
7.687,88.124
7.586,88.124
7.485,88.124
7.385,88.124
7.284,88.124
7.184,88.124
7.084,88.124
6.983,88.124
6.917,88.296
6.817,88.296
6.716,88.296
6.616,88.296
6.516,88.296
6.416,88.296
6.315,88.296
6.323,88.468
6.223,88.468
6.123,88.468
6.022,88.468
5.922,88.468
5.821,88.468
5.721,88.468
5.621,88.468
5.520,88.468
5.420,88.468
5.320,88.468
5.219,88.468
5.119,88.468
5.019,88.468
4.918,88.468
4.818,88.468
4.718,88.468
4.618,88.468
4.625,88.640
4.525,88.640
4.424,88.640
4.324,88.640
4.311,88.812
4.211,88.812
4.111,88.812
4.011,88.812
3.910,88.812
3.850,88.985
3.750,88.985
3.650,88.985


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wa_0.3_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
100.000,24.957
100.000,25.990
100.000,27.022
100.000,28.055
100.000,29.088
100.000,30.120
100.000,31.153
100.000,32.186
100.000,33.219
100.000,34.251
99.515,35.284
99.528,36.317
99.087,37.349
99.111,38.382
99.134,39.415
98.739,40.448
98.770,41.480
98.800,42.513
98.828,43.546
98.855,44.578
98.881,45.611
98.905,46.644
98.929,47.676
98.606,48.709
98.635,49.742
98.333,50.775
97.720,51.635
97.764,52.668
97.806,53.701
97.846,54.733
97.289,55.594
96.755,56.454
96.243,57.315
96.034,58.348
96.100,59.380
95.640,60.413
95.710,61.446
95.778,62.478
94.832,63.167
94.177,64.028
93.797,65.060
92.927,65.577
92.344,66.437
91.274,66.609
90.278,67.126
89.318,67.642
88.367,67.986
87.719,68.847
86.882,69.535
86.287,70.396
86.458,71.429
85.890,72.289
84.940,72.806
83.992,73.150
82.913,73.494
81.870,73.838
80.791,73.838
79.740,73.838
78.716,73.838
77.838,74.355
76.773,74.527
75.784,74.871
74.829,75.215
73.818,75.215
72.848,75.731
71.778,75.731
70.787,75.904
69.716,76.076
68.731,76.420
67.781,76.764
66.766,76.764
65.786,77.108
64.791,77.281
63.739,77.453
62.674,77.453
61.801,77.969
60.776,78.141
59.737,78.141
58.732,78.141
57.741,78.313
56.733,78.313
55.692,78.313
54.731,78.657
53.693,78.830
52.752,79.174
51.740,79.346
50.768,79.690
49.731,79.690
48.847,80.207
47.844,80.207
46.841,80.379
45.837,80.551
44.837,80.723
43.843,80.895
42.870,81.239
41.844,81.239
40.897,81.583
39.933,81.928
38.989,82.272
37.967,82.272
36.960,82.444
35.955,82.616
35.004,82.960
33.992,82.960
33.038,83.305
32.034,83.477
31.030,83.477
30.297,84.165
29.281,84.165
28.291,84.337
27.283,84.337
26.273,84.337
25.271,84.337
24.406,84.854
23.678,85.542
22.688,85.714
21.680,85.714
20.672,85.714
19.732,86.059
18.743,86.231
17.741,86.231
16.800,86.575
15.798,86.575
14.810,86.747
13.824,86.919
12.836,87.091
11.849,87.263
10.847,87.263
9.862,87.435
8.877,87.608
7.937,87.952
6.952,88.124
6.012,88.468
5.012,88.468
4.073,88.812


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wa_0.3_meta.csv <==
auc,f1,eer
78.326,78.725,75.215


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
100.000,19.793
100.000,20.826
100.000,21.859
100.000,22.892
100.000,23.924
100.000,24.957
100.000,25.990
100.000,27.022
100.000,28.055
100.000,29.088
100.000,30.120
100.000,31.153
100.000,32.186
100.000,33.219
100.000,34.251
99.515,35.284
99.528,36.317
99.087,37.349
99.111,38.382
99.134,39.415
98.739,40.448
98.770,41.480
98.800,42.513
98.828,43.546
98.855,44.578
98.881,45.611
98.905,46.644
98.929,47.676
98.606,48.709
98.635,49.742
98.333,50.775
97.720,51.635
97.764,52.668
97.806,53.701
97.846,54.733
97.289,55.594
96.755,56.454
96.243,57.315
96.034,58.348
96.100,59.380
95.640,60.413
95.710,61.446
95.778,62.478
94.832,63.167
94.177,64.028
93.797,65.060
92.927,65.577
92.344,66.437
91.274,66.609
90.509,67.298
89.545,67.814
88.591,68.158
87.939,69.019
87.097,69.707
86.498,70.568
86.667,71.601
86.094,72.461
85.141,72.978
84.190,73.322
83.301,73.838
82.252,74.182
81.203,74.355
80.185,74.527
79.273,75.043
78.214,75.387
77.193,75.731
76.420,76.420
75.424,76.592
74.875,77.453
73.770,77.453
72.698,77.453
71.791,77.969
70.717,78.141
69.771,78.657
68.816,79.002
67.941,79.518
66.955,79.862
66.054,80.379
65.042,80.379
64.120,80.895
63.052,81.067
61.974,81.067
60.982,81.239
59.949,81.411
58.904,81.411
57.895,81.411
56.954,81.756
56.038,82.272
55.161,82.788
54.209,83.133
53.238,83.477
52.207,83.477
51.314,83.993
50.309,83.993
49.293,83.993
48.323,84.337
47.303,84.509
46.284,84.682
45.321,85.026
44.305,85.026
43.357,85.370
42.383,85.714
41.508,86.231
40.645,86.747
39.686,87.091
38.673,87.263
37.806,87.780
36.816,87.952
35.809,87.952
34.942,88.468
33.949,88.640
32.928,88.640
32.196,89.329
31.190,89.329
30.174,89.329
29.220,89.673
28.231,89.845
27.292,90.189
26.303,90.361
25.678,91.222
24.733,91.566
23.742,91.738
22.739,91.738
21.792,92.083
20.846,92.427
19.904,92.771
18.899,92.771
18.043,93.287
17.054,93.460
16.066,93.632
15.065,93.632
14.123,93.976
13.136,94.148
12.197,94.492
11.197,94.492
10.257,94.836
9.399,95.353
8.543,95.869
7.542,95.869
6.804,96.558
5.804,96.558
4.947,97.074
4.008,97.418


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wa_meta.csv <==
auc,f1,eer
82.401,78.913,76.420


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
96.000,1.218
96.154,1.269
96.296,1.320
96.429,1.371
96.552,1.421
96.667,1.472
96.774,1.523
96.875,1.574
96.970,1.624
97.059,1.675
97.222,1.777
97.368,1.878
97.500,1.980
97.619,2.081
97.727,2.183
97.826,2.284
97.917,2.386
98.000,2.487
98.077,2.589
98.148,2.690
98.214,2.792
98.276,2.893
98.333,2.995
98.387,3.096
98.438,3.198
98.485,3.299
98.529,3.401
98.571,3.503
98.611,3.604
98.649,3.706
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
98.864,4.416
98.889,4.518
98.913,4.619
98.936,4.721
98.958,4.822
98.980,4.924
99.000,5.025
99.020,5.127
99.038,5.228
99.057,5.330
99.074,5.431
99.091,5.533
99.107,5.635
99.123,5.736
99.138,5.838
99.153,5.939
99.167,6.041
99.180,6.142
99.194,6.244
99.206,6.345
98.425,6.345
98.450,6.447
98.473,6.548
98.496,6.650
98.519,6.751
98.540,6.853
98.561,6.954
98.582,7.056
98.601,7.157
98.621,7.259
98.639,7.360
98.658,7.462
98.675,7.563
98.693,7.665
98.710,7.766
98.726,7.868
98.742,7.970
98.758,8.071
98.773,8.173
98.788,8.274
98.802,8.376
98.817,8.477
98.830,8.579
98.844,8.680
98.857,8.782
98.870,8.883
98.883,8.985
98.895,9.086
98.907,9.188
98.919,9.289
98.930,9.391
98.942,9.492
98.953,9.594
98.964,9.695
98.974,9.797
98.985,9.898
98.995,10.000
98.507,10.051
98.020,10.051
98.039,10.152
97.573,10.203
97.596,10.305
97.619,10.406
97.156,10.406
97.183,10.508
97.209,10.609
97.235,10.711
97.260,10.812
97.285,10.914
97.309,11.015
97.333,11.117
97.357,11.218
97.380,11.320
97.403,11.421
97.425,11.523
97.447,11.624
97.468,11.726
97.490,11.827
97.510,11.929
97.531,12.030
97.551,12.132
97.571,12.234
97.590,12.335
97.610,12.437
97.628,12.538
97.647,12.640
97.665,12.741
97.683,12.843
97.701,12.944
97.719,13.046
97.348,13.046
97.368,13.147
97.004,13.147
97.026,13.249
97.048,13.350
97.070,13.452
97.091,13.553
97.112,13.655
97.133,13.756
97.153,13.858
96.820,13.909
96.842,14.010
96.864,14.112
96.540,14.162
96.564,14.264
96.587,14.365
96.610,14.467
96.633,14.569
96.309,14.569
96.333,14.670
96.358,14.772
96.382,14.873
96.405,14.975
96.429,15.076
96.129,15.127
95.820,15.127
95.847,15.228
95.873,15.330
95.899,15.431
95.925,15.533
95.950,15.635
95.975,15.736
96.000,15.838
96.024,15.939
96.049,16.041
96.073,16.142
96.096,16.244
96.119,16.345
96.142,16.447
96.165,16.548
96.188,16.650
96.210,16.751
96.232,16.853
96.254,16.954
96.275,17.056
96.296,17.157
96.317,17.259
96.338,17.360
96.359,17.462
96.379,17.563
96.399,17.665
96.419,17.766
96.438,17.868
96.458,17.970
96.477,18.071
96.496,18.173
96.515,18.274
96.533,18.376
96.552,18.477
96.570,18.579
96.588,18.680
96.606,18.782
96.623,18.883
96.641,18.985
96.658,19.086
96.675,19.188
96.692,19.289
96.709,19.391
96.725,19.492
96.742,19.594
96.758,19.695
96.774,19.797
96.790,19.898
96.806,20.000
96.822,20.102
96.837,20.203
96.852,20.305
96.867,20.406
96.882,20.508
96.897,20.609
96.912,20.711
96.927,20.812
96.941,20.914
96.956,21.015
96.970,21.117
96.984,21.218
96.998,21.320
97.011,21.421
97.025,21.523
97.039,21.624
97.052,21.726
97.065,21.827
97.079,21.929
96.868,21.980
96.882,22.081
96.896,22.183
96.909,22.284
96.923,22.386
96.937,22.487
96.950,22.589
96.963,22.690
96.976,22.792
96.774,22.843
96.788,22.944
96.802,23.046
96.815,23.147
96.829,23.249
96.842,23.350
96.855,23.452
96.868,23.553
96.882,23.655
96.894,23.756
96.907,23.858
96.920,23.959
96.933,24.061
96.945,24.162
96.957,24.264
96.970,24.365
96.982,24.467
96.994,24.569
97.006,24.670
97.018,24.772
97.030,24.873
97.041,24.975
97.053,25.076
96.869,25.127
96.881,25.228
96.893,25.330
96.712,25.381
96.724,25.482
96.737,25.584
96.750,25.685
96.762,25.787
96.774,25.888
96.591,25.888
96.604,25.990
96.617,26.091
96.629,26.193
96.642,26.294
96.468,26.345
96.296,26.396
96.310,26.497
96.324,26.599
96.154,26.650
96.168,26.751
96.182,26.853
96.196,26.954
96.209,27.056
96.223,27.157
96.237,27.259
96.250,27.360
96.263,27.462
96.277,27.563
96.290,27.665
96.303,27.766
96.316,27.868
96.329,27.970
96.167,28.020
96.181,28.122
96.194,28.223
96.028,28.223
96.041,28.325
96.055,28.426
96.068,28.528
96.082,28.629
96.095,28.731
96.108,28.832
96.121,28.934
96.134,29.036
96.147,29.137
96.160,29.239
96.173,29.340
96.013,29.340
96.026,29.442
96.040,29.543
96.053,29.645
96.066,29.746
95.915,29.797
95.928,29.898
95.942,30.000
95.786,30.000
95.800,30.102
95.813,30.203
95.827,30.305
95.840,30.406
95.853,30.508
95.866,30.609
95.880,30.711
95.893,30.812
95.906,30.914
95.918,31.015
95.931,31.117
95.944,31.218
95.956,31.320
95.969,31.421
95.981,31.523
95.994,31.624
96.006,31.726
96.018,31.827
96.031,31.929
96.043,32.030
95.903,32.081
95.764,32.132
95.777,32.234
95.789,32.335
95.802,32.437
95.815,32.538
95.678,32.589
95.691,32.690
95.704,32.792
95.716,32.893
95.729,32.995
95.742,33.096
95.754,33.198
95.766,33.299
95.779,33.401
95.791,33.503
95.803,33.604
95.815,33.706
95.827,33.807
95.839,33.909
95.851,34.010
95.863,34.112
95.733,34.162
95.745,34.264
95.757,34.365
95.769,34.467
95.781,34.569
95.792,34.670
95.664,34.721
95.676,34.822
95.688,34.924
95.700,35.025
95.568,35.025
95.580,35.127
95.592,35.228
95.461,35.228
95.473,35.330
95.486,35.431
95.362,35.482
95.232,35.482
95.245,35.584
95.257,35.685
95.270,35.787
95.283,35.888
95.296,35.990
95.308,36.091
95.321,36.193
95.333,36.294
95.346,36.396
95.358,36.497
95.370,36.599
95.383,36.701
95.395,36.802
95.407,36.904
95.419,37.005
95.431,37.107
95.443,37.208
95.455,37.310
95.466,37.411
95.343,37.411
95.355,37.513
95.238,37.563
95.250,37.665
95.262,37.766
95.275,37.868
95.287,37.970
95.299,38.071
95.311,38.173
95.322,38.274
95.334,38.376
95.220,38.426
95.232,38.528
95.244,38.629
95.256,38.731
95.268,38.832
95.280,38.934
95.291,39.036
95.303,39.137
95.314,39.239
95.326,39.340
95.337,39.442
95.349,39.543
95.360,39.645
95.371,39.746
95.383,39.848
95.394,39.949
95.405,40.051
95.416,40.152
95.427,40.254
95.438,40.355
95.329,40.406
95.340,40.508
95.352,40.609
95.363,40.711
95.374,40.812
95.385,40.914
95.396,41.015
95.289,41.066
95.300,41.168
95.311,41.269
95.322,41.371
95.333,41.472
95.343,41.574
95.354,41.675
95.365,41.777
95.376,41.878
95.386,41.980
95.397,42.081
95.408,42.183
95.418,42.284
95.429,42.386
95.439,42.487
95.449,42.589
95.460,42.690
95.357,42.741
95.367,42.843
95.378,42.944
95.388,43.046
95.286,43.096
95.297,43.198
95.307,43.299
95.318,43.401
95.217,43.452
95.228,43.553
95.238,43.655
95.133,43.655
95.033,43.706
95.044,43.807
95.055,43.909
95.066,44.010
95.077,44.112
94.973,44.112
94.984,44.213
94.995,44.315
95.005,44.416
95.016,44.518
95.027,44.619
95.038,44.721
95.048,44.822
95.059,44.924
95.070,45.025
95.080,45.127
95.091,45.228
95.101,45.330
95.112,45.431
95.122,45.533
95.132,45.635
95.143,45.736
95.153,45.838
95.163,45.939
95.173,46.041
95.183,46.142
95.193,46.244
95.203,46.345
95.213,46.447
95.223,46.548
95.233,46.650
95.243,46.751
95.253,46.853
95.263,46.954
95.272,47.056
95.282,47.157
95.189,47.208
95.199,47.310
95.209,47.411
95.117,47.462
95.025,47.513
95.035,47.614
95.046,47.716
95.055,47.817
95.065,47.919
95.075,48.020
95.085,48.122
95.095,48.223
95.105,48.325
95.115,48.426
95.124,48.528
95.134,48.629
95.144,48.731
94.955,48.731
94.965,48.832
94.778,48.832
94.789,48.934
94.701,48.985
94.711,49.086
94.721,49.188
94.732,49.289
94.742,49.391
94.752,49.492
94.762,49.594
94.773,49.695
94.783,49.797
94.793,49.898
94.803,50.000
94.813,50.102
94.823,50.203
94.742,50.305
94.752,50.406
94.762,50.508
94.682,50.609
94.692,50.711
94.518,50.761
94.439,50.863
94.450,50.964
94.371,51.066
94.294,51.168
94.216,51.269
94.227,51.371
94.058,51.421
93.981,51.523
93.993,51.624
94.004,51.726
94.015,51.827
94.026,51.929
94.037,52.030
94.048,52.132
94.059,52.234
93.984,52.335
93.909,52.437
93.920,52.538
93.750,52.538
93.586,52.589
93.598,52.690
93.609,52.792
93.537,52.893
93.465,52.995
93.476,53.096
93.405,53.198
93.333,53.299
93.345,53.401
93.357,53.503
93.286,53.604
93.216,53.706
93.228,53.807
93.158,53.909
93.170,54.010
93.182,54.112
93.194,54.213
93.124,54.315
93.136,54.416
93.148,54.518
92.987,54.518
92.999,54.619
93.011,54.721
93.023,54.822
92.955,54.924
92.967,55.025
92.900,55.127
92.833,55.228
92.845,55.330
92.857,55.431
92.869,55.533
92.881,55.635
92.893,55.736
92.905,55.838
92.839,55.939
92.851,56.041
92.863,56.142
92.875,56.244
92.887,56.345
92.899,56.447
92.833,56.548
92.845,56.650
92.857,56.751
92.869,56.853
92.881,56.954
92.816,57.056
92.751,57.157
92.763,57.259
92.699,57.360
92.711,57.462
92.647,57.563
92.584,57.665
92.596,57.766
92.608,57.868
92.545,57.970
92.482,58.071
92.419,58.173
92.432,58.274
92.444,58.376
92.382,58.477
92.394,58.579
92.406,58.680
92.344,58.782
92.283,58.883
92.222,58.985
92.162,59.086
92.101,59.188
92.114,59.289
92.126,59.391
92.066,59.492
92.006,59.594
92.019,59.695
91.959,59.797
91.972,59.898
91.984,60.000
91.925,60.102
91.867,60.203
91.879,60.305
91.892,60.406
91.834,60.508
91.846,60.609
91.711,60.660
91.571,60.660
91.514,60.761
91.457,60.863
91.470,60.964
91.483,61.066
91.426,61.168
91.439,61.269
91.383,61.371
91.252,61.421
91.265,61.523
91.278,61.624
91.291,61.726
91.304,61.827
91.249,61.929
91.262,62.030
91.275,62.132
91.288,62.234
91.301,62.335
91.172,62.386
91.185,62.487
91.198,62.589
91.144,62.690
91.090,62.792
90.963,62.843
90.976,62.944
90.922,63.046
90.796,63.096
90.810,63.198
90.757,63.299
90.770,63.401
90.639,63.401
90.652,63.503
90.528,63.553
90.542,63.655
90.418,63.706
90.432,63.807
90.380,63.909
90.258,63.959
90.136,64.010
90.150,64.112
90.100,64.213
90.114,64.315
90.128,64.416
90.078,64.518
89.950,64.518
89.831,64.569
89.845,64.670
89.859,64.772
89.733,64.772
89.747,64.873
89.621,64.873
89.636,64.975
89.510,64.975
89.525,65.076
89.408,65.127
89.422,65.228
89.375,65.330
89.328,65.431
89.343,65.533
89.357,65.635
89.372,65.736
89.325,65.838
89.210,65.888
89.163,65.990
89.041,65.990
88.995,66.091
88.881,66.142
88.768,66.193
88.723,66.294
88.738,66.396
88.693,66.497
88.581,66.548
88.596,66.650
88.477,66.650
88.433,66.751
88.449,66.853
88.405,66.954
88.420,67.056
88.436,67.157
88.451,67.259
88.408,67.360
88.364,67.462
88.255,67.513
88.146,67.563
88.103,67.665
88.061,67.767
88.076,67.868
88.092,67.970
88.108,68.071
88.123,68.173
88.016,68.223
88.031,68.325
88.047,68.426
88.005,68.528
87.891,68.528
87.906,68.629
87.865,68.731
87.751,68.731
87.767,68.832
87.783,68.934
87.669,68.934
87.685,69.036
87.701,69.137
87.661,69.239
87.677,69.340
87.636,69.442
87.652,69.543
87.668,69.645
87.556,69.645
87.452,69.695
87.413,69.797
87.429,69.898
87.445,70.000
87.342,70.051
87.239,70.102
87.137,70.152
87.154,70.254
87.170,70.355
87.060,70.355
87.022,70.457
86.984,70.558
86.875,70.558
86.775,70.609
86.791,70.711
86.692,70.761
86.708,70.863
86.671,70.964
86.687,71.066
86.704,71.168
86.720,71.269
86.683,71.371
86.700,71.472
86.716,71.574
86.732,71.675
86.626,71.675
86.528,71.726
86.491,71.827
86.394,71.878
86.411,71.980
86.314,72.030
86.330,72.132
86.226,72.132
86.121,72.132
86.025,72.183
85.921,72.183
85.818,72.183
85.783,72.284
85.800,72.386
85.697,72.386
85.594,72.386
85.492,72.386
85.458,72.487
85.356,72.487
85.263,72.538
85.229,72.640
85.128,72.640
85.095,72.741
84.994,72.741
84.893,72.741
84.861,72.843
84.770,72.893
84.738,72.995
84.706,73.096
84.724,73.198
84.692,73.299
84.660,73.401
84.570,73.452
84.481,73.503
84.391,73.553
84.302,73.604
84.214,73.655
84.067,73.655
83.921,73.655
83.940,73.756
83.910,73.858
83.929,73.959
83.784,73.959
83.697,74.010
83.610,74.061
83.629,74.162
83.486,74.162
83.505,74.264
83.362,74.264
83.286,74.365
83.258,74.467
83.277,74.569
83.145,74.619
83.117,74.721
82.976,74.721
82.846,74.772
82.706,74.772
82.567,74.772
82.541,74.873
82.412,74.924
82.274,74.924
82.294,75.025
82.167,75.076
82.186,75.178
82.060,75.228
81.924,75.228
81.798,75.279
81.773,75.381
81.748,75.482
81.624,75.533
81.599,75.635
81.530,75.736
81.407,75.787
81.427,75.888
81.294,75.888
81.162,75.888
81.030,75.888
81.006,75.990
80.886,76.041
80.906,76.142
80.927,76.244
80.860,76.345
80.794,76.447
80.771,76.548
80.642,76.548
80.523,76.599
80.394,76.599
80.372,76.701
80.308,76.802
80.191,76.853
80.063,76.853
80.042,76.954
80.063,77.056
79.937,77.056
79.811,77.056
79.685,77.056
79.623,77.157
79.498,77.157
79.373,77.157
79.249,77.157
79.271,77.259
79.210,77.360
79.087,77.360
78.975,77.411
78.863,77.462
78.752,77.513
78.693,77.614
78.582,77.665
78.564,77.766
78.443,77.766
78.334,77.817
78.225,77.868
78.248,77.970
78.128,77.970
78.150,78.071
78.093,78.173
77.975,78.173
77.868,78.223
77.750,78.223
77.644,78.274
77.526,78.274
77.421,78.325
77.305,78.325
77.289,78.426
77.173,78.426
77.057,78.426
77.003,78.528
76.988,78.629
76.935,78.731
76.820,78.731
76.718,78.782
76.616,78.832
76.639,78.934
76.537,78.985
76.560,79.086
76.459,79.137
76.347,79.137
76.333,79.239
76.281,79.340
76.230,79.442
76.216,79.543
76.105,79.543
76.006,79.594
75.907,79.645
75.930,79.746
75.820,79.746
75.723,79.797
75.613,79.797
75.504,79.797
75.492,79.898
75.383,79.898
75.275,79.898
75.263,80.000
75.167,80.051
75.119,80.152
75.012,80.152
74.905,80.152
74.799,80.152
74.693,80.152
74.587,80.152
74.481,80.152
74.376,80.152
74.271,80.152
74.166,80.152
74.191,80.254
74.086,80.254
74.041,80.355
74.031,80.457
74.021,80.558
73.929,80.609
73.885,80.711
73.840,80.812
73.750,80.863
73.648,80.863
73.546,80.863
73.444,80.863
73.355,80.914
73.266,80.964
73.165,80.964
73.123,81.066
73.022,81.066
72.922,81.066
72.789,81.066
72.702,81.117
72.616,81.168
72.484,81.168
72.365,81.218
72.235,81.218
72.105,81.218
72.130,81.320
72.013,81.371
71.883,81.371
71.767,81.421
71.639,81.421
71.632,81.523
71.626,81.624
71.498,81.624
71.429,81.726
71.315,81.777
71.189,81.777
71.063,81.777
70.951,81.827
70.826,81.827
70.715,81.878
70.591,81.878
70.524,81.980
70.401,81.980
70.279,81.980
70.169,82.030
70.195,82.132
70.087,82.183
69.978,82.233
69.858,82.233
69.737,82.233
69.618,82.233
69.498,82.233
69.435,82.335
69.329,82.386
69.211,82.386
69.093,82.386
68.976,82.386
68.872,82.437
68.769,82.487
68.737,82.589
68.634,82.640
68.532,82.690
68.417,82.690
68.302,82.690
68.201,82.741
68.087,82.741
67.973,82.741
67.873,82.792
67.774,82.843
67.662,82.843
67.550,82.843
67.451,82.893
67.340,82.893
67.229,82.893
67.119,82.893
67.009,82.893
66.912,82.944
66.817,82.995
66.707,82.995
66.599,82.995
66.490,82.995
66.382,82.995
66.410,83.096
66.316,83.147
66.209,83.147
66.102,83.147
66.009,83.198
65.903,83.198
65.797,83.198
65.745,83.299
65.746,83.401
65.655,83.452
65.564,83.503
65.460,83.503
65.356,83.503
65.252,83.503
65.162,83.553
65.073,83.604
64.970,83.604
64.921,83.706
64.819,83.706
64.731,83.756
64.630,83.756
64.529,83.756
64.442,83.807
64.444,83.909
64.344,83.909
64.244,83.909
64.172,84.010
64.048,84.010
63.924,84.010
63.801,84.010
63.731,84.112
63.608,84.112
63.487,84.112
63.490,84.213
63.445,84.315
63.324,84.315
63.204,84.315
63.184,84.416
63.078,84.467
62.973,84.518
62.854,84.518
62.858,84.619
62.839,84.721
62.843,84.822
62.739,84.873
62.622,84.873
62.519,84.924
62.416,84.975
62.300,84.975
62.198,85.025
62.083,85.025
61.968,85.025
61.868,85.076
61.873,85.178
61.759,85.178
61.660,85.228
61.547,85.228
61.448,85.279
61.336,85.279
61.239,85.330
61.127,85.330
61.030,85.381
60.934,85.431
60.918,85.533
60.808,85.533
60.713,85.584
60.618,85.635
60.625,85.736
60.530,85.787
60.422,85.787
60.385,85.888
60.278,85.888
60.185,85.939
60.078,85.939
60.085,86.041
59.979,86.041
59.887,86.091
59.781,86.091
59.676,86.091
59.684,86.193
59.649,86.294
59.545,86.294
59.441,86.294
59.351,86.345
59.248,86.345
59.159,86.396
59.056,86.396
58.954,86.396
58.852,86.396
58.750,86.396
58.649,86.396
58.548,86.396
58.448,86.396
58.348,86.396
58.242,86.447
58.137,86.497
58.018,86.497
57.914,86.548
57.797,86.548
57.679,86.548
57.577,86.599
57.475,86.650
57.373,86.701
57.258,86.701
57.143,86.701
57.043,86.751
56.929,86.751
56.815,86.751
56.702,86.751
56.589,86.751
56.492,86.802
56.380,86.802
56.269,86.802
56.205,86.904
56.109,86.954
56.064,87.056
55.954,87.056
55.845,87.056
55.736,87.056
55.628,87.056
55.520,87.056
55.412,87.056
55.305,87.056
55.198,87.056
55.092,87.056
55.000,87.107
54.909,87.157
54.804,87.157
54.780,87.259
54.676,87.259
54.571,87.259
54.468,87.259
54.379,87.310
54.276,87.310
54.173,87.310
54.085,87.360
53.998,87.411
53.897,87.411
53.796,87.411
53.695,87.411
53.595,87.411
53.478,87.411
53.362,87.411
53.247,87.411
53.132,87.411
53.017,87.411
52.903,87.411
52.790,87.411
52.677,87.411
52.579,87.462
52.559,87.563
52.448,87.563
52.336,87.563
52.225,87.563
52.115,87.563
52.097,87.665
52.001,87.716
51.906,87.766
51.797,87.766
51.689,87.766
51.581,87.766
51.474,87.766
51.381,87.817
51.274,87.817
51.183,87.868
51.077,87.868
50.972,87.868
50.881,87.919
50.777,87.919
50.687,87.970
50.672,88.071
50.568,88.071
50.465,88.071
50.377,88.122
50.391,88.223
50.289,88.223
50.231,88.325
50.130,88.325
50.043,88.376
50.057,88.477
49.957,88.528
49.843,88.528
49.743,88.579
49.630,88.579
49.603,88.680
49.504,88.731
49.533,88.832
49.421,88.832
49.310,88.832
49.199,88.832
49.103,88.883
49.007,88.934
48.898,88.934
48.789,88.934
48.694,88.985
48.709,89.086
48.601,89.086
48.494,89.086
48.387,89.086
48.281,89.086
48.189,89.137
48.083,89.137
48.046,89.239
47.955,89.289
47.851,89.289
47.827,89.391
47.765,89.492
47.676,89.543
47.587,89.594
47.485,89.594
47.462,89.695
47.360,89.695
47.259,89.695
47.172,89.746
47.071,89.746
46.971,89.746
46.873,89.797
46.762,89.797
46.651,89.797
46.540,89.797
46.430,89.797
46.361,89.898
46.252,89.898
46.158,89.949
46.050,89.949
45.942,89.949
45.835,89.949
45.840,90.051
45.747,90.102
45.642,90.102
45.536,90.102
45.431,90.102
45.327,90.102
45.237,90.152
45.133,90.152
45.044,90.203
44.942,90.203
44.840,90.203
44.738,90.203
44.637,90.203
44.620,90.305
44.533,90.355
44.433,90.355
44.323,90.355
44.226,90.406
44.117,90.406
44.008,90.406
43.899,90.406
43.791,90.406
43.722,90.508
43.615,90.508
43.509,90.508
43.403,90.508
43.336,90.609
43.231,90.609
43.140,90.660
43.036,90.660
42.933,90.660
42.843,90.711
42.755,90.761
42.653,90.761
42.551,90.761
42.450,90.761
42.350,90.761
42.250,90.761
42.140,90.761
42.031,90.761
41.923,90.761
41.815,90.761
41.707,90.761
41.601,90.761
41.541,90.863
41.435,90.863
41.330,90.863
41.319,90.964
41.214,90.964
41.124,91.015
41.020,91.015
40.931,91.066
40.828,91.066
40.726,91.066
40.638,91.117
40.537,91.117
40.437,91.117
40.350,91.168
40.255,91.218
40.147,91.218
40.053,91.269
39.947,91.269
39.840,91.269
39.748,91.320
39.643,91.320
39.538,91.320
39.448,91.371
39.344,91.371
39.241,91.371
39.139,91.371
39.050,91.421
38.949,91.421
38.848,91.421
38.748,91.421
38.661,91.472
38.554,91.472
38.447,91.472
38.340,91.472
38.235,91.472
38.129,91.472
38.038,91.523
37.934,91.523
37.844,91.574
37.741,91.574
37.638,91.574
37.549,91.624
37.461,91.675
37.360,91.675
37.260,91.675
37.153,91.675
37.067,91.726
36.961,91.726
36.868,91.777
36.763,91.777
36.659,91.777
36.555,91.777
36.452,91.777
36.349,91.777
36.247,91.777
36.146,91.777
36.045,91.777
35.957,91.827
35.850,91.827
35.744,91.827
35.651,91.878
35.546,91.878
35.454,91.929
35.466,92.030
35.362,92.030
35.259,92.030
35.156,92.030
35.054,92.030
34.953,92.030
34.865,92.081
34.764,92.081
34.658,92.081
34.571,92.132
34.479,92.183
34.374,92.183
34.271,92.183
34.167,92.183
34.065,92.183
33.975,92.234
33.886,92.284
33.786,92.284
33.685,92.284
33.580,92.284
33.493,92.335
33.388,92.335
33.285,92.335
33.194,92.386
33.091,92.386
32.989,92.386
32.888,92.386
32.787,92.386
32.687,92.386
32.581,92.386
32.477,92.386
32.373,92.386
32.282,92.437
32.179,92.437
32.077,92.437
31.975,92.437
31.875,92.437
31.775,92.437
31.687,92.487
31.583,92.487
31.496,92.538
31.405,92.589
31.303,92.589
31.201,92.589
31.111,92.640
31.023,92.690
30.935,92.741
30.830,92.741
30.727,92.741
30.709,92.843
30.606,92.843
30.504,92.843
30.402,92.843
30.302,92.843
30.201,92.843
30.097,92.843
29.993,92.843
29.907,92.893
29.816,92.944
29.714,92.944
29.613,92.944
29.525,92.995
29.436,93.046
29.349,93.096
29.246,93.096
29.143,93.096
29.053,93.147
28.952,93.147
28.888,93.249
28.784,93.249
28.681,93.249
28.578,93.249
28.476,93.249
28.375,93.249
28.275,93.249
28.210,93.350
28.106,93.350
28.004,93.350
27.902,93.350
27.800,93.350
27.711,93.401
27.607,93.401
27.519,93.452
27.499,93.553
27.412,93.604
27.310,93.604
27.210,93.604
27.139,93.706
27.036,93.706
26.933,93.706
26.846,93.756
26.809,93.858
26.723,93.909
26.671,94.010
26.567,94.010
26.465,94.010
26.377,94.061
26.276,94.061
26.176,94.061
26.087,94.112
25.999,94.162
25.897,94.162
25.796,94.162
25.696,94.162
25.593,94.162
25.491,94.162
25.390,94.162
25.290,94.162
25.200,94.213
25.112,94.264
25.010,94.264
24.923,94.315
24.820,94.315
24.717,94.315
24.616,94.315
24.515,94.315
24.428,94.365
24.326,94.365
24.238,94.416
24.150,94.467
24.063,94.518
23.961,94.518
23.860,94.518
23.759,94.518
23.672,94.569
23.570,94.569
23.469,94.569
23.436,94.670
23.333,94.670
23.247,94.721
23.146,94.721
23.046,94.721
22.944,94.721
22.855,94.772
22.754,94.772
22.652,94.772
22.551,94.772
22.451,94.772
22.349,94.772
22.262,94.822
22.162,94.822
22.060,94.822
21.958,94.822
21.870,94.873
21.768,94.873
21.667,94.873
21.567,94.873
21.465,94.873
21.365,94.873
21.263,94.873
21.175,94.924
21.075,94.924
20.974,94.924
20.873,94.924
20.771,94.924
20.670,94.924
20.570,94.924
20.468,94.924
20.381,94.975
20.280,94.975
20.192,95.025
20.105,95.076
20.004,95.076
19.917,95.127
19.816,95.127
19.729,95.178
19.627,95.178
19.527,95.178
19.426,95.178
19.338,95.228
19.251,95.279
19.163,95.330
19.062,95.330
18.962,95.330
18.875,95.381
18.789,95.431
18.702,95.482
18.600,95.482
18.499,95.482
18.398,95.482
18.311,95.533
18.210,95.533
18.108,95.533
18.021,95.584
17.920,95.584
17.832,95.635
17.732,95.635
17.631,95.635
17.543,95.685
17.442,95.685
17.341,95.685
17.240,95.685
17.139,95.685
17.052,95.736
16.965,95.787
16.878,95.838
16.791,95.888
16.690,95.888
16.589,95.888
16.488,95.888
16.388,95.888
16.300,95.939
16.214,95.990
16.113,95.990
16.012,95.990
15.911,95.990
15.810,95.990
15.709,95.990
15.622,96.041
15.521,96.041
15.420,96.041
15.333,96.091
15.232,96.091
15.131,96.091
15.030,96.091
14.929,96.091
14.842,96.142
14.742,96.142
14.641,96.142
14.541,96.142
14.455,96.193
14.368,96.244
14.267,96.244
14.167,96.244
14.066,96.244
13.966,96.244
13.866,96.244
13.778,96.294
13.678,96.294
13.591,96.345
13.491,96.345
13.390,96.345


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wc_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
96.000,1.218
96.154,1.269
96.296,1.320
96.429,1.371
96.552,1.421
96.667,1.472
96.774,1.523
96.875,1.574
96.970,1.624
97.059,1.675
97.222,1.777
97.368,1.878
97.500,1.980
97.619,2.081
97.727,2.183
97.826,2.284
97.917,2.386
98.000,2.487
98.077,2.589
98.148,2.690
98.214,2.792
98.276,2.893
98.333,2.995
98.387,3.096
98.438,3.198
98.485,3.299
98.529,3.401
98.571,3.503
98.611,3.604
98.649,3.706
98.684,3.807
98.718,3.909
98.750,4.010
98.780,4.112
98.810,4.213
98.837,4.315
97.701,4.315
97.753,4.416
97.802,4.518
97.849,4.619
97.895,4.721
97.938,4.822
97.980,4.924
98.020,5.025
98.058,5.127
98.095,5.228
98.131,5.330
98.165,5.431
98.198,5.533
98.230,5.635
98.261,5.736
98.291,5.838
98.319,5.939
98.347,6.041
98.374,6.142
98.400,6.244
97.638,6.294
97.674,6.396
97.710,6.497
97.744,6.599
97.778,6.701
97.810,6.802
97.842,6.904
97.872,7.005
97.902,7.107
97.931,7.208
97.959,7.310
97.987,7.411
98.013,7.513
98.039,7.614
98.065,7.716
98.089,7.817
98.113,7.919
98.137,8.020
98.160,8.122
98.182,8.223
98.204,8.325
98.225,8.426
98.246,8.528
98.266,8.629
98.286,8.731
98.305,8.832
98.324,8.934
98.343,9.036
98.361,9.137
98.378,9.239
98.396,9.340
98.413,9.442
98.429,9.543
98.446,9.645
98.462,9.746
98.477,9.848
98.492,9.949
98.010,10.000
97.525,10.000
97.549,10.102
97.087,10.152
97.115,10.254
97.143,10.355
96.682,10.355
96.714,10.457
96.744,10.558
96.774,10.660
96.804,10.761
96.833,10.863
96.861,10.964
96.889,11.066
96.916,11.168
96.943,11.269
96.970,11.371
96.552,11.371
96.581,11.472
96.610,11.574
96.639,11.675
96.667,11.777
96.694,11.878
96.721,11.980
96.748,12.081
96.774,12.183
96.800,12.284
96.825,12.386
96.850,12.487
96.875,12.589
96.899,12.690
96.923,12.792
96.947,12.893
96.591,12.944
96.617,13.046
96.255,13.046
96.283,13.147
96.310,13.249
96.337,13.350
96.364,13.452
96.390,13.553
96.416,13.655
96.441,13.756
96.113,13.807
96.140,13.909
96.167,14.010
95.848,14.061
95.876,14.162
95.904,14.264
95.932,14.365
95.960,14.467
95.638,14.467
95.667,14.569
95.695,14.670
95.724,14.772
95.752,14.873
95.779,14.975
95.484,15.025
95.177,15.025
95.208,15.127
95.238,15.228
95.268,15.330
95.298,15.431
95.327,15.533
95.356,15.635
95.077,15.685
95.107,15.787
95.137,15.888
95.166,15.990
95.195,16.091
95.224,16.193
95.252,16.294
95.280,16.396
95.308,16.497
95.335,16.599
95.362,16.701
95.389,16.802
95.415,16.904
95.442,17.005
95.467,17.107
95.493,17.208
95.518,17.310
95.543,17.411
95.568,17.513
95.592,17.614
95.616,17.716
95.640,17.817
95.664,17.919
95.687,18.020
95.710,18.122
95.733,18.223
95.756,18.325
95.778,18.426
95.801,18.528
95.822,18.629
95.573,18.629
95.596,18.731
95.619,18.832
95.641,18.934
95.663,19.036
95.685,19.137
95.707,19.239
95.729,19.340
95.750,19.442
95.771,19.543
95.792,19.645
95.813,19.746
95.833,19.848
95.854,19.949
95.874,20.051
95.894,20.152
95.913,20.254
95.933,20.355
95.952,20.457
95.972,20.558
95.991,20.660
96.009,20.761
96.028,20.863
96.047,20.964
96.065,21.066
96.083,21.168
96.101,21.269
96.119,21.371
95.900,21.371
95.918,21.472
95.937,21.574
95.955,21.675
95.749,21.726
95.768,21.827
95.787,21.929
95.806,22.030
95.595,22.030
95.614,22.132
95.633,22.234
95.652,22.335
95.671,22.437
95.690,22.538
95.484,22.538
95.503,22.640
95.522,22.741
95.541,22.843
95.560,22.944
95.579,23.046
95.597,23.147
95.616,23.249
95.634,23.350
95.652,23.452
95.670,23.553
95.688,23.655
95.706,23.756
95.723,23.858
95.740,23.959
95.758,24.061
95.775,24.162
95.792,24.264
95.808,24.365
95.825,24.467
95.842,24.569
95.858,24.670
95.874,24.772
95.695,24.822
95.712,24.924
95.728,25.025
95.551,25.076
95.568,25.178
95.585,25.279
95.602,25.381
95.619,25.482
95.636,25.584
95.455,25.584
95.472,25.685
95.489,25.787
95.506,25.888
95.522,25.990
95.353,26.041
95.185,26.091
95.203,26.193
95.221,26.294
95.055,26.345
95.073,26.447
95.091,26.548
95.109,26.650
95.126,26.751
95.144,26.853
95.161,26.954
95.179,27.056
95.196,27.157
95.213,27.259
95.230,27.360
95.246,27.462
95.079,27.462
95.096,27.563
95.113,27.665
94.948,27.665
94.965,27.766
94.983,27.868
94.819,27.868
94.836,27.970
94.854,28.071
94.872,28.173
94.889,28.274
94.907,28.376
94.924,28.477
94.772,28.528
94.622,28.579
94.463,28.579
94.482,28.680
94.500,28.782
94.352,28.832
94.371,28.934
94.389,29.036
94.408,29.137
94.426,29.239
94.281,29.289
94.300,29.391
94.318,29.492
94.165,29.492
94.184,29.594
94.203,29.695
94.222,29.797
94.240,29.898
94.258,30.000
94.277,30.102
94.295,30.203
94.313,30.305
94.331,30.406
94.349,30.508
94.366,30.609
94.384,30.711
94.401,30.812
94.419,30.914
94.436,31.015
94.453,31.117
94.470,31.218
94.487,31.320
94.504,31.421
94.521,31.523
94.385,31.574
94.251,31.624
94.268,31.726
94.286,31.827
94.303,31.929
94.320,32.030
94.188,32.081
94.205,32.183
94.222,32.284
94.239,32.386
94.256,32.487
94.273,32.589
94.290,32.690
94.307,32.792
94.323,32.893
94.340,32.995
94.356,33.096
94.372,33.198
94.388,33.299
94.405,33.401
94.421,33.503
94.437,33.604
94.310,33.655
94.326,33.756
94.342,33.858
94.358,33.959
94.374,34.061
94.390,34.162
94.266,34.213
94.282,34.315
94.298,34.416
94.313,34.518
94.183,34.518
94.199,34.619
94.215,34.721
94.085,34.721
94.102,34.822
94.118,34.924
93.997,34.975
93.869,34.975
93.886,35.076
93.902,35.178
93.919,35.279
93.935,35.381
93.952,35.482
93.968,35.584
93.984,35.685
94.000,35.787
94.016,35.888
94.032,35.990
94.048,36.091
94.063,36.193
94.079,36.294
94.094,36.396
94.110,36.497
94.125,36.599
94.141,36.701
94.156,36.802
94.171,36.904
94.049,36.904
94.065,37.005
93.951,37.056
93.967,37.157
93.982,37.259
93.997,37.360
94.013,37.462
94.028,37.563
94.043,37.665
94.058,37.766
94.073,37.868
93.962,37.919
93.977,38.020
93.992,38.122
94.007,38.223
94.022,38.325
94.037,38.426
94.052,38.528
94.067,38.629
94.081,38.731
94.096,38.832
94.110,38.934
94.125,39.036
94.139,39.137
94.153,39.239
94.168,39.340
94.182,39.442
94.196,39.543
94.210,39.645
94.224,39.746
94.111,39.746
94.125,39.848
94.012,39.848
94.026,39.949
94.041,40.051
93.929,40.051
93.943,40.152
93.957,40.254
93.972,40.355
93.986,40.457
93.875,40.457
93.890,40.558
93.904,40.660
93.918,40.761
93.932,40.863
93.946,40.964
93.961,41.066
93.975,41.168
93.988,41.269
94.002,41.371
94.016,41.472
94.030,41.574
94.044,41.675
94.057,41.777
94.071,41.878
94.084,41.980
94.098,42.081
93.998,42.132
94.011,42.234
94.025,42.335
94.038,42.437
93.939,42.487
93.953,42.589
93.966,42.690
93.980,42.792
93.882,42.843
93.896,42.944
93.909,43.046
93.805,43.046
93.709,43.096
93.722,43.198
93.736,43.299
93.750,43.401
93.764,43.503
93.661,43.503
93.675,43.604
93.689,43.706
93.702,43.807
93.716,43.909
93.730,44.010
93.743,44.112
93.757,44.213
93.770,44.315
93.783,44.416
93.797,44.518
93.810,44.619
93.823,44.721
93.836,44.822
93.849,44.924
93.862,45.025
93.875,45.127
93.888,45.228
93.901,45.330
93.914,45.431
93.927,45.533
93.939,45.635
93.952,45.736
93.965,45.838
93.977,45.939
93.990,46.041
94.002,46.142
94.014,46.244
93.924,46.294
93.936,46.396
93.949,46.497
93.859,46.548
93.871,46.650
93.884,46.751
93.795,46.802
93.706,46.853
93.718,46.954
93.731,47.056
93.744,47.157
93.756,47.259
93.668,47.310
93.681,47.411
93.694,47.513
93.706,47.614
93.719,47.716
93.731,47.817
93.744,47.919
93.756,48.020
93.571,48.020
93.583,48.122
93.399,48.122
93.412,48.223
93.333,48.325
93.346,48.426
93.359,48.528
93.372,48.629
93.385,48.731
93.398,48.832
93.411,48.934
93.424,49.036
93.436,49.137
93.449,49.239
93.462,49.340
93.474,49.442
93.487,49.543
93.410,49.645
93.422,49.746
93.435,49.848
93.359,49.949
93.283,50.051
93.107,50.051
93.120,50.152
93.133,50.254
93.058,50.355
92.984,50.457
92.910,50.558
92.924,50.660
92.758,50.711
92.685,50.812
92.699,50.914
92.712,51.015
92.726,51.117
92.739,51.218
92.752,51.320
92.766,51.421
92.779,51.523
92.707,51.624
92.636,51.726
92.475,51.777
92.315,51.827
92.155,51.878
92.169,51.980
92.101,52.081
92.032,52.183
92.046,52.284
91.979,52.386
91.822,52.437
91.837,52.538
91.851,52.640
91.784,52.741
91.718,52.843
91.733,52.944
91.667,53.046
91.681,53.147
91.696,53.249
91.710,53.350
91.645,53.452
91.659,53.553
91.674,53.655
91.515,53.655
91.530,53.756
91.544,53.858
91.559,53.959
91.495,54.061
91.509,54.162
91.446,54.264
91.382,54.365
91.397,54.467
91.412,54.569
91.426,54.670
91.441,54.772
91.455,54.873
91.470,54.975
91.407,55.076
91.421,55.178
91.436,55.279
91.450,55.381
91.464,55.482
91.479,55.584
91.417,55.685
91.431,55.787
91.369,55.888
91.384,55.990
91.322,56.091
91.179,56.142
91.193,56.244
91.051,56.294
91.066,56.396
91.080,56.497
91.020,56.599
90.961,56.701
90.976,56.802
90.835,56.853
90.777,56.954
90.792,57.056
90.733,57.157
90.748,57.259
90.763,57.360
90.705,57.462
90.720,57.563
90.662,57.665
90.677,57.766
90.541,57.817
90.556,57.919
90.499,58.020
90.442,58.122
90.457,58.223
90.472,58.325
90.416,58.426
90.361,58.528
90.376,58.629
90.320,58.731
90.335,58.832
90.350,58.934
90.295,59.036
90.240,59.137
90.255,59.239
90.270,59.340
90.216,59.442
90.231,59.543
90.100,59.594
89.962,59.594
89.908,59.695
89.855,59.797
89.802,59.898
89.818,60.000
89.765,60.102
89.780,60.203
89.653,60.254
89.601,60.355
89.616,60.457
89.632,60.558
89.647,60.660
89.663,60.761
89.529,60.761
89.403,60.812
89.419,60.914
89.435,61.015
89.450,61.117
89.318,61.117
89.333,61.218
89.349,61.320
89.217,61.320
89.233,61.421
89.183,61.523
89.052,61.523
89.003,61.624
88.881,61.675
88.832,61.777
88.784,61.878
88.800,61.980
88.679,62.030
88.696,62.132
88.576,62.183
88.592,62.284
88.473,62.335
88.354,62.386
88.370,62.487
88.252,62.538
88.134,62.589
88.151,62.690
88.105,62.792
88.122,62.893
88.139,62.995
88.014,62.995
87.898,63.046
87.782,63.096
87.738,63.198
87.623,63.249
87.640,63.350
87.518,63.350
87.535,63.452
87.413,63.452
87.430,63.553
87.317,63.604
87.335,63.706
87.292,63.807
87.249,63.909
87.266,64.010
87.284,64.112
87.302,64.213
87.259,64.315
87.148,64.365
87.028,64.365
86.918,64.416
86.808,64.467
86.698,64.518
86.590,64.569
86.472,64.569
86.490,64.670
86.508,64.772
86.468,64.873
86.351,64.873
86.370,64.975
86.253,64.975
86.214,65.076
86.232,65.178
86.126,65.228
86.145,65.330
86.163,65.431
86.182,65.533
86.143,65.635
86.104,65.736
86.065,65.838
85.960,65.888
85.922,65.990
85.884,66.091
85.903,66.193
85.921,66.294
85.940,66.396
85.958,66.497
85.976,66.599
85.873,66.650
85.892,66.751
85.854,66.853
85.742,66.853
85.761,66.954
85.724,67.056
85.612,67.056
85.631,67.157
85.650,67.259
85.539,67.259
85.558,67.360
85.576,67.462
85.595,67.563
85.613,67.665
85.632,67.767
85.595,67.868
85.614,67.970
85.514,68.020
85.414,68.071
85.378,68.173
85.397,68.274
85.415,68.376
85.380,68.477
85.281,68.528
85.183,68.579
85.202,68.680
85.167,68.782
85.060,68.782
85.078,68.883
85.044,68.985
85.009,69.086
84.903,69.086
84.922,69.188
84.826,69.239
84.845,69.340
84.811,69.442
84.830,69.543
84.848,69.645
84.867,69.746
84.834,69.848
84.800,69.949
84.819,70.051
84.724,70.102
84.630,70.152
84.597,70.254
84.503,70.305
84.522,70.406
84.419,70.406
84.326,70.457
84.223,70.457
84.121,70.457
84.029,70.508
83.927,70.508
83.826,70.508
83.795,70.609
83.815,70.711
83.714,70.711
83.613,70.711
83.513,70.711
83.483,70.812
83.393,70.863
83.304,70.914
83.214,70.964
83.125,71.015
83.037,71.066
82.948,71.117
82.801,71.117
82.714,71.168
82.686,71.269
82.657,71.371
82.570,71.421
82.542,71.523
82.456,71.574
82.477,71.675
82.332,71.675
82.305,71.777
82.172,71.827
82.029,71.827
81.887,71.827
81.860,71.929
81.834,72.030
81.855,72.132
81.714,72.132
81.573,72.132
81.501,72.234
81.371,72.284
81.393,72.386
81.254,72.386
81.182,72.487
81.158,72.589
81.179,72.690
81.052,72.741
81.028,72.843
80.891,72.843
80.754,72.843
80.618,72.843
80.482,72.843
80.414,72.944
80.290,72.995
80.156,72.995
80.178,73.096
80.056,73.147
80.078,73.249
79.956,73.299
79.823,73.299
79.702,73.350
79.681,73.452
79.659,73.553
79.539,73.604
79.518,73.706
79.454,73.807
79.335,73.858
79.357,73.959
79.228,73.959
79.099,73.959
78.970,73.959
78.950,74.061
78.834,74.112
78.857,74.213
78.879,74.315
78.817,74.416
78.690,74.416
78.713,74.518
78.598,74.569
78.472,74.569
78.358,74.619
78.245,74.670
78.185,74.772
78.072,74.822
77.948,74.822
77.930,74.924
77.954,75.025
77.830,75.025
77.708,75.025
77.585,75.025
77.463,75.025
77.354,75.076
77.232,75.076
77.112,75.076
77.135,75.178
77.079,75.279
76.959,75.279
76.983,75.381
76.863,75.381
76.756,75.431
76.649,75.482
76.531,75.482
76.425,75.533
76.410,75.635
76.293,75.635
76.188,75.685
76.071,75.685
76.057,75.787
75.941,75.787
75.965,75.888
75.913,75.990
75.797,75.990
75.695,76.041
75.580,76.041
75.466,76.041
75.352,76.041
75.251,76.091
75.138,76.091
75.088,76.193
74.975,76.193
74.863,76.193
74.813,76.294
74.801,76.396
74.752,76.497
74.641,76.497
74.543,76.548
74.445,76.599
74.470,76.701
74.373,76.751
74.398,76.853
74.301,76.904
74.192,76.904
74.181,77.005
74.085,77.056
74.038,77.157
74.027,77.259
73.919,77.259
73.825,77.310
73.730,77.360
73.755,77.462
73.649,77.462
73.555,77.513
73.449,77.513
73.343,77.513
73.333,77.614
73.228,77.614
73.123,77.614
73.149,77.716
73.174,77.817
73.070,77.817
73.026,77.919
72.922,77.919
72.818,77.919
72.714,77.919
72.611,77.919
72.508,77.919
72.406,77.919
72.303,77.919
72.201,77.919
72.100,77.919
72.126,78.020
72.024,78.020
71.983,78.122
71.942,78.223
71.935,78.325
71.834,78.325
71.794,78.426
71.753,78.528
71.667,78.579
71.534,78.579
71.402,78.579
71.284,78.629
71.166,78.680
71.049,78.731
70.932,78.782
70.803,78.782
70.687,78.832
70.572,78.883
70.444,78.883
70.330,78.934
70.203,78.934
70.077,78.934
70.104,79.036
69.991,79.086
69.865,79.086
69.754,79.137
69.629,79.137
69.594,79.239
69.470,79.239
69.347,79.239
69.282,79.340
69.159,79.340
69.037,79.340
68.915,79.340
68.808,79.391
68.687,79.391
68.566,79.391
68.446,79.391
68.384,79.492
68.279,79.543
68.160,79.543
68.099,79.645
68.038,79.746
67.934,79.797
67.817,79.797
67.700,79.797
67.584,79.797
67.468,79.797
67.366,79.848
67.365,79.949
67.250,79.949
67.136,79.949
67.021,79.949
66.907,79.949
66.794,79.949
66.695,80.000
66.667,80.102
66.610,80.203
66.512,80.254
66.401,80.254
66.289,80.254
66.192,80.305
66.082,80.305
65.972,80.305
65.876,80.355
65.767,80.355
65.657,80.355
65.549,80.355
65.455,80.406
65.347,80.406
65.239,80.406
65.132,80.406
65.025,80.406
64.918,80.406
64.920,80.508
64.814,80.508
64.708,80.508
64.603,80.508
64.498,80.508
64.393,80.508
64.422,80.609
64.332,80.660
64.228,80.660
64.124,80.660
64.035,80.711
63.932,80.711
63.830,80.711
63.727,80.711
63.640,80.761
63.553,80.812
63.466,80.863
63.365,80.863
63.264,80.863
63.164,80.863
63.118,80.964
62.994,80.964
62.870,80.964
62.761,81.015
62.652,81.066
62.529,81.066
62.407,81.066
62.388,81.168
62.281,81.218
62.160,81.218
62.117,81.320
61.997,81.320
61.877,81.320
61.773,81.371
61.731,81.472
61.612,81.472
61.494,81.472
61.500,81.574
61.459,81.675
61.342,81.675
61.225,81.675
61.208,81.777
61.107,81.827
61.006,81.878
60.891,81.878
60.852,81.980
60.858,82.081
60.796,82.183
60.682,82.183
60.583,82.233
60.485,82.284
60.372,82.284
60.260,82.284
60.148,82.284
60.037,82.284
59.926,82.284
59.830,82.335
59.735,82.386
59.640,82.437
59.531,82.437
59.437,82.487
59.328,82.487
59.235,82.538
59.127,82.538
59.035,82.589
58.943,82.640
58.930,82.741
58.824,82.741
58.718,82.741
58.612,82.741
58.579,82.843
58.489,82.893
58.384,82.893
58.351,82.995
58.247,82.995
58.159,83.046
58.055,83.046
57.967,83.096
57.880,83.147
57.778,83.147
57.676,83.147
57.590,83.198
57.483,83.249
57.383,83.249
57.277,83.299
57.158,83.299
57.054,83.350
56.935,83.350
56.817,83.350
56.699,83.350
56.582,83.350
56.465,83.350
56.349,83.350
56.233,83.350
56.133,83.401
56.033,83.452
55.918,83.452
55.819,83.503
55.706,83.503
55.593,83.503
55.496,83.553
55.384,83.553
55.287,83.604
55.176,83.604
55.065,83.604
54.970,83.655
54.860,83.655
54.751,83.655
54.642,83.655
54.533,83.655
54.440,83.706
54.333,83.706
54.241,83.756
54.149,83.807
54.090,83.909
53.999,83.959
53.894,83.959
53.789,83.959
53.684,83.959
53.580,83.959
53.476,83.959
53.372,83.959
53.269,83.959
53.166,83.959
53.111,84.061
53.009,84.061
52.907,84.061
52.806,84.061
52.704,84.112
52.603,84.112
52.503,84.112
52.483,84.213
52.367,84.213
52.252,84.213
52.152,84.264
52.053,84.315
51.939,84.315
51.825,84.315
51.712,84.315
51.600,84.315
51.488,84.315
51.376,84.315
51.265,84.315
51.155,84.315
51.045,84.315
50.935,84.315
50.826,84.315
50.718,84.315
50.686,84.416
50.593,84.467
50.485,84.467
50.378,84.467
50.272,84.467
50.181,84.518
50.135,84.619
50.030,84.619
49.940,84.670
49.836,84.670
49.732,84.670
49.628,84.670
49.525,84.670
49.422,84.670
49.335,84.721
49.233,84.721
49.132,84.721
49.031,84.772
48.931,84.772
48.831,84.822
48.732,84.873
48.619,84.873
48.564,84.975
48.452,84.975
48.383,85.076
48.272,85.076
48.205,85.178
48.109,85.228
47.999,85.228
47.889,85.228
47.780,85.228
47.672,85.228
47.579,85.279
47.608,85.381
47.501,85.381
47.394,85.381
47.287,85.381
47.196,85.431
47.105,85.482
47.000,85.482
46.895,85.482
46.806,85.533
46.822,85.635
46.718,85.635
46.615,85.635
46.512,85.635
46.410,85.635
46.323,85.685
46.221,85.685
46.187,85.787
46.089,85.838
45.989,85.838
45.891,85.888
45.794,85.939
45.697,85.990
45.587,85.990
45.555,86.091
45.445,86.091
45.350,86.142
45.241,86.142
45.148,86.193
45.054,86.244
44.947,86.244
44.840,86.244
44.734,86.244
44.628,86.244
44.538,86.294
44.447,86.345
44.343,86.345
44.239,86.345
44.136,86.345
44.033,86.345
44.005,86.447
43.903,86.447
43.801,86.447
43.700,86.447
43.600,86.447
43.499,86.447
43.403,86.497
43.293,86.497
43.197,86.548
43.088,86.548
42.980,86.548
42.872,86.548
42.764,86.548
42.671,86.599
42.565,86.599
42.459,86.599
42.368,86.650
42.263,86.650
42.159,86.650
42.055,86.650
41.951,86.650
41.908,86.751
41.805,86.751
41.703,86.751
41.602,86.751
41.539,86.853
41.439,86.853
41.343,86.904
41.233,86.904
41.124,86.904
41.074,87.005
40.966,87.005
40.858,87.005
40.751,87.005
40.645,87.005
40.539,87.005
40.434,87.005
40.329,87.005
40.225,87.005
40.122,87.005
40.019,87.005
39.916,87.005
39.814,87.005
39.727,87.056
39.626,87.056
39.599,87.157
39.512,87.208
39.404,87.208
39.296,87.208
39.202,87.259
39.095,87.259
39.002,87.310
38.896,87.310
38.791,87.310
38.686,87.310
38.582,87.310
38.479,87.310
38.376,87.310
38.287,87.360
38.185,87.360
38.084,87.360
37.983,87.360
37.882,87.360
37.774,87.360
37.681,87.411
37.574,87.411
37.467,87.411
37.375,87.462
37.270,87.462
37.166,87.462
37.062,87.462
36.958,87.462
36.856,87.462
36.753,87.462
36.652,87.462
36.551,87.462
36.450,87.462
36.364,87.513
36.257,87.513
36.164,87.563
36.058,87.563
35.966,87.614
35.875,87.665
35.771,87.665
35.667,87.665
35.564,87.665
35.462,87.665
35.360,87.665
35.259,87.665
35.159,87.665
35.052,87.665
34.945,87.665
34.840,87.665
34.735,87.665
34.630,87.665
34.526,87.665
34.423,87.665
34.333,87.716
34.231,87.716
34.143,87.766
34.042,87.766
33.942,87.766
33.836,87.766
33.730,87.766
33.625,87.766
33.521,87.766
33.417,87.766
33.314,87.766
33.225,87.817
33.123,87.817
33.022,87.817
32.934,87.868
32.828,87.868
32.722,87.868
32.617,87.868
32.513,87.868
32.410,87.868
32.307,87.868
32.217,87.919
32.116,87.919
32.015,87.919
31.915,87.919
31.809,87.919
31.704,87.919
31.613,87.970
31.509,87.970
31.406,87.970
31.304,87.970
31.203,87.970
31.102,87.970
31.002,87.970
30.897,87.970
30.792,87.970
30.701,88.020
30.598,88.020
30.496,88.020
30.394,88.020
30.294,88.020
30.205,88.071
30.101,88.071
30.014,88.122
29.955,88.223
29.852,88.223
29.750,88.223
29.661,88.274
29.589,88.376
29.488,88.376
29.401,88.426
29.297,88.426
29.211,88.477
29.108,88.477
29.006,88.477
28.905,88.477
28.805,88.477
28.701,88.477
28.597,88.477
28.511,88.528
28.420,88.579
28.319,88.579
28.218,88.579
28.130,88.629
28.042,88.680
27.955,88.731
27.852,88.731
27.750,88.731
27.649,88.731
27.561,88.782
27.457,88.782
27.354,88.782
27.251,88.782
27.150,88.782
27.049,88.782
26.949,88.782
26.861,88.832
26.758,88.832
26.657,88.832
26.555,88.832
26.455,88.832
26.351,88.832
26.249,88.832
26.162,88.883
26.075,88.934
25.975,88.934
25.871,88.934
25.783,88.985
25.696,89.036
25.609,89.086
25.509,89.086
25.420,89.137
25.332,89.188
25.230,89.188
25.129,89.188
25.039,89.239
24.936,89.239
24.834,89.239
24.733,89.239
24.646,89.289
24.543,89.289
24.441,89.289
24.339,89.289
24.239,89.289
24.136,89.289
24.033,89.289
23.932,89.289
23.845,89.340
23.742,89.340
23.640,89.340
23.539,89.340
23.439,89.340
23.336,89.340
23.234,89.340
23.147,89.391
23.044,89.391
22.955,89.442
22.866,89.492
22.766,89.492
22.664,89.492
22.562,89.492
22.474,89.543
22.372,89.543
22.270,89.543
22.169,89.543
22.082,89.594
21.980,89.594
21.879,89.594
21.777,89.594
21.675,89.594
21.587,89.645
21.484,89.645
21.383,89.645
21.282,89.645
21.180,89.645
21.079,89.645
20.979,89.645
20.877,89.645
20.776,89.645
20.688,89.695
20.587,89.695
20.487,89.695
20.385,89.695
20.285,89.695
20.183,89.695
20.082,89.695
19.980,89.695
19.879,89.695
19.778,89.695
19.677,89.695
19.577,89.695
19.475,89.695
19.375,89.695
19.289,89.746
19.188,89.746
19.087,89.746
18.999,89.797
18.898,89.797
18.810,89.848
18.708,89.848
18.621,89.898
18.519,89.898
18.419,89.898
18.318,89.898
18.230,89.949
18.130,89.949
18.028,89.949
17.928,89.949
17.827,89.949
17.725,89.949
17.638,90.000
17.537,90.000
17.437,90.000
17.336,90.000
17.250,90.051
17.150,90.051
17.049,90.051
16.949,90.051
16.861,90.102
16.761,90.102
16.660,90.102
16.559,90.102
16.458,90.102
16.358,90.102
16.258,90.102
16.157,90.102
16.069,90.152
15.968,90.152
15.867,90.152
15.780,90.203
15.680,90.203
15.580,90.203
15.479,90.203
15.379,90.203
15.292,90.254
15.191,90.254
15.091,90.254
14.990,90.254
14.890,90.254
14.790,90.254
14.689,90.254
14.589,90.254
14.488,90.254
14.401,90.305
14.301,90.305
14.200,90.305
14.100,90.305
13.999,90.305
13.898,90.305
13.798,90.305
13.697,90.305
13.597,90.305
13.510,90.355
13.410,90.355
13.309,90.355
13.209,90.355
13.108,90.355
13.008,90.355
12.907,90.355
12.807,90.355
12.706,90.355
12.605,90.355


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wc_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
96.000,1.218
96.970,1.624
97.778,2.234
98.387,3.096
98.765,4.061
97.701,4.315
98.113,5.279
98.400,6.244
97.917,7.157
98.171,8.173
98.370,9.188
97.525,10.000
96.789,10.711
96.653,11.726
96.911,12.741
96.403,13.604
95.638,14.467
95.298,15.431
95.294,16.447
95.556,17.462
95.789,18.477
95.761,19.492
95.962,20.508
95.928,21.523
95.690,22.538
95.670,23.553
95.842,24.569
95.636,25.584
95.073,26.447
95.246,27.462
94.915,28.426
94.281,29.289
94.313,30.305
94.487,31.320
94.222,32.284
94.388,33.299
94.282,34.315
93.919,35.279
94.079,36.294
93.990,37.310
94.022,38.325
94.168,39.340
93.972,40.355
94.002,41.371
94.032,42.386
93.743,43.350
93.777,44.365
93.908,45.381
93.936,46.396
93.681,47.411
93.340,48.376
93.468,49.391
93.052,50.305
92.746,51.269
92.093,52.030
91.740,52.995
91.566,54.010
91.477,55.025
91.391,56.041
90.843,56.904
90.548,57.868
90.343,58.883
89.855,59.797
89.529,60.761
89.003,61.624
88.354,62.386
87.738,63.198
87.284,64.112
86.508,64.772
86.094,65.685
85.882,66.701
85.613,67.665
85.183,68.579
84.830,69.543
84.377,70.457
83.433,70.812
82.619,71.421
81.844,72.081
81.052,72.741
80.100,73.147
79.378,73.858
78.640,74.569
77.749,75.025
76.796,75.431
75.888,75.888
74.900,76.193
74.192,76.904
73.378,77.513
72.440,77.919
71.667,78.579
70.687,78.832
69.723,79.137
68.747,79.391
67.817,79.797
66.822,79.949
65.903,80.355
64.906,80.457
63.932,80.711
62.944,80.964
61.997,81.320
61.130,81.827
60.238,82.284
59.257,82.538
58.336,82.944
57.383,83.249
56.387,83.350
55.402,83.553
54.404,83.706
53.424,83.959
52.450,84.213
51.440,84.315
50.440,84.467
49.452,84.670
48.494,84.975
47.568,85.381
46.589,85.635
45.648,85.990
44.675,86.244
43.689,86.447
42.693,86.599
41.703,86.751
40.732,87.005
39.727,87.056
38.756,87.310
37.750,87.360
36.753,87.462
35.771,87.665
34.769,87.665
33.770,87.766
32.772,87.868
31.768,87.919
30.772,88.020
29.791,88.223
28.819,88.477
27.852,88.731
26.857,88.832
25.860,88.934
24.904,89.239
23.903,89.289
22.923,89.492
21.925,89.594
20.927,89.645
19.928,89.695
18.932,89.797
17.942,89.949
16.947,90.051
15.951,90.152
14.956,90.254
13.957,90.305
12.958,90.355


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wc_0.3_meta.csv <==
auc,f1,eer
78.010,76.821,75.888


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
96.000,1.218
96.970,1.624
97.778,2.234
98.387,3.096
98.765,4.061
99.010,5.076
99.174,6.091
98.551,6.904
98.734,7.919
98.876,8.934
98.990,9.949
97.573,10.203
97.357,11.218
97.571,12.234
97.004,13.147
96.875,14.162
96.429,15.076
96.049,16.041
96.275,17.056
96.477,18.071
96.658,19.086
96.822,20.102
96.970,21.117
96.889,22.132
96.815,23.147
96.945,24.162
96.875,25.178
96.629,26.193
96.216,27.107
96.181,28.122
96.147,29.137
95.800,30.102
95.931,31.117
95.909,32.132
95.748,33.147
95.869,34.162
95.580,35.127
95.308,36.091
95.431,37.107
95.305,38.122
95.303,39.137
95.416,40.152
95.300,41.168
95.408,42.183
95.297,43.198
94.978,44.162
95.085,45.178
95.188,46.193
95.287,47.208
95.095,48.223
94.721,49.188
94.823,50.203
94.377,51.117
94.042,52.081
93.459,52.944
93.158,53.909
92.955,54.924
92.839,55.939
92.881,56.954
92.539,57.919
92.210,58.883
91.972,59.898
91.520,60.812
91.304,61.827
91.096,62.843
90.548,63.706
89.950,64.518
89.313,65.330
88.768,66.193
88.436,67.157
88.116,68.122
87.685,69.036
87.389,70.000
86.692,70.761
86.536,71.777
85.697,72.386
84.820,72.893
84.165,73.655
83.362,74.264
82.531,74.822
81.748,75.482
80.886,76.041
80.223,76.802
79.249,77.157
78.443,77.766
77.565,78.274
76.680,78.782
76.031,79.543
75.167,80.051
74.166,80.152
73.444,80.863
72.484,81.168
71.594,81.624
70.622,81.878
69.677,82.233
68.724,82.538
67.746,82.843
66.735,82.995
65.758,83.249
64.845,83.706
63.875,84.010
62.983,84.467
62.152,85.025
61.194,85.330
60.364,85.888
59.441,86.294
58.428,86.396
57.455,86.650
56.454,86.802
55.484,87.056
54.502,87.259
53.512,87.411
52.511,87.563
51.520,87.766
50.554,88.071
49.687,88.579
48.748,88.934
47.812,89.289
46.921,89.746
45.931,89.949
44.953,90.203
43.964,90.406
42.995,90.660
41.992,90.761
41.020,91.015
40.045,91.269
39.050,91.421
38.054,91.523
37.074,91.726
36.073,91.777
35.102,92.030
34.110,92.183
33.127,92.386
32.128,92.437
31.137,92.589
30.167,92.843
29.199,93.096
28.216,93.299
27.262,93.604
26.370,94.061
25.373,94.162
24.393,94.365
23.436,94.670
22.440,94.772
21.443,94.873
20.444,94.924
19.476,95.178
18.523,95.482
17.543,95.685
16.563,95.888
15.573,96.041
14.578,96.142
13.599,96.345


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wc_meta.csv <==
auc,f1,eer
82.747,78.715,78.071


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
95.833,0.508
96.000,0.530
96.154,0.552
96.296,0.574
96.429,0.596
96.552,0.619
96.667,0.641
96.774,0.663
96.875,0.685
97.059,0.729
97.222,0.773
97.368,0.817
97.500,0.861
97.619,0.906
97.727,0.950
97.826,0.994
97.917,1.038
98.039,1.104
98.148,1.171
98.246,1.237
98.333,1.303
98.413,1.370
98.507,1.458
98.592,1.546
98.667,1.635
98.734,1.723
98.795,1.811
98.851,1.900
98.901,1.988
98.958,2.099
99.010,2.209
99.057,2.319
99.099,2.430
99.138,2.540
99.174,2.651
99.206,2.761
98.450,2.805
98.507,2.916
98.561,3.026
98.611,3.137
98.658,3.247
98.701,3.358
98.742,3.468
98.780,3.579
98.817,3.689
98.851,3.799
98.883,3.910
98.913,4.020
98.942,4.131
98.969,4.241
98.995,4.352
98.515,4.396
98.551,4.506
98.585,4.617
98.140,4.661
97.685,4.661
97.738,4.771
97.321,4.816
97.368,4.904
97.425,5.014
97.479,5.125
97.531,5.235
97.177,5.324
97.233,5.434
97.287,5.545
97.338,5.655
97.388,5.765
97.026,5.765
97.080,5.876
96.751,5.920
96.809,6.030
96.864,6.141
96.918,6.251
96.587,6.251
96.644,6.362
96.700,6.472
96.753,6.583
96.474,6.649
96.190,6.693
96.238,6.782
96.296,6.892
96.037,6.958
96.084,7.047
96.142,7.157
96.199,7.268
96.254,7.378
96.307,7.488
96.359,7.599
96.409,7.709
96.458,7.820
96.505,7.930
96.552,8.041
96.597,8.151
96.641,8.262
96.684,8.372
96.725,8.482
96.766,8.593
96.806,8.703
96.845,8.814
96.882,8.924
96.919,9.035
96.956,9.145
96.991,9.256
97.025,9.366
97.059,9.476
97.092,9.587
97.124,9.697
97.155,9.808
96.963,9.874
96.996,9.985
97.028,10.095
97.059,10.205
96.868,10.250
96.901,10.360
96.933,10.471
96.964,10.581
96.994,10.691
97.024,10.802
97.053,10.912
97.082,11.023
96.911,11.089
96.737,11.133
96.768,11.244
96.798,11.354
96.642,11.442
96.673,11.553
96.703,11.663
96.527,11.663
96.558,11.774
96.383,11.774
96.416,11.884
96.448,11.995
96.479,12.105
96.510,12.216
96.540,12.326
96.386,12.370
96.416,12.481
96.259,12.503
96.108,12.547
96.141,12.657
96.173,12.768
96.205,12.878
96.236,12.989
96.266,13.099
96.296,13.210
96.326,13.320
96.178,13.342
96.209,13.453
96.238,13.563
96.267,13.674
96.296,13.784
96.325,13.894
96.353,14.005
96.380,14.115
96.407,14.226
96.434,14.336
96.460,14.447
96.486,14.557
96.512,14.668
96.537,14.778
96.403,14.800
96.275,14.844
96.302,14.955
96.170,14.977
96.197,15.087
96.224,15.198
96.250,15.308
96.276,15.419
96.301,15.529
96.170,15.529
96.060,15.617
96.086,15.728
96.113,15.838
95.995,15.882
95.883,15.949
95.756,15.949
95.652,16.037
95.681,16.148
95.709,16.258
95.602,16.324
95.630,16.435
95.658,16.545
95.685,16.656
95.712,16.766
95.739,16.877
95.766,16.987
95.792,17.097
95.818,17.208
95.700,17.208
95.726,17.318
95.615,17.340
95.642,17.451
95.668,17.561
95.694,17.672
95.719,17.782
95.626,17.871
95.652,17.981
95.678,18.091
95.703,18.202
95.727,18.312
95.752,18.423
95.776,18.533
95.800,18.644
95.824,18.754
95.847,18.865
95.871,18.975
95.893,19.085
95.801,19.152
95.824,19.262
95.738,19.351
95.643,19.395
95.666,19.505
95.568,19.527
95.464,19.527
95.489,19.638
95.513,19.748
95.421,19.792
95.329,19.837
95.354,19.947
95.378,20.057
95.402,20.168
95.426,20.278
95.450,20.389
95.473,20.499
95.496,20.610
95.519,20.720
95.542,20.831
95.565,20.941
95.587,21.051
95.609,21.162
95.527,21.228
95.446,21.294
95.468,21.405
95.490,21.515
95.512,21.626
95.437,21.714
95.459,21.825
95.481,21.935
95.502,22.046
95.320,22.046
95.243,22.112
95.265,22.222
95.287,22.333
95.310,22.443
95.234,22.509
95.256,22.620
95.181,22.686
95.005,22.686
94.936,22.774
94.867,22.863
94.708,22.929
94.732,23.040
94.565,23.062
94.399,23.084
94.335,23.172
94.360,23.283
94.207,23.349
94.232,23.459
94.071,23.481
93.921,23.548
93.772,23.614
93.799,23.724
93.739,23.813
93.593,23.879
93.621,23.989
93.562,24.078
93.590,24.188
93.532,24.277
93.559,24.387
93.502,24.475
93.445,24.564
93.389,24.652
93.417,24.763
93.361,24.851
93.388,24.961
93.251,25.028
93.279,25.138
93.224,25.226
93.252,25.337
93.279,25.447
93.226,25.536
93.253,25.646
93.200,25.734
93.147,25.823
93.095,25.911
93.043,26.000
92.897,26.000
92.925,26.110
92.796,26.176
92.746,26.265
92.601,26.265
92.630,26.375
92.658,26.486
92.687,26.596
92.715,26.706
92.666,26.795
92.694,26.905
92.646,26.994
92.674,27.104
92.551,27.170
92.429,27.237
92.313,27.325
92.273,27.435
92.302,27.546
92.262,27.656
92.132,27.678
92.094,27.789
92.123,27.899
92.084,28.010
91.968,28.076
91.841,28.098
91.871,28.209
91.756,28.275
91.649,28.363
91.518,28.363
91.483,28.474
91.354,28.474
91.320,28.584
91.210,28.650
91.094,28.694
90.973,28.717
91.004,28.827
90.903,28.915
90.871,29.026
90.765,29.092
90.666,29.180
90.561,29.247
90.437,29.247
90.408,29.357
90.299,29.401
90.189,29.446
90.068,29.446
89.966,29.512
89.940,29.622
89.913,29.733
89.800,29.755
89.834,29.865
89.721,29.887
89.603,29.887
89.491,29.909
89.387,29.954
89.283,29.998
89.173,30.020
89.150,30.130
89.062,30.219
88.961,30.263
88.997,30.373
88.975,30.484
89.010,30.594
88.924,30.683
88.839,30.771
88.733,30.793
88.635,30.837
88.615,30.948
88.595,31.058
88.505,31.124
88.486,31.235
88.397,31.301
88.378,31.412
88.275,31.434
88.188,31.500
88.094,31.544
88.000,31.588
87.922,31.677
87.844,31.765
87.736,31.765
87.774,31.875
87.811,31.986
87.848,32.096
87.884,32.207
87.921,32.317
87.957,32.428
87.993,32.538
87.976,32.649
88.012,32.759
87.922,32.803
87.906,32.914
87.889,33.024
87.925,33.135
87.909,33.245
87.944,33.355
87.863,33.422
87.898,33.532
87.933,33.643
87.853,33.709
87.887,33.819
87.872,33.930
87.906,34.040
87.891,34.151
87.925,34.261
87.783,34.283
87.817,34.394
87.852,34.504
87.836,34.615
87.870,34.725
87.904,34.835
87.938,34.946
87.971,35.056
87.894,35.123
87.817,35.189
87.850,35.299
87.884,35.410
87.917,35.520
87.950,35.631
87.935,35.741
87.920,35.852
87.844,35.918
87.830,36.028
87.815,36.139
87.848,36.249
87.880,36.360
87.913,36.470
87.898,36.581
87.884,36.691
87.816,36.779
87.849,36.890
87.880,37.000
87.912,37.111
87.898,37.221
87.929,37.332
87.961,37.442
87.992,37.552
88.023,37.663
88.054,37.773
88.039,37.884
88.025,37.994
88.010,38.105
87.945,38.193
87.976,38.304
88.006,38.414
88.036,38.524
87.972,38.613
88.002,38.723
88.032,38.834
88.062,38.944
88.092,39.055
88.077,39.165
88.107,39.275
88.136,39.386
88.122,39.496
88.151,39.607
88.137,39.717
88.166,39.828
88.103,39.916
88.089,40.027
88.076,40.137
88.014,40.225
88.042,40.336
88.071,40.446
88.100,40.557
88.038,40.645
88.067,40.755
88.095,40.866
88.082,40.976
88.110,41.087
88.138,41.197
88.077,41.286
88.105,41.396
88.045,41.484
87.933,41.529
87.920,41.639
87.948,41.750
87.889,41.838
87.917,41.948
87.904,42.059
87.845,42.147
87.833,42.258
87.723,42.302
87.666,42.390
87.654,42.501
87.551,42.567
87.540,42.677
87.528,42.788
87.556,42.898
87.500,42.987
87.489,43.097
87.517,43.207
87.506,43.318
87.394,43.340
87.383,43.450
87.411,43.561
87.401,43.671
87.428,43.782
87.456,43.892
87.484,44.003
87.429,44.091
87.331,44.157
87.320,44.268
87.348,44.378
87.337,44.489
87.365,44.599
87.392,44.710
87.419,44.820
87.446,44.930
87.473,45.041
87.500,45.151
87.447,45.240
87.436,45.350
87.383,45.438
87.331,45.527
87.320,45.637
87.347,45.748
87.374,45.858
87.400,45.969
87.348,46.057
87.296,46.145
87.323,46.256
87.349,46.366
87.240,46.366
87.231,46.477
87.257,46.587
87.206,46.676
87.155,46.764
87.048,46.764
87.074,46.874
87.024,46.963
87.051,47.073
86.955,47.117
86.905,47.206
86.897,47.316
86.888,47.427
86.839,47.515
86.830,47.625
86.857,47.736
86.848,47.846
86.840,47.957
86.792,48.045
86.744,48.133
86.770,48.244
86.722,48.332
86.624,48.354
86.577,48.443
86.530,48.531
86.523,48.641
86.549,48.752
86.541,48.862
86.461,48.951
86.420,49.061
86.335,49.127
86.295,49.238
86.288,49.348
86.248,49.459
86.241,49.569
86.235,49.680
86.195,49.790
86.188,49.901
86.106,49.967
86.067,50.077
86.061,50.188
86.054,50.298
86.016,50.409
85.977,50.519
85.971,50.630
85.998,50.740
85.960,50.850
85.837,50.873
85.831,50.983
85.857,51.093
85.820,51.204
85.746,51.292
85.709,51.403
85.704,51.513
85.667,51.624
85.662,51.734
85.657,51.844
85.621,51.955
85.585,52.065
85.471,52.110
85.394,52.176
85.271,52.176
85.297,52.286
85.226,52.375
85.222,52.485
85.218,52.596
85.214,52.706
85.144,52.794
85.171,52.905
85.096,52.971
85.062,53.082
84.993,53.170
84.924,53.258
84.891,53.369
84.788,53.435
84.755,53.545
84.752,53.656
84.720,53.766
84.717,53.877
84.714,53.987
84.647,54.076
84.530,54.076
84.419,54.098
84.388,54.208
84.386,54.319
84.355,54.429
84.324,54.539
84.259,54.628
84.194,54.716
84.130,54.805
84.100,54.915
84.099,55.025
84.035,55.114
83.927,55.136
83.831,55.202
83.858,55.313
83.829,55.423
83.767,55.511
83.705,55.600
83.599,55.622
83.571,55.732
83.460,55.732
83.350,55.732
83.350,55.843
83.322,55.953
83.262,56.042
83.290,56.152
83.263,56.262
83.203,56.351
83.203,56.461
83.203,56.572
83.231,56.682
83.231,56.793
83.204,56.903
83.231,57.013
83.231,57.124
83.232,57.234
83.232,57.345
83.232,57.455
83.259,57.566
83.259,57.676
83.259,57.787
83.233,57.897
83.233,58.008
83.233,58.118
83.260,58.228
83.286,58.339
83.286,58.449
83.312,58.560
83.286,58.670
83.260,58.781
83.260,58.891
83.203,58.979
83.230,59.090
83.230,59.200
83.204,59.311
83.148,59.399
83.148,59.510
83.148,59.620
83.149,59.731
83.124,59.841
83.124,59.951
83.099,60.062
83.099,60.172
83.100,60.283
83.126,60.393
83.126,60.504
83.101,60.614
83.046,60.702
83.072,60.813
83.017,60.901
82.993,61.012
83.018,61.122
82.899,61.144
82.875,61.255
82.851,61.365
82.877,61.476
82.853,61.586
82.800,61.674
82.800,61.785
82.801,61.895
82.778,62.006
82.755,62.116
82.780,62.227
82.781,62.337
82.782,62.448
82.783,62.558
82.672,62.602
82.649,62.713
82.674,62.823
82.676,62.934
82.595,63.000
82.572,63.110
82.597,63.221
82.575,63.331
82.552,63.442
82.473,63.508
82.422,63.596
82.447,63.707
82.397,63.795
82.375,63.905
82.268,63.950
82.246,64.060
82.196,64.148
82.198,64.259
82.149,64.347
82.100,64.436
82.051,64.524
81.974,64.590
81.953,64.701
81.904,64.789
81.884,64.899
81.864,65.010
81.816,65.098
81.796,65.209
81.748,65.297
81.773,65.408
81.753,65.518
81.706,65.606
81.686,65.717
81.639,65.805
81.592,65.894
81.491,65.938
81.422,66.026
81.425,66.137
81.357,66.225
81.316,66.335
81.341,66.446
81.366,66.556
81.299,66.645
81.195,66.667
81.176,66.777
81.109,66.865
81.113,66.976
81.095,67.086
81.055,67.197
81.016,67.307
80.950,67.396
80.911,67.506
80.893,67.617
80.918,67.727
80.944,67.837
80.947,67.948
80.909,68.058
80.813,68.102
80.748,68.191
80.752,68.301
80.652,68.323
80.562,68.390
80.499,68.478
80.503,68.588
80.440,68.677
80.424,68.787
80.361,68.876
80.298,68.964
80.282,69.074
80.287,69.185
80.251,69.295
80.214,69.406
80.127,69.472
80.112,69.583
80.137,69.693
80.142,69.803
80.127,69.914
80.131,70.024
80.040,70.068
79.980,70.157
79.965,70.267
79.875,70.311
79.790,70.378
79.730,70.466
79.696,70.577
79.582,70.599
79.498,70.665
79.439,70.753
79.381,70.842
79.298,70.908
79.265,71.018
79.183,71.085
79.189,71.195
79.107,71.261
79.001,71.306
79.008,71.416
78.995,71.526
78.963,71.637
78.906,71.725
78.850,71.814
78.741,71.836
78.661,71.902
78.630,72.012
78.527,72.057
78.424,72.101
78.450,72.211
78.395,72.300
78.341,72.388
78.311,72.498
78.281,72.609
78.174,72.631
78.097,72.697
78.067,72.808
78.014,72.896
77.938,72.962
77.945,73.073
77.869,73.139
77.793,73.205
77.718,73.271
77.666,73.360
77.591,73.426
77.540,73.514
77.431,73.514
77.380,73.603
77.283,73.647
77.233,73.735
77.126,73.735
77.024,73.757
76.974,73.846
76.925,73.934
76.835,74.000
76.786,74.089
76.737,74.177
76.637,74.199
76.611,74.310
76.512,74.332
76.447,74.420
76.348,74.442
76.283,74.531
76.190,74.575
76.104,74.641
76.012,74.685
75.948,74.774
75.924,74.884
75.833,74.928
75.770,75.017
75.780,75.127
75.717,75.215
75.632,75.282
75.548,75.348
75.486,75.436
75.425,75.525
75.341,75.591
75.236,75.635
75.154,75.701
75.071,75.768
74.962,75.790
74.880,75.856
74.766,75.856
74.707,75.944
74.648,76.033
74.567,76.099
74.465,76.143
74.353,76.143
74.295,76.231
74.189,76.254
74.110,76.320
74.010,76.364
73.910,76.408
73.805,76.430
73.701,76.452
73.624,76.519
73.547,76.585
73.438,76.585
73.340,76.629
73.264,76.695
73.277,76.806
73.180,76.850
73.105,76.916
73.051,77.005
73.018,77.115
72.949,77.203
72.860,77.270
72.771,77.336
72.718,77.424
72.629,77.491
72.541,77.557
72.448,77.601
72.349,77.623
72.298,77.712
72.211,77.778
72.124,77.844
72.033,77.888
71.947,77.954
71.856,77.999
71.754,77.999
71.663,78.043
71.553,78.065
71.463,78.109
71.359,78.153
71.276,78.220
71.167,78.242
71.085,78.308
71.037,78.396
70.955,78.463
70.842,78.463
70.740,78.507
70.660,78.573
70.579,78.639
70.479,78.683
70.399,78.750
70.294,78.772
70.195,78.816
70.116,78.882
70.012,78.904
70.014,79.015
69.910,79.037
69.832,79.103
69.755,79.169
69.697,79.258
69.595,79.280
69.499,79.324
69.403,79.368
69.302,79.390
69.207,79.435
69.107,79.457
69.001,79.457
68.901,79.479
68.813,79.545
68.720,79.589
68.616,79.589
68.548,79.677
68.444,79.677
68.352,79.722
68.286,79.810
68.195,79.854
68.104,79.898
67.995,79.920
67.886,79.943
67.784,79.943
67.682,79.987
67.631,80.075
67.529,80.119
67.466,80.208
67.365,80.208
67.284,80.274
67.203,80.340
67.122,80.406
67.022,80.451
66.924,80.495
66.826,80.539
66.746,80.605
66.648,80.649
66.545,80.672
66.442,80.694
66.394,80.782
66.286,80.782
66.178,80.782
66.101,80.848
66.006,80.892
65.911,80.937
65.817,80.981
65.741,81.047
65.641,81.069
65.584,81.158
65.485,81.180
65.445,81.290
65.347,81.312
65.279,81.400
65.175,81.400
65.119,81.489
65.028,81.533
64.973,81.621
64.882,81.666
64.792,81.710
64.691,81.754
64.637,81.842
64.537,81.886
64.454,81.953
64.372,82.019
64.273,82.063
64.169,82.085
64.070,82.129
63.960,82.129
63.850,82.129
63.747,82.152
63.650,82.196
63.554,82.240
63.446,82.240
63.344,82.262
63.266,82.328
63.188,82.395
63.081,82.395
63.004,82.461
62.898,82.461
62.805,82.505
62.706,82.527
62.630,82.593
62.531,82.615
62.456,82.682
62.371,82.748
62.263,82.770
62.160,82.770
62.070,82.814
61.986,82.880
61.886,82.925
61.786,82.969
61.687,83.013
61.589,83.057
61.488,83.057
61.407,83.123
61.303,83.146
61.200,83.168
61.090,83.168
60.982,83.168
60.879,83.190
60.771,83.190
60.676,83.234
60.582,83.278
60.475,83.278
60.368,83.278
60.262,83.278
60.169,83.322
60.070,83.344
59.978,83.389
59.879,83.411
59.788,83.455
59.713,83.521
59.716,83.632
59.625,83.676
59.519,83.698
59.429,83.742
59.324,83.764
59.241,83.830
59.140,83.830
59.036,83.852
58.935,83.852
58.838,83.897
58.742,83.941
58.633,83.941
58.553,84.007
58.473,84.073
58.393,84.140
58.286,84.140
58.192,84.184
58.092,84.206
57.992,84.228
57.915,84.294
57.809,84.294
57.705,84.294
57.606,84.316
57.530,84.383
57.439,84.427
57.349,84.471
57.258,84.515
57.154,84.537
57.070,84.603
56.967,84.626
56.863,84.648
56.781,84.714
56.680,84.714
56.578,84.736
56.470,84.736
56.362,84.736
56.267,84.780
56.167,84.802
56.060,84.802
55.954,84.802
55.855,84.824
55.756,84.846
55.657,84.869
55.580,84.935
55.482,84.957
55.391,85.001
55.286,85.023
55.196,85.067
55.093,85.067
55.018,85.134
54.915,85.156
54.813,85.156
54.711,85.178
54.610,85.178
54.508,85.200
54.413,85.244
54.333,85.310
54.233,85.332
54.126,85.332
54.027,85.355
53.928,85.377
53.823,85.377
53.724,85.399
53.620,85.399
53.516,85.399
53.412,85.421
53.309,85.421
53.219,85.465
53.116,85.487
53.033,85.553
52.937,85.598
52.855,85.664
52.760,85.708
52.679,85.774
52.572,85.774
52.466,85.774
52.386,85.841
52.293,85.885
52.201,85.929
52.102,85.951
52.011,85.995
51.913,86.017
51.809,86.017
51.719,86.061
51.642,86.128
51.540,86.150
51.438,86.150
51.336,86.150
51.241,86.194
51.140,86.216
51.046,86.260
50.946,86.282
50.840,86.282
50.740,86.304
50.641,86.326
50.537,86.326
50.432,86.326
50.328,86.349
50.250,86.415
50.147,86.437
50.070,86.503
49.974,86.547
49.873,86.569
49.771,86.569
49.696,86.636
49.595,86.658
49.495,86.680
49.396,86.702
49.297,86.724
49.217,86.790
49.112,86.790
49.015,86.812
48.911,86.835
48.808,86.857
48.731,86.923
48.629,86.945
48.527,86.967
48.426,86.967
48.325,86.989
48.249,87.055
48.150,87.078
48.050,87.100
47.945,87.100
47.865,87.166
47.786,87.232
47.706,87.298
47.604,87.321
47.501,87.343
47.399,87.365
47.297,87.365
47.196,87.387
47.148,87.475
47.048,87.475
46.966,87.541
46.867,87.564
46.768,87.586
46.676,87.630
46.585,87.674
46.482,87.696
46.403,87.762
46.300,87.762
46.199,87.784
46.104,87.829
46.003,87.829
45.902,87.829
45.802,87.851
45.703,87.873
45.628,87.939
45.536,87.983
45.456,88.049
45.352,88.049
45.273,88.116
45.172,88.138
45.069,88.138
44.969,88.160
44.869,88.182
44.776,88.226
44.683,88.270
44.578,88.270
44.474,88.270
44.370,88.270
44.268,88.292
44.166,88.292
44.063,88.292
43.962,88.292
43.862,88.315
43.762,88.337
43.662,88.337
43.563,88.359
43.459,88.359
43.368,88.403
43.265,88.403
43.162,88.403
43.060,88.403
42.958,88.403
42.865,88.447
42.764,88.447
42.716,88.535
42.623,88.580
42.519,88.580
42.416,88.580
42.340,88.646
42.265,88.712
42.164,88.734
42.063,88.734
41.963,88.756
41.863,88.756
41.765,88.778
41.661,88.778
41.569,88.823
41.468,88.845
41.368,88.867
41.278,88.911
41.176,88.911
41.077,88.933
40.985,88.977
40.893,89.021
40.789,89.021
40.723,89.110
40.622,89.132
40.520,89.132
40.421,89.154
40.320,89.154
40.227,89.198
40.135,89.242
40.044,89.287
39.953,89.331
39.852,89.353
39.750,89.353
39.649,89.353
39.550,89.375
39.452,89.397
39.354,89.419
39.254,89.441
39.151,89.441
39.051,89.463
38.952,89.485
38.853,89.507
38.761,89.552
38.663,89.574
38.560,89.574
38.458,89.574
38.368,89.618
38.269,89.640
38.168,89.640
38.068,89.640
37.967,89.662
37.875,89.706
37.776,89.728
37.676,89.750
37.577,89.772
37.479,89.795
37.376,89.795
37.273,89.795
37.173,89.817
37.074,89.839
36.973,89.839
36.875,89.861
36.777,89.883
36.677,89.905
36.574,89.905
36.473,89.905
36.372,89.905
36.271,89.905
36.168,89.905
36.068,89.927
35.966,89.927
35.865,89.927
35.766,89.949
35.666,89.949
35.583,90.015
35.484,90.038
35.382,90.038
35.283,90.060
35.183,90.060
35.091,90.104
35.000,90.148
34.909,90.192
34.808,90.192
34.716,90.236
34.615,90.258
34.516,90.281
34.439,90.347
34.349,90.391
34.293,90.479
34.196,90.501
34.096,90.524
34.005,90.568
33.904,90.568
33.803,90.568
33.703,90.590
33.601,90.590
33.499,90.590
33.401,90.612
33.301,90.612
33.225,90.678
33.126,90.700
33.028,90.722
32.930,90.744
32.830,90.744
32.731,90.767
32.632,90.789
32.555,90.855
32.455,90.877
32.353,90.877
32.262,90.921
32.161,90.921
32.061,90.921
31.970,90.965
31.871,90.987
31.770,90.987
31.701,91.076
31.609,91.120
31.511,91.142
31.410,91.142
31.318,91.186
31.241,91.252
31.150,91.297
31.050,91.297
30.947,91.297
30.848,91.319
30.747,91.319
30.647,91.319
30.548,91.341
30.450,91.363
30.396,91.451
30.296,91.451
30.205,91.495
30.107,91.518
30.007,91.540
29.931,91.606
29.830,91.606
29.733,91.628
29.634,91.650
29.535,91.672
29.435,91.672
29.333,91.672
29.232,91.672


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wd_0.3.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
95.833,0.508
96.000,0.530
96.154,0.552
96.296,0.574
96.429,0.596
96.552,0.619
96.667,0.641
96.774,0.663
96.875,0.685
97.059,0.729
97.222,0.773
97.368,0.817
97.500,0.861
97.619,0.906
97.727,0.950
97.826,0.994
97.917,1.038
98.039,1.104
98.148,1.171
98.246,1.237
98.333,1.303
98.413,1.370
98.507,1.458
98.592,1.546
98.667,1.635
98.734,1.723
98.795,1.811
97.701,1.878
97.778,1.944
97.872,2.032
97.959,2.121
98.039,2.209
98.113,2.297
98.182,2.386
98.246,2.474
98.305,2.562
98.361,2.651
98.413,2.739
97.674,2.783
97.744,2.872
97.810,2.960
97.872,3.048
97.931,3.137
97.987,3.225
98.039,3.313
98.089,3.402
98.137,3.490
98.193,3.601
98.246,3.711
98.295,3.822
98.343,3.932
98.387,4.042
98.429,4.153
98.469,4.263
98.507,4.374
98.020,4.374
98.068,4.484
98.113,4.595
97.674,4.639
97.222,4.639
97.273,4.727
96.875,4.793
96.930,4.882
96.983,4.970
97.034,5.059
96.624,5.059
96.680,5.147
96.735,5.235
96.371,5.279
96.429,5.368
96.484,5.456
96.538,5.545
96.591,5.633
96.642,5.721
96.283,5.721
96.337,5.810
96.029,5.876
96.085,5.964
96.140,6.053
96.194,6.141
95.904,6.207
95.960,6.296
96.013,6.384
96.066,6.472
96.117,6.561
95.833,6.605
95.556,6.649
95.611,6.737
95.666,6.826
95.370,6.826
95.122,6.892
95.181,6.980
95.238,7.069
95.294,7.157
95.349,7.245
95.402,7.334
95.455,7.422
95.506,7.510
95.556,7.599
95.604,7.687
95.652,7.776
95.710,7.886
95.767,7.996
95.822,8.107
95.619,8.195
95.674,8.306
95.729,8.416
95.782,8.527
95.833,8.637
95.884,8.748
95.933,8.858
95.981,8.968
96.028,9.079
96.074,9.189
96.119,9.300
96.163,9.410
96.205,9.521
96.247,9.631
96.035,9.631
96.078,9.742
95.879,9.764
95.680,9.786
95.726,9.896
95.772,10.007
95.597,10.073
95.407,10.095
95.455,10.205
95.501,10.316
95.547,10.426
95.591,10.537
95.635,10.647
95.678,10.758
95.720,10.868
95.560,10.934
95.393,10.979
95.437,11.089
95.480,11.199
95.336,11.288
95.379,11.398
95.421,11.509
95.247,11.509
95.109,11.597
94.937,11.597
94.982,11.708
95.027,11.818
95.070,11.928
95.113,12.039
95.156,12.149
95.009,12.194
94.872,12.260
94.728,12.304
94.585,12.348
94.631,12.459
94.676,12.569
94.719,12.679
94.763,12.790
94.617,12.812
94.463,12.812
94.507,12.922
94.551,13.033
94.427,13.099
94.471,13.210
94.514,13.320
94.557,13.431
94.599,13.541
94.640,13.651
94.681,13.762
94.721,13.872
94.760,13.983
94.799,14.093
94.838,14.204
94.876,14.314
94.913,14.425
94.949,14.535
94.820,14.557
94.699,14.601
94.737,14.712
94.610,14.734
94.648,14.844
94.685,14.955
94.722,15.065
94.759,15.176
94.795,15.286
94.665,15.286
94.565,15.374
94.602,15.485
94.638,15.595
94.526,15.639
94.422,15.706
94.297,15.706
94.188,15.750
94.071,15.772
94.110,15.882
94.148,15.993
94.049,16.059
94.087,16.170
93.982,16.214
94.020,16.324
94.058,16.435
94.095,16.545
94.132,16.656
94.169,16.766
94.205,16.877
94.103,16.921
94.139,17.031
94.032,17.053
94.068,17.164
94.103,17.274
93.998,17.296
94.033,17.407
94.069,17.517
93.972,17.561
94.007,17.672
94.042,17.782
94.077,17.893
94.111,18.003
94.145,18.114
94.178,18.224
94.211,18.334
94.244,18.445
94.276,18.555
94.308,18.666
94.340,18.776
94.254,18.843
94.286,18.953
94.208,19.041
94.118,19.085
94.035,19.152
93.844,19.196
93.878,19.306
93.910,19.417
93.830,19.483
93.750,19.549
93.783,19.660
93.816,19.770
93.848,19.881
93.776,19.969
93.808,20.080
93.840,20.190
93.871,20.300
93.902,20.411
93.933,20.521
93.964,20.632
93.994,20.742
93.924,20.831
93.954,20.941
93.886,21.029
93.916,21.140
93.848,21.228
93.878,21.339
93.810,21.427
93.840,21.537
93.774,21.626
93.601,21.648
93.536,21.736
93.567,21.847
93.597,21.957
93.627,22.068
93.563,22.156
93.500,22.244
93.340,22.288
93.278,22.377
93.217,22.465
93.066,22.531
93.097,22.642
92.935,22.664
92.773,22.686
92.716,22.774
92.748,22.885
92.603,22.951
92.635,23.062
92.478,23.084
92.335,23.150
92.179,23.172
92.126,23.260
91.979,23.305
91.927,23.393
91.876,23.481
91.824,23.570
91.859,23.680
91.894,23.791
91.738,23.791
91.688,23.879
91.639,23.967
91.674,24.078
91.527,24.100
91.562,24.210
91.514,24.299
91.549,24.409
91.502,24.497
91.454,24.586
91.408,24.674
91.368,24.785
91.403,24.895
91.269,24.939
91.129,24.961
91.165,25.072
91.127,25.182
91.010,25.271
90.974,25.381
90.845,25.425
90.881,25.536
90.760,25.602
90.647,25.690
90.613,25.801
90.649,25.911
90.615,26.022
90.651,26.132
90.542,26.220
90.509,26.331
90.545,26.441
90.422,26.486
90.293,26.508
90.180,26.574
90.075,26.662
90.045,26.773
89.941,26.861
89.912,26.972
89.779,26.972
89.751,27.082
89.723,27.192
89.695,27.303
89.565,27.303
89.451,27.347
89.322,27.347
89.360,27.457
89.247,27.502
89.151,27.590
89.024,27.590
88.999,27.700
88.873,27.700
88.850,27.811
88.748,27.877
88.640,27.921
88.515,27.921
88.494,28.032
88.403,28.120
88.313,28.209
88.215,28.275
88.126,28.363
88.030,28.429
87.910,28.429
87.815,28.496
87.720,28.562
87.610,28.584
87.492,28.584
87.382,28.606
87.290,28.672
87.198,28.739
87.116,28.827
87.101,28.937
87.003,28.982
86.887,28.982
86.781,29.004
86.684,29.048
86.579,29.070
86.465,29.070
86.352,29.070
86.340,29.180
86.263,29.269
86.169,29.313
86.214,29.423
86.202,29.534
86.247,29.644
86.172,29.733
86.097,29.821
86.014,29.887
85.923,29.932
85.967,30.042
85.957,30.152
85.867,30.197
85.911,30.307
85.839,30.395
85.732,30.395
85.776,30.506
85.670,30.506
85.591,30.572
85.512,30.638
85.504,30.749
85.364,30.793
85.287,30.859
85.280,30.970
85.324,31.080
85.369,31.191
85.413,31.301
85.457,31.412
85.500,31.522
85.544,31.632
85.536,31.743
85.579,31.853
85.512,31.942
85.554,32.052
85.546,32.163
85.589,32.273
85.581,32.383
85.573,32.494
85.565,32.604
85.607,32.715
85.599,32.825
85.640,32.936
85.633,33.046
85.674,33.157
85.666,33.267
85.706,33.378
85.577,33.422
85.618,33.532
85.610,33.643
85.602,33.753
85.642,33.863
85.682,33.974
85.722,34.084
85.762,34.195
85.754,34.305
85.691,34.394
85.730,34.504
85.769,34.615
85.808,34.725
85.846,34.835
85.838,34.946
85.776,35.034
85.714,35.123
85.707,35.233
85.745,35.343
85.737,35.454
85.775,35.564
85.767,35.675
85.760,35.785
85.699,35.874
85.737,35.984
85.774,36.095
85.812,36.205
85.849,36.315
85.841,36.426
85.877,36.536
85.914,36.647
85.950,36.757
85.987,36.868
86.023,36.978
85.963,37.066
85.955,37.177
85.896,37.265
85.888,37.376
85.924,37.486
85.960,37.597
85.901,37.685
85.843,37.773
85.879,37.884
85.914,37.994
85.949,38.105
85.941,38.215
85.976,38.326
86.011,38.436
86.003,38.547
85.995,38.657
86.029,38.767
86.022,38.878
86.014,38.988
86.006,39.099
85.950,39.187
85.942,39.298
85.976,39.408
86.010,39.518
86.002,39.629
85.994,39.739
86.028,39.850
86.020,39.960
86.012,40.071
86.045,40.181
86.038,40.292
86.030,40.402
85.976,40.490
85.921,40.579
85.914,40.689
85.947,40.800
85.893,40.888
85.926,40.998
85.919,41.109
85.866,41.197
85.859,41.308
85.754,41.352
85.701,41.440
85.695,41.551
85.643,41.639
85.637,41.750
85.630,41.860
85.663,41.970
85.612,42.059
85.605,42.169
85.638,42.280
85.631,42.390
85.523,42.412
85.518,42.523
85.550,42.633
85.544,42.744
85.576,42.854
85.607,42.964
85.601,43.075
85.502,43.119
85.408,43.185
85.403,43.296
85.398,43.406
85.392,43.517
85.424,43.627
85.455,43.738
85.487,43.848
85.518,43.958
85.549,44.069
85.543,44.179
85.495,44.268
85.489,44.378
85.399,44.444
85.430,44.555
85.425,44.665
85.419,44.776
85.450,44.886
85.445,44.997
85.343,45.019
85.338,45.129
85.369,45.240
85.287,45.328
85.247,45.438
85.277,45.549
85.171,45.549
85.132,45.659
85.033,45.681
85.064,45.792
85.025,45.902
85.020,46.013
84.935,46.079
84.896,46.190
84.893,46.300
84.855,46.410
84.851,46.521
84.881,46.631
84.878,46.742
84.874,46.852
84.790,46.918
84.787,47.029
84.783,47.139
84.707,47.228
84.585,47.272
84.582,47.382
84.546,47.493
84.576,47.603
84.573,47.714
84.570,47.824
84.489,47.890
84.487,48.001
84.362,48.023
84.359,48.133
84.357,48.244
84.284,48.332
84.249,48.443
84.215,48.553
84.180,48.664
84.102,48.730
84.024,48.796
84.023,48.907
84.021,49.017
83.988,49.127
83.986,49.238
83.916,49.326
83.946,49.437
83.976,49.547
83.943,49.658
83.824,49.680
83.823,49.790
83.853,49.901
83.784,49.989
83.678,50.055
83.646,50.166
83.646,50.276
83.578,50.364
83.577,50.475
83.546,50.585
83.479,50.674
83.479,50.784
83.370,50.828
83.261,50.873
83.141,50.873
83.171,50.983
83.106,51.071
83.106,51.182
83.107,51.292
83.107,51.403
83.042,51.491
83.073,51.601
83.008,51.690
82.944,51.778
82.916,51.889
82.811,51.933
82.748,52.021
82.650,52.087
82.622,52.198
82.595,52.308
82.568,52.419
82.569,52.529
82.542,52.640
82.440,52.684
82.339,52.728
82.231,52.750
82.262,52.861
82.236,52.971
82.210,53.082
82.150,53.170
82.091,53.258
81.997,53.324
81.938,53.413
81.880,53.501
81.821,53.590
81.729,53.656
81.632,53.700
81.608,53.810
81.612,53.921
81.521,53.987
81.552,54.098
81.449,54.120
81.393,54.208
81.298,54.252
81.190,54.252
81.135,54.341
81.139,54.451
81.084,54.539
81.088,54.650
81.093,54.760
81.038,54.849
81.016,54.959
81.020,55.070
81.051,55.180
81.056,55.290
81.060,55.401
81.065,55.511
81.069,55.622
81.073,55.732
81.078,55.843
81.082,55.953
81.112,56.064
81.116,56.174
81.146,56.285
81.125,56.395
81.155,56.505
81.133,56.616
81.163,56.726
81.193,56.837
81.197,56.947
81.226,57.058
81.174,57.146
81.203,57.256
81.113,57.301
81.143,57.411
81.090,57.499
81.120,57.610
81.124,57.720
81.103,57.831
81.020,57.897
81.049,58.008
81.054,58.118
81.058,58.228
81.006,58.317
81.011,58.427
80.960,58.516
80.964,58.626
80.968,58.736
80.997,58.847
81.002,58.957
80.981,59.068
80.931,59.156
80.935,59.267
80.885,59.355
80.865,59.465
80.815,59.554
80.736,59.620
80.716,59.731
80.721,59.841
80.702,59.951
80.682,60.062
80.663,60.172
80.668,60.283
80.649,60.393
80.630,60.504
80.658,60.614
80.687,60.725
80.691,60.835
80.673,60.945
80.595,61.012
80.547,61.100
80.576,61.211
80.581,61.321
80.504,61.387
80.486,61.498
80.514,61.608
80.496,61.719
80.524,61.829
80.448,61.895
80.372,61.962
80.355,62.072
80.314,62.182
80.296,62.293
80.193,62.337
80.176,62.448
80.204,62.558
80.164,62.668
80.124,62.779
80.056,62.867
79.961,62.934
79.944,63.044
79.877,63.132
79.810,63.221
79.794,63.331
79.800,63.442
79.762,63.552
79.696,63.640
79.724,63.751
79.708,63.861
79.670,63.972
79.605,64.060
79.589,64.171
79.497,64.237
79.460,64.347
79.369,64.414
79.375,64.524
79.284,64.590
79.312,64.701
79.340,64.811
79.368,64.922
79.305,65.010
79.209,65.054
79.195,65.165
79.132,65.253
79.118,65.363
79.124,65.474
79.089,65.584
79.054,65.695
78.992,65.783
78.904,65.849
78.890,65.960
78.918,66.070
78.946,66.181
78.911,66.291
78.851,66.380
78.764,66.446
78.730,66.556
78.644,66.622
78.558,66.689
78.499,66.777
78.507,66.888
78.448,66.976
78.435,67.086
78.376,67.175
78.292,67.241
78.280,67.351
78.288,67.462
78.255,67.572
78.223,67.683
78.115,67.727
78.103,67.837
78.131,67.948
78.138,68.058
78.127,68.169
78.134,68.279
78.052,68.345
77.996,68.434
77.984,68.544
77.873,68.566
77.767,68.611
77.686,68.677
77.675,68.787
77.595,68.854
77.516,68.920
77.461,69.008
77.382,69.074
77.278,69.119
77.268,69.229
77.190,69.295
77.199,69.406
77.091,69.428
77.038,69.516
76.985,69.605
76.994,69.715
76.942,69.803
76.865,69.870
76.813,69.958
76.707,69.980
76.631,70.046
76.604,70.157
76.505,70.201
76.406,70.245
76.434,70.356
76.383,70.444
76.333,70.532
76.306,70.643
76.280,70.753
76.177,70.775
76.074,70.797
76.084,70.908
76.035,70.996
75.933,71.018
75.925,71.129
75.918,71.239
75.817,71.261
75.750,71.350
75.702,71.438
75.613,71.504
75.507,71.504
75.413,71.548
75.325,71.615
75.232,71.659
75.191,71.769
75.087,71.769
74.983,71.769
74.942,71.880
74.845,71.902
74.805,72.012
74.719,72.079
74.657,72.167
74.567,72.211
74.528,72.322
74.426,72.322
74.365,72.410
74.281,72.476
74.175,72.520
74.115,72.609
74.004,72.631
73.944,72.719
73.885,72.808
73.826,72.896
73.744,72.962
73.724,73.073
73.665,73.161
73.585,73.227
73.482,73.271
73.381,73.316
73.323,73.404
73.244,73.470
73.143,73.514
73.042,73.559
72.986,73.647
72.874,73.647
72.769,73.669
72.670,73.713
72.593,73.780
72.538,73.868
72.483,73.956
72.380,73.978
72.270,73.978
72.195,74.045
72.098,74.089
72.002,74.133
71.900,74.155
71.804,74.199
71.697,74.199
71.602,74.243
71.508,74.288
71.456,74.376
71.350,74.376
71.256,74.420
71.163,74.464
71.149,74.575
71.044,74.575
70.993,74.663
70.908,74.729
70.858,74.818
70.745,74.840
70.696,74.928
70.585,74.950
70.536,75.039
70.472,75.127
70.383,75.171
70.272,75.193
70.169,75.237
70.066,75.282
69.963,75.326
69.881,75.392
69.779,75.436
69.698,75.503
69.597,75.547
69.484,75.547
69.404,75.613
69.291,75.613
69.192,75.657
69.093,75.701
68.988,75.723
68.883,75.746
68.785,75.790
68.707,75.856
68.630,75.922
68.521,75.922
68.424,75.966
68.348,76.033
68.252,76.077
68.196,76.165
68.088,76.165
67.987,76.187
67.893,76.231
67.838,76.320
67.738,76.342
67.743,76.452
67.637,76.452
67.551,76.519
67.464,76.585
67.372,76.629
67.274,76.651
67.176,76.673
67.085,76.717
66.982,76.717
66.872,76.740
66.763,76.762
66.660,76.762
66.552,76.784
66.488,76.872
66.381,76.894
66.280,76.894
66.230,76.983
66.129,76.983
66.029,77.027
65.949,77.093
65.843,77.115
65.744,77.159
65.640,77.181
65.535,77.203
65.431,77.226
65.328,77.248
65.281,77.336
65.203,77.402
65.107,77.446
65.011,77.491
64.916,77.535
64.839,77.601
64.763,77.667
64.688,77.734
64.587,77.756
64.494,77.800
64.407,77.866
64.308,77.888
64.216,77.932
64.148,78.021
64.044,78.021
63.939,78.021
63.848,78.065
63.758,78.109
63.649,78.131
63.560,78.175
63.477,78.242
63.374,78.242
63.310,78.330
63.204,78.352
63.151,78.440
63.046,78.463
62.994,78.551
62.894,78.551
62.813,78.617
62.733,78.683
62.654,78.750
62.603,78.838
62.493,78.838
62.415,78.904
62.337,78.971
62.241,79.015
62.164,79.081
62.086,79.147
61.985,79.169
61.885,79.192
61.785,79.214
61.679,79.214
61.573,79.214
61.474,79.236
61.375,79.258
61.284,79.302
61.179,79.302
61.088,79.346
60.998,79.390
60.914,79.457
60.811,79.457
60.729,79.523
60.623,79.545
60.517,79.567
60.412,79.589
60.315,79.633
60.217,79.677
60.137,79.744
60.037,79.744
59.927,79.744
59.824,79.766
59.722,79.788
59.644,79.854
59.536,79.854
59.458,79.920
59.380,79.987
59.273,79.987
59.180,80.031
59.081,80.053
58.975,80.053
58.876,80.075
58.771,80.075
58.666,80.075
58.569,80.097
58.465,80.097
58.382,80.163
58.276,80.186
58.173,80.186
58.071,80.186
57.966,80.208
57.869,80.252
57.772,80.296
57.669,80.318
57.568,80.318
57.466,80.340
57.445,80.451
57.365,80.517
57.257,80.517
57.163,80.561
57.062,80.583
56.985,80.649
56.878,80.649
56.772,80.649
56.666,80.649
56.574,80.694
56.483,80.738
56.385,80.760
56.310,80.826
56.219,80.870
56.114,80.892
56.011,80.892
55.907,80.915
55.804,80.915
55.701,80.937
55.620,81.003
55.519,81.003
55.418,81.003
55.316,81.025
55.268,81.113
55.160,81.113
55.066,81.158
54.972,81.202
54.879,81.246
54.786,81.290
54.687,81.312
54.589,81.334
54.484,81.334
54.386,81.356
54.282,81.356
54.178,81.356
54.073,81.378
53.970,81.378
53.868,81.378
53.764,81.400
53.662,81.400
53.561,81.400
53.459,81.423
53.379,81.489
53.278,81.489
53.199,81.555
53.092,81.555
53.013,81.621
52.907,81.621
52.801,81.621
52.709,81.666
52.604,81.666
52.499,81.666
52.394,81.688
52.291,81.688
52.201,81.732
52.104,81.776
52.008,81.820
51.906,81.820
51.804,81.842
51.702,81.864
51.601,81.864
51.507,81.909
51.400,81.909
51.293,81.909
51.187,81.909
51.081,81.909
51.031,81.997
50.933,82.019
50.842,82.063
50.737,82.085
50.681,82.174
50.578,82.196
50.481,82.240
50.379,82.240
50.277,82.262
50.229,82.350
50.128,82.372
50.027,82.372
49.926,82.395
49.833,82.439
49.734,82.461
49.628,82.461
49.549,82.527
49.458,82.571
49.360,82.593
49.256,82.593
49.152,82.615
49.049,82.638
48.954,82.682
48.852,82.704
48.750,82.704
48.649,82.704
48.555,82.748
48.454,82.748
48.354,82.748
48.255,82.770
48.176,82.836
48.077,82.858
47.986,82.903
47.895,82.947
47.792,82.969
47.689,82.969
47.612,83.035
47.510,83.035
47.409,83.057
47.315,83.101
47.214,83.101
47.133,83.168
47.033,83.168
46.934,83.190
46.836,83.212
46.738,83.234
46.647,83.278
46.544,83.300
46.442,83.322
46.340,83.344
46.263,83.411
46.162,83.433
46.062,83.455
45.961,83.455
45.861,83.455
45.762,83.477
45.699,83.565
45.601,83.587
45.504,83.609
45.401,83.632
45.298,83.632
45.196,83.654
45.119,83.720
45.017,83.720
44.924,83.764
44.824,83.786
44.723,83.786
44.631,83.830
44.540,83.875
44.435,83.875
44.345,83.919
44.241,83.919
44.140,83.941
44.039,83.963
43.937,83.963
43.837,83.985
43.738,84.007
43.645,84.051
43.553,84.095
43.462,84.140
43.360,84.162
43.269,84.206
43.168,84.228
43.065,84.228
42.965,84.250
42.865,84.272
42.784,84.338
42.685,84.361
42.580,84.361
42.476,84.361
42.372,84.361
42.271,84.383
42.168,84.383
42.066,84.383
41.964,84.383
41.865,84.405
41.764,84.405
41.666,84.427
41.562,84.427
41.460,84.449
41.358,84.471
41.256,84.471
41.154,84.471
41.052,84.471
40.974,84.537
40.874,84.537
40.797,84.603
40.693,84.603
40.589,84.603
40.486,84.603
40.411,84.670
40.311,84.692
40.212,84.714
40.111,84.714
40.013,84.736
39.915,84.758
39.811,84.758
39.710,84.780
39.610,84.802
39.510,84.824
39.417,84.869
39.316,84.869
39.218,84.891
39.127,84.935
39.036,84.979
38.933,84.979
38.875,85.067
38.776,85.089
38.675,85.089
38.576,85.112
38.478,85.134
38.375,85.134
38.272,85.134
38.182,85.178
38.083,85.200
37.984,85.222
37.883,85.222
37.783,85.222
37.682,85.244
37.582,85.266
37.482,85.288
37.383,85.310
37.284,85.332
37.186,85.355
37.085,85.377
36.985,85.399
36.894,85.443
36.793,85.443
36.691,85.443
36.593,85.465
36.496,85.487
36.393,85.487
36.290,85.487
36.200,85.531
36.108,85.575
36.010,85.598
35.910,85.598
35.809,85.620
35.707,85.620
35.605,85.620
35.507,85.642
35.406,85.642
35.306,85.664
35.206,85.686
35.104,85.686
35.005,85.708
34.907,85.730
34.807,85.730
34.704,85.730
34.602,85.730
34.501,85.730
34.400,85.730
34.300,85.730
34.197,85.730
34.097,85.752
33.996,85.752
33.904,85.796
33.803,85.818
33.701,85.818
33.601,85.841
33.503,85.863
33.405,85.885
33.328,85.951
33.237,85.995
33.146,86.039
33.048,86.061
32.947,86.061
32.870,86.128
32.793,86.194
32.702,86.238
32.604,86.260
32.512,86.304
32.421,86.349
32.319,86.349
32.218,86.349
32.120,86.371
32.018,86.371
31.916,86.371
31.814,86.371
31.714,86.371
31.662,86.459
31.570,86.503
31.469,86.503
31.371,86.525
31.271,86.525
31.169,86.525
31.071,86.547
30.981,86.592
30.881,86.614
30.779,86.614
30.681,86.636
30.581,86.636
30.479,86.636
30.388,86.680
30.287,86.680
30.195,86.724
30.104,86.768
30.006,86.790
29.906,86.790
29.822,86.857
29.745,86.923
29.647,86.945
29.547,86.945
29.446,86.945
29.348,86.967
29.247,86.967
29.149,86.989
29.048,86.989
28.958,87.033
28.866,87.078
28.776,87.122
28.676,87.144
28.578,87.166
28.480,87.188
28.380,87.210
28.279,87.210
28.181,87.232
28.091,87.276
27.990,87.276
27.889,87.276


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wd_0.3_fast.csv <==
prec,rec
100.000,0.022
95.833,0.508
96.875,0.685
97.826,0.994
98.630,1.590
98.291,2.540
98.160,3.534
98.095,4.550
96.875,4.793
96.283,5.721
95.847,6.627
95.556,7.599
95.802,8.571
96.197,9.499
95.426,10.139
95.463,11.155
95.139,12.105
94.489,12.878
94.721,13.872
94.663,14.888
94.071,15.772
94.176,16.788
94.042,17.782
94.333,18.754
93.757,19.571
93.946,20.565
93.852,21.582
93.290,22.421
92.478,23.084
91.738,23.791
91.354,24.740
90.831,25.602
90.361,26.508
89.673,27.237
88.850,27.811
88.030,28.429
87.067,28.849
86.169,29.313
85.902,30.285
85.342,31.124
85.529,32.118
85.657,33.112
85.738,34.129
85.722,35.145
85.797,36.161
85.948,37.155
85.927,38.171
85.991,39.187
86.052,40.203
85.866,41.197
85.605,42.169
85.477,43.163
85.543,44.179
85.351,45.173
84.900,46.079
84.765,47.073
84.427,48.023
83.997,48.929
83.859,49.923
83.430,50.828
82.991,51.734
82.542,52.640
81.917,53.435
81.325,54.252
81.064,55.224
81.134,56.240
81.203,57.256
81.064,58.250
80.929,59.245
80.675,60.216
80.581,61.233
80.319,62.205
79.894,63.110
79.610,64.082
79.289,65.032
78.890,65.960
78.507,66.888
78.097,67.815
77.659,68.721
77.038,69.516
76.423,70.311
75.925,71.195
75.104,71.769
74.331,72.410
73.665,73.161
72.801,73.669
71.915,74.155
71.005,74.597
70.206,75.215
69.277,75.613
68.355,76.011
67.511,76.563
66.526,76.784
65.609,77.203
64.734,77.689
63.809,78.087
62.916,78.551
62.090,79.125
61.103,79.324
60.187,79.744
59.215,79.987
58.229,80.186
57.284,80.517
56.314,80.782
55.341,81.025
54.394,81.356
53.396,81.445
52.424,81.688
51.443,81.909
50.495,82.240
49.536,82.527
48.555,82.748
47.594,83.035
46.625,83.300
45.662,83.587
44.681,83.786
43.703,84.007
42.755,84.338
41.755,84.405
40.771,84.603
39.782,84.758
38.828,85.067
37.838,85.222
36.863,85.443
35.873,85.598
34.879,85.730
33.883,85.818
32.917,86.084
31.957,86.371
30.981,86.592
29.999,86.790
29.023,87.011
28.057,87.276


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wd_0.3_meta.csv <==
auc,f1,eer
71.595,73.510,73.360


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wd_fast.csv <==
prec,rec
100.000,0.022
95.833,0.508
96.875,0.685
97.826,0.994
98.630,1.590
99.115,2.474
98.718,3.402
99.000,4.374
97.685,4.661
97.308,5.589
96.622,6.318
96.176,7.223
96.597,8.151
96.941,9.101
97.034,10.117
96.917,11.111
96.448,11.995
96.236,12.989
96.347,13.983
96.170,14.977
95.883,15.949
95.755,16.943
95.642,17.937
95.861,18.931
95.324,19.814
95.538,20.808
95.459,21.825
94.922,22.708
94.227,23.437
93.601,24.232
93.208,25.160
92.930,26.132
92.674,27.104
92.061,27.921
91.326,28.606
90.499,29.247
89.721,29.887
89.010,30.594
88.363,31.367
87.906,32.273
87.923,33.289
87.783,34.283
87.850,35.299
87.867,36.315
87.929,37.332
87.988,38.348
88.125,39.342
88.048,40.358
88.100,41.374
87.723,42.302
87.500,43.296
87.326,44.290
87.425,45.306
87.339,46.322
86.870,47.206
86.759,48.200
86.369,49.127
86.072,50.099
85.857,51.093
85.585,52.065
85.156,52.971
84.717,53.877
84.166,54.716
83.677,55.600
83.182,56.483
83.243,57.499
83.302,58.516
83.148,59.510
83.131,60.526
82.882,61.498
82.768,62.492
82.539,63.486
82.113,64.391
81.758,65.341
81.296,66.247
81.060,67.219
80.743,68.169
80.282,69.074
80.061,70.068
79.421,70.842
78.926,71.725
78.316,72.520
77.715,73.338
76.912,73.956
76.150,74.619
75.509,75.392
74.674,75.944
73.790,76.430
73.028,77.093
72.259,77.734
71.345,78.153
70.493,78.683
69.670,79.258
68.720,79.589
67.784,79.943
66.948,80.495
66.030,80.892
65.181,81.423
64.372,82.019
63.398,82.262
62.471,82.660
61.549,83.057
60.572,83.278
59.654,83.676
58.687,83.941
57.748,84.294
56.825,84.692
55.830,84.824
54.883,85.156
53.905,85.377
52.923,85.598
52.004,85.995
51.039,86.260
50.064,86.503
49.100,86.790
48.138,87.078
47.185,87.387
46.263,87.784
45.308,88.094
44.321,88.270
43.326,88.403
42.354,88.646
41.376,88.867
40.417,89.154
39.444,89.397
38.458,89.574
37.479,89.795
36.483,89.905
35.490,90.038
34.519,90.281
33.565,90.590
32.583,90.789
31.638,91.120
30.656,91.319
29.705,91.628


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wd_meta.csv <==
auc,f1,eer
76.352,75.477,75.458


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
90.000,1.822
90.244,1.872
90.476,1.923
90.698,1.974
90.909,2.024
91.111,2.075
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
89.091,2.480
89.286,2.530
89.474,2.581
89.655,2.632
89.831,2.682
90.000,2.733
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
90.769,2.986
90.909,3.036
91.045,3.087
91.176,3.138
91.304,3.188
91.429,3.239
91.549,3.289
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
90.805,3.998
90.909,4.049
89.888,4.049
90.000,4.099
90.110,4.150
90.217,4.200
90.323,4.251
90.426,4.302
90.526,4.352
90.625,4.403
90.722,4.453
90.816,4.504
90.909,4.555
91.000,4.605
91.089,4.656
91.176,4.706
91.346,4.808
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
91.129,5.719
90.400,5.719
90.551,5.820
90.698,5.921
90.840,6.022
90.977,6.123
91.111,6.225
91.241,6.326
91.367,6.427
91.489,6.528
90.845,6.528
90.278,6.579
90.411,6.680
89.796,6.680
89.933,6.781
90.066,6.883
90.196,6.984
90.323,7.085
89.744,7.085
89.873,7.186
90.000,7.287
90.123,7.389
90.244,7.490
90.361,7.591
90.476,7.692
90.588,7.794
90.698,7.895
90.805,7.996
90.909,8.097
91.011,8.198
91.111,8.300
90.608,8.300
90.710,8.401
90.811,8.502
90.909,8.603
91.005,8.704
91.099,8.806
91.192,8.907
90.769,8.957
90.863,9.059
90.955,9.160
91.045,9.261
91.133,9.362
91.220,9.464
91.304,9.565
91.388,9.666
91.469,9.767
91.549,9.868
91.628,9.970
91.705,10.071
91.781,10.172
91.855,10.273
91.928,10.374
92.000,10.476
91.593,10.476
91.667,10.577
91.739,10.678
91.810,10.779
91.880,10.881
91.949,10.982
91.561,10.982
91.632,11.083
91.286,11.134
91.358,11.235
91.429,11.336
91.498,11.437
91.566,11.538
91.633,11.640
91.700,11.741
91.765,11.842
91.829,11.943
91.892,12.045
91.954,12.146
92.015,12.247
92.075,12.348
92.135,12.449
92.193,12.551
92.251,12.652
92.308,12.753
92.364,12.854
92.419,12.955
92.473,13.057
92.527,13.158
92.580,13.259
92.632,13.360
92.308,13.360
92.361,13.462
92.414,13.563
92.466,13.664
92.517,13.765
92.568,13.866
92.617,13.968
92.667,14.069
92.715,14.170
92.763,14.271
92.459,14.271
92.508,14.372
92.208,14.372
92.258,14.474
92.308,14.575
92.357,14.676
92.405,14.777
92.453,14.879
92.500,14.980
92.547,15.081
92.593,15.182
92.638,15.283
92.683,15.385
92.727,15.486
92.771,15.587
92.814,15.688
92.857,15.789
92.899,15.891
92.941,15.992
92.982,16.093
93.023,16.194
93.064,16.296
93.103,16.397
92.857,16.447
92.614,16.498
92.655,16.599
92.697,16.700
92.737,16.802
92.778,16.903
92.818,17.004
92.857,17.105
92.896,17.206
92.935,17.308
92.973,17.409
93.011,17.510
93.048,17.611
93.085,17.713
92.838,17.713
92.876,17.814
92.651,17.864
92.689,17.966
92.727,18.067
92.765,18.168
92.802,18.269
92.583,18.320
92.621,18.421
92.405,18.472
92.443,18.573
92.481,18.674
92.519,18.775
92.308,18.826
92.346,18.927
92.383,19.028
92.176,19.079
92.214,19.180
92.010,19.231
91.787,19.231
91.587,19.281
91.627,19.383
91.667,19.484
91.706,19.585
91.745,19.686
91.784,19.787
91.822,19.889
91.860,19.990
91.898,20.091
91.686,20.091
91.724,20.192
91.762,20.294
91.800,20.395
91.610,20.445
91.422,20.496
91.216,20.496
91.256,20.597
91.295,20.698
91.333,20.800
91.150,20.850
90.949,20.850
90.989,20.951
91.028,21.053
91.068,21.154
91.106,21.255
90.909,21.255
90.948,21.356
90.987,21.457
91.026,21.559
90.832,21.559
90.870,21.660
90.678,21.660
90.717,21.761
90.756,21.862
90.795,21.964
90.833,22.065
90.871,22.166
90.909,22.267
90.947,22.368
90.760,22.368
90.798,22.470
90.835,22.571
90.872,22.672
90.707,22.723
90.524,22.723
90.361,22.773
90.200,22.824
90.239,22.925
90.278,23.026
90.316,23.128
90.354,23.229
90.196,23.279
90.234,23.381
90.272,23.482
90.310,23.583
90.347,23.684
90.385,23.785
90.421,23.887
90.458,23.988
90.494,24.089
90.530,24.190
90.377,24.241
90.414,24.342
90.449,24.443
90.485,24.545
90.520,24.646
90.556,24.747
90.590,24.848
90.625,24.949
90.659,25.051
90.693,25.152
90.727,25.253
90.563,25.253
90.416,25.304
90.450,25.405
90.485,25.506
90.519,25.607
90.374,25.658
90.409,25.759
90.442,25.860
90.476,25.962
90.510,26.063
90.368,26.113
90.401,26.215
90.261,26.265
90.121,26.316
89.965,26.316
89.828,26.366
89.863,26.468
89.897,26.569
89.932,26.670
89.966,26.771
90.000,26.872
90.034,26.974
90.067,27.075
89.916,27.075
89.950,27.176
89.816,27.227
89.850,27.328
89.884,27.429
89.917,27.530
89.786,27.581
89.819,27.682
89.853,27.783
89.886,27.885
89.919,27.986
89.951,28.087
89.806,28.087
89.661,28.087
89.694,28.188
89.727,28.289
89.760,28.391
89.633,28.441
89.666,28.543
89.699,28.644
89.731,28.745
89.764,28.846
89.623,28.846
89.482,28.846
89.515,28.947
89.548,29.049
89.425,29.099
89.302,29.150
89.335,29.251
89.368,29.352
89.401,29.453
89.433,29.555
89.466,29.656
89.329,29.656
89.362,29.757
89.394,29.858
89.426,29.960
89.458,30.061
89.489,30.162
89.521,30.263
89.552,30.364
89.435,30.415
89.466,30.516
89.333,30.516
89.365,30.617
89.396,30.719
89.427,30.820
89.296,30.820
89.327,30.921
89.359,31.022
89.390,31.123
89.420,31.225
89.451,31.326
89.481,31.427
89.511,31.528
89.383,31.528
89.413,31.630
89.444,31.731
89.474,31.832
89.347,31.832
89.377,31.933
89.250,31.933
89.281,32.034
89.311,32.136
89.341,32.237
89.371,32.338
89.400,32.439
89.430,32.540
89.459,32.642
89.350,32.692
89.379,32.794
89.271,32.844
89.148,32.844
89.026,32.844
89.056,32.945
89.086,33.047
89.116,33.148
89.145,33.249
89.175,33.350
89.069,33.401
89.098,33.502
88.993,33.553
88.889,33.603
88.919,33.704
88.948,33.806
88.977,33.907
89.007,34.008
89.036,34.109
89.065,34.211
88.947,34.211
88.976,34.312
89.005,34.413
89.034,34.514
89.062,34.615
89.091,34.717
89.119,34.818
89.147,34.919
89.175,35.020
89.060,35.020
89.089,35.121
89.117,35.223
89.144,35.324
89.031,35.324
88.917,35.324
88.804,35.324
88.832,35.425
88.734,35.476
88.763,35.577
88.651,35.577
88.679,35.678
88.568,35.678
88.596,35.779
88.625,35.881
88.514,35.881
88.404,35.881
88.433,35.982
88.337,36.032
88.366,36.134
88.272,36.184
88.300,36.285
88.329,36.387
88.358,36.488
88.264,36.538
88.293,36.640
88.200,36.690
88.092,36.690
87.985,36.690
87.893,36.741
87.802,36.791
87.711,36.842
87.740,36.943
87.635,36.943
87.665,37.045
87.694,37.146
87.723,37.247
87.753,37.348
87.782,37.449
87.692,37.500
87.721,37.601
87.750,37.702
87.662,37.753
87.691,37.854
87.719,37.955
87.748,38.057
87.776,38.158
87.805,38.259
87.833,38.360
87.746,38.411
87.774,38.512
87.802,38.613
87.830,38.715
87.858,38.816
87.886,38.917
87.799,38.968
87.827,39.069
87.855,39.170
87.882,39.271
87.910,39.372
87.937,39.474
87.964,39.575
87.892,39.676
87.919,39.777
87.946,39.879
87.875,39.980
87.902,40.081
87.721,40.132
87.748,40.233
87.775,40.334
87.802,40.435
87.829,40.536
87.760,40.638
87.691,40.739
87.717,40.840
87.649,40.941
87.581,41.043
87.608,41.144
87.540,41.245
87.567,41.346
87.594,41.447
87.527,41.549
87.553,41.650
87.487,41.751
87.315,41.802
87.250,41.903
87.066,41.903
87.093,42.004
87.029,42.105
86.848,42.105
86.785,42.206
86.618,42.257
86.453,42.308
86.392,42.409
86.420,42.510
86.448,42.611
86.270,42.611
86.210,42.713
86.239,42.814
86.267,42.915
86.294,43.016
86.134,43.067
86.075,43.168
86.103,43.269
86.044,43.370
85.986,43.472
86.014,43.573
85.956,43.674
85.984,43.775
86.012,43.877
85.954,43.978
85.897,44.079
85.841,44.180
85.868,44.281
85.812,44.383
85.756,44.484
85.589,44.484
85.617,44.585
85.645,44.686
85.673,44.787
85.618,44.889
85.645,44.990
85.673,45.091
85.701,45.192
85.728,45.294
85.578,45.344
85.415,45.344
85.361,45.445
85.308,45.547
85.147,45.547
85.175,45.648
85.014,45.648
84.962,45.749
84.911,45.850
84.752,45.850
84.608,45.901
84.451,45.901
84.401,46.002
84.430,46.103
84.274,46.103
84.225,46.204
84.085,46.255
83.930,46.255
83.883,46.356
83.744,46.407
83.774,46.508
83.636,46.559
83.666,46.660
83.696,46.761
83.650,46.862
83.499,46.862
83.453,46.964
83.318,47.014
83.274,47.115
83.140,47.166
83.096,47.267
83.126,47.368
83.082,47.470
82.951,47.520
82.819,47.571
82.674,47.571
82.704,47.672
82.662,47.773
82.692,47.874
82.723,47.976
82.753,48.077
82.609,48.077
82.639,48.178
82.496,48.178
82.455,48.279
82.414,48.381
82.373,48.482
82.247,48.532
82.207,48.634
82.237,48.735
82.112,48.785
81.988,48.836
82.019,48.937
81.895,48.988
81.757,48.988
81.788,49.089
81.818,49.190
81.696,49.241
81.727,49.342
81.689,49.443
81.720,49.545
81.682,49.646
81.645,49.747
81.675,49.848
81.638,49.949
81.668,50.051
81.698,50.152
81.564,50.152
81.445,50.202
81.327,50.253
81.194,50.253
81.077,50.304
81.041,50.405
81.072,50.506
81.103,50.607
81.134,50.709
81.164,50.810
81.129,50.911
81.014,50.962
80.884,50.962
80.914,51.063
80.880,51.164
80.846,51.265
80.876,51.366
80.843,51.468
80.809,51.569
80.775,51.670
80.742,51.771
80.772,51.872
80.803,51.974
80.691,52.024
80.658,52.126
80.625,52.227
80.514,52.277
80.482,52.379
80.450,52.480
80.341,52.530
80.371,52.632
80.339,52.733
80.308,52.834
80.184,52.834
80.215,52.935
80.107,52.986
80.076,53.087
80.046,53.188
80.076,53.289
79.954,53.289
79.848,53.340
79.879,53.441
79.909,53.543
79.789,53.543
79.669,53.543
79.699,53.644
79.730,53.745
79.760,53.846
79.790,53.947
79.761,54.049
79.732,54.150
79.762,54.251
79.733,54.352
79.763,54.453
79.645,54.453
79.542,54.504
79.572,54.605
79.544,54.706
79.427,54.706
79.457,54.808
79.487,54.909
79.386,54.960
79.270,54.960
79.243,55.061
79.273,55.162
79.303,55.263
79.203,55.314
79.103,55.364
79.134,55.466
79.107,55.567
79.137,55.668
79.167,55.769
79.068,55.820
78.955,55.820
78.985,55.921
78.959,56.022
78.932,56.123
78.906,56.225
78.936,56.326
78.910,56.427
78.940,56.528
78.914,56.630
78.944,56.731
78.918,56.832
78.892,56.933
78.866,57.034
78.896,57.136
78.786,57.136
78.815,57.237
78.790,57.338
78.765,57.439
78.740,57.540
78.769,57.642
78.660,57.642
78.635,57.743
78.527,57.743
78.434,57.794
78.410,57.895
78.303,57.895
78.332,57.996
78.308,58.097
78.285,58.198
78.261,58.300
78.155,58.300
78.131,58.401
78.041,58.451
78.018,58.553
78.047,58.654
78.077,58.755
78.106,58.856
78.001,58.856
77.897,58.856
77.926,58.957
77.822,58.957
77.800,59.059
77.830,59.160
77.726,59.160
77.623,59.160
77.653,59.261
77.550,59.261
77.462,59.312
77.492,59.413
77.521,59.514
77.419,59.514
77.318,59.514
77.216,59.514
77.246,59.615
77.109,59.666
77.008,59.666
76.908,59.666
76.888,59.767
76.868,59.868
76.898,59.970
76.764,60.020
76.744,60.121
76.611,60.172
76.592,60.273
76.459,60.324
76.392,60.425
76.260,60.476
76.291,60.577
76.224,60.678
76.157,60.779
76.091,60.881
75.947,60.881
75.819,60.931
75.849,61.032
75.879,61.134
75.752,61.184
75.735,61.285
75.765,61.387
75.748,61.488
75.607,61.488
75.481,61.538
75.356,61.589
75.216,61.589
75.154,61.690
75.138,61.791
75.000,61.791
74.877,61.842
74.817,61.943
74.802,62.045
74.741,62.146
74.605,62.146
74.469,62.146
74.410,62.247
74.351,62.348
74.337,62.449
74.279,62.551
74.310,62.652
74.176,62.652
74.059,62.702
73.942,62.753
73.810,62.753
73.694,62.804
73.681,62.905
73.712,63.006
73.700,63.107
73.569,63.107
73.600,63.209
73.486,63.259
73.372,63.310
73.244,63.310
73.115,63.310
73.147,63.411
73.135,63.512
73.008,63.512
72.880,63.512
72.754,63.512
72.701,63.613
72.591,63.664
72.539,63.765
72.487,63.866
72.519,63.968
72.467,64.069
72.499,64.170
72.374,64.170
72.251,64.170
72.127,64.170
72.005,64.170
71.882,64.170
71.760,64.170
71.638,64.170
71.517,64.170
71.396,64.170
71.276,64.170
71.172,64.221
71.125,64.322
71.006,64.322
70.887,64.322
70.768,64.322
70.762,64.423
70.644,64.423
70.543,64.474
70.536,64.575
70.436,64.626
70.336,64.676
70.330,64.777
70.324,64.879
70.208,64.879
70.202,64.980
70.104,65.030
70.098,65.132
70.000,65.182
69.902,65.233
69.935,65.334
69.968,65.435
69.870,65.486
69.757,65.486
69.790,65.587
69.677,65.587
69.582,65.638
69.577,65.739
69.465,65.739
69.424,65.840
69.329,65.891
69.325,65.992
69.214,65.992
69.174,66.093
69.080,66.144
68.971,66.144
69.004,66.245
68.895,66.245
68.927,66.346
68.819,66.346
68.711,66.346
68.619,66.397
68.616,66.498
68.649,66.599
68.558,66.650
68.519,66.751
68.429,66.802
68.323,66.802
68.217,66.802
68.128,66.852
68.039,66.903
67.934,66.903
67.846,66.953
67.742,66.953
67.655,67.004
67.568,67.055
67.464,67.055
67.378,67.105
67.275,67.105
67.275,67.206
67.172,67.206
67.071,67.206
66.969,67.206
66.969,67.308
66.851,67.358
66.750,67.358
66.717,67.460
66.617,67.460
66.500,67.510
66.385,67.561
66.270,67.611
66.270,67.713
66.271,67.814
66.140,67.814
66.174,67.915
66.043,67.915
66.077,68.016
65.947,68.016
65.818,68.016
65.689,68.016
65.659,68.117
65.531,68.117
65.403,68.117
65.276,68.117
65.310,68.219
65.312,68.320
65.186,68.320
65.060,68.320
65.000,68.421
65.034,68.522
65.036,68.623
64.911,68.623
64.914,68.725
64.916,68.826
64.810,68.877
64.703,68.927
64.597,68.978
64.492,69.028
64.464,69.130
64.343,69.130
64.316,69.231
64.212,69.281
64.109,69.332
63.989,69.332
63.886,69.383
63.784,69.433
63.683,69.484
63.565,69.484
63.447,69.484
63.423,69.585
63.323,69.636
63.327,69.737
63.228,69.787
63.175,69.889
63.122,69.990
63.007,69.990
63.041,70.091
62.943,70.142
62.845,70.192
62.732,70.192
62.765,70.294
62.669,70.344
62.573,70.395
62.478,70.445
62.366,70.445
62.371,70.547
62.260,70.547
62.166,70.597
62.055,70.597
62.006,70.698
61.913,70.749
61.804,70.749
61.712,70.800
61.603,70.800
61.511,70.850
61.420,70.901
61.374,71.002
61.407,71.103
61.414,71.204
61.324,71.255
61.304,71.356
61.215,71.407
61.109,71.407
61.003,71.407
60.898,71.407
60.810,71.457
60.722,71.508
60.618,71.508
60.514,71.508
60.410,71.508
60.307,71.508
60.205,71.508
60.102,71.508
60.000,71.508
59.958,71.609
59.856,71.609
59.747,71.660
59.646,71.660
59.580,71.761
59.472,71.812
59.365,71.862
59.241,71.862
59.117,71.862
58.995,71.862
58.872,71.862
58.751,71.862
58.629,71.862
58.526,71.913
58.463,72.014
58.344,72.014
58.241,72.065
58.122,72.065
58.004,72.065
57.967,72.166
57.850,72.166
57.750,72.217
57.633,72.217
57.575,72.318
57.459,72.318
57.344,72.318
57.229,72.318
57.114,72.318
57.126,72.419
57.029,72.470
56.916,72.470
56.820,72.520
56.809,72.621
56.754,72.723
56.743,72.824
56.631,72.824
56.576,72.925
56.483,72.976
56.428,73.077
56.318,73.077
56.226,73.128
56.172,73.229
56.081,73.279
56.115,73.381
56.023,73.431
55.915,73.431
55.825,73.482
55.735,73.532
55.628,73.532
55.522,73.532
55.416,73.532
55.310,73.532
55.205,73.532
55.197,73.634
55.093,73.634
54.989,73.634
54.885,73.634
54.782,73.634
54.675,73.684
54.569,73.735
54.464,73.785
54.457,73.887
54.471,73.988
54.366,74.038
54.262,74.089
54.159,74.140
54.093,74.241
53.974,74.241
53.855,74.241
53.736,74.241
53.618,74.241
53.501,74.241
53.401,74.291
53.302,74.342
53.203,74.393
53.088,74.393
53.102,74.494
52.988,74.494
53.022,74.595
52.907,74.595
52.794,74.595
52.680,74.595
52.714,74.696
52.692,74.798
52.579,74.798
52.467,74.798
52.373,74.848
52.261,74.848
52.168,74.899
52.075,74.949
51.965,74.949
51.856,74.949
51.747,74.949
51.639,74.949
51.531,74.949
51.440,75.000
51.334,75.000
51.227,75.000
51.138,75.051
51.032,75.051
50.927,75.051
50.822,75.051
50.804,75.152
50.717,75.202
50.613,75.202
50.510,75.202
50.407,75.202
50.305,75.202
50.270,75.304
50.169,75.304
50.067,75.304
49.966,75.304
49.933,75.405
49.833,75.455
49.733,75.506
49.701,75.607
49.602,75.658
49.487,75.658
49.389,75.709
49.275,75.709
49.162,75.709
49.049,75.709
48.937,75.709
48.825,75.709
48.714,75.709
48.652,75.810
48.542,75.810
48.449,75.860
48.339,75.860
48.279,75.962
48.235,76.063
48.268,76.164
48.209,76.265
48.101,76.265
47.994,76.265
47.903,76.316
47.814,76.366
47.708,76.366
47.619,76.417
47.562,76.518
47.458,76.518
47.354,76.518
47.250,76.518
47.163,76.569
47.061,76.569
46.958,76.569
46.857,76.569
46.755,76.569
46.656,76.619
46.556,76.619
46.458,76.670
46.361,76.721
46.248,76.721
46.152,76.771
46.039,76.771
45.928,76.771
45.919,76.872
45.808,76.872
45.714,76.923
45.605,76.923
45.495,76.923
45.403,76.974
45.295,76.974
45.203,77.024
45.096,77.024
44.990,77.024
44.996,77.126
44.890,77.126
44.784,77.126
44.695,77.176
44.607,77.227
44.503,77.227
44.399,77.227
44.312,77.277
44.210,77.277
44.107,77.277
44.006,77.277
43.905,77.277
43.874,77.379
43.777,77.429
43.680,77.480
43.569,77.480
43.473,77.530
43.363,77.530
43.252,77.530
43.143,77.530
43.050,77.581
42.941,77.581
42.833,77.581
42.742,77.632
42.714,77.733
42.623,77.783
42.533,77.834
42.428,77.834
42.338,77.885
42.335,77.986
42.274,78.087
42.186,78.138
42.206,78.239
42.102,78.239
41.999,78.239
41.897,78.239
41.872,78.340
41.770,78.340
41.669,78.340
41.644,78.441
41.544,78.441
41.520,78.543
41.409,78.543
41.299,78.543
41.189,78.543
41.096,78.593
41.062,78.694
40.953,78.694
40.952,78.796
40.860,78.846
40.769,78.897
40.662,78.897
40.557,78.897
40.503,78.998
40.414,79.049
40.310,79.049
40.221,79.099
40.133,79.150
40.031,79.150
39.929,79.150
39.842,79.200
39.746,79.251
39.757,79.352
39.727,79.453
39.626,79.453
39.532,79.504
39.438,79.555
39.329,79.555
39.237,79.605
39.208,79.706
39.141,79.808
39.084,79.909
39.085,80.010
38.994,80.061
38.904,80.111
38.814,80.162
38.749,80.263
38.645,80.263
38.542,80.263
38.439,80.263
38.352,80.314
38.345,80.415
38.243,80.415
38.142,80.415
38.042,80.415
37.933,80.415
37.890,80.516
37.782,80.516
37.689,80.567
37.630,80.668
37.538,80.719
37.447,80.769
37.342,80.769
37.238,80.769
37.134,80.769
37.128,80.870
37.025,80.870
36.969,80.972
36.929,81.073
36.842,81.123
36.741,81.123
36.640,81.123
36.610,81.225
36.502,81.225
36.473,81.326
36.380,81.377
36.384,81.478
36.278,81.478
36.186,81.528
36.117,81.630
36.065,81.731
35.975,81.781
35.885,81.832
35.782,81.832
35.680,81.832
35.592,81.883
35.504,81.933
35.418,81.984
35.317,81.984
35.210,81.984
35.162,82.085
35.069,82.136
34.963,82.136
34.858,82.136
34.754,82.136
34.664,82.186
34.561,82.186
34.472,82.237
34.384,82.287
34.296,82.338
34.209,82.389
34.109,82.389
34.002,82.389
33.994,82.490
33.888,82.490
33.782,82.490
33.691,82.540
33.587,82.540
33.525,82.642
33.497,82.743
33.395,82.743
33.293,82.743
33.191,82.743
33.090,82.743
32.990,82.743
32.898,82.794
32.792,82.794
32.701,82.844
32.597,82.844
32.493,82.844
32.390,82.844
32.288,82.844
32.186,82.844
32.099,82.895
32.107,82.996
32.020,83.047
31.914,83.047
31.822,83.097
31.730,83.148
31.627,83.148
31.523,83.148
31.421,83.148
31.363,83.249
31.275,83.300
31.174,83.300
31.074,83.300
31.053,83.401
30.986,83.502
30.894,83.553
30.791,83.553
30.688,83.553
30.585,83.553
30.484,83.553
30.383,83.553
30.295,83.603
30.190,83.603
30.188,83.704
30.084,83.704
29.980,83.704
29.877,83.704
29.788,83.755
29.686,83.755
29.663,83.856
29.575,83.907
29.470,83.907
29.384,83.957
29.280,83.957
29.177,83.957
29.075,83.957
28.973,83.957
28.963,84.059
28.902,84.160
28.814,84.211
28.774,84.312
28.687,84.362
28.596,84.413
28.506,84.464
28.472,84.565
28.409,84.666
28.395,84.767
28.294,84.767
28.194,84.767
28.123,84.868
28.020,84.868
28.021,84.970
27.930,85.020
27.828,85.020
27.727,85.020
27.639,85.071
27.535,85.071
27.491,85.172
27.388,85.172
27.298,85.223
27.196,85.223
27.202,85.324
27.102,85.324
27.014,85.374
26.910,85.374
26.808,85.374
26.717,85.425
26.656,85.526
26.662,85.628
26.623,85.729
26.621,85.830
26.517,85.830
26.429,85.881
26.342,85.931
26.256,85.982
26.155,85.982
26.054,85.982
25.951,85.982
25.863,86.032
25.777,86.083
25.675,86.083
25.686,86.184
25.597,86.235
25.494,86.235
25.391,86.235
25.289,86.235
25.188,86.235
25.088,86.235
25.000,86.285
24.898,86.285
24.796,86.285
24.696,86.285
24.607,86.336
24.519,86.387
24.417,86.387
24.316,86.387
24.227,86.437
24.124,86.437
24.023,86.437
23.936,86.488
23.835,86.488
23.733,86.488
23.631,86.488
23.530,86.488
23.430,86.488
23.328,86.488
23.226,86.488
23.209,86.589
23.123,86.640
23.020,86.640
22.918,86.640
22.869,86.741
22.768,86.741
22.679,86.791
22.578,86.791
22.490,86.842
22.403,86.893
22.302,86.893
22.201,86.893
22.101,86.893
22.014,86.943
21.913,86.943
21.826,86.994
21.724,86.994
21.635,87.045
21.548,87.095
21.540,87.196
21.453,87.247
21.365,87.298
21.265,87.298
21.178,87.348
21.089,87.399
21.083,87.500
20.980,87.500
20.879,87.500
20.791,87.551
20.703,87.601
20.707,87.702
20.621,87.753
20.521,87.753
20.419,87.753
20.333,87.804
20.259,87.905
20.158,87.905
20.069,87.955
19.982,88.006
19.881,88.006
19.793,88.057
19.692,88.057
19.606,88.107
19.518,88.158
19.431,88.209
19.406,88.310
19.305,88.310
19.203,88.310
19.115,88.360
19.028,88.411
18.940,88.462
18.840,88.462
18.852,88.563
18.751,88.563
18.690,88.664
18.589,88.664
18.489,88.664
18.428,88.765
18.355,88.866
18.268,88.917
18.180,88.968
18.093,89.018
18.005,89.069
17.918,89.119
17.871,89.221
17.812,89.322
17.726,89.372
17.721,89.474
17.620,89.474
17.519,89.474
17.502,89.575
17.465,89.676
17.377,89.727
17.290,89.777
17.190,89.777
17.089,89.777
17.041,89.879
16.954,89.929
16.948,90.030
16.861,90.081
16.816,90.182
16.759,90.283
16.671,90.334
16.571,90.334
16.557,90.435
16.498,90.536
16.396,90.536
16.320,90.638
16.220,90.638
16.133,90.688
16.123,90.789
16.035,90.840
15.934,90.840
15.833,90.840
15.746,90.891
15.698,90.992
15.611,91.043
15.510,91.043
15.423,91.093
15.335,91.144
15.249,91.194
15.148,91.194
15.047,91.194
15.005,91.296
14.958,91.397
14.935,91.498
14.834,91.498
14.747,91.549
14.647,91.549
14.588,91.650
14.501,91.700
14.414,91.751
14.327,91.802
14.294,91.903
14.255,92.004
14.169,92.055
14.082,92.105
14.091,92.206
14.005,92.257
13.918,92.308
13.818,92.308
13.731,92.358
13.660,92.460
13.621,92.561
13.611,92.662
13.608,92.763
13.534,92.864
13.448,92.915
13.417,93.016
13.380,93.117
13.325,93.219
13.238,93.269
13.152,93.320
13.051,93.320


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wp_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
90.000,1.822
90.244,1.872
90.476,1.923
90.698,1.974
90.909,2.024
91.111,2.075
89.130,2.075
89.362,2.126
89.583,2.176
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
89.091,2.480
89.286,2.530
89.474,2.581
89.655,2.632
89.831,2.682
90.000,2.733
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
90.769,2.986
90.909,3.036
91.045,3.087
91.176,3.138
91.304,3.188
91.429,3.239
91.549,3.289
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
90.789,3.492
90.909,3.543
91.026,3.593
91.139,3.644
91.250,3.694
91.358,3.745
91.463,3.796
91.566,3.846
91.667,3.897
91.765,3.947
91.860,3.998
90.805,3.998
90.909,4.049
89.888,4.049
90.000,4.099
90.110,4.150
90.217,4.200
90.323,4.251
90.426,4.302
90.526,4.352
90.625,4.403
90.722,4.453
90.816,4.504
90.909,4.555
91.000,4.605
91.089,4.656
91.176,4.706
91.346,4.808
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
91.453,5.415
91.597,5.516
91.736,5.617
91.870,5.719
91.129,5.719
90.400,5.719
90.551,5.820
90.698,5.921
90.840,6.022
90.977,6.123
91.111,6.225
91.241,6.326
91.367,6.427
91.489,6.528
90.845,6.528
90.278,6.579
90.411,6.680
89.796,6.680
89.933,6.781
90.066,6.883
90.196,6.984
90.323,7.085
89.744,7.085
89.873,7.186
90.000,7.287
90.123,7.389
90.244,7.490
90.361,7.591
90.476,7.692
90.588,7.794
90.698,7.895
90.805,7.996
90.909,8.097
91.011,8.198
91.111,8.300
90.608,8.300
90.710,8.401
90.811,8.502
90.909,8.603
91.005,8.704
91.099,8.806
91.192,8.907
90.769,8.957
90.863,9.059
90.955,9.160
91.045,9.261
91.133,9.362
91.220,9.464
91.304,9.565
91.388,9.666
91.469,9.767
91.549,9.868
91.628,9.970
91.705,10.071
91.781,10.172
91.855,10.273
91.928,10.374
92.000,10.476
91.593,10.476
91.667,10.577
91.304,10.628
91.379,10.729
91.453,10.830
91.525,10.931
91.139,10.931
91.213,11.032
90.871,11.083
90.947,11.184
91.020,11.285
91.093,11.387
91.165,11.488
91.235,11.589
91.304,11.690
91.373,11.791
91.440,11.893
91.506,11.994
91.571,12.095
91.635,12.196
91.698,12.298
91.760,12.399
91.822,12.500
91.882,12.601
91.941,12.702
91.606,12.702
91.667,12.804
91.727,12.905
91.786,13.006
91.844,13.107
91.901,13.209
91.608,13.259
91.667,13.360
91.724,13.462
91.438,13.512
91.497,13.613
91.554,13.715
91.611,13.816
91.667,13.917
91.722,14.018
91.776,14.119
91.475,14.119
91.176,14.119
91.234,14.221
91.290,14.322
91.346,14.423
91.401,14.524
91.456,14.626
91.509,14.727
91.562,14.828
91.615,14.929
91.667,15.030
91.718,15.132
91.768,15.233
91.818,15.334
91.867,15.435
91.916,15.536
91.964,15.638
92.012,15.739
92.059,15.840
92.105,15.941
92.151,16.043
92.197,16.144
92.241,16.245
92.000,16.296
91.761,16.346
91.808,16.447
91.854,16.549
91.899,16.650
91.944,16.751
91.989,16.852
92.033,16.953
92.077,17.055
92.120,17.156
92.162,17.257
92.204,17.358
92.246,17.460
92.287,17.561
92.042,17.561
92.084,17.662
91.864,17.713
91.906,17.814
91.948,17.915
91.990,18.016
92.031,18.117
91.816,18.168
91.858,18.269
91.646,18.320
91.688,18.421
91.729,18.522
91.771,18.623
91.563,18.674
91.605,18.775
91.646,18.877
91.443,18.927
91.484,19.028
91.283,19.079
91.063,19.079
90.865,19.130
90.909,19.231
90.952,19.332
90.995,19.433
91.038,19.534
91.080,19.636
91.121,19.737
91.163,19.838
91.204,19.939
90.993,19.939
91.034,20.040
91.076,20.142
91.116,20.243
90.930,20.294
90.745,20.344
90.541,20.344
90.583,20.445
90.625,20.547
90.667,20.648
90.487,20.698
90.287,20.698
90.330,20.800
90.372,20.901
90.414,21.002
90.456,21.103
90.260,21.103
90.302,21.204
90.343,21.306
90.385,21.407
90.192,21.407
90.234,21.508
90.042,21.508
90.084,21.609
90.126,21.711
90.167,21.812
90.208,21.913
90.249,22.014
90.289,22.115
90.329,22.217
90.144,22.217
90.184,22.318
90.224,22.419
90.264,22.520
90.101,22.571
89.919,22.571
89.759,22.621
89.600,22.672
89.641,22.773
89.683,22.874
89.723,22.976
89.764,23.077
89.608,23.128
89.648,23.229
89.689,23.330
89.729,23.431
89.768,23.532
89.808,23.634
89.847,23.735
89.885,23.836
89.924,23.937
89.962,24.038
89.811,24.089
89.850,24.190
89.888,24.291
89.925,24.393
89.963,24.494
90.000,24.595
90.037,24.696
90.074,24.798
90.110,24.899
90.146,25.000
90.182,25.101
90.018,25.101
89.873,25.152
89.910,25.253
89.946,25.354
89.982,25.455
89.840,25.506
89.876,25.607
89.911,25.709
89.947,25.810
89.982,25.911
89.842,25.962
89.878,26.063
89.739,26.113
89.583,26.113
89.428,26.113
89.273,26.113
89.138,26.164
89.175,26.265
89.212,26.366
89.249,26.468
89.286,26.569
89.322,26.670
89.358,26.771
89.394,26.872
89.244,26.872
89.280,26.974
89.149,27.024
89.185,27.126
89.221,27.227
89.256,27.328
89.127,27.379
89.163,27.480
89.198,27.581
89.233,27.682
89.268,27.783
89.303,27.885
89.159,27.885
89.015,27.885
89.050,27.986
89.085,28.087
89.120,28.188
88.995,28.239
89.030,28.340
89.065,28.441
89.100,28.543
89.134,28.644
88.994,28.644
88.854,28.644
88.889,28.745
88.924,28.846
88.802,28.897
88.682,28.947
88.717,29.049
88.752,29.150
88.786,29.251
88.821,29.352
88.702,29.403
88.567,29.403
88.602,29.504
88.636,29.605
88.671,29.706
88.705,29.808
88.739,29.909
88.623,29.960
88.657,30.061
88.542,30.111
88.576,30.213
88.444,30.213
88.479,30.314
88.513,30.415
88.546,30.516
88.416,30.516
88.450,30.617
88.484,30.719
88.517,30.820
88.551,30.921
88.584,31.022
88.617,31.123
88.649,31.225
88.522,31.225
88.555,31.326
88.588,31.427
88.620,31.528
88.494,31.528
88.527,31.630
88.402,31.630
88.434,31.731
88.467,31.832
88.499,31.933
88.531,32.034
88.563,32.136
88.595,32.237
88.627,32.338
88.520,32.389
88.552,32.490
88.446,32.540
88.324,32.540
88.203,32.540
88.235,32.642
88.267,32.743
88.299,32.844
88.331,32.945
88.363,33.047
88.259,33.097
88.291,33.198
88.188,33.249
88.086,33.300
88.117,33.401
88.149,33.502
88.181,33.603
88.212,33.704
88.243,33.806
88.274,33.907
88.158,33.907
88.189,34.008
88.220,34.109
88.251,34.211
88.281,34.312
88.312,34.413
88.342,34.514
88.372,34.615
88.402,34.717
88.288,34.717
88.318,34.818
88.348,34.919
88.378,35.020
88.265,35.020
88.153,35.020
88.041,35.020
88.071,35.121
87.975,35.172
88.005,35.273
87.894,35.273
87.925,35.374
87.814,35.374
87.845,35.476
87.875,35.577
87.765,35.577
87.656,35.577
87.687,35.678
87.593,35.729
87.624,35.830
87.531,35.881
87.562,35.982
87.592,36.083
87.623,36.184
87.531,36.235
87.561,36.336
87.470,36.387
87.363,36.387
87.257,36.387
87.167,36.437
87.077,36.488
86.988,36.538
87.019,36.640
86.915,36.640
86.946,36.741
86.977,36.842
87.008,36.943
87.039,37.045
87.070,37.146
86.982,37.196
87.013,37.298
87.044,37.399
86.957,37.449
86.987,37.551
87.018,37.652
87.048,37.753
87.078,37.854
87.108,37.955
87.138,38.057
87.067,38.158
87.097,38.259
87.126,38.360
87.156,38.462
87.185,38.563
87.215,38.664
87.144,38.765
87.174,38.866
87.203,38.968
87.232,39.069
87.260,39.170
87.289,39.271
87.220,39.372
87.248,39.474
87.277,39.575
87.208,39.676
87.236,39.777
87.058,39.828
87.086,39.929
87.115,40.030
87.143,40.132
87.171,40.233
87.104,40.334
87.037,40.435
87.065,40.536
86.999,40.638
86.933,40.739
86.961,40.840
86.896,40.941
86.924,41.043
86.952,41.144
86.887,41.245
86.915,41.346
86.850,41.447
86.681,41.498
86.617,41.599
86.435,41.599
86.464,41.700
86.402,41.802
86.221,41.802
86.160,41.903
85.996,41.953
85.832,42.004
85.773,42.105
85.802,42.206
85.832,42.308
85.656,42.308
85.598,42.409
85.627,42.510
85.569,42.611
85.512,42.713
85.339,42.713
85.368,42.814
85.398,42.915
85.341,43.016
85.285,43.117
85.315,43.219
85.259,43.320
85.288,43.421
85.317,43.522
85.262,43.623
85.207,43.725
85.152,43.826
85.182,43.927
85.127,44.028
85.073,44.130
84.907,44.130
84.937,44.231
84.966,44.332
84.995,44.433
84.942,44.534
84.971,44.636
85.000,44.737
85.029,44.838
85.057,44.939
84.909,44.990
84.747,44.990
84.696,45.091
84.535,45.091
84.390,45.142
84.419,45.243
84.260,45.243
84.211,45.344
84.161,45.445
84.004,45.445
83.862,45.496
83.706,45.496
83.658,45.597
83.689,45.698
83.534,45.698
83.487,45.800
83.349,45.850
83.196,45.850
83.150,45.951
83.014,46.002
83.045,46.103
82.909,46.154
82.940,46.255
82.971,46.356
82.927,46.457
82.777,46.457
82.734,46.559
82.601,46.609
82.558,46.711
82.426,46.761
82.384,46.862
82.416,46.964
82.374,47.065
82.244,47.115
82.115,47.166
81.970,47.166
82.002,47.267
81.961,47.368
81.993,47.470
82.024,47.571
82.056,47.672
81.913,47.672
81.944,47.773
81.802,47.773
81.763,47.874
81.724,47.976
81.685,48.077
81.561,48.128
81.523,48.229
81.554,48.330
81.431,48.381
81.308,48.431
81.271,48.532
81.134,48.532
80.997,48.532
81.029,48.634
81.061,48.735
80.940,48.785
80.972,48.887
80.936,48.988
80.968,49.089
80.933,49.190
80.897,49.291
80.929,49.393
80.893,49.494
80.925,49.595
80.956,49.696
80.823,49.696
80.706,49.747
80.590,49.798
80.458,49.798
80.343,49.848
80.309,49.949
80.341,50.051
80.373,50.152
80.405,50.253
80.437,50.354
80.403,50.455
80.290,50.506
80.161,50.506
80.192,50.607
80.160,50.709
80.128,50.810
80.159,50.911
80.032,50.911
80.000,51.012
80.032,51.113
80.000,51.215
79.968,51.316
80.000,51.417
80.031,51.518
79.906,51.518
79.875,51.619
79.844,51.721
79.735,51.771
79.705,51.872
79.674,51.974
79.567,52.024
79.598,52.126
79.568,52.227
79.538,52.328
79.416,52.328
79.448,52.429
79.342,52.480
79.313,52.581
79.284,52.682
79.179,52.733
79.059,52.733
78.955,52.783
78.987,52.885
78.884,52.935
78.765,52.935
78.797,53.036
78.829,53.138
78.801,53.239
78.833,53.340
78.731,53.391
78.763,53.492
78.795,53.593
78.768,53.694
78.799,53.796
78.682,53.796
78.582,53.846
78.614,53.947
78.587,54.049
78.472,54.049
78.503,54.150
78.477,54.251
78.363,54.251
78.248,54.251
78.223,54.352
78.255,54.453
78.286,54.555
78.188,54.605
78.091,54.656
78.123,54.757
78.098,54.858
78.129,54.960
78.161,55.061
78.049,55.061
77.937,55.061
77.913,55.162
77.889,55.263
77.865,55.364
77.841,55.466
77.872,55.567
77.849,55.668
77.880,55.769
77.770,55.769
77.801,55.870
77.833,55.972
77.739,56.022
77.770,56.123
77.747,56.225
77.778,56.326
77.669,56.326
77.700,56.427
77.677,56.528
77.654,56.630
77.632,56.731
77.663,56.832
77.555,56.832
77.533,56.933
77.426,56.933
77.335,56.984
77.313,57.085
77.207,57.085
77.239,57.186
77.217,57.287
77.127,57.338
77.106,57.439
77.001,57.439
76.980,57.540
76.892,57.591
76.871,57.692
76.902,57.794
76.933,57.895
76.964,57.996
76.861,57.996
76.758,57.996
76.789,58.097
76.687,58.097
76.667,58.198
76.698,58.300
76.596,58.300
76.494,58.300
76.525,58.401
76.424,58.401
76.354,58.502
76.385,58.603
76.250,58.654
76.150,58.654
76.131,58.755
75.997,58.806
75.849,58.806
75.716,58.856
75.699,58.957
75.632,59.059
75.485,59.059
75.517,59.160
75.500,59.261
75.434,59.362
75.305,59.413
75.240,59.514
75.112,59.565
75.143,59.666
75.079,59.767
75.016,59.868
74.953,59.970
74.811,59.970
74.685,60.020
74.717,60.121
74.749,60.223
74.608,60.223
74.547,60.324
74.578,60.425
74.455,60.476
74.316,60.476
74.194,60.526
74.072,60.577
73.935,60.577
73.921,60.678
73.908,60.779
73.771,60.779
73.652,60.830
73.594,60.931
73.581,61.032
73.524,61.134
73.390,61.134
73.257,61.134
73.200,61.235
73.144,61.336
73.133,61.437
73.077,61.538
73.109,61.640
72.978,61.640
72.863,61.690
72.749,61.741
72.619,61.741
72.506,61.791
72.496,61.893
72.528,61.994
72.518,62.095
72.389,62.095
72.422,62.196
72.310,62.247
72.199,62.298
72.073,62.298
71.946,62.298
71.979,62.399
71.970,62.500
71.844,62.500
71.719,62.500
71.611,62.551
71.602,62.652
71.478,62.652
71.371,62.702
71.404,62.804
71.355,62.905
71.347,63.006
71.339,63.107
71.233,63.158
71.111,63.158
70.990,63.158
70.869,63.158
70.748,63.158
70.628,63.158
70.508,63.158
70.389,63.158
70.270,63.158
70.152,63.158
70.050,63.209
70.006,63.310
69.888,63.310
69.771,63.310
69.655,63.310
69.650,63.411
69.534,63.411
69.435,63.462
69.431,63.563
69.333,63.613
69.235,63.664
69.231,63.765
69.227,63.866
69.113,63.866
69.109,63.968
69.013,64.018
69.009,64.119
68.913,64.170
68.818,64.221
68.852,64.322
68.885,64.423
68.790,64.474
68.679,64.474
68.713,64.575
68.602,64.575
68.509,64.626
68.415,64.676
68.306,64.676
68.303,64.777
68.211,64.828
68.208,64.929
68.100,64.929
68.061,65.030
67.970,65.081
67.863,65.081
67.897,65.182
67.789,65.182
67.823,65.283
67.717,65.283
67.610,65.283
67.521,65.334
67.520,65.435
67.553,65.536
67.465,65.587
67.360,65.587
67.324,65.688
67.219,65.688
67.115,65.688
67.011,65.688
66.924,65.739
66.821,65.739
66.718,65.739
66.598,65.789
66.496,65.789
66.462,65.891
66.361,65.891
66.260,65.891
66.142,65.941
66.109,66.043
66.009,66.043
65.909,66.043
65.793,66.093
65.762,66.194
65.630,66.194
65.566,66.296
65.435,66.296
65.371,66.397
65.241,66.397
65.129,66.447
65.131,66.549
65.134,66.650
65.005,66.650
65.039,66.751
64.911,66.751
64.946,66.852
64.818,66.852
64.691,66.852
64.565,66.852
64.537,66.953
64.411,66.953
64.286,66.953
64.161,66.953
64.196,67.055
64.199,67.156
64.075,67.156
63.952,67.156
63.894,67.257
63.929,67.358
63.933,67.460
63.810,67.460
63.784,67.561
63.727,67.662
63.606,67.662
63.550,67.763
63.430,67.763
63.310,67.763
63.285,67.864
63.165,67.864
63.141,67.966
63.039,68.016
62.939,68.067
62.821,68.067
62.721,68.117
62.622,68.168
62.506,68.168
62.390,68.168
62.275,68.168
62.223,68.269
62.126,68.320
62.132,68.421
62.036,68.472
61.985,68.573
61.935,68.674
61.822,68.674
61.857,68.775
61.745,68.775
61.723,68.877
61.612,68.877
61.518,68.927
61.424,68.978
61.331,69.028
61.238,69.079
61.146,69.130
61.054,69.180
60.945,69.180
60.837,69.180
60.746,69.231
60.656,69.281
60.548,69.281
60.459,69.332
60.352,69.332
60.264,69.383
60.158,69.383
60.140,69.484
60.122,69.585
60.131,69.686
60.044,69.737
60.000,69.838
59.913,69.889
59.809,69.889
59.706,69.889
59.603,69.889
59.492,69.939
59.382,69.990
59.280,69.990
59.178,69.990
59.077,69.990
58.977,69.990
58.876,69.990
58.776,69.990
58.651,69.990
58.686,70.091
58.562,70.091
58.456,70.142
58.333,70.142
58.319,70.243
58.215,70.294
58.110,70.344
57.989,70.344
57.868,70.344
57.748,70.344
57.629,70.344
57.509,70.344
57.391,70.344
57.290,70.395
57.190,70.445
57.073,70.445
56.956,70.445
56.840,70.445
56.724,70.445
56.608,70.445
56.494,70.445
56.397,70.496
56.283,70.496
56.187,70.547
56.092,70.597
55.979,70.597
55.867,70.597
55.755,70.597
55.768,70.698
55.675,70.749
55.564,70.749
55.472,70.800
55.463,70.901
55.354,70.901
55.323,71.002
55.214,71.002
55.163,71.103
55.072,71.154
55.021,71.255
54.914,71.255
54.807,71.255
54.701,71.255
54.736,71.356
54.686,71.457
54.721,71.559
54.633,71.609
54.528,71.609
54.441,71.660
54.354,71.711
54.250,71.711
54.146,71.711
54.043,71.711
53.940,71.711
53.837,71.711
53.732,71.761
53.631,71.761
53.530,71.761
53.429,71.761
53.326,71.812
53.223,71.862
53.121,71.913
53.077,72.014
53.092,72.115
52.991,72.166
52.874,72.166
52.774,72.217
52.674,72.267
52.575,72.318
52.460,72.318
52.344,72.318
52.230,72.318
52.115,72.318
52.019,72.368
51.923,72.419
51.828,72.470
51.715,72.470
51.732,72.571
51.620,72.571
51.655,72.672
51.543,72.672
51.433,72.672
51.322,72.672
51.357,72.773
51.337,72.874
51.227,72.874
51.118,72.874
51.027,72.925
50.919,72.925
50.828,72.976
50.738,73.026
50.632,73.026
50.525,73.026
50.419,73.026
50.314,73.026
50.209,73.026
50.121,73.077
50.017,73.077
49.914,73.077
49.810,73.077
49.707,73.077
49.605,73.077
49.503,73.077
49.470,73.178
49.369,73.229
49.268,73.229
49.168,73.229
49.067,73.229
48.969,73.279
48.870,73.330
48.755,73.330
48.640,73.330
48.626,73.431
48.529,73.482
48.433,73.532
48.403,73.634
48.308,73.684
48.196,73.684
48.102,73.735
47.991,73.735
47.880,73.735
47.770,73.735
47.661,73.735
47.552,73.735
47.444,73.735
47.386,73.836
47.278,73.836
47.188,73.887
47.082,73.887
47.025,73.988
46.968,74.089
46.987,74.190
46.899,74.241
46.794,74.241
46.707,74.291
46.603,74.291
46.517,74.342
46.414,74.342
46.314,74.393
46.304,74.494
46.202,74.494
46.101,74.494
46.000,74.494
45.902,74.545
45.788,74.545
45.674,74.545
45.561,74.545
45.449,74.545
45.354,74.595
45.242,74.595
45.221,74.696
45.110,74.696
45.000,74.696
44.907,74.747
44.798,74.747
44.690,74.747
44.710,74.848
44.602,74.848
44.495,74.848
44.388,74.848
44.281,74.848
44.192,74.899
44.087,74.899
44.042,75.000
43.937,75.000
43.833,75.000
43.746,75.051
43.643,75.051
43.541,75.051
43.443,75.101
43.345,75.152
43.244,75.152
43.144,75.152
43.048,75.202
42.936,75.202
42.824,75.202
42.713,75.202
42.697,75.304
42.604,75.354
42.511,75.405
42.402,75.405
42.294,75.405
42.186,75.405
42.095,75.455
41.988,75.455
41.882,75.455
41.776,75.455
41.671,75.455
41.583,75.506
41.479,75.506
41.392,75.557
41.305,75.607
41.202,75.607
41.105,75.658
41.047,75.759
41.057,75.860
40.956,75.860
40.977,75.962
40.877,75.962
40.766,75.962
40.655,75.962
40.562,76.012
40.452,76.012
40.408,76.113
40.300,76.113
40.289,76.215
40.181,76.215
40.075,76.215
39.968,76.215
39.878,76.265
39.789,76.316
39.700,76.366
39.612,76.417
39.508,76.417
39.405,76.417
39.302,76.417
39.200,76.417
39.171,76.518
39.070,76.518
38.969,76.518
38.875,76.569
38.765,76.569
38.656,76.569
38.563,76.619
38.471,76.670
38.463,76.771
38.436,76.872
38.330,76.872
38.239,76.923
38.133,76.923
38.029,76.923
37.940,76.974
37.851,77.024
37.798,77.126
37.744,77.227
37.719,77.328
37.632,77.379
37.531,77.379
37.436,77.429
37.430,77.530
37.329,77.530
37.221,77.530
37.112,77.530
37.020,77.581
36.928,77.632
36.822,77.632
36.716,77.632
36.611,77.632
36.580,77.733
36.476,77.733
36.387,77.783
36.299,77.834
36.212,77.885
36.125,77.935
36.023,77.935
35.923,77.935
35.822,77.935
35.714,77.935
35.622,77.986
35.643,78.087
35.615,78.188
35.524,78.239
35.418,78.239
35.328,78.289
35.238,78.340
35.179,78.441
35.090,78.492
35.002,78.543
34.915,78.593
34.813,78.593
34.780,78.694
34.693,78.745
34.593,78.745
34.486,78.745
34.379,78.745
34.288,78.796
34.182,78.796
34.174,78.897
34.083,78.947
33.980,78.947
33.876,78.947
33.861,79.049
33.758,79.049
33.657,79.049
33.555,79.049
33.455,79.049
33.355,79.049
33.248,79.049
33.157,79.099
33.066,79.150
32.975,79.200
32.885,79.251
32.782,79.251
32.694,79.302
32.592,79.302
32.490,79.302
32.403,79.352
32.303,79.352
32.232,79.453
32.207,79.555
32.101,79.555
31.997,79.555
31.893,79.555
31.790,79.555
31.687,79.555
31.585,79.555
31.484,79.555
31.397,79.605
31.291,79.605
31.186,79.605
31.081,79.605
30.977,79.605
30.873,79.605
30.834,79.706
30.745,79.757
30.644,79.757
30.556,79.808
30.469,79.858
30.364,79.858
30.259,79.858
30.155,79.858
30.124,79.960
30.021,79.960
29.919,79.960
29.817,79.960
29.729,80.010
29.728,80.111
29.641,80.162
29.536,80.162
29.431,80.162
29.328,80.162
29.225,80.162
29.123,80.162
29.035,80.213
28.965,80.314
28.878,80.364
28.773,80.364
28.682,80.415
28.579,80.415
28.490,80.466
28.495,80.567
28.393,80.567
28.292,80.567
28.205,80.617
28.100,80.617
27.996,80.617
27.894,80.617
27.791,80.617
27.690,80.617
27.643,80.719
27.577,80.820
27.473,80.820
27.386,80.870
27.296,80.921
27.242,81.022
27.179,81.123
27.078,81.123
26.977,81.123
26.890,81.174
26.804,81.225
26.713,81.275
26.707,81.377
26.605,81.377
26.504,81.377
26.416,81.427
26.329,81.478
26.242,81.528
26.152,81.579
26.050,81.579
25.962,81.630
25.874,81.680
25.786,81.731
25.684,81.731
25.594,81.781
25.521,81.883
25.472,81.984
25.479,82.085
25.391,82.136
25.304,82.186
25.217,82.237
25.127,82.287
25.027,82.287
24.923,82.287
24.821,82.287
24.734,82.338
24.633,82.338
24.570,82.439
24.482,82.490
24.379,82.490
24.278,82.490
24.177,82.490
24.073,82.490
23.971,82.490
23.883,82.540
23.782,82.540
23.682,82.540
23.580,82.540
23.492,82.591
23.391,82.591
23.291,82.591
23.203,82.642
23.101,82.642
23.000,82.642
22.897,82.642
22.808,82.692
22.707,82.692
22.607,82.692
22.531,82.794
22.429,82.794
22.328,82.794
22.228,82.794
22.213,82.895
22.111,82.895
22.010,82.895
21.923,82.945
21.835,82.996
21.733,82.996
21.633,82.996
21.531,82.996
21.517,83.097
21.416,83.097
21.316,83.097
21.214,83.097
21.114,83.097
21.026,83.148
20.925,83.148
20.837,83.198
20.783,83.300
20.771,83.401
20.670,83.401
20.582,83.451
20.494,83.502
20.408,83.553
20.308,83.553
20.220,83.603
20.168,83.704
20.068,83.704
19.966,83.704
19.880,83.755
19.792,83.806
19.705,83.856
19.605,83.856
19.517,83.907
19.431,83.957
19.343,84.008
19.242,84.008
19.140,84.008
19.053,84.059
18.953,84.059
18.865,84.109
18.765,84.109
18.677,84.160
18.590,84.211
18.538,84.312
18.521,84.413
18.421,84.413
18.320,84.413
18.232,84.464
18.144,84.514
18.042,84.514
17.954,84.565
17.853,84.565
17.847,84.666
17.747,84.666
17.646,84.666
17.558,84.717
17.472,84.767
17.384,84.818
17.284,84.818
17.196,84.868
17.108,84.919
17.056,85.020
16.980,85.121
16.913,85.223
16.899,85.324
16.798,85.324
16.706,85.374
16.639,85.476
16.538,85.476
16.436,85.476
16.336,85.476
16.248,85.526
16.232,85.628
16.141,85.678
16.101,85.779
16.015,85.830
16.011,85.931
15.961,86.032
15.860,86.032
15.772,86.083
15.705,86.184
15.604,86.184
15.537,86.285
15.435,86.285
15.349,86.336
15.262,86.387
15.174,86.437
15.074,86.437
14.973,86.437
14.887,86.488
14.786,86.488
14.686,86.488
14.599,86.538
14.499,86.538
14.399,86.538
14.298,86.538
14.197,86.538
14.110,86.589
14.024,86.640
13.923,86.640
13.823,86.640
13.722,86.640
13.622,86.640
13.522,86.640
13.421,86.640
13.321,86.640
13.234,86.690
13.133,86.690
13.033,86.690
12.932,86.690
12.831,86.690
12.822,86.791
12.764,86.893
12.663,86.893
12.563,86.893
12.463,86.893
12.362,86.893
12.262,86.893
12.161,86.893


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wp_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.652,1.113
96.667,1.468
93.939,1.569
91.892,1.721
90.000,1.822
91.111,2.075
89.130,2.075
90.196,2.328
89.091,2.480
90.164,2.783
91.176,3.138
91.765,3.947
89.888,4.049
90.816,4.504
91.743,5.061
90.400,5.719
91.241,6.326
89.796,6.680
90.361,7.591
91.111,8.300
91.089,9.312
91.743,10.121
91.139,10.931
91.440,11.893
91.727,12.905
91.667,13.917
91.615,14.929
92.059,15.840
91.989,16.852
91.927,17.864
91.626,18.826
91.101,19.686
90.646,20.597
90.042,21.508
90.264,22.520
89.709,23.381
89.925,24.393
89.964,25.405
89.292,26.164
89.203,27.176
89.120,28.188
88.752,29.150
88.559,30.162
88.633,31.174
88.579,32.186
88.275,33.148
88.235,34.160
88.086,35.172
87.592,36.083
86.993,36.893
87.093,37.905
87.188,38.917
87.086,39.929
86.896,40.941
86.311,41.802
85.642,42.561
85.317,43.522
84.928,44.484
84.260,45.243
83.410,45.800
82.734,46.559
82.002,47.267
81.577,48.178
80.921,48.937
80.474,49.848
80.128,50.810
79.797,51.771
79.268,52.632
78.779,53.543
78.239,54.403
77.865,55.364
77.685,56.377
77.217,57.287
76.651,58.148
75.849,58.806
75.160,59.565
74.562,60.374
73.652,60.830
73.022,61.640
72.242,62.298
71.363,62.804
70.389,63.158
69.435,63.462
68.835,64.271
68.064,64.929
67.342,65.638
66.361,65.891
65.435,66.296
64.597,66.852
63.780,67.460
62.968,68.067
62.036,68.472
61.238,69.079
60.264,69.383
59.458,69.990
58.456,70.142
57.462,70.344
56.448,70.445
55.494,70.800
54.690,71.407
53.753,71.761
52.834,72.166
51.865,72.470
50.973,72.925
49.983,73.077
48.984,73.229
48.118,73.735
47.127,73.887
46.287,74.443
45.298,74.595
44.321,74.848
43.358,75.152
42.390,75.405
41.392,75.557
40.496,76.012
39.581,76.417
38.587,76.569
37.751,77.126
36.884,77.632
35.931,77.935
35.098,78.492
34.159,78.846
33.185,79.099
32.217,79.352
31.248,79.605
30.276,79.858
29.322,80.162
28.403,80.567
27.448,80.870
26.583,81.377
25.667,81.781
24.802,82.287
23.831,82.540
22.840,82.692
21.871,82.945
20.890,83.148
20.058,83.704
19.123,84.059
18.231,84.514
17.278,84.818
16.525,85.476
15.768,86.134
14.832,86.488
13.843,86.640
12.844,86.690


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wp_0.3_meta.csv <==
auc,f1,eer
64.946,67.007,66.043


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wp_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
95.652,1.113
96.667,1.468
93.939,1.569
91.892,1.721
90.000,1.822
91.111,2.075
89.130,2.075
90.196,2.328
89.091,2.480
90.164,2.783
91.176,3.138
91.765,3.947
89.888,4.049
90.816,4.504
91.743,5.061
90.400,5.719
91.241,6.326
89.796,6.680
90.361,7.591
91.111,8.300
91.089,9.312
91.743,10.121
91.667,11.134
91.954,12.146
92.473,13.057
92.667,14.069
92.547,15.081
92.962,16.043
92.837,17.055
92.727,18.067
92.383,19.028
91.822,19.889
91.333,20.800
90.678,21.660
90.872,22.672
90.272,23.482
90.467,24.494
90.485,25.506
89.828,26.366
89.867,27.379
89.760,28.391
89.368,29.352
89.552,30.364
89.466,31.377
89.385,32.389
89.189,33.401
89.005,34.413
88.832,35.425
88.300,36.285
87.679,37.095
87.762,38.107
87.841,39.119
87.818,40.132
87.608,41.144
87.093,42.004
86.270,42.611
85.928,43.573
85.603,44.534
85.294,45.496
84.372,45.901
83.651,46.609
83.082,47.470
82.455,48.279
81.772,49.038
81.668,50.051
81.129,50.911
80.772,51.872
80.354,52.783
79.669,53.543
79.557,54.555
79.134,55.466
78.925,56.478
78.725,57.490
78.102,58.300
77.638,59.211
76.868,59.868
76.209,60.628
75.654,61.488
74.786,61.994
74.059,62.702
73.244,63.310
72.477,63.968
71.477,64.170
70.504,64.474
69.935,65.334
69.178,65.992
68.519,66.751
67.533,67.055
66.617,67.460
65.786,68.016
64.974,68.623
64.212,69.281
63.298,69.737
62.545,70.395
61.630,70.800
60.862,71.457
59.856,71.609
58.872,71.862
57.897,72.166
56.938,72.470
56.182,73.128
55.247,73.532
54.366,74.038
53.382,74.291
52.504,74.798
51.513,74.949
50.544,75.202
49.651,75.658
48.651,75.759
47.844,76.366
46.857,76.569
45.891,76.872
44.916,77.126
43.917,77.277
42.953,77.581
42.194,78.239
41.233,78.543
40.362,79.049
39.488,79.555
38.734,80.213
37.773,80.516
36.929,81.073
36.093,81.630
35.156,81.984
34.238,82.389
33.299,82.743
32.301,82.844
31.362,83.198
30.422,83.553
29.486,83.907
28.620,84.413
27.824,85.020
26.884,85.374
26.086,85.982
25.118,86.235
24.138,86.437
23.157,86.640
22.189,86.893
21.273,87.298
20.381,87.753
19.466,88.158
18.603,88.664
17.807,89.271
17.011,89.879
16.320,90.638
15.429,91.093
14.588,91.650
13.835,92.308
13.325,93.168


==> data/pr_curves/WNet3xLF2p-T5-odom=rot_wp_meta.csv <==
auc,f1,eer
68.113,68.081,67.206


==> data/pr_curves/WNet3x_wa.csv <==
prec,rec
100.000,0.172
100.000,0.344
100.000,0.516
100.000,0.688
100.000,0.861
100.000,1.033
100.000,1.205
100.000,1.377
100.000,1.549
100.000,1.721
100.000,1.893
100.000,2.065
100.000,2.238
100.000,2.410
100.000,2.582
100.000,2.754
100.000,2.926
100.000,3.098
100.000,3.270
100.000,3.442
100.000,3.614
100.000,3.787
100.000,3.959
100.000,4.131
100.000,4.303
100.000,4.475
100.000,4.647
100.000,4.819
100.000,4.991
100.000,5.164
100.000,5.336
100.000,5.508
100.000,5.680
100.000,5.852
100.000,6.024
100.000,6.196
100.000,6.368
100.000,6.540
100.000,6.713
100.000,6.885
100.000,7.057
100.000,7.229
100.000,7.401
100.000,7.573
100.000,7.745
100.000,7.917
100.000,8.090
100.000,8.262
100.000,8.434
100.000,8.606
100.000,8.778
100.000,8.950
100.000,9.122
100.000,9.294
100.000,9.466
100.000,9.639
100.000,9.811
100.000,9.983
100.000,10.155
100.000,10.327
100.000,10.499
100.000,10.671
100.000,10.843
100.000,11.015
100.000,11.188
100.000,11.360
100.000,11.532
100.000,11.704
100.000,11.876
100.000,12.048
100.000,12.220
100.000,12.392
100.000,12.565
100.000,12.737
100.000,12.909
100.000,13.081
100.000,13.253
100.000,13.425
100.000,13.597
100.000,13.769
100.000,13.941
100.000,14.114
100.000,14.286
100.000,14.458
100.000,14.630
100.000,14.802
100.000,14.974
100.000,15.146
100.000,15.318
100.000,15.491
100.000,15.663
100.000,15.835
100.000,16.007
100.000,16.179
100.000,16.351
100.000,16.523
100.000,16.695
100.000,16.867
100.000,17.040
100.000,17.212
100.000,17.384
100.000,17.556
100.000,17.728
100.000,17.900
100.000,18.072
100.000,18.244
100.000,18.417
100.000,18.589
100.000,18.761
100.000,18.933
100.000,19.105
99.107,19.105
99.115,19.277
99.123,19.449
99.130,19.621
99.138,19.793
99.145,19.966
99.153,20.138
99.160,20.310
99.167,20.482
99.174,20.654
99.180,20.826
99.187,20.998
99.194,21.170
99.200,21.343
99.206,21.515
99.213,21.687
99.219,21.859
99.225,22.031
99.231,22.203
99.237,22.375
99.242,22.547
99.248,22.719
99.254,22.892
99.259,23.064
99.265,23.236
99.270,23.408
99.275,23.580
99.281,23.752
99.286,23.924
99.291,24.096
99.296,24.269
99.301,24.441
99.306,24.613
99.310,24.785
99.315,24.957
99.320,25.129
99.324,25.301
99.329,25.473
99.333,25.645
99.338,25.818
99.342,25.990
99.346,26.162
99.351,26.334
98.710,26.334
98.718,26.506
98.726,26.678
98.734,26.850
98.742,27.022
98.750,27.194
98.758,27.367
98.765,27.539
98.773,27.711
98.780,27.883
98.182,27.883
98.193,28.055
98.204,28.227
98.214,28.399
98.225,28.571
98.235,28.744
98.246,28.916
98.256,29.088
98.266,29.260
97.701,29.260
97.714,29.432
97.727,29.604
97.740,29.776
97.753,29.948
97.765,30.120
97.778,30.293
97.790,30.465
97.253,30.465
97.268,30.637
96.739,30.637
96.757,30.809
96.237,30.809
96.257,30.981
96.277,31.153
95.767,31.153
95.789,31.325
95.812,31.497
95.833,31.670
95.855,31.842
95.876,32.014
95.385,32.014
95.408,32.186
94.924,32.186
94.949,32.358
94.472,32.358
94.000,32.358
94.030,32.530
93.564,32.530
93.103,32.530
92.647,32.530
92.683,32.702
92.233,32.702
91.787,32.702
91.827,32.874
91.866,33.046
91.905,33.219
91.469,33.219
91.509,33.391
91.549,33.563
91.589,33.735
91.628,33.907
91.667,34.079
91.705,34.251
91.743,34.423
91.781,34.596
91.364,34.596
91.403,34.768
91.441,34.940
91.480,35.112
91.518,35.284
91.556,35.456
91.593,35.628
91.630,35.800
91.667,35.972
91.703,36.145
91.739,36.317
91.775,36.489
91.810,36.661
91.845,36.833
91.880,37.005
91.915,37.177
91.949,37.349
91.561,37.349
91.597,37.522
91.632,37.694
91.667,37.866
91.701,38.038
91.736,38.210
91.770,38.382
91.393,38.382
91.429,38.554
91.463,38.726
91.498,38.898
91.532,39.071
91.566,39.243
91.600,39.415
91.235,39.415
91.270,39.587
91.304,39.759
90.945,39.759
90.588,39.759
90.625,39.931
90.661,40.103
90.698,40.275
90.347,40.275
90.385,40.448
90.421,40.620
90.458,40.792
90.494,40.964
90.530,41.136
90.566,41.308
90.602,41.480
90.637,41.652
90.672,41.824
90.335,41.824
90.370,41.997
90.037,41.997
90.074,42.169
89.744,42.169
89.781,42.341
89.818,42.513
89.855,42.685
89.531,42.685
89.568,42.857
89.606,43.029
89.643,43.201
89.680,43.373
89.362,43.373
89.399,43.546
89.437,43.718
89.123,43.718
89.161,43.890
89.199,44.062
88.889,44.062
88.927,44.234
88.966,44.406
89.003,44.578
88.699,44.578
88.737,44.750
88.776,44.923
88.814,45.095
88.851,45.267
88.889,45.439
88.926,45.611
88.963,45.783
89.000,45.955
89.037,46.127
89.073,46.299
89.109,46.472
88.816,46.472
88.852,46.644
88.562,46.644
88.274,46.644
87.987,46.644
88.026,46.816
88.065,46.988
87.781,46.988
87.821,47.160
87.540,47.160
87.580,47.332
87.302,47.332
87.342,47.504
87.382,47.676
87.107,47.676
87.147,47.849
87.188,48.021
87.227,48.193
87.267,48.365
87.307,48.537
87.346,48.709
87.385,48.881
87.117,48.881
86.850,48.881
86.890,49.053
86.930,49.225
86.970,49.398
87.009,49.570
87.048,49.742
87.087,49.914
87.126,50.086
87.164,50.258
86.905,50.258
86.944,50.430
86.982,50.602
86.726,50.602
86.471,50.602
86.217,50.602
86.257,50.775
86.006,50.775
86.047,50.947
86.087,51.119
85.838,51.119
85.879,51.291
85.920,51.463
85.673,51.463
85.714,51.635
85.755,51.807
85.795,51.979
85.836,52.151
85.876,52.324
85.634,52.324
85.393,52.324
85.154,52.324
84.916,52.324
84.958,52.496
84.722,52.496
84.765,52.668
84.530,52.668
84.298,52.668
84.066,52.668
83.836,52.668
83.880,52.840
83.651,52.840
83.696,53.012
83.469,53.012
83.514,53.184
83.558,53.356
83.333,53.356
83.378,53.528
83.155,53.528
82.933,53.528
82.979,53.701
82.759,53.701
82.540,53.701
82.586,53.873
82.368,53.873
82.415,54.045
82.199,54.045
82.245,54.217
82.031,54.217
81.818,54.217
81.865,54.389
81.654,54.389
81.443,54.389
81.234,54.389
81.026,54.389
81.074,54.561
81.122,54.733
80.916,54.733
80.711,54.733
80.759,54.905
80.556,54.905
80.353,54.905
80.151,54.905
79.950,54.905
80.000,55.077
80.050,55.250
79.851,55.250
79.653,55.250
79.703,55.422
79.506,55.422
79.310,55.422
79.115,55.422
78.922,55.422
78.729,55.422
78.537,55.422
78.346,55.422
78.398,55.594
78.450,55.766
78.261,55.766
78.072,55.766
77.885,55.766
77.698,55.766
77.512,55.766
77.327,55.766
77.143,55.766
76.960,55.766
77.014,55.938
76.832,55.938
76.887,56.110
76.706,56.110
76.526,56.110
76.347,56.110
76.402,56.282
76.457,56.454
76.279,56.454
76.102,56.454
76.157,56.627
75.982,56.627
75.806,56.627
75.862,56.799
75.917,56.971
75.973,57.143
75.799,57.143
75.626,57.143
75.682,57.315
75.510,57.315
75.339,57.315
75.395,57.487
75.225,57.487
75.056,57.487
74.888,57.487
74.720,57.487
74.554,57.487
74.388,57.487
74.222,57.487
74.279,57.659
74.115,57.659
73.951,57.659
73.789,57.659
73.626,57.659
73.684,57.831
73.742,58.003
73.799,58.176
73.638,58.176
73.696,58.348
73.753,58.520
73.810,58.692
73.650,58.692
73.707,58.864
73.763,59.036
73.605,59.036
73.448,59.036
73.291,59.036
73.134,59.036
72.979,59.036
72.824,59.036
72.669,59.036
72.727,59.208
72.785,59.380
72.842,59.552
72.899,59.725
72.746,59.725
72.594,59.725
72.443,59.725
72.292,59.725
72.141,59.725
71.992,59.725
72.050,59.897
71.901,59.897
71.959,60.069
71.811,60.069
71.663,60.069
71.516,60.069
71.370,60.069
71.224,60.069
71.283,60.241
71.138,60.241
71.197,60.413
71.053,60.413
70.909,60.413
70.766,60.413
70.624,60.413
70.482,60.413
70.341,60.413
70.200,60.413
70.060,60.413
69.920,60.413
69.781,60.413
69.643,60.413
69.703,60.585
69.565,60.585
69.625,60.757
69.685,60.929
69.548,60.929
69.608,61.102
69.472,61.102
69.336,61.102
69.396,61.274
69.261,61.274
69.126,61.274
68.992,61.274
68.859,61.274
68.726,61.274
68.786,61.446
68.846,61.618
68.906,61.790
68.966,61.962
68.834,61.962
68.893,62.134
68.952,62.306
68.821,62.306
68.691,62.306
68.561,62.306
68.431,62.306
68.302,62.306
68.362,62.478
68.233,62.478
68.293,62.651
68.165,62.651
68.224,62.823
68.097,62.823
68.156,62.995
68.030,62.995
67.904,62.995
67.778,62.995
67.837,63.167
67.712,63.167
67.772,63.339
67.831,63.511
67.706,63.511
67.582,63.511
67.459,63.511
67.336,63.511
67.213,63.511
67.273,63.683
67.332,63.855
67.210,63.855
67.269,64.028
67.329,64.200
67.207,64.200
67.266,64.372
67.145,64.372
67.204,64.544
67.263,64.716
67.143,64.716
67.023,64.716
66.904,64.716
66.785,64.716
66.667,64.716
66.549,64.716
66.431,64.716
66.490,64.888
66.373,64.888
66.257,64.888
66.316,65.060
66.200,65.060
66.084,65.060
65.969,65.060
66.028,65.232
65.913,65.232
65.799,65.232
65.685,65.232
65.571,65.232
65.458,65.232
65.517,65.404
65.404,65.404
65.292,65.404
65.352,65.577
65.240,65.577
65.128,65.577
65.017,65.577
64.906,65.577
64.796,65.577
64.686,65.577
64.746,65.749
64.636,65.749
64.527,65.749
64.587,65.921
64.478,65.921
64.370,65.921
64.262,65.921
64.154,65.921
64.214,66.093
64.274,66.265
64.167,66.265
64.060,66.265
63.953,66.265
63.847,66.265
63.742,66.265
63.636,66.265
63.531,66.265
63.591,66.437
63.487,66.437
63.383,66.437
63.443,66.609
63.339,66.609
63.399,66.781
63.295,66.781
63.192,66.781
63.089,66.781
62.987,66.781
62.885,66.781
62.945,66.954
63.005,67.126
63.065,67.298
62.963,67.298
62.862,67.298
62.921,67.470
62.821,67.470
62.720,67.470
62.620,67.470
62.420,67.470
62.222,67.470
62.184,67.642
61.987,67.642
61.950,67.814
62.009,67.986
61.815,67.986
61.778,68.158
61.586,68.158
61.395,68.158
61.206,68.158
61.265,68.330
61.077,68.330
60.890,68.330
60.703,68.330
60.518,68.330
60.334,68.330
60.152,68.330
59.970,68.330
59.789,68.330
59.610,68.330
59.581,68.503
59.403,68.503
59.375,68.675
59.347,68.847
59.172,68.847
59.232,69.019
59.057,69.019
58.884,69.019
58.712,69.019
58.540,69.019
58.370,69.019
58.200,69.019
58.032,69.019
57.864,69.019
57.925,69.191
57.986,69.363
57.819,69.363
57.654,69.363
57.714,69.535
57.692,69.707
57.752,69.880
57.589,69.880
57.649,70.052
57.486,70.052
57.546,70.224
57.606,70.396
57.444,70.396
57.283,70.396
57.123,70.396
57.103,70.568
56.944,70.568
57.004,70.740
56.846,70.740
56.690,70.740
56.534,70.740
56.593,70.912
56.653,71.084
56.498,71.084
56.480,71.256
56.463,71.429
56.309,71.429
56.292,71.601
56.140,71.601
55.989,71.601
55.839,71.601
55.689,71.601
55.541,71.601
55.600,71.773
55.585,71.945
55.570,72.117
55.423,72.117
55.277,72.117
55.132,72.117
54.987,72.117
54.974,72.289
54.830,72.289
54.889,72.461
54.948,72.633
54.805,72.633
54.663,72.633
54.522,72.633
54.381,72.633
54.242,72.633
54.103,72.633
53.964,72.633
54.023,72.806
53.885,72.806
53.748,72.806
53.739,72.978
53.729,73.150
53.594,73.150
53.459,73.150
53.518,73.322
53.383,73.322
53.375,73.494
53.242,73.494
53.300,73.666
53.168,73.666
53.036,73.666
52.905,73.666
52.898,73.838
52.768,73.838
52.638,73.838
52.509,73.838
52.381,73.838
52.253,73.838
52.311,74.010
52.184,74.010
52.179,74.182
52.053,74.182
51.928,74.182
51.803,74.182
51.679,74.182
51.555,74.182
51.432,74.182
51.490,74.355
51.548,74.527
51.425,74.527
51.303,74.527
51.182,74.527
51.179,74.699
51.059,74.699
51.056,74.871
51.054,75.043
51.051,75.215
50.932,75.215
50.990,75.387
50.987,75.559
50.869,75.559
50.751,75.559
50.634,75.559
50.633,75.731
50.517,75.731
50.401,75.731
50.286,75.731
50.171,75.731
50.057,75.731
50.057,75.904
49.943,75.904
49.831,75.904
49.718,75.904
49.606,75.904
49.495,75.904
49.552,76.076
49.553,76.248
49.442,76.248
49.332,76.248
49.333,76.420
49.224,76.420
49.115,76.420
49.171,76.592
49.063,76.592
48.955,76.592
48.847,76.592
48.740,76.592
48.634,76.592
48.528,76.592
48.422,76.592
48.317,76.592
48.212,76.592
48.108,76.592
48.004,76.592
47.901,76.592
47.957,76.764
47.854,76.764
47.752,76.764
47.650,76.764
47.705,76.936
47.604,76.936
47.503,76.936
47.402,76.936
47.407,77.108
47.413,77.281
47.468,77.453
47.319,77.453
47.170,77.453
47.022,77.453
47.028,77.625
46.881,77.625
46.736,77.625
46.591,77.625
46.447,77.625
46.304,77.625
46.264,77.797
46.122,77.797
45.982,77.797
45.842,77.797
45.703,77.797
45.565,77.797
45.528,77.969
45.391,77.969
45.400,78.141
45.455,78.313
45.319,78.313
45.184,78.313
45.149,78.485
45.015,78.485
45.025,78.657
44.892,78.657
44.760,78.657
44.629,78.657
44.499,78.657
44.369,78.657
44.240,78.657
44.112,78.657
43.985,78.657
43.996,78.830
43.870,78.830
43.744,78.830
43.619,78.830
43.495,78.830
43.371,78.830
43.248,78.830
43.126,78.830
43.005,78.830
42.884,78.830
42.764,78.830
42.644,78.830
42.526,78.830
42.407,78.830
42.290,78.830
42.173,78.830
42.057,78.830
41.941,78.830
41.956,79.002
42.009,79.174
41.894,79.174
41.780,79.174
41.833,79.346
41.810,79.518
41.697,79.518
41.749,79.690
41.637,79.690
41.652,79.862
41.540,79.862
41.429,79.862
41.318,79.862
41.208,79.862
41.098,79.862
40.989,79.862
40.881,79.862
40.773,79.862
40.789,80.034
40.682,80.034
40.576,80.034
40.470,80.034
40.451,80.207
40.346,80.207
40.242,80.207
40.224,80.379
40.120,80.379
40.017,80.379
39.915,80.379
39.812,80.379
39.711,80.379
39.610,80.379
39.661,80.551
39.560,80.551
39.460,80.551
39.328,80.551
39.379,80.723
39.247,80.723
39.116,80.723
38.986,80.723
38.857,80.723
38.728,80.723
38.601,80.723
38.474,80.723
38.348,80.723
38.223,80.723
38.099,80.723
37.976,80.723
37.853,80.723
37.842,80.895
37.721,80.895
37.600,80.895
37.480,80.895
37.530,81.067
37.411,81.067
37.292,81.067
37.174,81.067
37.195,81.239
37.078,81.239
36.962,81.239
36.846,81.239
36.809,81.411
36.695,81.411
36.716,81.583
36.602,81.583
36.490,81.583
36.378,81.583
36.266,81.583
36.287,81.756
36.177,81.756
36.067,81.756
35.958,81.756
35.979,81.928
35.870,81.928
35.763,81.928
35.655,81.928
35.549,81.928
35.443,81.928
35.338,81.928
35.233,81.928
35.129,81.928
35.125,82.100
35.022,82.100
34.919,82.100
34.818,82.100
34.716,82.100
34.615,82.100
34.515,82.100
34.391,82.100
34.339,82.272
34.216,82.272
34.094,82.272
33.973,82.272
33.853,82.272
33.733,82.272
33.615,82.272
33.497,82.272
33.497,82.444
33.380,82.444
33.264,82.444
33.241,82.616
33.126,82.616
33.081,82.788
32.968,82.788
32.855,82.788
32.743,82.788
32.700,82.960
32.590,82.960
32.569,83.133
32.460,83.133
32.461,83.305
32.353,83.305
32.245,83.305
32.205,83.477
32.164,83.649
32.058,83.649
31.953,83.649
31.848,83.649
31.744,83.649
31.641,83.649
31.644,83.821
31.541,83.821
31.440,83.821
31.338,83.821
31.238,83.821
31.118,83.821
30.999,83.821
31.024,83.993
30.906,83.993
30.789,83.993
30.813,84.165
30.697,84.165
30.683,84.337
30.568,84.337
30.454,84.337
30.459,84.509
30.464,84.682
30.489,84.854
30.376,84.854
30.264,84.854
30.153,84.854
30.159,85.026
30.183,85.198
30.073,85.198
29.964,85.198
29.855,85.198
29.748,85.198
29.641,85.198
29.535,85.198
29.429,85.198
29.325,85.198
29.221,85.198
29.118,85.198
29.015,85.198
28.914,85.198
28.813,85.198
28.712,85.198
28.596,85.198
28.481,85.198
28.473,85.370
28.359,85.370
28.246,85.370
28.134,85.370
28.023,85.370
28.000,85.542
27.890,85.542
27.781,85.542
27.673,85.542
27.565,85.542
27.459,85.542
27.353,85.542
27.248,85.542
27.144,85.542
27.040,85.542
26.938,85.542
26.836,85.542
26.735,85.542
26.635,85.542
26.521,85.542
26.461,85.714
26.349,85.714
26.238,85.714
26.128,85.714
26.019,85.714
25.911,85.714
25.936,85.886
25.828,85.886
25.722,85.886
25.760,86.059
25.798,86.231
25.692,86.231
25.587,86.231
25.625,86.403
25.521,86.403
25.418,86.403
25.315,86.403
25.213,86.403
25.113,86.403
25.012,86.403
24.901,86.403
24.790,86.403
24.730,86.575
24.621,86.575
24.513,86.575
24.406,86.575
24.300,86.575
24.194,86.575
24.173,86.747
24.069,86.747
23.966,86.747
23.864,86.747
23.843,86.919
23.812,87.091
23.711,87.091
23.714,87.263
23.603,87.263
23.494,87.263
23.386,87.263
23.278,87.263
23.260,87.435
23.154,87.435
23.049,87.435
22.945,87.435
22.842,87.435
22.739,87.435
22.638,87.435
22.538,87.435
22.428,87.435
22.320,87.435
22.213,87.435
22.106,87.435
22.001,87.435
21.897,87.435
21.793,87.435
21.691,87.435
21.669,87.608
21.568,87.608
21.583,87.780
21.483,87.780
21.375,87.780
21.268,87.780
21.162,87.780
21.057,87.780
20.953,87.780
20.850,87.780
20.749,87.780
20.713,87.952
20.613,87.952
20.506,87.952
20.399,87.952
20.294,87.952
20.190,87.952
20.086,87.952
19.984,87.952
19.883,87.952
19.783,87.952
19.677,87.952
19.571,87.952
19.467,87.952
19.363,87.952
19.261,87.952
19.160,87.952
19.060,87.952
19.090,88.124
18.984,88.124
18.879,88.124
18.775,88.124
18.673,88.124
18.634,88.296
18.533,88.296
18.427,88.296
18.416,88.468
18.311,88.468
18.208,88.468
18.198,88.640
18.150,88.812
18.048,88.812
17.948,88.812
17.842,88.812
17.738,88.812
17.635,88.812
17.533,88.812
17.432,88.812
17.402,88.985
17.297,88.985
17.193,88.985
17.124,89.157
17.023,89.157
16.923,89.157
16.856,89.329
16.753,89.329
16.651,89.329
16.550,89.329
16.445,89.329
16.341,89.329
16.239,89.329
16.235,89.501
16.134,89.501
16.030,89.501
16.011,89.673
16.002,89.845
15.940,90.017
15.839,90.017
15.739,90.017
15.635,90.017
15.533,90.017
15.432,90.017
15.328,90.017
15.226,90.017
15.124,90.017
15.020,90.017
14.984,90.189
14.882,90.189
14.851,90.361
14.751,90.361
14.676,90.534
14.680,90.706
14.578,90.706
14.525,90.878
14.422,90.878
14.321,90.878
14.220,90.878
14.118,90.878
14.016,90.878
14.013,91.050
13.910,91.050
13.808,91.050
13.708,91.050
13.606,91.050
13.505,91.050
13.403,91.050
13.367,91.222
13.267,91.222
13.164,91.222
13.064,91.222
13.047,91.394
13.065,91.566
12.963,91.566
12.863,91.566
12.761,91.566
12.661,91.566
12.559,91.566
12.500,91.738
12.512,91.910
12.518,92.083
12.497,92.255
12.396,92.255
12.294,92.255
12.193,92.255
12.166,92.427
12.065,92.427
11.963,92.427
11.862,92.427
11.761,92.427
11.780,92.599
11.678,92.599
11.577,92.599
11.539,92.771
11.504,92.943
11.496,93.115
11.461,93.287
11.384,93.460
11.345,93.632
11.277,93.804
11.244,93.976
11.262,94.148
11.161,94.148
11.059,94.148
11.013,94.320
10.912,94.320
10.811,94.320
10.709,94.320
10.608,94.320
10.506,94.320
10.404,94.320
10.303,94.320
10.201,94.320
10.100,94.320
9.998,94.320
9.897,94.320
9.796,94.320
9.696,94.320
9.596,94.320
9.494,94.320
9.393,94.320
9.378,94.492
9.277,94.492
9.176,94.492
9.076,94.492
9.079,94.664
8.978,94.664
8.877,94.664
8.776,94.664
8.675,94.664
8.575,94.664
8.520,94.836
8.420,94.836
8.319,94.836
8.219,94.836
8.162,95.009
8.062,95.009
7.962,95.009
7.861,95.009
7.760,95.009
7.660,95.009
7.560,95.009
7.459,95.009
7.471,95.181
7.370,95.181
7.270,95.181
7.169,95.181
7.148,95.353
7.109,95.525
7.008,95.525
6.942,95.697
6.952,95.869
6.852,95.869
6.752,95.869
6.651,95.869
6.551,95.869
6.450,95.869
6.386,96.041
6.285,96.041
6.291,96.213
6.296,96.386
6.196,96.386
6.096,96.386
6.028,96.558
6.022,96.730
5.921,96.730
5.869,96.902
5.769,96.902
5.669,96.902
5.568,96.902
5.468,96.902
5.368,96.902
5.268,96.902
5.189,97.074
5.088,97.074
4.988,97.074
4.888,97.074
4.787,97.074
4.755,97.246
4.655,97.246
4.555,97.246
4.543,97.418
4.443,97.418
4.342,97.418
4.242,97.418
4.142,97.418
4.097,97.590
3.997,97.590
3.904,97.762
3.890,97.935
3.790,97.935
3.690,97.935
3.633,98.107
3.583,98.279
3.483,98.279
3.383,98.279
3.282,98.279
3.182,98.279
3.082,98.279
3.024,98.451
2.924,98.451
2.824,98.451
2.724,98.451
2.624,98.451
2.524,98.451
2.439,98.623
2.338,98.623
2.238,98.623
2.146,98.795
2.046,98.795
1.946,98.795
1.846,98.795
1.746,98.795
1.646,98.795
1.546,98.795
1.446,98.795


==> data/pr_curves/WNet3x_wa_fast.csv <==
prec,rec
100.000,0.172
100.000,1.205
100.000,2.238
100.000,3.270
100.000,4.303
100.000,5.336
100.000,6.368
100.000,7.401
100.000,8.434
100.000,9.466
100.000,10.499
100.000,11.532
100.000,12.565
100.000,13.597
100.000,14.630
100.000,15.663
100.000,16.695
100.000,17.728
100.000,18.761
99.115,19.277
99.160,20.310
99.200,21.343
99.237,22.375
99.270,23.408
99.301,24.441
99.329,25.473
98.710,26.334
98.758,27.367
98.204,28.227
98.266,29.260
97.778,30.293
96.739,30.637
95.767,31.153
95.408,32.186
94.000,32.358
92.647,32.530
91.905,33.219
91.705,34.251
91.518,35.284
91.739,36.317
91.949,37.349
91.770,38.382
91.600,39.415
90.588,39.759
90.458,40.792
90.672,41.824
89.781,42.341
89.680,43.373
88.889,44.062
88.814,45.095
89.037,46.127
87.987,46.644
87.342,47.504
87.307,48.537
87.009,49.570
86.982,50.602
86.087,51.119
85.836,52.151
84.722,52.496
83.651,52.840
82.979,53.701
82.031,54.217
81.026,54.389
80.151,54.905
79.115,55.422
78.072,55.766
76.960,55.766
76.102,56.454
75.510,57.315
74.388,57.487
73.638,58.176
72.979,59.036
72.141,59.725
71.283,60.241
70.200,60.413
69.472,61.102
68.834,61.962
68.224,62.823
67.459,63.511
67.204,64.544
66.257,64.888
65.292,65.404
64.370,65.921
63.487,66.437
62.963,67.298
61.987,67.642
61.171,68.330
60.152,68.330
59.259,68.847
58.200,69.019
57.670,69.880
56.944,70.568
56.386,71.429
55.511,71.945
54.734,72.633
53.748,72.806
53.234,73.666
52.248,74.010
51.364,74.527
50.987,75.559
50.000,75.731
49.224,76.420
48.212,76.592
47.413,77.281
46.447,77.625
45.482,77.969
44.716,78.657
43.702,78.830
42.684,78.830
41.795,79.346
40.917,79.862
40.051,80.379
39.083,80.723
38.068,80.723
37.195,81.239
36.239,81.583
35.285,81.928
34.292,82.100
33.333,82.444
32.569,83.133
31.703,83.649
30.813,84.165
30.159,85.026
29.169,85.198
28.182,85.370
27.188,85.542
26.197,85.714
25.469,86.403
24.477,86.575
23.714,87.263
22.719,87.435
21.719,87.435
20.774,87.780
19.783,87.952
18.796,88.124
18.067,88.812
17.124,89.157
16.184,89.501
15.324,90.017
14.598,90.706
13.659,91.050
12.801,91.566
12.166,92.427
11.461,93.287
11.013,94.320
10.013,94.320
9.073,94.664
8.133,95.009
7.147,95.181
6.421,95.869
5.912,96.730
4.973,97.074
4.097,97.590
3.372,98.279
2.433,98.623
1.448,98.795


==> data/pr_curves/WNet3x_wa_meta.csv <==
auc,f1,eer
71.016,65.965,65.404


==> data/pr_curves/WNet3x_wc.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.254
100.000,0.355
100.000,0.457
100.000,0.558
100.000,0.660
100.000,0.761
100.000,0.863
100.000,0.964
100.000,1.066
100.000,1.168
100.000,1.269
100.000,1.371
100.000,1.472
100.000,1.574
100.000,1.675
100.000,1.777
100.000,1.878
100.000,1.980
100.000,2.081
100.000,2.183
100.000,2.284
100.000,2.386
100.000,2.487
100.000,2.589
100.000,2.690
100.000,2.792
100.000,2.893
100.000,2.995
100.000,3.096
100.000,3.198
100.000,3.299
100.000,3.401
100.000,3.503
100.000,3.604
100.000,3.706
100.000,3.807
100.000,3.909
100.000,4.010
100.000,4.112
100.000,4.213
100.000,4.315
100.000,4.416
100.000,4.518
100.000,4.619
100.000,4.721
100.000,4.822
100.000,4.924
100.000,5.025
100.000,5.127
100.000,5.228
100.000,5.330
100.000,5.431
100.000,5.533
100.000,5.635
100.000,5.736
100.000,5.838
100.000,5.939
100.000,6.041
100.000,6.142
100.000,6.244
100.000,6.345
100.000,6.447
100.000,6.548
100.000,6.650
100.000,6.751
100.000,6.853
100.000,6.954
100.000,7.056
100.000,7.157
100.000,7.259
100.000,7.360
100.000,7.462
100.000,7.563
100.000,7.665
100.000,7.766
100.000,7.868
100.000,7.970
100.000,8.071
100.000,8.173
100.000,8.274
100.000,8.376
100.000,8.477
100.000,8.579
100.000,8.680
100.000,8.782
99.425,8.782
99.432,8.883
99.438,8.985
99.444,9.086
99.451,9.188
99.457,9.289
99.462,9.391
99.468,9.492
99.474,9.594
99.479,9.695
99.485,9.797
99.490,9.898
99.495,10.000
99.500,10.102
99.505,10.203
99.510,10.305
99.515,10.406
99.519,10.508
99.524,10.609
99.528,10.711
99.533,10.812
99.537,10.914
99.541,11.015
99.545,11.117
99.550,11.218
99.107,11.269
99.115,11.371
99.123,11.472
99.130,11.574
99.138,11.675
99.145,11.777
99.153,11.878
99.160,11.980
99.167,12.081
99.174,12.183
99.180,12.284
98.776,12.284
98.785,12.386
98.795,12.487
98.805,12.589
98.814,12.690
98.824,12.792
98.833,12.893
98.842,12.995
98.851,13.096
98.859,13.198
98.868,13.299
98.876,13.401
98.885,13.503
98.893,13.604
98.901,13.706
98.909,13.807
98.917,13.909
98.925,14.010
98.932,14.112
98.940,14.213
98.947,14.315
98.955,14.416
98.962,14.518
98.969,14.619
98.976,14.721
98.983,14.822
98.990,14.924
98.997,15.025
99.003,15.127
99.010,15.228
99.016,15.330
99.023,15.431
99.029,15.533
99.035,15.635
99.042,15.736
99.048,15.838
99.054,15.939
99.060,16.041
99.065,16.142
99.071,16.244
99.077,16.345
99.083,16.447
99.088,16.548
99.094,16.650
99.099,16.751
99.104,16.853
99.110,16.954
99.115,17.056
99.120,17.157
99.125,17.259
99.130,17.360
99.135,17.462
99.140,17.563
99.145,17.665
98.864,17.665
98.870,17.766
98.876,17.868
98.883,17.970
98.889,18.071
98.895,18.173
98.901,18.274
98.907,18.376
98.913,18.477
98.919,18.579
98.925,18.680
98.930,18.782
98.936,18.883
98.942,18.985
98.947,19.086
98.953,19.188
98.958,19.289
98.964,19.391
98.969,19.492
98.974,19.594
98.980,19.695
98.985,19.797
98.990,19.898
98.995,20.000
99.000,20.102
99.005,20.203
99.010,20.305
99.015,20.406
99.020,20.508
99.024,20.609
99.029,20.711
99.034,20.812
99.038,20.914
99.043,21.015
99.048,21.117
99.052,21.218
99.057,21.320
99.061,21.421
98.832,21.472
98.837,21.574
98.843,21.675
98.848,21.777
98.853,21.878
98.858,21.980
98.864,22.081
98.869,22.183
98.874,22.284
98.879,22.386
98.884,22.487
98.889,22.589
98.894,22.690
98.899,22.792
98.904,22.893
98.908,22.995
98.913,23.096
98.918,23.198
98.922,23.299
98.927,23.401
98.932,23.503
98.936,23.604
98.729,23.655
98.734,23.756
98.739,23.858
98.745,23.959
98.750,24.061
98.755,24.162
98.760,24.264
98.765,24.365
98.770,24.467
98.776,24.569
98.780,24.670
98.785,24.772
98.790,24.873
98.795,24.975
98.800,25.076
98.805,25.178
98.810,25.279
98.814,25.381
98.819,25.482
98.824,25.584
98.828,25.685
98.833,25.787
98.837,25.888
98.842,25.990
98.846,26.091
98.851,26.193
98.855,26.294
98.859,26.396
98.864,26.497
98.868,26.599
98.872,26.701
98.876,26.802
98.881,26.904
98.885,27.005
98.889,27.107
98.893,27.208
98.897,27.310
98.901,27.411
98.905,27.513
98.725,27.513
98.730,27.614
98.734,27.716
98.739,27.817
98.743,27.919
98.748,28.020
98.752,28.122
98.757,28.223
98.761,28.325
98.765,28.426
98.770,28.528
98.774,28.629
98.778,28.731
98.783,28.832
98.787,28.934
98.791,29.036
98.795,29.137
98.799,29.239
98.803,29.340
98.807,29.442
98.812,29.543
98.816,29.645
98.820,29.746
98.824,29.848
98.827,29.949
98.831,30.051
98.835,30.152
98.839,30.254
98.843,30.355
98.847,30.457
98.851,30.558
98.854,30.660
98.858,30.761
98.862,30.863
98.865,30.964
98.869,31.066
98.873,31.168
98.876,31.269
98.880,31.371
98.884,31.472
98.887,31.574
98.891,31.675
98.894,31.777
98.898,31.878
98.901,31.980
98.905,32.081
98.908,32.183
98.911,32.284
98.915,32.386
98.918,32.487
98.921,32.589
98.925,32.690
98.928,32.792
98.777,32.792
98.626,32.792
98.478,32.843
98.483,32.944
98.336,32.995
98.341,33.096
98.193,33.096
98.198,33.198
98.051,33.198
98.057,33.299
98.063,33.401
98.068,33.503
97.926,33.553
97.932,33.655
97.938,33.756
97.797,33.807
97.804,33.909
97.810,34.010
97.817,34.112
97.823,34.213
97.829,34.315
97.836,34.416
97.842,34.518
97.848,34.619
97.708,34.619
97.714,34.721
97.721,34.822
97.585,34.873
97.592,34.975
97.599,35.076
97.606,35.178
97.612,35.279
97.619,35.381
97.626,35.482
97.632,35.584
97.639,35.685
97.645,35.787
97.510,35.787
97.517,35.888
97.524,35.990
97.531,36.091
97.538,36.193
97.544,36.294
97.551,36.396
97.558,36.497
97.425,36.497
97.297,36.548
97.305,36.650
97.312,36.751
97.319,36.853
97.326,36.954
97.333,37.056
97.207,37.107
97.215,37.208
97.222,37.310
97.230,37.411
97.237,37.513
97.244,37.614
97.251,37.716
97.258,37.817
97.266,37.919
97.273,38.020
97.280,38.122
97.287,38.223
97.294,38.325
97.172,38.376
97.179,38.477
97.187,38.579
97.194,38.680
97.201,38.782
97.208,38.883
97.215,38.985
97.222,39.086
97.100,39.086
97.107,39.188
97.114,39.289
97.121,39.391
97.129,39.492
97.136,39.594
97.143,39.695
97.150,39.797
97.157,39.898
97.164,40.000
97.171,40.102
97.178,40.203
97.185,40.305
97.192,40.406
97.199,40.508
97.205,40.609
97.212,40.711
97.098,40.761
97.105,40.863
97.112,40.964
97.119,41.066
97.126,41.168
97.133,41.269
97.139,41.371
97.146,41.472
97.153,41.574
97.160,41.675
97.048,41.726
96.938,41.777
96.945,41.878
96.952,41.980
96.959,42.081
96.966,42.183
96.973,42.284
96.980,42.386
96.987,42.487
96.994,42.589
97.001,42.690
97.008,42.792
97.015,42.893
97.022,42.995
97.029,43.096
97.035,43.198
96.928,43.249
96.935,43.350
96.942,43.452
96.836,43.503
96.843,43.604
96.850,43.706
96.857,43.807
96.753,43.858
96.760,43.959
96.767,44.061
96.774,44.162
96.781,44.264
96.788,44.365
96.796,44.467
96.692,44.518
96.700,44.619
96.707,44.721
96.714,44.822
96.721,44.924
96.728,45.025
96.736,45.127
96.743,45.228
96.641,45.279
96.649,45.381
96.656,45.482
96.663,45.584
96.559,45.584
96.567,45.685
96.574,45.787
96.581,45.888
96.588,45.990
96.596,46.091
96.603,46.193
96.610,46.294
96.617,46.396
96.515,46.396
96.414,46.396
96.421,46.497
96.429,46.599
96.436,46.701
96.444,46.802
96.451,46.904
96.458,47.005
96.466,47.107
96.473,47.208
96.480,47.310
96.488,47.411
96.495,47.513
96.502,47.614
96.407,47.665
96.414,47.766
96.421,47.868
96.429,47.970
96.436,48.071
96.443,48.173
96.450,48.274
96.457,48.376
96.364,48.426
96.371,48.528
96.278,48.579
96.185,48.629
96.192,48.731
96.100,48.782
96.108,48.883
96.016,48.934
96.024,49.036
96.032,49.137
96.040,49.239
96.047,49.340
96.055,49.442
95.965,49.492
95.972,49.594
95.980,49.695
95.988,49.797
95.996,49.898
96.004,50.000
96.012,50.102
96.019,50.203
95.930,50.254
95.938,50.355
95.946,50.457
95.954,50.558
95.962,50.660
95.777,50.660
95.785,50.761
95.793,50.863
95.706,50.914
95.714,51.015
95.722,51.117
95.731,51.218
95.739,51.320
95.747,51.421
95.660,51.472
95.669,51.574
95.677,51.675
95.685,51.777
95.693,51.878
95.701,51.980
95.709,52.081
95.717,52.183
95.725,52.284
95.733,52.386
95.741,52.487
95.749,52.589
95.756,52.690
95.676,52.792
95.684,52.893
95.604,52.995
95.612,53.096
95.620,53.198
95.541,53.299
95.549,53.401
95.558,53.503
95.566,53.604
95.397,53.655
95.405,53.756
95.414,53.858
95.422,53.959
95.430,54.061
95.438,54.162
95.446,54.264
95.455,54.365
95.463,54.467
95.386,54.569
95.221,54.619
95.146,54.721
95.154,54.822
94.987,54.822
94.996,54.924
95.004,55.025
94.930,55.127
94.764,55.127
94.599,55.127
94.609,55.228
94.449,55.279
94.459,55.381
94.468,55.482
94.397,55.584
94.325,55.685
94.335,55.787
94.344,55.888
94.354,55.990
94.364,56.091
94.373,56.193
94.383,56.294
94.393,56.396
94.232,56.396
94.242,56.497
94.172,56.599
94.182,56.701
94.113,56.802
94.123,56.904
94.054,57.005
93.985,57.107
93.995,57.208
94.005,57.310
93.937,57.411
93.869,57.513
93.802,57.614
93.812,57.716
93.822,57.817
93.832,57.919
93.678,57.919
93.525,57.919
93.535,58.020
93.546,58.122
93.556,58.223
93.567,58.325
93.415,58.325
93.350,58.426
93.360,58.528
93.371,58.629
93.306,58.731
93.242,58.832
93.098,58.883
93.109,58.985
93.046,59.086
93.057,59.188
92.914,59.239
92.851,59.340
92.704,59.340
92.563,59.391
92.502,59.492
92.441,59.594
92.453,59.695
92.314,59.746
92.254,59.848
92.266,59.949
92.206,60.051
92.218,60.152
92.158,60.254
92.099,60.355
92.111,60.457
91.975,60.508
91.917,60.609
91.859,60.711
91.801,60.812
91.813,60.914
91.826,61.015
91.838,61.117
91.705,61.168
91.648,61.269
91.660,61.371
91.528,61.421
91.396,61.472
91.258,61.472
91.203,61.574
91.066,61.574
91.079,61.675
91.025,61.777
91.038,61.878
91.051,61.980
91.065,62.081
91.078,62.183
91.024,62.284
91.037,62.386
90.983,62.487
90.929,62.589
90.876,62.690
90.742,62.690
90.756,62.792
90.769,62.893
90.643,62.944
90.591,63.046
90.466,63.096
90.480,63.198
90.493,63.299
90.369,63.350
90.383,63.452
90.332,63.553
90.209,63.604
90.086,63.655
90.036,63.756
89.986,63.858
89.857,63.858
89.872,63.959
89.751,64.010
89.702,64.112
89.653,64.213
89.526,64.213
89.541,64.315
89.414,64.315
89.288,64.315
89.303,64.416
89.256,64.518
89.138,64.569
89.013,64.569
88.966,64.670
88.920,64.772
88.935,64.873
88.889,64.975
88.766,64.975
88.720,65.076
88.674,65.178
88.560,65.228
88.446,65.279
88.324,65.279
88.280,65.381
88.235,65.482
88.191,65.584
88.147,65.685
88.163,65.787
88.052,65.838
88.008,65.939
88.024,66.041
87.981,66.142
87.997,66.244
87.954,66.345
87.844,66.396
87.802,66.497
87.818,66.599
87.776,66.701
87.733,66.802
87.617,66.802
87.575,66.904
87.467,66.954
87.426,67.056
87.384,67.157
87.278,67.208
87.294,67.310
87.188,67.360
87.082,67.411
86.968,67.411
86.928,67.513
86.945,67.614
86.832,67.614
86.727,67.665
86.688,67.767
86.585,67.817
86.602,67.919
86.499,67.970
86.460,68.071
86.358,68.122
86.256,68.173
86.145,68.173
86.108,68.274
86.070,68.376
86.088,68.477
85.987,68.528
85.887,68.579
85.787,68.629
85.805,68.731
85.696,68.731
85.714,68.832
85.678,68.934
85.642,69.036
85.544,69.086
85.445,69.137
85.338,69.137
85.241,69.188
85.134,69.188
85.037,69.239
85.056,69.340
85.022,69.442
85.040,69.543
85.059,69.645
84.954,69.645
84.972,69.746
84.938,69.848
84.904,69.949
84.800,69.949
84.696,69.949
84.601,70.000
84.507,70.051
84.526,70.152
84.493,70.254
84.461,70.355
84.428,70.457
84.447,70.558
84.345,70.558
84.364,70.660
84.383,70.761
84.281,70.761
84.249,70.863
84.217,70.964
84.116,70.964
84.024,71.015
83.923,71.015
83.942,71.117
83.962,71.218
83.861,71.218
83.761,71.218
83.671,71.269
83.522,71.269
83.492,71.371
83.402,71.421
83.422,71.523
83.274,71.523
83.186,71.574
83.157,71.675
83.010,71.675
82.864,71.675
82.835,71.777
82.855,71.878
82.769,71.929
82.741,72.030
82.596,72.030
82.568,72.132
82.541,72.234
82.513,72.335
82.486,72.437
82.411,72.538
82.431,72.640
82.356,72.741
82.225,72.792
82.198,72.893
82.067,72.944
81.994,73.046
81.968,73.147
81.989,73.249
81.963,73.350
81.890,73.452
81.864,73.553
81.793,73.655
81.654,73.655
81.517,73.655
81.446,73.756
81.320,73.807
81.184,73.807
81.205,73.909
81.180,74.010
81.156,74.112
81.032,74.162
81.008,74.264
80.873,74.264
80.750,74.315
80.771,74.416
80.649,74.467
80.527,74.518
80.394,74.518
80.328,74.619
80.306,74.721
80.283,74.822
80.152,74.822
80.087,74.924
79.957,74.924
79.978,75.025
79.849,75.025
79.827,75.127
79.698,75.127
79.635,75.228
79.517,75.279
79.390,75.279
79.327,75.381
79.200,75.381
79.085,75.431
78.970,75.482
78.844,75.482
78.730,75.533
78.711,75.635
78.650,75.736
78.526,75.736
78.403,75.736
78.343,75.838
78.325,75.939
78.202,75.939
78.143,76.041
78.032,76.091
77.911,76.091
77.789,76.091
77.668,76.091
77.559,76.142
77.451,76.193
77.343,76.244
77.235,76.294
77.116,76.294
77.010,76.345
76.892,76.345
76.774,76.345
76.719,76.447
76.665,76.548
76.611,76.650
76.557,76.751
76.453,76.802
76.477,76.904
76.423,77.005
76.320,77.056
76.205,77.056
76.102,77.107
75.988,77.107
75.886,77.157
75.785,77.208
75.733,77.310
75.621,77.310
75.508,77.310
75.396,77.310
75.383,77.411
75.271,77.411
75.160,77.411
75.049,77.411
75.037,77.513
75.025,77.614
74.914,77.614
74.817,77.665
74.707,77.665
74.598,77.665
74.501,77.716
74.454,77.817
74.345,77.817
74.334,77.919
74.226,77.919
74.131,77.970
74.024,77.970
73.930,78.020
73.823,78.020
73.778,78.122
73.732,78.223
73.757,78.325
73.712,78.426
73.702,78.528
73.609,78.579
73.517,78.629
73.425,78.680
73.333,78.731
73.229,78.731
73.126,78.731
73.023,78.731
72.932,78.782
72.842,78.832
72.800,78.934
72.791,79.036
72.689,79.036
72.587,79.036
72.545,79.137
72.444,79.137
72.356,79.188
72.269,79.239
72.168,79.239
72.035,79.239
71.902,79.239
71.770,79.239
71.638,79.239
71.507,79.239
71.376,79.239
71.246,79.239
71.129,79.289
71.000,79.289
71.026,79.391
70.911,79.442
70.796,79.492
70.668,79.492
70.662,79.594
70.549,79.645
70.422,79.645
70.296,79.645
70.322,79.746
70.210,79.797
70.085,79.797
69.973,79.848
69.862,79.898
69.752,79.949
69.642,80.000
69.533,80.051
69.498,80.152
69.495,80.254
69.430,80.355
69.322,80.406
69.201,80.406
69.080,80.406
68.960,80.406
68.957,80.508
68.837,80.508
68.718,80.508
68.612,80.558
68.494,80.558
68.376,80.558
68.272,80.609
68.299,80.711
68.182,80.711
68.065,80.711
68.034,80.812
67.932,80.863
67.816,80.863
67.715,80.914
67.600,80.914
67.485,80.914
67.385,80.964
67.412,81.066
67.299,81.066
67.270,81.168
67.241,81.269
67.128,81.269
67.029,81.320
66.917,81.320
66.806,81.320
66.694,81.320
66.597,81.371
66.501,81.421
66.405,81.472
66.378,81.574
66.282,81.624
66.173,81.624
66.064,81.624
65.956,81.624
65.862,81.675
65.754,81.675
65.647,81.675
65.554,81.726
65.461,81.777
65.355,81.777
65.249,81.777
65.144,81.777
65.038,81.777
64.933,81.777
64.829,81.777
64.725,81.777
64.621,81.777
64.517,81.777
64.414,81.777
64.366,81.878
64.277,81.929
64.175,81.929
64.073,81.929
63.971,81.929
63.870,81.929
63.769,81.929
63.669,81.929
63.568,81.929
63.443,81.929
63.472,82.030
63.362,82.081
63.238,82.081
63.129,82.132
63.006,82.132
62.898,82.183
62.791,82.233
62.669,82.233
62.548,82.233
62.442,82.284
62.337,82.335
62.232,82.386
62.113,82.386
61.994,82.386
61.876,82.386
61.773,82.437
61.655,82.437
61.538,82.437
61.437,82.487
61.321,82.487
61.220,82.538
61.105,82.538
61.005,82.589
60.891,82.589
60.777,82.589
60.664,82.589
60.551,82.589
60.438,82.589
60.326,82.589
60.215,82.589
60.103,82.589
60.007,82.640
59.897,82.640
59.787,82.640
59.677,82.640
59.568,82.640
59.459,82.640
59.366,82.690
59.273,82.741
59.165,82.741
59.173,82.843
59.066,82.843
58.960,82.843
58.853,82.843
58.747,82.843
58.657,82.893
58.566,82.944
58.575,83.046
58.470,83.046
58.366,83.046
58.262,83.046
58.159,83.046
58.070,83.096
57.982,83.147
57.895,83.198
57.808,83.249
57.706,83.249
57.604,83.249
57.498,83.299
57.398,83.299
57.297,83.299
57.193,83.350
57.073,83.350
57.004,83.452
56.901,83.503
56.783,83.503
56.666,83.503
56.549,83.503
56.432,83.503
56.331,83.553
56.216,83.553
56.101,83.553
55.986,83.553
55.872,83.553
55.883,83.655
55.770,83.655
55.672,83.706
55.559,83.706
55.514,83.807
55.403,83.807
55.306,83.858
55.195,83.858
55.100,83.909
55.005,83.959
54.910,84.010
54.801,84.010
54.795,84.112
54.686,84.112
54.593,84.162
54.605,84.264
54.513,84.315
54.420,84.365
54.314,84.365
54.207,84.365
54.102,84.365
53.996,84.365
53.906,84.416
53.816,84.467
53.846,84.569
53.742,84.569
53.653,84.619
53.550,84.619
53.447,84.619
53.359,84.670
53.257,84.670
53.170,84.721
53.083,84.772
52.982,84.772
52.882,84.772
52.811,84.873
52.695,84.873
52.594,84.924
52.493,84.975
52.378,84.975
52.278,85.025
52.164,85.025
52.051,85.025
51.938,85.025
51.825,85.025
51.728,85.076
51.617,85.076
51.521,85.127
51.410,85.127
51.300,85.127
51.314,85.228
51.205,85.228
51.096,85.228
50.987,85.228
50.879,85.228
50.816,85.330
50.724,85.381
50.632,85.431
50.525,85.431
50.419,85.431
50.314,85.431
50.209,85.431
50.104,85.431
50.015,85.482
49.926,85.533
49.823,85.533
49.735,85.584
49.706,85.685
49.618,85.736
49.531,85.787
49.430,85.787
49.387,85.888
49.286,85.888
49.230,85.990
49.202,86.091
49.088,86.091
48.975,86.091
48.877,86.142
48.779,86.193
48.667,86.193
48.556,86.193
48.488,86.294
48.393,86.345
48.297,86.396
48.188,86.396
48.079,86.396
47.971,86.396
47.863,86.396
47.770,86.447
47.678,86.497
47.571,86.497
47.480,86.548
47.374,86.548
47.269,86.548
47.233,86.650
47.129,86.650
47.039,86.701
46.936,86.701
46.833,86.701
46.731,86.701
46.628,86.701
46.541,86.751
46.440,86.751
46.339,86.751
46.331,86.853
46.231,86.853
46.119,86.853
46.007,86.853
45.962,86.954
45.929,87.056
45.819,87.056
45.709,87.056
45.600,87.056
45.491,87.056
45.382,87.056
45.275,87.056
45.256,87.157
45.149,87.157
45.056,87.208
44.965,87.259
44.873,87.310
44.768,87.310
44.678,87.360
44.574,87.360
44.485,87.411
44.396,87.462
44.307,87.513
44.205,87.513
44.118,87.563
44.031,87.614
43.930,87.614
43.832,87.665
43.722,87.665
43.611,87.665
43.515,87.716
43.406,87.716
43.380,87.817
43.286,87.868
43.178,87.868
43.085,87.919
42.978,87.919
42.871,87.919
42.825,88.020
42.734,88.071
42.643,88.122
42.629,88.223
42.525,88.223
42.501,88.325
42.398,88.325
42.295,88.325
42.192,88.325
42.090,88.325
41.988,88.325
41.887,88.325
41.787,88.325
41.691,88.376
41.581,88.376
41.472,88.376
41.364,88.376
41.256,88.376
41.149,88.376
41.056,88.426
41.035,88.528
40.943,88.579
40.838,88.579
40.733,88.579
40.732,88.680
40.628,88.680
40.538,88.731
40.435,88.731
40.332,88.731
40.230,88.731
40.129,88.731
40.027,88.731
39.927,88.731
39.827,88.731
39.718,88.731
39.610,88.731
39.503,88.731
39.396,88.731
39.290,88.731
39.184,88.731
39.079,88.731
38.974,88.731
38.870,88.731
38.767,88.731
38.664,88.731
38.562,88.731
38.473,88.782
38.372,88.782
38.285,88.832
38.185,88.832
38.077,88.832
37.969,88.832
37.876,88.883
37.770,88.883
37.664,88.883
37.559,88.883
37.468,88.934
37.364,88.934
37.261,88.934
37.171,88.985
37.082,89.036
37.046,89.137
36.945,89.137
36.858,89.188
36.757,89.188
36.650,89.188
36.543,89.188
36.437,89.188
36.332,89.188
36.227,89.188
36.123,89.188
36.019,89.188
35.929,89.239
35.839,89.289
35.738,89.289
35.649,89.340
35.548,89.340
35.448,89.340
35.341,89.340
35.268,89.442
35.176,89.492
35.159,89.594
35.055,89.594
34.950,89.594
34.847,89.594
34.744,89.594
34.642,89.594
34.540,89.594
34.439,89.594
34.339,89.594
34.232,89.594
34.126,89.594
34.021,89.594
33.916,89.594
33.812,89.594
33.722,89.645
33.619,89.645
33.517,89.645
33.415,89.645
33.327,89.695
33.239,89.746
33.133,89.746
33.028,89.746
32.924,89.746
32.820,89.746
32.717,89.746
32.614,89.746
32.512,89.746
32.423,89.797
32.322,89.797
32.235,89.848
32.195,89.949
32.090,89.949
31.986,89.949
31.882,89.949
31.779,89.949
31.689,90.000
31.600,90.051
31.511,90.102
31.410,90.102
31.368,90.203
31.281,90.254
31.194,90.305
31.091,90.305
31.000,90.355
30.897,90.355
30.808,90.406
30.707,90.406
30.619,90.457
30.514,90.457
30.410,90.457
30.306,90.457
30.215,90.508
30.113,90.508
30.012,90.508
29.911,90.508
29.823,90.558
29.718,90.558
29.615,90.558
29.512,90.558
29.410,90.558
29.320,90.609
29.219,90.609
29.119,90.609
29.031,90.660
28.928,90.660
28.825,90.660
28.792,90.761
28.691,90.761
28.601,90.812
28.501,90.812
28.397,90.812
28.309,90.863
28.207,90.863
28.105,90.863
28.004,90.863
27.915,90.914
27.826,90.964
27.723,90.964
27.636,91.015
27.534,91.015
27.433,91.015
27.332,91.015
27.229,91.015
27.126,91.015
27.023,91.015
27.029,91.117
26.928,91.117
26.838,91.168
26.734,91.168
26.646,91.218
26.558,91.269
26.457,91.269
26.371,91.320
26.281,91.371
26.178,91.371
26.076,91.371
25.974,91.371
25.873,91.371
25.773,91.371
25.670,91.371
25.568,91.371
25.495,91.472
25.395,91.472
25.291,91.472
25.189,91.472
25.087,91.472
25.000,91.523
24.900,91.523
24.876,91.624
24.787,91.675
24.699,91.726
24.598,91.726
24.498,91.726
24.409,91.777
24.321,91.827
24.220,91.827
24.133,91.878
24.031,91.878
23.942,91.929
23.841,91.929
23.755,91.980
23.668,92.030
23.670,92.132
23.568,92.132
23.533,92.234
23.446,92.284
23.359,92.335
23.258,92.335
23.170,92.386
23.067,92.386
22.965,92.386
22.877,92.437
22.789,92.487
22.687,92.487
22.586,92.487
22.485,92.487
22.383,92.487
22.282,92.487
22.182,92.487
22.079,92.487
21.978,92.487
21.878,92.487
21.776,92.487
21.689,92.538
21.601,92.589
21.499,92.589
21.413,92.640
21.313,92.640
21.225,92.690
21.124,92.690
21.022,92.690
20.921,92.690
20.821,92.690
20.719,92.690
20.632,92.741
20.546,92.792
20.445,92.792
20.358,92.843
20.257,92.843
20.156,92.843
20.055,92.843
19.967,92.893
19.865,92.893
19.765,92.893
19.663,92.893
19.562,92.893
19.460,92.893
19.359,92.893
19.272,92.944
19.266,93.046
19.180,93.096
19.078,93.096
18.978,93.096
18.876,93.096
18.790,93.147
18.702,93.198
18.635,93.299
18.544,93.350
18.443,93.350
18.377,93.452
18.277,93.452
18.189,93.503
18.089,93.503
17.988,93.503
17.887,93.503
17.787,93.503
17.729,93.604
17.629,93.604
17.556,93.706
17.455,93.706
17.355,93.706
17.268,93.756
17.181,93.807
17.081,93.807
16.994,93.858
16.907,93.909
16.806,93.909
16.719,93.959
16.619,93.959
16.552,94.061
16.465,94.112
16.365,94.112
16.278,94.162
16.238,94.264
16.138,94.264
16.038,94.264
15.951,94.315
15.851,94.315
15.761,94.365
15.660,94.365
15.559,94.365
15.473,94.416
15.372,94.416
15.279,94.467
15.193,94.518
15.092,94.518
15.005,94.569
14.904,94.569
14.803,94.569
14.703,94.569
14.603,94.569
14.516,94.619
14.415,94.619
14.329,94.670
14.242,94.721
14.142,94.721
14.042,94.721
14.035,94.822
13.934,94.822
13.863,94.924
13.762,94.924
13.662,94.924
13.575,94.975
13.488,95.025
13.388,95.025
13.301,95.076
13.200,95.076
13.114,95.127
13.027,95.178
12.953,95.279
12.853,95.279
12.766,95.330
12.665,95.330
12.564,95.330
12.464,95.330
12.364,95.330
12.278,95.381
12.191,95.431
12.104,95.482
12.018,95.533
11.931,95.584
11.845,95.635
11.744,95.635
11.644,95.635
11.557,95.685
11.471,95.736
11.382,95.787
11.282,95.787
11.182,95.787
11.081,95.787
10.995,95.838
10.944,95.939
10.858,95.990
10.771,96.041
10.685,96.091
10.585,96.091
10.498,96.142
10.398,96.142
10.298,96.142
10.198,96.142
10.098,96.142
10.011,96.193
9.925,96.244
9.824,96.244
9.768,96.345
9.668,96.345
9.575,96.396
9.475,96.396
9.375,96.396
9.275,96.396
9.263,96.497
9.204,96.599
9.140,96.701
9.053,96.751
8.953,96.751
8.853,96.751
8.813,96.853
8.774,96.954
8.687,97.005
8.601,97.056
8.515,97.107
8.415,97.107
8.353,97.208
8.253,97.208
8.166,97.259
8.080,97.310
7.980,97.310
7.880,97.310
7.856,97.411
7.756,97.411
7.655,97.411
7.555,97.411
7.455,97.411
7.369,97.462
7.283,97.513
7.197,97.563
7.138,97.665
7.052,97.716
7.025,97.817
6.947,97.919
6.869,98.020
6.800,98.122
6.714,98.173
6.614,98.173
6.514,98.173
6.414,98.173
6.313,98.173
6.213,98.173
6.113,98.173
6.013,98.173
5.913,98.173
5.813,98.173
5.727,98.223
5.626,98.223
5.526,98.223
5.426,98.223
5.326,98.223
5.226,98.223
5.126,98.223
5.026,98.223
4.926,98.223
4.826,98.223
4.726,98.223


==> data/pr_curves/WNet3x_wc_fast.csv <==
prec,rec
100.000,0.051
100.000,1.066
100.000,2.081
100.000,3.096
100.000,4.112
100.000,5.127
100.000,6.142
100.000,7.157
100.000,8.173
99.441,9.036
99.497,10.051
99.543,11.066
99.163,12.030
98.842,12.995
98.925,14.010
98.997,15.025
99.060,16.041
99.115,17.056
98.889,18.071
98.947,19.086
99.000,20.102
99.048,21.117
98.866,22.132
98.915,23.147
98.755,24.162
98.805,25.178
98.851,26.193
98.893,27.208
98.757,28.223
98.799,29.239
98.839,30.254
98.876,31.269
98.911,32.284
98.193,33.096
97.813,34.061
97.599,35.076
97.531,36.091
97.337,37.107
97.280,38.122
97.103,39.137
97.174,40.152
97.126,41.168
96.966,42.183
97.035,43.198
96.778,44.213
96.743,45.228
96.607,46.244
96.477,47.259
96.450,48.274
96.036,49.188
96.019,50.203
95.726,51.168
95.717,52.183
95.620,53.198
95.442,54.213
94.926,55.076
94.349,55.939
94.128,56.954
93.832,57.919
93.312,58.782
92.490,59.391
92.099,60.355
91.648,61.269
91.071,62.132
90.591,63.046
89.986,63.858
89.263,64.569
88.507,65.279
87.981,66.142
87.475,67.005
86.736,67.716
86.097,68.528
85.285,69.137
84.696,69.949
84.249,70.863
83.402,71.421
82.596,72.030
82.161,72.944
81.481,73.706
80.771,74.416
79.935,75.025
79.012,75.482
78.120,75.939
77.156,76.294
76.423,77.005
75.433,77.310
74.501,77.716
73.734,78.376
72.842,78.832
71.902,79.239
70.911,79.442
69.973,79.848
69.140,80.406
68.182,80.711
67.242,81.066
66.378,81.574
65.381,81.777
64.377,81.827
63.387,82.081
62.394,82.284
61.413,82.487
60.416,82.589
59.409,82.690
58.470,83.046
57.498,83.299
56.510,83.503
55.537,83.756
54.611,84.162
53.705,84.619
52.728,84.873
51.744,85.076
50.785,85.381
49.793,85.584
48.918,86.091
47.957,86.396
47.001,86.701
46.007,86.853
45.068,87.208
44.129,87.563
43.167,87.868
42.274,88.325
41.266,88.376
40.323,88.731
39.316,88.731
38.313,88.782
37.324,88.934
36.354,89.188
35.363,89.340
34.392,89.594
33.390,89.645
32.399,89.797
31.444,90.102
30.508,90.457
29.512,90.558
28.542,90.812
27.559,91.015
26.590,91.269
25.594,91.371
24.659,91.726
23.706,92.030
22.815,92.487
21.813,92.487
20.833,92.690
19.852,92.893
18.872,93.096
17.957,93.503
17.021,93.858
16.107,94.264
15.139,94.518
14.160,94.721
13.225,95.076
12.271,95.381
11.357,95.787
10.422,96.142
9.454,96.396
8.661,97.005
7.747,97.411
6.918,97.970
5.938,98.173
4.940,98.223


==> data/pr_curves/WNet3x_wc_meta.csv <==
auc,f1,eer
82.063,77.519,76.599


==> data/pr_curves/WNet3x_wd.csv <==
prec,rec
100.000,0.022
100.000,0.133
100.000,0.243
100.000,0.353
100.000,0.464
100.000,0.574
100.000,0.685
100.000,0.795
100.000,0.906
100.000,1.016
100.000,1.127
100.000,1.237
98.246,1.237
98.333,1.303
98.413,1.370
98.507,1.458
98.592,1.546
98.667,1.635
98.734,1.723
98.795,1.811
98.851,1.900
98.901,1.988
98.958,2.099
99.010,2.209
99.057,2.319
99.099,2.430
99.138,2.540
99.174,2.651
99.206,2.761
99.237,2.872
98.496,2.894
98.551,3.004
97.902,3.093
97.959,3.181
97.351,3.247
97.419,3.336
97.484,3.424
96.875,3.424
96.951,3.512
97.024,3.601
96.491,3.645
96.571,3.733
96.089,3.799
96.175,3.888
96.257,3.976
96.335,4.065
96.410,4.153
96.482,4.241
96.552,4.330
96.098,4.352
96.172,4.440
96.244,4.528
96.313,4.617
96.380,4.705
96.444,4.793
96.507,4.882
96.087,4.882
96.154,4.970
96.218,5.059
96.281,5.147
96.341,5.235
96.400,5.324
96.457,5.412
96.512,5.500
96.154,5.522
95.785,5.522
95.849,5.611
95.911,5.699
95.971,5.787
96.029,5.876
96.085,5.964
96.140,6.053
96.194,6.141
96.246,6.229
95.960,6.296
95.681,6.362
95.738,6.450
95.793,6.539
95.847,6.627
95.899,6.715
95.950,6.804
95.652,6.804
95.706,6.892
95.427,6.914
95.152,6.936
95.210,7.025
95.266,7.113
95.322,7.201
95.058,7.223
94.798,7.245
94.857,7.334
94.915,7.422
94.972,7.510
95.028,7.599
95.082,7.687
95.135,7.776
95.187,7.864
95.238,7.952
95.288,8.041
95.337,8.129
95.116,8.173
95.165,8.262
95.214,8.350
95.012,8.416
95.062,8.505
94.828,8.505
94.878,8.593
94.928,8.681
94.712,8.703
94.762,8.792
94.811,8.880
94.588,8.880
94.406,8.946
94.457,9.035
94.279,9.101
94.331,9.189
94.382,9.278
94.432,9.366
94.481,9.454
94.530,9.543
94.577,9.631
94.635,9.742
94.692,9.852
94.748,9.962
94.572,10.007
94.375,10.007
94.227,10.095
94.274,10.183
94.332,10.294
94.389,10.404
94.444,10.515
94.499,10.625
94.553,10.736
94.605,10.846
94.656,10.956
94.707,11.067
94.757,11.177
94.805,11.288
94.649,11.332
94.698,11.442
94.746,11.553
94.794,11.663
94.840,11.774
94.885,11.884
94.930,11.995
94.974,12.105
95.017,12.216
95.060,12.326
94.915,12.370
94.764,12.392
94.807,12.503
94.676,12.569
94.527,12.591
94.572,12.702
94.444,12.768
94.309,12.812
94.355,12.922
94.222,12.967
94.268,13.077
94.313,13.188
94.357,13.298
94.401,13.408
94.264,13.431
94.118,13.431
94.163,13.541
94.207,13.651
94.082,13.696
94.127,13.806
94.170,13.917
94.214,14.027
94.256,14.137
94.298,14.248
94.340,14.358
94.380,14.469
94.421,14.579
94.460,14.690
94.350,14.756
94.250,14.844
94.118,14.844
94.011,14.911
94.053,15.021
94.093,15.131
94.134,15.242
94.173,15.352
94.213,15.463
94.102,15.507
94.141,15.617
94.180,15.728
94.218,15.838
94.256,15.949
94.293,16.059
94.330,16.170
94.366,16.280
94.402,16.391
94.282,16.391
94.318,16.501
94.354,16.611
94.389,16.722
94.424,16.832
94.458,16.943
94.492,17.053
94.404,17.142
94.317,17.230
94.210,17.252
94.245,17.362
94.279,17.473
94.313,17.583
94.346,17.694
94.379,17.804
94.412,17.915
94.444,18.025
94.348,18.069
94.240,18.069
94.145,18.114
94.178,18.224
94.211,18.334
94.104,18.334
94.138,18.445
94.170,18.555
94.203,18.666
94.235,18.776
94.267,18.887
94.298,18.997
94.329,19.108
94.360,19.218
94.391,19.328
94.421,19.439
94.450,19.549
94.480,19.660
94.509,19.770
94.538,19.881
94.566,19.991
94.595,20.102
94.623,20.212
94.542,20.278
94.359,20.323
94.280,20.389
94.100,20.433
94.022,20.499
93.952,20.588
93.982,20.698
94.012,20.808
94.042,20.919
94.071,21.029
94.100,21.140
94.031,21.228
93.963,21.317
93.895,21.405
93.925,21.515
93.954,21.626
93.887,21.714
93.916,21.825
93.945,21.935
93.974,22.046
94.002,22.156
94.030,22.266
94.058,22.377
94.085,22.487
94.112,22.598
94.139,22.708
94.166,22.819
94.192,22.929
94.219,23.040
94.245,23.150
94.270,23.260
94.296,23.371
94.321,23.481
94.346,23.592
94.283,23.680
94.308,23.791
94.246,23.879
94.184,23.967
94.209,24.078
94.234,24.188
94.259,24.299
94.283,24.409
94.223,24.497
94.247,24.608
94.271,24.718
94.211,24.807
94.236,24.917
94.260,25.028
94.283,25.138
94.307,25.249
94.330,25.359
94.354,25.469
94.377,25.580
94.399,25.690
94.341,25.779
94.283,25.867
94.306,25.977
94.329,26.088
94.352,26.198
94.374,26.309
94.225,26.309
94.169,26.397
94.192,26.508
94.214,26.618
94.237,26.729
94.095,26.751
94.118,26.861
94.140,26.972
94.163,27.082
94.185,27.192
94.207,27.303
94.068,27.325
94.015,27.413
94.038,27.524
94.060,27.634
94.007,27.723
93.955,27.811
93.978,27.921
94.000,28.032
93.948,28.120
93.897,28.209
93.846,28.297
93.869,28.407
93.891,28.518
93.913,28.628
93.935,28.739
93.957,28.849
93.835,28.915
93.786,29.004
93.808,29.114
93.830,29.225
93.781,29.313
93.732,29.401
93.684,29.490
93.562,29.534
93.515,29.622
93.537,29.733
93.416,29.777
93.301,29.843
93.177,29.865
93.054,29.887
93.014,29.998
93.038,30.108
92.998,30.219
93.022,30.329
93.045,30.440
93.069,30.550
93.092,30.660
92.986,30.749
93.009,30.859
93.033,30.970
93.056,31.080
93.078,31.191
93.101,31.301
93.063,31.412
92.946,31.434
92.908,31.544
92.931,31.655
92.894,31.765
92.917,31.875
92.940,31.986
92.903,32.096
92.866,32.207
92.748,32.207
92.712,32.317
92.677,32.428
92.642,32.538
92.530,32.560
92.433,32.649
92.456,32.759
92.480,32.869
92.503,32.980
92.526,33.090
92.549,33.201
92.572,33.311
92.538,33.422
92.505,33.532
92.406,33.598
92.308,33.665
92.331,33.775
92.354,33.886
92.322,33.996
92.289,34.106
92.312,34.217
92.216,34.283
92.239,34.394
92.135,34.416
92.035,34.460
92.059,34.570
91.960,34.615
91.930,34.725
91.900,34.835
91.870,34.946
91.763,34.946
91.734,35.056
91.638,35.101
91.662,35.211
91.686,35.321
91.586,35.343
91.495,35.410
91.520,35.520
91.544,35.631
91.516,35.741
91.540,35.852
91.456,35.940
91.373,36.028
91.397,36.139
91.370,36.249
91.287,36.338
91.196,36.382
91.220,36.492
91.120,36.492
91.019,36.492
90.939,36.581
90.964,36.691
90.989,36.801
90.840,36.801
90.756,36.868
90.672,36.934
90.535,36.978
90.561,37.089
90.479,37.155
90.397,37.221
90.374,37.332
90.352,37.442
90.218,37.486
90.244,37.597
90.222,37.707
90.248,37.818
90.168,37.884
90.194,37.994
90.173,38.105
90.151,38.215
90.078,38.304
90.000,38.370
89.922,38.436
89.948,38.547
89.928,38.657
89.851,38.723
89.724,38.767
89.704,38.878
89.731,38.988
89.599,39.010
89.580,39.121
89.561,39.231
89.588,39.342
89.569,39.452
89.500,39.541
89.432,39.629
89.364,39.717
89.296,39.806
89.323,39.916
89.207,39.982
89.140,40.071
89.123,40.181
89.057,40.269
88.992,40.358
88.878,40.424
88.814,40.512
88.798,40.623
88.675,40.645
88.702,40.755
88.591,40.822
88.528,40.910
88.513,41.021
88.451,41.109
88.436,41.219
88.374,41.308
88.313,41.396
88.252,41.484
88.238,41.595
88.120,41.617
88.106,41.727
88.093,41.838
88.080,41.948
88.020,42.037
88.048,42.147
87.937,42.191
87.822,42.213
87.850,42.324
87.837,42.434
87.825,42.545
87.853,42.655
87.840,42.766
87.732,42.810
87.720,42.920
87.663,43.009
87.607,43.097
87.634,43.207
87.623,43.318
87.650,43.428
87.550,43.495
87.578,43.605
87.522,43.693
87.550,43.804
87.539,43.914
87.527,44.025
87.418,44.047
87.363,44.135
87.353,44.246
87.342,44.356
87.289,44.444
87.192,44.511
87.090,44.555
87.080,44.665
87.108,44.776
87.055,44.864
86.943,44.864
86.843,44.908
86.792,44.997
86.740,45.085
86.647,45.151
86.638,45.262
86.630,45.372
86.622,45.483
86.614,45.593
86.510,45.615
86.502,45.726
86.453,45.814
86.403,45.902
86.396,46.013
86.294,46.035
86.287,46.145
86.315,46.256
86.343,46.366
86.371,46.477
86.282,46.543
86.275,46.653
86.267,46.764
86.220,46.852
86.212,46.963
86.205,47.073
86.158,47.161
86.111,47.250
86.018,47.294
85.932,47.360
85.846,47.427
85.840,47.537
85.868,47.647
85.777,47.692
85.686,47.736
85.680,47.846
85.709,47.957
85.630,48.045
85.591,48.156
85.619,48.266
85.580,48.376
85.575,48.487
85.570,48.597
85.493,48.686
85.521,48.796
85.394,48.818
85.356,48.929
85.319,49.039
85.282,49.150
85.277,49.260
85.196,49.326
85.122,49.415
85.085,49.525
85.081,49.636
85.110,49.746
85.030,49.812
84.913,49.856
84.835,49.923
84.863,50.033
84.860,50.144
84.825,50.254
84.747,50.320
84.775,50.431
84.741,50.541
84.769,50.652
84.766,50.762
84.731,50.873
84.728,50.983
84.652,51.049
84.539,51.093
84.422,51.116
84.352,51.204
84.350,51.314
84.317,51.425
84.315,51.535
84.247,51.624
84.214,51.734
84.182,51.844
84.180,51.955
84.179,52.065
84.177,52.176
84.175,52.286
84.143,52.397
84.112,52.507
84.110,52.618
84.044,52.706
83.978,52.794
83.912,52.883
83.881,52.993
83.851,53.104
83.850,53.214
83.819,53.324
83.789,53.435
83.690,53.501
83.586,53.545
83.482,53.590
83.419,53.678
83.419,53.788
83.447,53.899
83.345,53.943
83.282,54.031
83.311,54.142
83.311,54.252
83.283,54.363
83.187,54.429
83.187,54.539
83.160,54.650
83.132,54.760
83.032,54.805
83.033,54.915
83.006,55.025
82.979,55.136
82.979,55.246
82.953,55.357
82.953,55.467
82.954,55.578
82.895,55.666
82.803,55.732
82.804,55.843
82.832,55.953
82.773,56.042
82.747,56.152
82.651,56.196
82.626,56.307
82.600,56.417
82.602,56.528
82.544,56.616
82.519,56.726
82.494,56.837
82.438,56.925
82.413,57.036
82.389,57.146
82.332,57.234
82.308,57.345
82.210,57.367
82.154,57.455
82.099,57.544
82.001,57.566
81.915,57.632
81.892,57.742
81.801,57.787
81.804,57.897
81.750,57.985
81.697,58.074
81.607,58.118
81.554,58.206
81.532,58.317
81.560,58.427
81.538,58.538
81.542,58.648
81.489,58.736
81.493,58.847
81.441,58.935
81.469,59.046
81.387,59.112
81.305,59.178
81.254,59.267
81.142,59.311
81.122,59.421
81.071,59.510
80.955,59.532
80.905,59.620
80.856,59.708
80.746,59.753
80.637,59.797
80.666,59.907
80.647,60.018
80.652,60.128
80.633,60.239
80.584,60.327
80.506,60.393
80.488,60.504
80.469,60.614
80.474,60.725
80.427,60.813
80.432,60.923
80.413,61.034
80.395,61.144
80.400,61.255
80.382,61.365
80.335,61.454
80.363,61.564
80.345,61.674
80.270,61.741
80.229,61.851
80.212,61.962
80.143,62.050
80.125,62.160
80.085,62.271
80.068,62.381
80.051,62.492
79.938,62.492
79.842,62.558
79.775,62.646
79.781,62.757
79.680,62.801
79.687,62.911
79.587,62.956
79.571,63.066
79.477,63.132
79.384,63.199
79.274,63.199
79.182,63.265
79.145,63.375
79.042,63.397
78.978,63.486
78.914,63.574
78.878,63.685
78.864,63.795
78.768,63.839
78.797,63.950
78.707,64.016
78.645,64.104
78.610,64.215
78.521,64.281
78.487,64.391
78.426,64.480
78.391,64.590
78.357,64.701
78.344,64.811
78.311,64.922
78.212,64.944
78.200,65.054
78.140,65.142
78.080,65.231
77.989,65.275
77.930,65.363
77.871,65.452
77.880,65.562
77.821,65.651
77.737,65.717
77.726,65.827
77.694,65.938
77.610,66.004
77.553,66.092
77.562,66.203
77.505,66.291
77.391,66.313
77.380,66.424
77.324,66.512
77.314,66.622
77.201,66.645
77.120,66.711
77.064,66.799
76.984,66.865
76.954,66.976
76.874,67.042
76.769,67.086
76.715,67.175
76.636,67.241
76.533,67.285
76.454,67.351
76.426,67.462
76.374,67.550
76.365,67.661
76.337,67.771
76.329,67.882
76.277,67.970
76.200,68.036
76.093,68.058
76.104,68.169
76.028,68.235
75.952,68.301
75.846,68.323
75.820,68.434
75.721,68.478
75.695,68.588
75.602,68.655
75.510,68.721
75.460,68.809
75.369,68.876
75.320,68.964
75.229,69.030
75.126,69.052
75.036,69.119
74.928,69.119
74.922,69.229
74.875,69.317
74.827,69.406
74.721,69.406
74.715,69.516
74.615,69.538
74.610,69.649
74.622,69.759
74.599,69.870
74.512,69.936
74.472,70.046
74.408,70.135
74.438,70.245
74.352,70.311
74.364,70.422
74.260,70.422
74.169,70.466
74.147,70.577
74.085,70.665
74.024,70.753
73.962,70.842
73.941,70.952
73.857,71.018
73.853,71.129
73.770,71.195
73.749,71.306
73.643,71.350
73.561,71.416
73.524,71.526
73.465,71.615
73.383,71.681
73.324,71.769
73.321,71.880
73.212,71.902
73.103,71.924
73.023,71.990
72.914,72.012
72.812,72.057
72.711,72.101
72.655,72.189
72.636,72.300
72.558,72.366
72.458,72.410
72.352,72.432
72.247,72.454
72.135,72.454
72.037,72.498
71.961,72.565
71.863,72.609
71.809,72.697
71.755,72.786
71.680,72.852
71.590,72.918
71.494,72.962
71.463,73.073
71.361,73.095
71.309,73.183
71.214,73.227
71.119,73.271
71.031,73.338
70.944,73.404
70.856,73.470
70.757,73.492
70.707,73.581
70.642,73.669
70.543,73.691
70.458,73.757
70.409,73.846
70.324,73.912
70.212,73.934
70.121,73.978
70.059,74.067
70.046,74.177
69.983,74.266
69.873,74.288
69.770,74.332
69.688,74.398
69.606,74.464
69.545,74.553
69.463,74.619
69.355,74.641
69.295,74.729
69.215,74.796
69.115,74.840
69.035,74.906
68.935,74.950
68.830,74.972
68.751,75.039
68.640,75.039
68.562,75.105
68.505,75.193
68.447,75.282
68.350,75.326
68.247,75.348
68.151,75.392
68.049,75.414
67.973,75.480
67.878,75.525
67.803,75.591
67.734,75.679
67.627,75.679
67.619,75.790
67.526,75.834
67.439,75.900
67.333,75.900
67.234,75.922
67.135,75.944
67.043,75.989
66.958,76.055
66.861,76.077
66.809,76.165
66.725,76.231
66.615,76.254
66.564,76.342
66.455,76.364
66.373,76.430
66.322,76.519
66.240,76.585
66.190,76.673
66.089,76.673
65.983,76.695
65.933,76.784
65.916,76.894
65.810,76.916
65.705,76.938
65.656,77.027
65.552,77.049
65.454,77.093
65.350,77.115
65.240,77.115
65.144,77.159
65.128,77.270
65.032,77.314
64.923,77.314
64.828,77.358
64.733,77.402
64.657,77.469
64.630,77.579
64.639,77.689
64.563,77.756
64.464,77.778
64.364,77.800
64.296,77.888
64.191,77.888
64.099,77.932
64.014,77.999
63.910,77.999
63.819,78.043
63.728,78.087
63.638,78.131
63.548,78.175
63.441,78.197
63.340,78.242
63.239,78.242
63.133,78.264
63.051,78.330
62.950,78.330
62.870,78.396
62.789,78.463
62.727,78.551
62.617,78.551
62.537,78.617
62.441,78.661
62.362,78.728
62.266,78.772
62.171,78.816
62.094,78.882
61.986,78.882
61.885,78.904
61.785,78.926
61.685,78.949
61.626,79.037
61.578,79.125
61.486,79.169
61.411,79.236
61.306,79.236
61.214,79.280
61.123,79.324
61.039,79.390
60.956,79.457
60.937,79.567
60.831,79.589
60.731,79.633
60.649,79.700
60.547,79.700
60.482,79.788
60.384,79.832
60.284,79.832
60.230,79.920
60.150,79.987
60.040,79.987
59.944,80.031
59.835,80.031
59.740,80.075
59.645,80.119
59.550,80.163
59.489,80.252
59.428,80.340
59.351,80.406
59.245,80.406
59.152,80.451
59.060,80.495
58.968,80.539
58.918,80.627
58.827,80.672
58.737,80.716
58.633,80.716
58.543,80.760
58.440,80.760
58.357,80.826
58.255,80.826
58.157,80.870
58.060,80.915
57.963,80.959
57.862,80.959
57.859,81.069
57.756,81.091
57.677,81.158
57.575,81.180
57.473,81.202
57.379,81.246
57.279,81.268
57.178,81.290
57.079,81.312
57.001,81.378
56.909,81.423
56.804,81.423
56.712,81.467
56.621,81.511
56.530,81.555
56.440,81.599
56.337,81.599
56.232,81.621
56.134,81.666
56.030,81.688
55.927,81.710
55.846,81.776
55.743,81.798
55.686,81.886
55.584,81.909
55.489,81.953
55.388,81.975
55.281,81.975
55.174,81.975
55.081,82.019
54.988,82.063
54.883,82.063
54.805,82.129
54.701,82.129
54.596,82.129
54.505,82.174
54.415,82.218
54.311,82.240
54.207,82.262
54.103,82.284
54.007,82.328
53.904,82.350
53.808,82.395
53.707,82.417
53.606,82.417
53.505,82.439
53.412,82.483
53.318,82.527
53.218,82.549
53.113,82.549
53.014,82.571
52.915,82.593
52.817,82.615
52.727,82.660
52.622,82.682
52.532,82.726
52.428,82.748
52.326,82.748
52.223,82.770
52.121,82.770
52.020,82.770
51.919,82.770
51.825,82.814
51.725,82.814
51.694,82.925
51.587,82.925
51.494,82.969
51.395,82.991
51.297,83.013
51.192,83.013
51.088,83.013
50.997,83.057
50.907,83.101
50.804,83.101
50.701,83.123
50.598,83.146
50.496,83.146
50.395,83.168
50.294,83.168
50.193,83.168
50.100,83.212
50.007,83.256
49.907,83.278
49.802,83.278
49.750,83.366
49.651,83.389
49.547,83.389
49.443,83.389
49.366,83.455
49.263,83.477
49.161,83.477
49.066,83.521
48.964,83.521
48.863,83.521
48.762,83.521
48.668,83.565
48.575,83.609
48.470,83.609
48.378,83.654
48.279,83.676
48.226,83.764
48.148,83.830
48.045,83.852
47.941,83.852
47.846,83.897
47.751,83.941
47.656,83.985
47.580,84.051
47.487,84.095
47.460,84.206
47.380,84.272
47.280,84.294
47.182,84.316
47.083,84.338
46.986,84.361
46.895,84.405
46.805,84.449
46.702,84.449
46.624,84.515
46.530,84.559
46.429,84.581
46.353,84.648
46.277,84.714
46.184,84.758
46.085,84.780
45.987,84.802
45.896,84.846
45.816,84.913
45.714,84.935
45.612,84.957
45.551,85.045
45.474,85.112
45.397,85.178
45.342,85.266
45.266,85.332
45.217,85.421
45.142,85.487
45.066,85.553
44.968,85.575
44.864,85.575
44.761,85.598
44.683,85.664
44.593,85.708
44.490,85.708
44.434,85.796
44.357,85.863
44.264,85.907
44.187,85.973
44.087,85.973
43.995,86.017
43.891,86.017
43.811,86.084
43.721,86.128
43.619,86.150
43.519,86.172
43.425,86.216
43.347,86.282
43.248,86.304
43.147,86.304
43.043,86.304
42.945,86.326
42.841,86.326
42.738,86.326
42.636,86.326
42.535,86.349
42.442,86.393
42.342,86.415
42.250,86.459
42.168,86.525
42.076,86.569
42.000,86.636
41.899,86.658
41.809,86.702
41.707,86.702
41.613,86.746
41.520,86.790
41.419,86.790
41.327,86.835
41.229,86.857
41.127,86.879
41.026,86.901
40.926,86.923
40.826,86.945
40.732,86.989
40.633,87.011
40.541,87.055
40.449,87.100
40.348,87.122
40.245,87.122
40.169,87.188
40.067,87.188
39.966,87.188
39.887,87.254
39.789,87.276
39.685,87.276
39.583,87.298
39.493,87.343
39.390,87.343
39.297,87.387
39.204,87.431
39.111,87.475
39.013,87.497
38.912,87.519
38.811,87.541
38.709,87.541
38.619,87.586
38.518,87.586
38.419,87.608
38.319,87.608
38.227,87.652
38.127,87.674
38.025,87.674
37.923,87.674
37.822,87.674
37.729,87.718
37.629,87.718
37.528,87.740
37.438,87.784
37.338,87.806
37.237,87.806
37.136,87.806
37.035,87.806
36.932,87.806
36.829,87.806
36.727,87.806
36.637,87.851
36.537,87.851
36.489,87.939
36.389,87.939
36.287,87.939
36.196,87.983
36.118,88.049
36.017,88.049
35.919,88.072
35.819,88.072
35.716,88.072
35.641,88.138
35.539,88.138
35.438,88.138
35.340,88.160
35.249,88.204
35.147,88.204
35.047,88.226
34.946,88.226
34.846,88.226
34.769,88.292
34.666,88.292
34.564,88.292
34.463,88.292
34.388,88.359
34.296,88.403
34.196,88.425
34.094,88.425
33.993,88.425
33.943,88.513
33.868,88.580
33.766,88.580
33.675,88.624
33.573,88.624
33.475,88.646
33.375,88.668
33.284,88.712
33.207,88.778
33.116,88.823
33.019,88.845
32.919,88.867
32.841,88.933
32.740,88.933
32.642,88.955
32.550,88.999
32.458,89.044
32.383,89.110
32.335,89.198
32.234,89.198
32.134,89.198
32.032,89.198
31.957,89.264
31.857,89.264
31.765,89.309
31.665,89.331
31.575,89.375
31.477,89.397
31.377,89.419
31.276,89.419
31.185,89.463
31.087,89.485
30.985,89.485
30.887,89.507
30.789,89.529
30.688,89.529
30.586,89.529
30.485,89.529
30.388,89.552
30.288,89.574
30.190,89.596
30.092,89.618
29.992,89.618
29.890,89.618
29.813,89.684
29.713,89.684
29.622,89.728
29.523,89.750
29.433,89.795
29.331,89.795
29.233,89.817
29.142,89.861
29.044,89.883
28.945,89.905
28.855,89.949
28.756,89.971
28.655,89.971
28.564,90.015
28.488,90.082
28.389,90.104
28.289,90.104
28.214,90.170
28.116,90.192
28.017,90.214
27.925,90.258
27.827,90.281
27.727,90.281
27.626,90.281
27.526,90.281
27.427,90.303
27.326,90.303
27.236,90.347
27.135,90.347
27.034,90.347
26.958,90.413
26.860,90.435
26.761,90.457
26.670,90.501
26.571,90.524
26.472,90.546
26.373,90.568
26.272,90.568
26.194,90.634
26.092,90.634
25.991,90.634
25.915,90.700
25.814,90.700
25.715,90.722
25.617,90.744
25.526,90.789
25.436,90.833
25.336,90.833
25.235,90.833
25.134,90.833
25.044,90.877
24.968,90.943
24.867,90.943
24.768,90.965
24.678,91.009
24.580,91.032
24.479,91.032
24.380,91.054
24.290,91.098
24.192,91.120
24.093,91.142
24.018,91.208
23.928,91.252
23.828,91.252
23.729,91.275
23.639,91.319
23.538,91.319
23.438,91.319
23.340,91.341
23.265,91.407
23.165,91.407
23.067,91.429
22.966,91.429
22.866,91.429
22.769,91.451
22.668,91.451
22.567,91.451
22.469,91.473
22.379,91.518
22.281,91.540
22.190,91.584
22.090,91.584
21.989,91.584
21.888,91.584
21.788,91.584
21.698,91.628
21.597,91.628
21.507,91.672
21.416,91.716
21.318,91.738
21.220,91.761
21.130,91.805
21.032,91.827
20.942,91.871
20.844,91.893
20.743,91.893
20.642,91.893
20.541,91.893
20.443,91.915
20.342,91.915
20.241,91.915
20.151,91.959
20.061,92.004
19.963,92.026
19.862,92.026
19.761,92.026
19.671,92.070
19.573,92.092
19.480,92.136
19.389,92.180
19.292,92.202
19.194,92.224
19.094,92.224
18.993,92.224
18.903,92.269
18.812,92.313
18.714,92.335
18.614,92.335
18.514,92.335
18.413,92.335
18.315,92.357
18.217,92.379
18.117,92.379
18.017,92.379
17.919,92.401
17.829,92.445
17.739,92.490
17.641,92.512
17.541,92.512
17.450,92.556
17.360,92.600
17.262,92.622
17.172,92.666
17.097,92.732
17.007,92.777
16.909,92.799
16.834,92.865
16.744,92.909
16.646,92.931
16.545,92.931
16.456,92.975
16.365,93.020
16.265,93.020
16.175,93.064
16.077,93.086
15.977,93.086
15.876,93.086
15.786,93.130
15.688,93.152
15.588,93.152
15.490,93.174
15.390,93.174
15.290,93.174
15.192,93.196
15.092,93.196
14.991,93.196
14.891,93.196
14.791,93.196
14.691,93.196
14.591,93.196
14.493,93.218
14.392,93.218
14.292,93.218
14.192,93.218
14.102,93.263
14.001,93.263
13.901,93.263
13.804,93.285
13.703,93.285
13.603,93.285
13.503,93.285
13.403,93.285
13.305,93.307
13.207,93.329
13.107,93.329
13.007,93.329
12.907,93.329
12.807,93.329
12.706,93.329
12.606,93.329
12.506,93.329
12.409,93.351
12.308,93.351
12.211,93.373
12.111,93.373
12.013,93.395
11.913,93.395
11.815,93.417
11.715,93.417
11.615,93.417
11.525,93.461
11.425,93.461
11.330,93.506
11.230,93.506
11.130,93.506
11.030,93.506
10.932,93.528
10.832,93.528
10.732,93.528
10.632,93.528
10.532,93.528
10.431,93.528
10.331,93.528
10.231,93.528


==> data/pr_curves/WNet3x_wd_fast.csv <==
prec,rec
100.000,0.022
100.000,1.038
98.246,1.237
98.913,2.010
98.519,2.938
97.351,3.247
96.089,3.799
96.413,4.749
95.802,5.545
95.806,6.561
95.072,7.245
95.165,8.262
94.406,8.946
94.726,9.918
94.646,10.934
94.894,11.906
94.463,12.812
94.109,13.762
94.468,14.712
94.164,15.684
94.375,16.678
94.346,17.694
94.209,18.688
94.480,19.660
94.040,20.565
93.942,21.582
94.107,22.576
94.341,23.570
94.242,24.586
94.377,25.580
94.205,26.574
94.047,27.568
93.900,28.562
93.627,29.534
93.026,30.351
93.054,31.367
92.712,32.317
92.572,33.311
92.271,34.283
91.691,35.101
91.377,36.050
90.756,36.868
90.227,37.729
89.887,38.679
89.471,39.607
88.878,40.424
88.369,41.286
87.937,42.191
87.618,43.141
87.358,44.113
86.866,44.997
86.439,45.902
86.231,46.896
85.686,47.736
85.504,48.730
85.087,49.658
84.758,50.607
84.309,51.513
84.112,52.507
83.731,53.435
83.305,54.341
82.963,55.290
82.668,56.262
82.327,57.212
81.767,58.052
81.463,59.024
80.770,59.753
80.474,60.725
80.310,61.719
79.809,62.602
79.139,63.353
78.610,64.215
78.128,65.098
77.619,65.960
77.064,66.799
76.368,67.528
75.821,68.368
75.120,69.097
74.523,69.914
74.012,70.775
73.465,71.615
72.661,72.211
71.805,72.741
71.007,73.360
70.182,73.934
69.449,74.619
68.562,75.105
67.728,75.657
66.828,76.099
66.020,76.695
65.138,77.181
64.341,77.800
63.418,78.197
62.511,78.639
61.607,79.081
60.772,79.633
59.845,80.031
58.978,80.539
58.051,80.915
57.132,81.312
56.194,81.666
55.240,81.975
54.271,82.240
53.311,82.527
52.333,82.748
51.360,82.991
50.375,83.168
49.398,83.389
48.433,83.654
47.522,84.073
46.619,84.515
45.709,84.935
44.937,85.575
44.028,85.995
43.076,86.304
42.108,86.569
41.147,86.857
40.202,87.188
39.231,87.431
38.247,87.630
37.261,87.806
36.267,87.939
35.296,88.182
34.311,88.359
33.358,88.668
32.430,89.044
31.492,89.397
30.499,89.529
29.523,89.750
28.565,90.038
27.594,90.281
26.624,90.524
25.648,90.744
24.682,91.009
23.717,91.275
22.732,91.451
21.744,91.606
20.785,91.893
19.794,92.026
18.835,92.313
17.843,92.445
16.907,92.799
15.949,93.086
14.955,93.196
13.957,93.263
12.959,93.329
11.961,93.395
10.970,93.528


==> data/pr_curves/WNet3x_wd_meta.csv <==
auc,f1,eer
74.593,72.593,72.432


==> data/pr_curves/WNet3x_wp.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
89.474,0.860
90.000,0.911
90.476,0.962
90.909,1.012
91.304,1.063
91.667,1.113
88.000,1.113
84.615,1.113
85.185,1.164
85.714,1.215
86.207,1.265
83.333,1.265
83.871,1.316
84.375,1.366
81.818,1.366
82.353,1.417
82.857,1.468
83.333,1.518
83.784,1.569
84.211,1.619
84.615,1.670
85.000,1.721
82.927,1.721
83.333,1.771
83.721,1.822
84.091,1.872
82.222,1.872
82.609,1.923
82.979,1.974
83.333,2.024
83.673,2.075
84.000,2.126
82.353,2.126
82.692,2.176
83.019,2.227
83.333,2.277
83.636,2.328
83.929,2.379
84.211,2.429
84.483,2.480
83.051,2.480
81.667,2.480
81.967,2.530
82.258,2.581
82.540,2.632
82.812,2.682
83.077,2.733
83.333,2.783
83.582,2.834
82.353,2.834
81.159,2.834
81.429,2.885
80.282,2.885
80.556,2.935
80.822,2.986
81.081,3.036
81.333,3.087
81.579,3.138
81.818,3.188
82.051,3.239
82.278,3.289
82.500,3.340
82.716,3.391
82.927,3.441
83.133,3.492
83.333,3.543
82.353,3.543
82.558,3.593
82.759,3.644
82.955,3.694
83.146,3.745
83.333,3.796
82.418,3.796
82.609,3.846
82.796,3.897
82.979,3.947
82.105,3.947
82.292,3.998
82.474,4.049
82.653,4.099
82.828,4.150
83.000,4.200
82.178,4.200
82.353,4.251
81.553,4.251
81.731,4.302
81.905,4.352
82.075,4.403
82.243,4.453
82.407,4.504
82.569,4.555
81.818,4.555
81.982,4.605
81.250,4.605
81.416,4.656
81.579,4.706
81.739,4.757
81.897,4.808
81.197,4.808
81.356,4.858
81.513,4.909
80.833,4.909
80.992,4.960
81.148,5.010
81.301,5.061
81.452,5.111
81.600,5.162
81.746,5.213
81.890,5.263
82.031,5.314
82.171,5.364
82.308,5.415
81.679,5.415
81.818,5.466
81.955,5.516
82.090,5.567
82.222,5.617
81.618,5.617
81.752,5.668
81.884,5.719
82.014,5.769
82.143,5.820
82.270,5.870
82.394,5.921
81.818,5.921
81.944,5.972
82.069,6.022
82.192,6.073
81.633,6.073
81.757,6.123
81.208,6.123
81.333,6.174
80.795,6.174
80.921,6.225
81.046,6.275
81.169,6.326
81.290,6.377
81.410,6.427
80.892,6.427
80.380,6.427
79.874,6.427
80.000,6.478
80.124,6.528
80.247,6.579
80.368,6.630
80.488,6.680
80.606,6.731
80.723,6.781
80.838,6.832
80.357,6.832
80.473,6.883
80.588,6.933
80.117,6.933
80.233,6.984
80.347,7.034
80.460,7.085
80.571,7.136
80.682,7.186
80.791,7.237
80.899,7.287
81.006,7.338
81.111,7.389
81.215,7.439
81.319,7.490
81.421,7.540
80.978,7.540
81.081,7.591
81.183,7.642
81.283,7.692
81.383,7.743
80.952,7.743
81.053,7.794
80.628,7.794
80.729,7.844
80.829,7.895
80.928,7.945
81.026,7.996
80.612,7.996
80.711,8.047
80.808,8.097
80.905,8.148
81.000,8.198
81.095,8.249
81.188,8.300
81.281,8.350
81.373,8.401
81.463,8.451
81.553,8.502
81.643,8.553
81.731,8.603
81.818,8.654
81.905,8.704
82.075,8.806
82.243,8.907
82.407,9.008
82.569,9.109
82.192,9.109
82.353,9.211
81.982,9.211
81.614,9.211
81.778,9.312
81.938,9.413
82.096,9.514
82.251,9.615
82.403,9.717
82.128,9.767
82.278,9.868
81.933,9.868
82.083,9.970
82.231,10.071
82.377,10.172
82.520,10.273
82.661,10.374
82.800,10.476
82.937,10.577
83.071,10.678
83.203,10.779
83.333,10.881
83.462,10.982
83.588,11.083
83.712,11.184
83.835,11.285
83.955,11.387
84.074,11.488
83.824,11.538
83.942,11.640
83.636,11.640
83.333,11.640
83.032,11.640
82.734,11.640
82.437,11.640
82.562,11.741
82.686,11.842
82.807,11.943
82.927,12.045
82.699,12.095
82.818,12.196
82.935,12.298
83.051,12.399
83.165,12.500
83.278,12.601
83.056,12.652
83.168,12.753
83.279,12.854
83.388,12.955
83.117,12.955
83.226,13.057
83.333,13.158
83.439,13.259
83.544,13.360
83.281,13.360
83.386,13.462
83.489,13.563
83.230,13.563
83.333,13.664
83.436,13.765
83.537,13.866
83.636,13.968
83.735,14.069
83.533,14.119
83.284,14.119
83.086,14.170
83.186,14.271
83.284,14.372
83.382,14.474
83.478,14.575
83.573,14.676
83.668,14.777
83.429,14.777
83.523,14.879
83.616,14.980
83.427,15.030
83.520,15.132
83.611,15.233
83.702,15.334
83.791,15.435
83.562,15.435
83.651,15.536
83.469,15.587
83.558,15.688
83.333,15.688
83.110,15.688
83.200,15.789
83.289,15.891
83.069,15.891
83.158,15.992
83.246,16.093
83.333,16.194
83.117,16.194
82.902,16.194
82.687,16.194
82.519,16.245
82.353,16.296
82.443,16.397
82.532,16.498
82.620,16.599
82.707,16.700
82.793,16.802
82.878,16.903
82.963,17.004
83.047,17.105
83.130,17.206
83.212,17.308
83.293,17.409
83.373,17.510
83.453,17.611
83.532,17.713
83.610,17.814
83.452,17.864
83.529,17.966
83.607,18.067
83.683,18.168
83.759,18.269
83.565,18.269
83.641,18.370
83.448,18.370
83.524,18.472
83.371,18.522
83.447,18.623
83.296,18.674
83.371,18.775
83.445,18.877
83.519,18.978
83.592,19.079
83.664,19.180
83.736,19.281
83.807,19.383
83.878,19.484
83.948,19.585
84.017,19.686
83.871,19.737
83.940,19.838
83.761,19.838
83.830,19.939
83.652,19.939
83.721,20.040
83.544,20.040
83.613,20.142
83.682,20.243
83.750,20.344
83.817,20.445
83.884,20.547
83.951,20.648
84.016,20.749
83.878,20.800
83.943,20.901
84.008,21.002
84.073,21.103
83.903,21.103
83.735,21.103
83.800,21.204
83.865,21.306
83.929,21.407
83.762,21.407
83.629,21.457
83.694,21.559
83.757,21.660
83.594,21.660
83.431,21.660
83.268,21.660
83.333,21.761
83.398,21.862
83.269,21.913
83.109,21.913
82.950,21.913
83.015,22.014
83.080,22.115
83.144,22.217
83.019,22.267
83.083,22.368
83.146,22.470
83.209,22.571
83.086,22.621
83.148,22.723
83.026,22.773
82.904,22.824
82.967,22.925
83.029,23.026
83.091,23.128
83.152,23.229
83.002,23.229
83.063,23.330
82.944,23.381
83.005,23.482
82.857,23.482
82.740,23.532
82.624,23.583
82.686,23.684
82.570,23.735
82.632,23.836
82.517,23.887
82.578,23.988
82.639,24.089
82.526,24.140
82.586,24.241
82.444,24.241
82.504,24.342
82.564,24.443
82.624,24.545
82.683,24.646
82.741,24.747
82.631,24.798
82.689,24.899
82.580,24.949
82.471,25.000
82.333,25.000
82.392,25.101
82.255,25.101
82.119,25.101
81.983,25.101
81.878,25.152
81.743,25.152
81.609,25.152
81.506,25.202
81.403,25.253
81.301,25.304
81.361,25.405
81.422,25.506
81.481,25.607
81.541,25.709
81.600,25.810
81.659,25.911
81.558,25.962
81.458,26.012
81.517,26.113
81.417,26.164
81.289,26.164
81.162,26.164
81.221,26.265
81.123,26.316
81.182,26.417
81.085,26.468
81.144,26.569
81.202,26.670
81.077,26.670
80.952,26.670
80.858,26.721
80.916,26.822
80.793,26.822
80.670,26.822
80.547,26.822
80.606,26.923
80.514,26.974
80.422,27.024
80.480,27.126
80.539,27.227
80.448,27.277
80.328,27.277
80.238,27.328
80.119,27.328
80.178,27.429
80.059,27.429
80.118,27.530
80.029,27.581
80.088,27.682
80.146,27.783
80.058,27.834
80.116,27.935
80.029,27.986
79.913,27.986
79.798,27.986
79.741,28.087
79.627,28.087
79.571,28.188
79.458,28.188
79.516,28.289
79.574,28.391
79.632,28.492
79.690,28.593
79.577,28.593
79.635,28.694
79.692,28.796
79.580,28.796
79.637,28.897
79.444,28.947
79.334,28.947
79.391,29.049
79.282,29.049
79.339,29.150
79.287,29.251
79.178,29.251
79.235,29.352
79.127,29.352
79.184,29.453
79.076,29.453
78.969,29.453
78.862,29.453
78.755,29.453
78.812,29.555
78.706,29.555
78.600,29.555
78.495,29.555
78.389,29.555
78.209,29.605
78.267,29.706
78.088,29.757
78.146,29.858
78.042,29.858
77.997,29.960
77.895,29.960
77.792,29.960
77.690,29.960
77.749,30.061
77.647,30.061
77.705,30.162
77.604,30.162
77.432,30.213
77.490,30.314
77.320,30.364
77.378,30.466
77.436,30.567
77.395,30.668
77.354,30.769
77.186,30.820
76.991,30.820
76.797,30.820
76.855,30.921
76.817,31.022
76.875,31.123
76.933,31.225
76.770,31.275
76.609,31.326
76.667,31.427
76.630,31.528
76.442,31.528
76.499,31.630
76.557,31.731
76.399,31.781
76.242,31.832
76.087,31.883
76.053,31.984
76.110,32.085
76.168,32.186
76.225,32.287
76.281,32.389
76.128,32.439
76.095,32.540
76.061,32.642
76.028,32.743
76.084,32.844
76.140,32.945
75.991,32.996
76.047,33.097
75.898,33.148
75.866,33.249
75.834,33.350
75.803,33.451
75.771,33.553
75.740,33.654
75.795,33.755
75.624,33.755
75.480,33.806
75.450,33.907
75.506,34.008
75.476,34.109
75.531,34.211
75.585,34.312
75.444,34.362
75.415,34.464
75.386,34.565
75.441,34.666
75.412,34.767
75.465,34.868
75.437,34.970
75.408,35.071
75.461,35.172
75.433,35.273
75.297,35.324
75.269,35.425
75.241,35.526
75.214,35.628
75.080,35.678
75.053,35.779
75.026,35.881
74.895,35.931
74.947,36.032
75.000,36.134
75.052,36.235
74.895,36.235
74.870,36.336
74.740,36.387
74.585,36.387
74.561,36.488
74.536,36.589
74.588,36.690
74.641,36.791
74.616,36.893
74.464,36.893
74.516,36.994
74.390,37.045
74.442,37.146
74.317,37.196
74.294,37.298
74.346,37.399
74.323,37.500
74.174,37.500
74.152,37.601
74.203,37.702
74.081,37.753
73.960,37.804
73.939,37.905
73.990,38.006
73.870,38.057
73.849,38.158
73.730,38.209
73.710,38.310
73.761,38.411
73.618,38.411
73.501,38.462
73.385,38.512
73.436,38.613
73.487,38.715
73.346,38.715
73.327,38.816
73.213,38.866
73.194,38.968
73.175,39.069
73.226,39.170
73.113,39.221
73.164,39.322
73.052,39.372
73.034,39.474
73.016,39.575
72.880,39.575
72.930,39.676
72.820,39.727
72.870,39.828
72.853,39.929
72.744,39.980
72.610,39.980
72.594,40.081
72.486,40.132
72.536,40.233
72.520,40.334
72.570,40.435
72.464,40.486
72.358,40.536
72.342,40.638
72.392,40.739
72.442,40.840
72.491,40.941
72.386,40.992
72.371,41.093
72.420,41.194
72.405,41.296
72.276,41.296
72.149,41.296
72.046,41.346
72.032,41.447
72.018,41.549
72.004,41.650
72.052,41.751
72.038,41.852
72.087,41.953
72.135,42.055
72.121,42.156
71.997,42.156
72.045,42.257
71.945,42.308
71.931,42.409
71.979,42.510
72.027,42.611
72.014,42.713
71.891,42.713
71.939,42.814
71.986,42.915
71.888,42.966
71.936,43.067
71.814,43.067
71.862,43.168
71.765,43.219
71.752,43.320
71.799,43.421
71.846,43.522
71.893,43.623
71.940,43.725
71.987,43.826
71.973,43.927
71.854,43.927
71.841,44.028
71.888,44.130
71.793,44.180
71.675,44.180
71.663,44.281
71.569,44.332
71.615,44.433
71.603,44.534
71.510,44.585
71.498,44.686
71.544,44.787
71.590,44.889
71.636,44.990
71.681,45.091
71.589,45.142
71.577,45.243
71.565,45.344
71.554,45.445
71.463,45.496
71.349,45.496
71.395,45.597
71.383,45.698
71.293,45.749
71.282,45.850
71.328,45.951
71.317,46.053
71.306,46.154
71.351,46.255
71.239,46.255
71.128,46.255
71.040,46.306
70.930,46.306
70.843,46.356
70.888,46.457
70.801,46.508
70.846,46.609
70.737,46.609
70.782,46.711
70.719,46.812
70.579,46.862
70.472,46.862
70.517,46.964
70.455,47.065
70.499,47.166
70.393,47.166
70.437,47.267
70.429,47.368
70.473,47.470
70.368,47.470
70.232,47.520
70.224,47.621
70.268,47.723
70.164,47.723
70.156,47.824
70.148,47.925
70.044,47.925
70.037,48.026
69.978,48.128
69.971,48.229
69.868,48.229
69.912,48.330
69.905,48.431
69.803,48.431
69.701,48.431
69.644,48.532
69.543,48.532
69.587,48.634
69.631,48.735
69.503,48.785
69.446,48.887
69.297,48.887
69.170,48.937
69.165,49.038
69.209,49.140
69.203,49.241
69.247,49.342
69.242,49.443
69.095,49.443
68.948,49.443
68.992,49.545
68.847,49.545
68.890,49.646
68.886,49.747
68.881,49.848
68.876,49.949
68.872,50.051
68.819,50.152
68.863,50.253
68.720,50.253
68.577,50.253
68.436,50.253
68.316,50.304
68.360,50.405
68.309,50.506
68.306,50.607
68.349,50.709
68.346,50.810
68.296,50.911
68.179,50.962
68.130,51.063
68.013,51.113
68.056,51.215
68.008,51.316
67.893,51.366
67.845,51.468
67.798,51.569
67.750,51.670
67.793,51.771
67.836,51.872
67.723,51.923
67.721,52.024
67.719,52.126
67.672,52.227
67.670,52.328
67.668,52.429
67.710,52.530
67.752,52.632
67.794,52.733
67.836,52.834
67.878,52.935
67.767,52.986
67.657,53.036
67.698,53.138
67.740,53.239
67.738,53.340
67.779,53.441
67.670,53.492
67.711,53.593
67.581,53.593
67.537,53.694
67.408,53.694
67.406,53.796
67.362,53.897
67.235,53.897
67.128,53.947
67.128,54.049
67.022,54.099
66.917,54.150
66.916,54.251
66.874,54.352
66.832,54.453
66.791,54.555
66.687,54.605
66.646,54.706
66.544,54.757
66.503,54.858
66.401,54.909
66.443,55.010
66.341,55.061
66.241,55.111
66.282,55.213
66.283,55.314
66.323,55.415
66.364,55.516
66.405,55.617
66.285,55.617
66.185,55.668
66.066,55.668
66.107,55.769
66.008,55.820
65.890,55.820
65.891,55.921
65.854,56.022
65.757,56.073
65.660,56.123
65.544,56.123
65.448,56.174
65.489,56.275
65.394,56.326
65.279,56.326
65.164,56.326
65.205,56.427
65.090,56.427
64.997,56.478
64.904,56.528
64.812,56.579
64.815,56.680
64.781,56.781
64.669,56.781
64.557,56.781
64.446,56.781
64.355,56.832
64.322,56.933
64.233,56.984
64.143,57.034
64.148,57.136
64.059,57.186
64.027,57.287
63.939,57.338
63.944,57.439
63.948,57.540
63.917,57.642
63.886,57.743
63.799,57.794
63.692,57.794
63.697,57.895
63.591,57.895
63.485,57.895
63.455,57.996
63.460,58.097
63.466,58.198
63.401,58.300
63.297,58.300
63.178,58.350
63.184,58.451
63.155,58.553
63.161,58.654
63.132,58.755
63.172,58.856
63.055,58.907
62.953,58.907
62.925,59.008
62.863,59.109
62.836,59.211
62.808,59.312
62.814,59.413
62.714,59.413
62.687,59.514
62.693,59.615
62.580,59.666
62.520,59.767
62.559,59.868
62.599,59.970
62.605,60.071
62.579,60.172
62.618,60.273
62.625,60.374
62.493,60.374
62.382,60.425
62.252,60.425
62.194,60.526
62.169,60.628
62.040,60.628
62.080,60.729
62.023,60.830
61.915,60.881
61.858,60.982
61.802,61.083
61.696,61.134
61.672,61.235
61.679,61.336
61.574,61.387
61.449,61.387
61.325,61.387
61.271,61.488
61.167,61.538
61.114,61.640
61.122,61.741
61.131,61.842
61.078,61.943
60.956,61.943
60.965,62.045
60.844,62.045
60.792,62.146
60.691,62.196
60.591,62.247
60.630,62.348
60.511,62.348
60.461,62.449
60.342,62.449
60.322,62.551
60.361,62.652
60.311,62.753
60.194,62.753
60.145,62.854
60.029,62.854
60.010,62.955
60.019,63.057
59.923,63.107
59.808,63.107
59.713,63.158
59.723,63.259
59.628,63.310
59.515,63.310
59.468,63.411
59.479,63.512
59.385,63.563
59.340,63.664
59.294,63.765
59.183,63.765
59.072,63.765
59.110,63.866
59.019,63.917
59.002,64.018
58.985,64.119
58.895,64.170
58.878,64.271
58.788,64.322
58.745,64.423
58.783,64.524
58.675,64.524
58.686,64.626
58.578,64.626
58.490,64.676
58.383,64.676
58.341,64.777
58.254,64.828
58.167,64.879
58.081,64.929
57.968,64.980
57.928,65.081
57.817,65.132
57.713,65.132
57.648,65.233
57.608,65.334
57.506,65.334
57.403,65.334
57.301,65.334
57.200,65.334
57.162,65.435
57.149,65.536
57.162,65.638
57.061,65.638
56.955,65.688
56.849,65.739
56.787,65.840
56.683,65.891
56.560,65.891
56.573,65.992
56.537,66.093
56.501,66.194
56.398,66.245
56.387,66.346
56.352,66.447
56.250,66.498
56.191,66.599
56.090,66.650
56.056,66.751
55.937,66.751
55.951,66.852
55.851,66.903
55.734,66.903
55.616,66.903
55.607,67.004
55.490,67.004
55.481,67.105
55.495,67.206
55.486,67.308
55.389,67.358
55.274,67.358
55.160,67.358
55.064,67.409
55.056,67.510
54.961,67.561
54.867,67.611
54.881,67.713
54.769,67.713
54.716,67.814
54.664,67.915
54.612,68.016
54.582,68.117
54.490,68.168
54.380,68.168
54.289,68.219
54.260,68.320
54.254,68.421
54.163,68.472
54.073,68.522
54.045,68.623
53.956,68.674
53.971,68.775
53.883,68.826
53.776,68.826
53.728,68.927
53.701,69.028
53.614,69.079
53.508,69.079
53.404,69.079
53.299,69.079
53.196,69.079
53.090,69.130
52.987,69.130
52.982,69.231
52.878,69.281
52.773,69.332
52.670,69.383
52.569,69.383
52.525,69.484
52.423,69.534
52.321,69.585
52.202,69.585
52.139,69.686
52.039,69.737
51.922,69.737
51.823,69.787
51.724,69.838
51.608,69.838
51.644,69.939
51.529,69.939
51.432,69.990
51.391,70.091
51.277,70.091
51.275,70.192
51.180,70.243
51.085,70.294
50.990,70.344
50.878,70.344
50.877,70.445
50.820,70.547
50.764,70.648
50.653,70.648
50.561,70.698
50.451,70.698
50.342,70.698
50.234,70.698
50.126,70.698
50.018,70.698
49.911,70.698
49.822,70.749
49.716,70.749
49.734,70.850
49.734,70.951
49.628,70.951
49.523,70.951
49.471,71.053
49.385,71.103
49.334,71.204
49.230,71.204
49.128,71.255
49.025,71.255
48.958,71.356
48.857,71.407
48.756,71.407
48.758,71.508
48.658,71.559
48.558,71.559
48.560,71.660
48.545,71.761
48.497,71.862
48.450,71.964
48.402,72.065
48.288,72.065
48.225,72.166
48.243,72.267
48.129,72.267
48.132,72.368
48.036,72.419
48.023,72.520
47.910,72.520
47.799,72.520
47.754,72.621
47.643,72.621
47.532,72.621
47.422,72.621
47.330,72.672
47.221,72.672
47.130,72.723
47.088,72.824
47.030,72.925
47.049,73.026
47.022,73.128
46.933,73.178
46.844,73.229
46.738,73.229
46.632,73.229
46.527,73.229
46.487,73.330
46.447,73.431
46.343,73.431
46.333,73.532
46.232,73.583
46.132,73.634
46.032,73.684
46.052,73.785
45.953,73.836
45.852,73.836
45.751,73.836
45.651,73.836
45.554,73.887
45.588,73.988
45.579,74.089
45.466,74.089
45.370,74.140
45.258,74.140
45.163,74.190
45.183,74.291
45.120,74.393
45.009,74.393
45.029,74.494
44.936,74.545
44.843,74.595
44.734,74.595
44.626,74.595
44.518,74.595
44.498,74.696
44.408,74.747
44.301,74.747
44.212,74.798
44.106,74.798
44.001,74.798
43.913,74.848
43.826,74.899
43.794,75.000
43.708,75.051
43.605,75.051
43.587,75.152
43.485,75.152
43.387,75.202
43.382,75.304
43.285,75.354
43.255,75.455
43.200,75.557
43.088,75.557
43.084,75.658
42.989,75.709
42.894,75.759
42.800,75.810
42.784,75.911
42.691,75.962
42.582,75.962
42.542,76.063
42.526,76.164
42.418,76.164
42.327,76.215
42.220,76.215
42.170,76.316
42.064,76.316
41.975,76.366
41.914,76.468
41.900,76.569
41.812,76.619
41.708,76.619
41.694,76.721
41.607,76.771
41.521,76.822
41.419,76.822
41.317,76.822
41.216,76.822
41.121,76.872
41.026,76.923
40.915,76.923
40.925,77.024
40.831,77.075
40.722,77.075
40.667,77.176
40.574,77.227
40.467,77.227
40.375,77.277
40.322,77.379
40.216,77.379
40.110,77.379
40.005,77.379
39.995,77.480
39.906,77.530
39.803,77.530
39.715,77.581
39.612,77.581
39.510,77.581
39.409,77.581
39.308,77.581
39.268,77.682
39.168,77.682
39.179,77.783
39.120,77.885
39.011,77.885
38.903,77.885
38.810,77.935
38.802,78.036
38.695,78.036
38.604,78.087
38.513,78.138
38.486,78.239
38.397,78.289
38.307,78.340
38.203,78.340
38.100,78.340
38.074,78.441
37.972,78.441
37.870,78.441
37.783,78.492
37.682,78.492
37.582,78.492
37.473,78.492
37.449,78.593
37.356,78.644
37.368,78.745
37.261,78.745
37.237,78.846
37.131,78.846
37.025,78.846
36.934,78.897
36.845,78.947
36.755,78.998
36.652,78.998
36.564,79.049
36.551,79.150
36.572,79.251
36.469,79.251
36.368,79.251
36.322,79.352
36.227,79.403
36.133,79.453
36.026,79.453
35.933,79.504
35.827,79.504
35.721,79.504
35.616,79.504
35.556,79.605
35.452,79.605
35.363,79.656
35.260,79.656
35.157,79.656
35.070,79.706
34.969,79.706
34.868,79.706
34.874,79.808
34.766,79.808
34.659,79.808
34.553,79.808
34.447,79.808
34.357,79.858
34.252,79.858
34.148,79.858
34.118,79.960
34.015,79.960
33.913,79.960
33.825,80.010
33.739,80.061
33.638,80.061
33.531,80.061
33.425,80.061
33.333,80.111
33.305,80.213
33.215,80.263
33.125,80.314
33.021,80.314
33.008,80.415
32.954,80.516
32.852,80.516
32.764,80.567
32.663,80.567
32.577,80.617
32.470,80.617
32.365,80.617
32.260,80.617
32.170,80.668
32.132,80.769
32.043,80.820
31.940,80.820
31.838,80.820
31.750,80.870
31.663,80.921
31.563,80.921
31.458,80.921
31.353,80.921
31.249,80.921
31.145,80.921
31.087,81.022
30.985,81.022
30.883,81.022
30.796,81.073
30.696,81.073
30.609,81.123
30.518,81.174
30.503,81.275
30.449,81.377
30.358,81.427
30.356,81.528
30.254,81.528
30.223,81.630
30.176,81.731
30.074,81.731
29.987,81.781
29.900,81.832
29.860,81.933
29.803,82.034
29.758,82.136
29.668,82.186
29.578,82.237
29.512,82.338
29.423,82.389
29.335,82.439
29.248,82.490
29.185,82.591
29.194,82.692
29.204,82.794
29.161,82.895
29.071,82.945
28.968,82.945
28.878,82.996
28.777,82.996
28.676,82.996
28.571,82.996
28.485,83.047
28.394,83.097
28.350,83.198
28.260,83.249
28.170,83.300
28.070,83.300
27.969,83.300
27.865,83.300
27.833,83.401
27.730,83.401
27.671,83.502
27.569,83.502
27.529,83.603
27.480,83.704
27.380,83.704
27.327,83.806
27.240,83.856
27.215,83.957
27.124,84.008
27.023,84.008
26.934,84.059
26.909,84.160
26.805,84.160
26.751,84.261
26.665,84.312
26.562,84.312
26.461,84.312
26.459,84.413
26.371,84.464
26.283,84.514
26.195,84.565
26.141,84.666
26.050,84.717
25.949,84.717
25.876,84.818
25.773,84.818
25.670,84.818
25.568,84.818
25.467,84.818
25.367,84.818
25.279,84.868
25.176,84.868
25.090,84.919
25.063,85.020
24.974,85.071
24.871,85.071
24.768,85.071
24.681,85.121
24.580,85.121
24.491,85.172
24.388,85.172
24.286,85.172
24.304,85.273
24.203,85.273
24.113,85.324
24.094,85.425
24.019,85.526
24.007,85.628
23.919,85.678
23.907,85.779
23.806,85.779
23.717,85.830
23.629,85.881
23.541,85.931
23.454,85.982
23.394,86.083
23.305,86.134
23.204,86.134
23.103,86.134
23.017,86.184
22.928,86.235
22.827,86.235
22.726,86.235
22.659,86.336
22.590,86.437
22.502,86.488
22.448,86.589
22.346,86.589
22.279,86.690
22.178,86.690
22.090,86.741
21.988,86.741
21.887,86.741
21.800,86.791
21.698,86.791
21.609,86.842
21.569,86.943
21.482,86.994
21.381,86.994
21.292,87.045
21.225,87.146
21.124,87.146
21.035,87.196
20.933,87.196
20.832,87.196
20.841,87.298
20.741,87.298
20.653,87.348
20.567,87.399
20.465,87.399
20.401,87.500
20.315,87.551
20.227,87.601
20.126,87.601
20.037,87.652
19.936,87.652
19.849,87.702
19.840,87.804
19.847,87.905
19.775,88.006
19.688,88.057
19.601,88.107
19.514,88.158
19.414,88.158
19.371,88.259
19.271,88.259
19.169,88.259
19.097,88.360
19.010,88.411
18.909,88.411
18.822,88.462
18.721,88.462
18.709,88.563
18.664,88.664
18.624,88.765
18.524,88.765
18.476,88.866
18.388,88.917
18.367,89.018
18.311,89.119
18.225,89.170
18.138,89.221
18.052,89.271
17.951,89.271
17.863,89.322
17.762,89.322
17.721,89.423
17.634,89.474
17.600,89.575
17.529,89.676
17.427,89.676
17.327,89.676
17.226,89.676
17.124,89.676
17.063,89.777
16.961,89.777
16.860,89.777
16.772,89.828
16.671,89.828
16.584,89.879
16.512,89.980
16.411,89.980
16.324,90.030
16.260,90.132
16.197,90.233
16.110,90.283
16.023,90.334
15.923,90.334
15.836,90.385
15.827,90.486
15.813,90.587
15.726,90.638
15.638,90.688
15.538,90.688
15.452,90.739
15.351,90.739
15.316,90.840
15.214,90.840
15.113,90.840
15.012,90.840
14.926,90.891
14.825,90.891
14.738,90.941
14.728,91.043
14.663,91.144
14.562,91.144
14.475,91.194
14.432,91.296
14.345,91.346
14.258,91.397
14.170,91.447
14.143,91.549
14.056,91.599
14.018,91.700
13.931,91.751
13.876,91.852
13.789,91.903
13.722,92.004
13.635,92.055
13.597,92.156
13.496,92.156
13.409,92.206
13.362,92.308
13.275,92.358
13.188,92.409
13.134,92.510
13.098,92.611
13.044,92.713
12.943,92.713
12.875,92.814
12.788,92.864
12.701,92.915
12.615,92.966
12.605,93.067
12.505,93.067
12.418,93.117
12.332,93.168
12.245,93.219
12.159,93.269
12.072,93.320
11.972,93.320
11.901,93.421
11.872,93.522
11.771,93.522
11.685,93.573
11.630,93.674
11.529,93.674
11.443,93.725
11.351,93.775
11.265,93.826
11.165,93.826
11.078,93.877
10.991,93.927
10.905,93.978
10.862,94.079
10.776,94.130
10.721,94.231
10.680,94.332
10.580,94.332
10.480,94.332
10.412,94.433
10.312,94.433
10.226,94.484
10.170,94.585
10.081,94.636
9.995,94.686
9.986,94.787
9.885,94.787
9.799,94.838
9.713,94.889
9.626,94.939
9.581,95.040
9.541,95.142
9.441,95.142
9.354,95.192
9.254,95.192
9.219,95.294
9.118,95.294
9.065,95.395
8.965,95.395
8.879,95.445
8.779,95.445
8.775,95.547
8.689,95.597
8.602,95.648
8.555,95.749
8.469,95.800
8.382,95.850
8.359,95.951
8.259,95.951
8.158,95.951
8.072,96.002
7.972,96.002
7.926,96.103
7.840,96.154
7.782,96.255
7.696,96.306
7.610,96.356
7.509,96.356
7.423,96.407
7.336,96.457
7.291,96.559
7.231,96.660
7.144,96.711
7.044,96.711
6.944,96.711
6.844,96.711
6.744,96.711
6.644,96.711
6.544,96.711
6.443,96.711
6.357,96.761
6.257,96.761
6.157,96.761
6.057,96.761
5.957,96.761
5.857,96.761
5.756,96.761
5.656,96.761
5.556,96.761
5.470,96.812
5.384,96.862
5.284,96.862
5.184,96.862
5.097,96.913
4.997,96.913
4.897,96.913
4.797,96.913
4.697,96.913


==> data/pr_curves/WNet3x_wp_fast.csv <==
prec,rec
100.000,0.051
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
89.474,0.860
90.476,0.962
91.667,1.113
88.000,1.113
84.615,1.113
85.714,1.215
83.333,1.265
84.375,1.366
81.818,1.366
82.857,1.468
84.211,1.619
82.927,1.721
84.091,1.872
82.222,1.872
83.333,2.024
84.483,2.480
83.051,2.480
81.667,2.480
82.812,2.682
81.159,2.834
82.278,3.289
83.333,3.543
82.105,3.947
81.250,4.605
82.031,5.314
81.208,6.123
79.874,6.427
80.838,6.832
81.383,7.743
81.818,8.654
82.251,9.615
82.800,10.476
83.650,11.134
82.734,11.640
83.221,12.551
83.489,13.563
83.478,14.575
83.696,15.587
82.687,16.194
83.088,17.156
83.607,18.067
83.592,19.079
83.579,20.091
84.008,21.002
83.301,21.711
83.148,22.723
82.624,23.583
82.653,24.595
81.743,25.152
81.546,26.164
80.670,26.822
80.059,27.632
79.690,28.593
79.076,29.453
78.088,29.757
77.378,30.466
76.770,31.275
76.053,31.984
76.168,32.996
75.566,33.806
75.439,34.818
75.053,35.779
74.588,36.690
74.152,37.601
73.547,38.411
73.189,39.372
72.486,40.132
72.395,41.144
72.097,42.105
71.814,43.067
71.865,44.079
71.681,45.091
71.317,46.053
70.665,46.812
70.216,47.723
69.594,48.532
69.144,49.443
68.530,50.253
68.013,51.113
67.697,52.075
67.677,53.087
67.128,53.947
66.503,54.757
66.066,55.668
65.279,56.326
64.392,56.832
63.866,57.692
63.184,58.451
62.814,59.413
62.526,60.374
61.802,61.083
61.131,61.842
60.313,62.449
59.723,63.259
59.010,63.968
58.349,64.727
57.531,65.334
56.683,65.891
56.085,66.700
55.320,67.358
54.608,68.067
53.947,68.826
52.987,69.130
52.121,69.636
51.257,70.142
50.415,70.698
49.454,71.002
48.608,71.559
48.085,72.419
47.130,72.723
46.417,73.431
45.574,73.988
44.775,74.595
43.813,74.899
43.051,75.557
42.291,76.215
41.487,76.822
40.564,77.227
39.623,77.581
38.724,78.036
37.805,78.441
36.908,78.897
36.075,79.453
35.101,79.706
34.118,79.909
33.180,80.263
32.240,80.617
31.285,80.921
30.422,81.427
29.714,82.136
29.081,82.945
28.142,83.300
27.277,83.806
26.459,84.413
25.545,84.818
24.591,85.121
23.836,85.779
22.943,86.235
22.079,86.741
21.163,87.146
20.248,87.551
19.453,88.158
18.621,88.715
17.826,89.322
16.936,89.777
16.072,90.283
15.240,90.840
14.377,91.346
13.671,92.055
12.917,92.713
12.118,93.320
11.255,93.826
10.424,94.383
9.621,94.990
8.775,95.547
7.926,96.103
7.132,96.711
6.133,96.761
5.144,96.913


==> data/pr_curves/WNet3x_wp_meta.csv <==
auc,f1,eer
59.446,61.520,61.387


==> data/pr_curves/arras_retrained.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
100.000,2.783
100.000,2.885
100.000,2.986
100.000,3.087
100.000,3.188
100.000,3.289
100.000,3.391
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
98.750,3.998
98.780,4.099
98.810,4.200
98.837,4.302
98.864,4.403
98.889,4.504
98.913,4.605
98.936,4.706
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
97.248,5.364
97.297,5.466
97.345,5.567
96.491,5.567
96.552,5.668
96.610,5.769
95.833,5.820
95.082,5.870
95.161,5.972
94.444,6.022
94.531,6.123
93.846,6.174
93.939,6.275
94.030,6.377
94.118,6.478
94.203,6.579
94.286,6.680
94.366,6.781
93.706,6.781
93.793,6.883
93.878,6.984
93.960,7.085
94.040,7.186
93.464,7.237
93.548,7.338
93.631,7.439
93.082,7.490
93.168,7.591
93.252,7.692
92.683,7.692
92.771,7.794
92.857,7.895
92.941,7.996
93.023,8.097
93.103,8.198
92.571,8.198
92.655,8.300
92.737,8.401
92.818,8.502
92.308,8.502
91.848,8.553
91.935,8.654
92.021,8.755
91.534,8.755
91.623,8.856
91.146,8.856
91.237,8.957
91.327,9.059
91.414,9.160
91.500,9.261
91.089,9.312
91.176,9.413
91.262,9.514
91.346,9.615
91.429,9.717
90.995,9.717
91.080,9.818
91.163,9.919
91.244,10.020
91.324,10.121
90.950,10.172
91.031,10.273
91.111,10.374
91.189,10.476
90.789,10.476
90.435,10.526
90.517,10.628
90.598,10.729
90.678,10.830
90.756,10.931
90.833,11.032
90.909,11.134
90.535,11.134
90.204,11.184
90.283,11.285
90.361,11.387
90.438,11.488
90.119,11.538
89.804,11.589
89.883,11.690
89.961,11.791
90.038,11.893
90.114,11.994
90.189,12.095
90.262,12.196
90.335,12.298
90.406,12.399
90.074,12.399
90.146,12.500
90.217,12.601
89.892,12.601
89.964,12.702
90.036,12.804
90.106,12.905
90.175,13.006
90.244,13.107
89.965,13.158
89.655,13.158
89.347,13.158
89.041,13.158
89.116,13.259
88.814,13.259
88.514,13.259
88.591,13.360
88.294,13.360
88.000,13.360
87.708,13.360
87.417,13.360
87.500,13.462
87.582,13.563
87.662,13.664
87.379,13.664
87.460,13.765
87.540,13.866
87.619,13.968
87.382,14.018
87.461,14.119
87.188,14.119
86.957,14.170
86.687,14.170
86.420,14.170
86.154,14.170
86.239,14.271
86.018,14.322
86.103,14.423
86.186,14.524
85.928,14.524
86.012,14.626
86.095,14.727
86.176,14.828
86.257,14.929
86.337,15.030
86.416,15.132
86.167,15.132
85.920,15.132
85.714,15.182
85.470,15.182
85.552,15.283
85.634,15.385
85.434,15.435
85.237,15.486
85.000,15.486
85.083,15.587
84.848,15.587
84.615,15.587
84.426,15.638
84.239,15.688
84.054,15.739
83.827,15.739
83.646,15.789
83.467,15.840
83.245,15.840
83.024,15.840
83.113,15.941
83.202,16.043
82.984,16.043
82.768,16.043
82.597,16.093
82.687,16.194
82.474,16.194
82.564,16.296
82.653,16.397
82.741,16.498
82.828,16.599
82.620,16.599
82.707,16.700
82.544,16.751
82.382,16.802
82.222,16.852
82.310,16.953
82.152,17.004
81.951,17.004
82.039,17.105
81.884,17.156
81.687,17.156
81.775,17.257
81.862,17.358
81.948,17.460
82.033,17.561
82.118,17.662
81.925,17.662
82.009,17.763
82.093,17.864
81.903,17.864
81.713,17.864
81.524,17.864
81.609,17.966
81.693,18.067
81.507,18.067
81.364,18.117
81.179,18.117
80.995,18.117
80.856,18.168
80.674,18.168
80.493,18.168
80.313,18.168
80.134,18.168
79.955,18.168
79.778,18.168
79.867,18.269
79.956,18.370
79.780,18.370
79.605,18.370
79.431,18.370
79.258,18.370
79.348,18.472
79.176,18.472
79.004,18.472
78.834,18.472
78.710,18.522
78.541,18.522
78.419,18.573
78.298,18.623
78.132,18.623
77.966,18.623
77.801,18.623
77.637,18.623
77.474,18.623
77.311,18.623
77.197,18.674
77.292,18.775
77.131,18.775
77.226,18.877
77.066,18.877
76.955,18.927
77.049,19.028
77.143,19.130
76.986,19.130
77.079,19.231
77.172,19.332
77.264,19.433
77.108,19.433
76.954,19.433
76.846,19.484
76.693,19.484
76.587,19.534
76.436,19.534
76.285,19.534
76.378,19.636
76.471,19.737
76.367,19.787
76.218,19.787
76.070,19.787
75.922,19.787
75.775,19.787
75.629,19.787
75.483,19.787
75.577,19.889
75.670,19.990
75.763,20.091
75.619,20.091
75.475,20.091
75.379,20.142
75.236,20.142
75.094,20.142
75.000,20.192
74.859,20.192
74.719,20.192
74.579,20.192
74.674,20.294
74.535,20.294
74.397,20.294
74.492,20.395
74.401,20.445
74.265,20.445
74.176,20.496
74.088,20.547
74.182,20.648
74.275,20.749
74.368,20.850
74.234,20.850
74.101,20.850
74.014,20.901
73.882,20.901
73.750,20.901
73.619,20.901
73.488,20.901
73.357,20.901
73.227,20.901
73.097,20.901
72.968,20.901
72.840,20.901
72.711,20.901
72.504,20.951
72.600,21.053
72.696,21.154
72.569,21.154
72.539,21.255
72.633,21.356
72.603,21.457
72.572,21.559
72.373,21.609
72.344,21.711
72.222,21.711
72.027,21.761
72.000,21.862
72.093,21.964
71.973,21.964
71.782,22.014
71.875,22.115
71.757,22.115
71.639,22.115
71.732,22.217
71.545,22.267
71.637,22.368
71.521,22.368
71.405,22.368
71.290,22.368
71.176,22.368
71.061,22.368
70.947,22.368
71.040,22.470
71.132,22.571
71.111,22.672
70.998,22.672
70.820,22.723
70.709,22.723
70.597,22.723
70.487,22.723
70.376,22.723
70.469,22.824
70.451,22.925
70.342,22.925
70.170,22.976
70.062,22.976
69.954,22.976
69.785,23.026
69.771,23.128
69.605,23.178
69.499,23.178
69.394,23.178
69.289,23.178
69.184,23.178
69.277,23.279
69.369,23.381
69.265,23.381
69.357,23.482
69.449,23.583
69.345,23.583
69.242,23.583
69.083,23.634
68.981,23.634
68.879,23.634
68.778,23.634
68.676,23.634
68.576,23.634
68.475,23.634
68.375,23.634
68.367,23.735
68.459,23.836
68.307,23.887
68.398,23.988
68.201,23.988
68.195,24.089
68.000,24.089
67.806,24.089
67.614,24.089
67.705,24.190
67.797,24.291
67.606,24.291
67.697,24.393
67.692,24.494
67.782,24.595
67.872,24.696
67.961,24.798
68.050,24.899
68.044,25.000
67.901,25.051
67.715,25.051
67.575,25.101
67.571,25.202
67.659,25.304
67.655,25.405
67.651,25.506
67.647,25.607
67.510,25.658
67.507,25.759
67.328,25.759
67.194,25.810
67.060,25.860
66.928,25.911
66.927,26.012
66.753,26.012
66.753,26.113
66.753,26.215
66.838,26.316
66.667,26.316
66.667,26.417
66.752,26.518
66.836,26.619
66.920,26.721
66.919,26.822
66.918,26.923
66.792,26.974
66.625,26.974
66.501,27.024
66.335,27.024
66.337,27.126
66.338,27.227
66.421,27.328
66.503,27.429
66.504,27.530
66.585,27.632
66.667,27.733
66.545,27.783
66.385,27.783
66.466,27.885
66.466,27.986
66.347,28.036
66.348,28.138
66.350,28.239
66.429,28.340
66.430,28.441
66.313,28.492
66.197,28.543
66.082,28.593
65.967,28.644
66.047,28.745
66.125,28.846
66.127,28.947
66.205,29.049
66.207,29.150
66.208,29.251
66.057,29.251
65.945,29.302
66.023,29.403
66.025,29.504
66.102,29.605
65.991,29.656
65.881,29.706
65.733,29.706
65.587,29.706
65.479,29.757
65.372,29.808
65.265,29.858
65.342,29.960
65.419,30.061
65.495,30.162
65.570,30.263
65.646,30.364
65.540,30.415
65.615,30.516
65.510,30.567
65.405,30.617
65.264,30.617
65.161,30.668
65.021,30.668
64.882,30.668
64.744,30.668
64.819,30.769
64.825,30.870
64.687,30.870
64.693,30.972
64.700,31.073
64.774,31.174
64.848,31.275
64.712,31.275
64.786,31.377
64.688,31.427
64.553,31.427
64.627,31.528
64.529,31.579
64.603,31.680
64.470,31.680
64.337,31.680
64.205,31.680
64.213,31.781
64.082,31.781
63.951,31.781
63.959,31.883
64.032,31.984
64.105,32.085
64.113,32.186
64.020,32.237
63.892,32.237
63.800,32.287
63.809,32.389
63.682,32.389
63.555,32.389
63.429,32.389
63.340,32.439
63.350,32.540
63.422,32.642
63.431,32.743
63.441,32.844
63.317,32.844
63.194,32.844
63.071,32.844
63.143,32.945
63.056,32.996
62.934,32.996
62.945,33.097
62.824,33.097
62.895,33.198
62.967,33.300
62.977,33.401
62.928,33.502
62.998,33.603
62.949,33.704
63.019,33.806
63.089,33.907
63.158,34.008
63.227,34.109
63.084,34.160
62.966,34.160
62.977,34.261
62.929,34.362
62.939,34.464
62.891,34.565
62.776,34.565
62.786,34.666
62.740,34.767
62.625,34.767
62.579,34.868
62.466,34.868
62.353,34.868
62.308,34.970
62.320,35.071
62.388,35.172
62.455,35.273
62.522,35.374
62.589,35.476
62.600,35.577
62.489,35.577
62.356,35.628
62.246,35.628
62.136,35.628
62.026,35.628
61.917,35.628
61.984,35.729
61.996,35.830
62.063,35.931
62.129,36.032
62.021,36.032
61.913,36.032
61.925,36.134
61.991,36.235
62.057,36.336
61.929,36.387
61.995,36.488
62.060,36.589
62.072,36.690
61.966,36.690
61.860,36.690
61.735,36.741
61.630,36.741
61.525,36.741
61.421,36.741
61.318,36.741
61.214,36.741
61.176,36.842
61.190,36.943
61.088,36.943
61.051,37.045
60.949,37.045
60.848,37.045
60.862,37.146
60.762,37.146
60.726,37.247
60.791,37.348
60.855,37.449
60.738,37.500
60.589,37.500
60.440,37.500
60.505,37.601
60.357,37.601
60.211,37.601
60.097,37.652
60.064,37.753
59.920,37.753
59.776,37.753
59.792,37.854
59.681,37.905
59.698,38.006
59.762,38.107
59.652,38.158
59.543,38.209
59.402,38.209
59.262,38.209
59.233,38.310
59.126,38.360
59.190,38.462
59.052,38.462
59.116,38.563
58.978,38.563
58.951,38.664
58.814,38.664
58.711,38.715
58.684,38.816
58.702,38.917
58.765,39.018
58.739,39.119
58.636,39.170
58.503,39.170
58.402,39.221
58.421,39.322
58.290,39.322
58.190,39.372
58.060,39.372
57.930,39.372
57.832,39.423
57.735,39.474
57.638,39.524
57.616,39.626
57.678,39.727
57.582,39.777
57.644,39.879
57.664,39.980
57.726,40.081
57.631,40.132
57.536,40.182
57.411,40.182
57.318,40.233
57.338,40.334
57.215,40.334
57.092,40.334
57.071,40.435
56.949,40.435
56.828,40.435
56.707,40.435
56.586,40.435
56.568,40.536
56.549,40.638
56.610,40.739
56.491,40.739
56.513,40.840
56.573,40.941
56.634,41.043
56.546,41.093
56.567,41.194
56.588,41.296
56.570,41.397
56.453,41.397
56.366,41.447
56.241,41.498
56.126,41.498
56.011,41.498
55.896,41.498
55.880,41.599
55.940,41.700
55.886,41.802
55.765,41.852
55.825,41.953
55.884,42.055
55.906,42.156
55.965,42.257
56.024,42.358
55.904,42.409
55.963,42.510
56.021,42.611
55.910,42.611
55.799,42.611
55.688,42.611
55.570,42.662
55.519,42.763
55.410,42.763
55.432,42.864
55.490,42.966
55.382,42.966
55.273,42.966
55.296,43.067
55.318,43.168
55.376,43.269
55.268,43.269
55.255,43.370
55.206,43.472
55.099,43.472
55.157,43.573
55.051,43.573
54.946,43.573
54.835,43.623
54.730,43.623
54.620,43.674
54.517,43.674
54.505,43.775
54.403,43.775
54.300,43.775
54.198,43.775
54.255,43.877
54.279,43.978
54.177,43.978
54.076,43.978
54.099,44.079
53.994,44.130
53.889,44.180
53.846,44.281
53.903,44.383
53.771,44.383
53.761,44.484
53.659,44.534
53.556,44.585
53.548,44.686
53.418,44.686
53.289,44.686
53.161,44.686
53.061,44.737
52.934,44.737
52.959,44.838
52.861,44.889
52.885,44.990
52.910,45.091
52.812,45.142
52.868,45.243
52.830,45.344
52.824,45.445
52.700,45.445
52.662,45.547
52.687,45.648
52.711,45.749
52.766,45.850
52.644,45.850
52.549,45.901
52.604,46.002
52.483,46.002
52.362,46.002
52.269,46.053
52.149,46.053
52.030,46.053
51.911,46.053
51.936,46.154
51.932,46.255
51.841,46.306
51.808,46.407
51.862,46.508
51.829,46.609
51.825,46.711
51.850,46.812
51.761,46.862
51.672,46.913
51.584,46.964
51.470,46.964
51.383,47.014
51.269,47.014
51.238,47.115
51.126,47.115
51.123,47.217
51.011,47.217
51.009,47.318
50.897,47.368
50.951,47.470
50.839,47.520
50.837,47.621
50.727,47.672
50.698,47.773
50.751,47.874
50.642,47.925
50.534,47.925
50.426,47.976
50.398,48.077
50.291,48.128
50.317,48.229
50.211,48.279
50.236,48.381
50.131,48.381
50.131,48.482
50.026,48.482
49.922,48.482
49.818,48.482
49.844,48.583
49.896,48.684
49.871,48.785
49.768,48.785
49.768,48.887
49.820,48.988
49.871,49.089
49.923,49.190
49.821,49.241
49.872,49.342
49.770,49.342
49.669,49.342
49.568,49.342
49.467,49.342
49.367,49.342
49.242,49.342
49.118,49.342
49.071,49.443
48.973,49.494
48.976,49.595
48.853,49.595
48.880,49.696
48.931,49.798
48.982,49.899
48.886,49.949
48.765,49.949
48.645,49.949
48.550,50.000
48.431,50.000
48.338,50.051
48.246,50.101
48.128,50.101
48.012,50.101
47.896,50.101
47.780,50.101
47.665,50.101
47.715,50.202
47.626,50.253
47.608,50.354
47.494,50.354
47.544,50.455
47.571,50.557
47.483,50.607
47.371,50.607
47.353,50.709
47.403,50.810
47.430,50.911
47.458,51.012
47.462,51.113
47.423,51.215
47.383,51.316
47.273,51.316
47.256,51.417
47.149,51.468
47.040,51.468
46.934,51.518
46.826,51.518
46.853,51.619
46.859,51.721
46.755,51.771
46.648,51.771
46.655,51.872
46.682,51.974
46.576,51.974
46.471,51.974
46.519,52.075
46.546,52.176
46.573,52.277
46.472,52.328
46.371,52.379
46.377,52.480
46.274,52.480
46.219,52.581
46.116,52.581
46.018,52.632
45.920,52.682
45.819,52.682
45.786,52.783
45.833,52.885
45.841,52.986
45.744,53.036
45.792,53.138
45.672,53.138
45.699,53.239
45.604,53.289
45.592,53.391
45.619,53.492
45.666,53.593
45.572,53.644
45.455,53.644
45.501,53.745
45.470,53.846
45.458,53.947
45.366,53.998
45.250,53.998
45.159,54.049
45.044,54.049
44.931,54.049
44.901,54.150
44.789,54.150
44.699,54.200
44.588,54.200
44.500,54.251
44.412,54.302
44.403,54.403
44.376,54.504
44.289,54.555
44.317,54.656
44.208,54.656
44.104,54.706
44.002,54.757
43.895,54.757
43.788,54.757
43.682,54.757
43.576,54.757
43.471,54.757
43.464,54.858
43.365,54.909
43.376,55.010
43.272,55.010
43.214,55.111
43.117,55.162
43.145,55.263
43.190,55.364
43.184,55.466
43.211,55.567
43.256,55.668
43.301,55.769
43.328,55.870
43.226,55.870
43.203,55.972
43.163,56.073
43.068,56.123
42.973,56.174
42.879,56.225
42.786,56.275
42.671,56.275
42.682,56.377
42.568,56.377
42.563,56.478
42.558,56.579
42.569,56.680
42.597,56.781
42.592,56.883
42.571,56.984
42.598,57.085
42.508,57.136
42.535,57.237
42.423,57.237
42.312,57.237
42.223,57.287
42.135,57.338
42.025,57.338
41.916,57.338
41.882,57.439
41.774,57.439
41.667,57.439
41.664,57.540
41.615,57.642
41.515,57.692
41.409,57.692
41.304,57.692
41.302,57.794
41.270,57.895
41.172,57.945
41.075,57.996
40.979,58.047
40.883,58.097
40.788,58.148
40.687,58.148
40.586,58.148
40.486,58.148
40.393,58.198
40.280,58.198
40.168,58.198
40.153,58.300
40.195,58.401
40.083,58.401
40.069,58.502
39.959,58.502
39.986,58.603
39.897,58.654
39.856,58.755
39.747,58.755
39.706,58.856
39.619,58.907
39.511,58.907
39.404,58.907
39.365,59.008
39.259,59.008
39.195,59.109
39.090,59.109
38.993,59.160
39.033,59.261
38.996,59.362
39.024,59.464
38.928,59.514
38.825,59.514
38.730,59.565
38.636,59.615
38.535,59.615
38.434,59.615
38.334,59.615
38.222,59.615
38.111,59.615
38.052,59.717
37.942,59.717
37.853,59.767
37.808,59.868
37.699,59.868
37.591,59.868
37.571,59.970
37.516,60.071
37.409,60.071
37.304,60.071
37.206,60.121
37.110,60.172
37.006,60.172
36.903,60.172
36.800,60.172
36.737,60.273
36.643,60.324
36.615,60.425
36.575,60.526
36.536,60.628
36.444,60.678
36.333,60.678
36.243,60.729
36.153,60.779
36.094,60.881
36.005,60.931
35.897,60.931
35.810,60.982
35.704,60.982
35.598,60.982
35.493,60.982
35.510,61.083
35.406,61.083
35.303,61.083
35.258,61.184
35.286,61.285
35.192,61.336
35.090,61.336
34.997,61.387
35.014,61.488
34.981,61.589
34.968,61.690
34.986,61.791
34.876,61.791
34.785,61.842
34.802,61.943
34.694,61.943
34.605,61.994
34.497,61.994
34.409,62.045
34.303,62.045
34.273,62.146
34.243,62.247
34.138,62.247
34.109,62.348
34.136,62.449
34.041,62.500
33.947,62.551
33.899,62.652
33.797,62.652
33.732,62.753
33.632,62.753
33.622,62.854
33.567,62.955
33.477,63.006
33.387,63.057
33.369,63.158
33.280,63.209
33.192,63.259
33.174,63.360
33.069,63.360
32.982,63.411
32.879,63.411
32.879,63.512
32.889,63.613
32.924,63.715
32.924,63.816
32.951,63.917
32.900,64.018
32.798,64.018
32.705,64.069
32.604,64.069
32.588,64.170
32.497,64.221
32.389,64.221
32.282,64.221
32.175,64.221
32.087,64.271
32.097,64.372
31.992,64.372
31.938,64.474
31.834,64.474

31.731,64.474
31.726,64.575
31.752,64.676
31.691,64.777
31.693,64.879
31.680,64.980
31.579,64.980
31.543,65.081
31.515,65.182
31.424,65.233
31.317,65.233
31.211,65.233
31.105,65.233
31.093,65.334
31.006,65.385
30.918,65.435
30.832,65.486
30.729,65.486
30.627,65.486
30.660,65.587
30.606,65.688
30.514,65.739
30.497,65.840
30.390,65.840
30.380,65.941
30.290,65.992
30.267,66.093
30.178,66.144
30.127,66.245
30.023,66.245
29.920,66.245
29.857,66.346
29.755,66.346
29.654,66.346
29.592,66.447
29.502,66.498
29.396,66.498
29.401,66.599
29.426,66.700
29.372,66.802
29.365,66.903
29.396,67.004
29.395,67.105
29.307,67.156
29.292,67.257
29.233,67.358
29.213,67.460
29.111,67.460
29.010,67.460
28.909,67.460
28.803,67.460
28.713,67.510
28.608,67.510
28.520,67.561
28.471,67.662
28.368,67.662
28.266,67.662
28.213,67.763
28.122,67.814
28.031,67.864
27.926,67.864
27.822,67.864
27.811,67.966
27.778,68.067
27.690,68.117
27.588,68.117
27.501,68.168
27.400,68.168
27.310,68.219
27.311,68.320
27.207,68.320
27.103,68.320
27.067,68.421
27.015,68.522
26.913,68.522
26.878,68.623
26.891,68.725
26.888,68.826
26.827,68.927
26.736,68.978
26.691,69.079
26.699,69.180
26.595,69.180
26.492,69.180
26.390,69.180
26.288,69.180
26.188,69.180
26.083,69.180
26.076,69.281
25.986,69.332
25.946,69.433
25.939,69.534
25.938,69.636
25.836,69.636
25.748,69.686
25.708,69.787
25.622,69.838
25.607,69.939
25.606,70.040
25.572,70.142
25.469,70.142
25.366,70.142
25.319,70.243
25.300,70.344
25.199,70.344
25.113,70.395
25.022,70.445
24.919,70.445
24.897,70.547
24.893,70.648
24.805,70.698
24.704,70.698
24.700,70.800
24.613,70.850
24.510,70.850
24.407,70.850
24.421,70.951
24.443,71.053
24.354,71.103
24.334,71.204
24.247,71.255
24.160,71.306
24.070,71.356
24.022,71.457
24.003,71.559
23.914,71.609
23.814,71.609
23.727,71.660
23.693,71.761
23.590,71.761
23.501,71.812
23.400,71.812
23.410,71.913
23.401,72.014
23.297,72.014
23.195,72.014
23.093,72.014
23.005,72.065
22.959,72.166
22.932,72.267
22.891,72.368
22.789,72.368
22.766,72.470
22.740,72.571
22.736,72.672
22.760,72.773
22.672,72.824
22.618,72.925
22.531,72.976
22.430,72.976
22.429,73.077
22.384,73.178
22.284,73.178
22.181,73.178
22.095,73.229
22.006,73.279
21.903,73.279
21.801,73.279
21.791,73.381
21.724,73.482
21.695,73.583
21.689,73.684
21.601,73.735
21.499,73.735
21.413,73.785
21.404,73.887
21.402,73.988
21.314,74.038
21.212,74.038
21.111,74.038
21.022,74.089
20.935,74.140
20.833,74.140
20.733,74.140
20.645,74.190
20.544,74.190
20.443,74.190
20.431,74.291
20.397,74.393
20.374,74.494
20.286,74.545
20.292,74.646
20.205,74.696
20.104,74.696
20.054,74.798
20.071,74.899
20.035,75.000
19.949,75.051
19.847,75.051
19.747,75.051
19.737,75.152
19.635,75.152
19.602,75.253
19.530,75.354
19.544,75.455
19.442,75.455
19.354,75.506
19.252,75.506
19.183,75.607
19.083,75.607
19.060,75.709
19.061,75.810
19.079,75.911
19.092,76.012
19.006,76.063
18.962,76.164
18.906,76.265
18.922,76.366
18.914,76.468
18.812,76.468
18.712,76.468
18.611,76.468
18.551,76.569
18.463,76.619
18.418,76.721
18.330,76.771
18.243,76.822
18.252,76.923
18.238,77.024
18.236,77.126
18.134,77.126
18.033,77.126
17.961,77.227
17.955,77.328
17.868,77.379
17.827,77.480
17.740,77.530
17.653,77.581
17.652,77.682
17.596,77.783
17.566,77.885
17.577,77.986
17.491,78.036
17.404,78.087
17.302,78.087
17.213,78.138
17.112,78.138
17.041,78.239
17.047,78.340
17.024,78.441
16.995,78.543
16.984,78.644
16.882,78.644
16.782,78.644
16.708,78.745
16.665,78.846
16.610,78.947
16.578,79.049
16.592,79.150
16.608,79.251
16.507,79.251
16.472,79.352
16.483,79.453
16.456,79.555
16.471,79.656
16.370,79.656
16.269,79.656
16.168,79.656
16.068,79.656
15.978,79.706
15.912,79.808
15.900,79.909
15.834,80.010
15.813,80.111
15.735,80.213
15.634,80.213
15.533,80.213
15.522,80.314
15.507,80.415
15.420,80.466
15.395,80.567
15.386,80.668
15.371,80.769
15.284,80.820
15.261,80.921
15.267,81.022
15.283,81.123
15.226,81.225
15.216,81.326
15.178,81.427
15.090,81.478
15.004,81.528
14.903,81.528
14.802,81.528
14.770,81.630
14.669,81.630
14.568,81.630
14.526,81.731
14.425,81.731
14.324,81.731
14.250,81.832
14.237,81.933
14.236,82.034
14.149,82.085
14.149,82.186
14.148,82.287
14.144,82.389
14.151,82.490
14.120,82.591
14.028,82.642
14.008,82.743
13.985,82.844
13.964,82.945
13.934,83.047
13.938,83.148
13.953,83.249
13.851,83.249
13.751,83.249
13.756,83.350
13.670,83.401
13.583,83.451
13.497,83.502
13.410,83.553
13.402,83.654
13.310,83.704
13.223,83.755
13.122,83.755
13.022,83.755
12.974,83.856
12.918,83.957
12.901,84.059
12.894,84.160
12.872,84.261
12.885,84.362
12.890,84.464
12.803,84.514
12.749,84.615
12.730,84.717
12.715,84.818
12.700,84.919
12.599,84.919
12.549,85.020
12.456,85.071
12.363,85.121
12.277,85.172
12.176,85.172
12.076,85.172
12.045,85.273
12.057,85.374
12.067,85.476
12.070,85.577
11.969,85.577
11.868,85.577
11.768,85.577
11.741,85.678
11.742,85.779
11.716,85.881
11.696,85.982
11.655,86.083
11.658,86.184
11.599,86.285
11.499,86.285
11.462,86.387
11.432,86.488
11.441,86.589
11.451,86.690
11.459,86.791
11.443,86.893
11.377,86.994
11.356,87.095
11.362,87.196
11.262,87.196
11.161,87.196
11.061,87.196
10.961,87.196
10.874,87.247
10.787,87.298
10.713,87.399
10.613,87.399
10.513,87.399
10.412,87.399
10.401,87.500
10.376,87.601
10.382,87.702
10.384,87.804
10.391,87.905
10.334,88.006
10.234,88.006
10.208,88.107
10.121,88.158
10.021,88.158
10.020,88.259
9.967,88.360
9.971,88.462
9.939,88.563
9.922,88.664
9.879,88.765
9.876,88.866
9.868,88.968
9.870,89.069
9.880,89.170
9.890,89.271
9.803,89.322
9.717,89.372
9.673,89.474
9.573,89.474
9.542,89.575
9.442,89.575
9.356,89.626
9.269,89.676
9.251,89.777
9.242,89.879
9.142,89.879
9.055,89.929
8.955,89.929
8.854,89.929
8.855,90.030
8.837,90.132
8.826,90.233
8.798,90.334
8.779,90.435
8.760,90.536
8.711,90.638
8.611,90.638
8.539,90.739
8.527,90.840
8.529,90.941
8.535,91.043
8.511,91.144
8.411,91.144
8.325,91.194
8.225,91.194
8.196,91.296
8.200,91.397
8.203,91.498
8.207,91.599
8.212,91.700
8.211,91.802
8.203,91.903
8.103,91.903
8.014,91.953
7.951,92.055
7.951,92.156
7.945,92.257
7.859,92.308
7.815,92.409
7.817,92.510
7.816,92.611
7.822,92.713
7.722,92.713
7.622,92.713
7.522,92.713
7.436,92.763
7.335,92.763
7.235,92.763
7.149,92.814
7.049,92.814
6.949,92.814
6.848,92.814
6.748,92.814
6.662,92.864
6.562,92.864
6.561,92.966
6.565,93.067
6.478,93.117
6.378,93.117
6.278,93.117
6.178,93.117
6.174,93.219
6.175,93.320
6.147,93.421
6.109,93.522
6.072,93.623
6.071,93.725


==> data/pr_curves/arras_retrained_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
100.000,2.783
100.000,2.885
100.000,2.986
100.000,3.087
100.000,3.188
100.000,3.289
100.000,3.391
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
98.750,3.998
98.780,4.099
98.810,4.200
98.837,4.302
98.864,4.403
98.889,4.504
98.913,4.605
98.936,4.706
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
97.248,5.364
97.297,5.466
97.345,5.567
96.491,5.567
96.552,5.668
96.610,5.769
95.833,5.820
95.082,5.870
95.161,5.972
94.444,6.022
94.531,6.123
93.846,6.174
93.939,6.275
94.030,6.377
94.118,6.478
94.203,6.579
94.286,6.680
94.366,6.781
93.706,6.781
93.793,6.883
93.878,6.984
93.960,7.085
93.333,7.085
93.421,7.186
92.810,7.186
92.903,7.287
92.994,7.389
92.453,7.439
92.547,7.540
92.638,7.642
92.073,7.642
92.169,7.743
92.262,7.844
92.353,7.945
92.442,8.047
91.954,8.097
91.429,8.097
91.525,8.198
91.620,8.300
91.713,8.401
91.209,8.401
90.761,8.451
90.860,8.553
90.957,8.654
90.476,8.654
90.576,8.755
90.104,8.755
89.691,8.806
89.796,8.907
89.899,9.008
90.000,9.109
89.604,9.160
89.706,9.261
89.806,9.362
89.904,9.464
90.000,9.565
89.573,9.565
89.671,9.666
89.767,9.767
89.862,9.868
89.954,9.970
89.593,10.020
89.686,10.121
89.778,10.223
89.868,10.324
89.474,10.324
89.130,10.374
89.224,10.476
88.889,10.526
88.983,10.628
89.076,10.729
89.167,10.830
89.256,10.931
88.889,10.931
88.571,10.982
88.664,11.083
88.755,11.184
88.845,11.285
88.538,11.336
88.235,11.387
88.327,11.488
88.417,11.589
88.506,11.690
88.593,11.791
88.679,11.893
88.764,11.994
88.848,12.095
88.930,12.196
88.603,12.196
88.686,12.298
88.768,12.399
88.448,12.399
88.530,12.500
88.612,12.601
88.693,12.702
88.772,12.804
88.850,12.905
88.581,12.955
88.276,12.955
87.973,12.955
87.671,12.955
87.755,13.057
87.458,13.057
87.162,13.057
87.248,13.158
86.957,13.158
86.667,13.158
86.379,13.158
86.093,13.158
86.184,13.259
86.275,13.360
86.364,13.462
86.084,13.462
86.174,13.563
86.262,13.664
86.349,13.765
86.120,13.816
86.207,13.917
85.938,13.917
85.714,13.968
85.449,13.968
85.185,13.968
84.923,13.968
85.015,14.069
84.802,14.119
84.894,14.221
84.985,14.322
84.731,14.322
84.821,14.423
84.911,14.524
85.000,14.626
85.088,14.727
85.174,14.828
85.260,14.929
85.014,14.929
84.770,14.929
84.571,14.980
84.330,14.980
84.419,15.081
84.507,15.182
84.314,15.233
84.123,15.283
83.889,15.283
83.978,15.385
83.747,15.385
83.516,15.385
83.333,15.435
83.152,15.486
82.927,15.486
82.703,15.486
82.480,15.486
82.306,15.536
82.133,15.587
81.915,15.587
81.698,15.587
81.794,15.688
81.890,15.789
81.675,15.789
81.462,15.789
81.299,15.840
81.395,15.941
81.186,15.941
81.026,15.992
81.122,16.093
81.218,16.194
81.313,16.296
81.108,16.296
81.203,16.397
81.047,16.447
80.893,16.498
80.741,16.549
80.835,16.650
80.685,16.700
80.488,16.700
80.583,16.802
80.435,16.852
80.241,16.852
80.336,16.953
80.430,17.055
80.523,17.156
80.615,17.257
80.706,17.358
80.516,17.358
80.607,17.460
80.698,17.561
80.510,17.561
80.324,17.561
80.139,17.561
80.230,17.662
80.320,17.763
80.137,17.763
80.000,17.814
79.819,17.814
79.638,17.814
79.505,17.864
79.326,17.864
79.148,17.864
78.971,17.864
78.795,17.864
78.619,17.864
78.444,17.864
78.319,17.915
78.414,18.016
78.242,18.016
78.070,18.016
77.899,18.016
77.729,18.016
77.826,18.117
77.657,18.117
77.489,18.117
77.322,18.117
77.204,18.168
77.039,18.168
76.923,18.219
76.809,18.269
76.645,18.269
76.483,18.269
76.321,18.269
76.160,18.269
76.000,18.269
75.840,18.269
75.732,18.320
75.833,18.421
75.676,18.421
75.776,18.522
75.620,18.522
75.514,18.573
75.615,18.674
75.714,18.775
75.560,18.775
75.659,18.877
75.758,18.978
75.855,19.079
75.703,19.079
75.551,19.079
75.449,19.130
75.299,19.130
75.149,19.130
75.000,19.130
74.851,19.130
74.704,19.130
74.803,19.231
74.706,19.281
74.609,19.332
74.464,19.332
74.319,19.332
74.175,19.332
74.031,19.332
73.888,19.332
73.745,19.332
73.846,19.433
73.946,19.534
74.046,19.636
73.905,19.636
73.764,19.636
73.674,19.686
73.535,19.686
73.396,19.686
73.308,19.737
73.171,19.737
73.034,19.737
72.897,19.737
72.998,19.838
72.862,19.838
72.727,19.838
72.828,19.939
72.610,19.990
72.578,20.091
72.445,20.091
72.545,20.192
72.645,20.294
72.744,20.395
72.613,20.395
72.482,20.395
72.272,20.445
72.143,20.445
72.014,20.445
71.886,20.445
71.758,20.445
71.631,20.445
71.504,20.445
71.378,20.445
71.252,20.445
71.127,20.445
70.928,20.496
71.030,20.597
71.130,20.698
71.007,20.698
70.984,20.800
71.084,20.901
71.062,21.002
71.039,21.103
70.847,21.154
70.826,21.255
70.707,21.255
70.519,21.306
70.500,21.407
70.598,21.508
70.481,21.508
70.297,21.559
70.395,21.660
70.279,21.660
70.164,21.660
70.261,21.761
70.081,21.812
70.178,21.913
70.065,21.913
69.952,21.913
69.839,21.913
69.726,21.913
69.614,21.913
69.712,22.014
69.600,22.014
69.586,22.115
69.475,22.115
69.462,22.217
69.352,22.217
69.243,22.217
69.134,22.217
69.025,22.217
68.917,22.217
68.809,22.217
68.799,22.318
68.692,22.318
68.682,22.419
68.576,22.419
68.470,22.419
68.364,22.419
68.259,22.419
68.098,22.470
68.092,22.571
67.933,22.621
67.830,22.621
67.727,22.621
67.625,22.621
67.523,22.621
67.620,22.723
67.718,22.824
67.616,22.824
67.713,22.925
67.809,23.026
67.708,23.026
67.608,23.026
67.456,23.077
67.257,23.077
67.059,23.077
66.862,23.077
66.715,23.128
66.812,23.229
66.812,23.330
66.811,23.431
66.667,23.482
66.762,23.583
66.571,23.583
66.382,23.583
66.193,23.583
66.289,23.684
66.384,23.785
66.197,23.785
66.292,23.887
66.294,23.988
66.388,24.089
66.481,24.190
66.574,24.291
66.667,24.393
66.667,24.494
66.529,24.545
66.347,24.545
66.213,24.595
66.033,24.595
66.035,24.696
66.038,24.798
66.040,24.899
66.043,25.000
65.912,25.051
65.915,25.152
65.741,25.152
65.613,25.202
65.486,25.253
65.359,25.304
65.365,25.405
65.195,25.405
65.201,25.506
65.206,25.607
65.296,25.709
65.128,25.709
65.134,25.810
65.223,25.911
65.311,26.012
65.399,26.113
65.404,26.215
65.409,26.316
65.288,26.366
65.125,26.366
65.006,26.417
64.845,26.417
64.851,26.518
64.858,26.619
64.945,26.721
65.031,26.822
65.037,26.923
65.122,27.024
65.207,27.126
65.091,27.176
64.933,27.176
64.940,27.277
64.826,27.328
64.713,27.379
64.797,27.480
64.804,27.581
64.887,27.682
64.894,27.783
64.782,27.834
64.671,27.885
64.561,27.935
64.452,27.986
64.535,28.087
64.617,28.188
64.624,28.289
64.631,28.391
64.524,28.441
64.605,28.543
64.457,28.543
64.351,28.593
64.359,28.694
64.367,28.796
64.447,28.897
64.302,28.897
64.198,28.947
64.054,28.947
63.911,28.947
63.808,28.998
63.707,29.049
63.606,29.099
63.687,29.200
63.767,29.302
63.846,29.403
63.925,29.504
64.004,29.605
63.904,29.656
63.983,29.757
63.883,29.808
63.784,29.858
63.646,29.858
63.548,29.909
63.412,29.909
63.276,29.909
63.180,29.960
63.191,30.061
63.097,30.111
63.108,30.213
63.119,30.314
63.130,30.415
63.037,30.466
63.114,30.567
63.021,30.617
62.890,30.617
62.798,30.668
62.810,30.769
62.719,30.820
62.590,30.820
62.462,30.820
62.474,30.921
62.347,30.921
62.220,30.921
62.234,31.022
62.310,31.123
62.386,31.225
62.399,31.326
62.312,31.377
62.187,31.377
62.100,31.427
62.114,31.528
61.990,31.528
61.867,31.528
61.744,31.528
61.698,31.630
61.713,31.731
61.788,31.832
61.802,31.933
61.659,31.984
61.538,31.984
61.419,31.984
61.494,32.085
61.353,32.136
61.234,32.136
61.309,32.237
61.191,32.237
61.266,32.338
61.223,32.439
61.238,32.540
61.254,32.642
61.327,32.743
61.211,32.743
61.284,32.844
61.357,32.945
61.430,33.047
61.502,33.148
61.575,33.249
61.459,33.249
61.345,33.249
61.302,33.350
61.260,33.451
61.275,33.553
61.234,33.654
61.121,33.654
61.009,33.654
61.025,33.755
60.893,33.806
60.854,33.907
60.743,33.907
60.633,33.907
60.505,33.957
60.522,34.059
60.592,34.160
60.663,34.261
60.733,34.362
60.804,34.464
60.819,34.565
60.711,34.565
60.585,34.615
60.477,34.615
60.371,34.615
60.264,34.615
60.158,34.615
60.228,34.717
60.245,34.818
60.315,34.919
60.384,35.020
60.279,35.020
60.174,35.020
60.191,35.121
60.260,35.223
60.328,35.324
60.207,35.374
60.275,35.476
60.343,35.577
60.360,35.678
60.256,35.678
60.154,35.678
60.034,35.729
59.932,35.729
59.831,35.729
59.729,35.729
59.628,35.729
59.528,35.729
59.496,35.830
59.514,35.931
59.398,35.982
59.284,36.032
59.170,36.083
59.057,36.134
59.076,36.235
59.143,36.336
59.211,36.437
59.098,36.488
58.953,36.488
58.809,36.488
58.876,36.589
58.733,36.589
58.590,36.589
58.481,36.640
58.454,36.741
58.313,36.741
58.173,36.741
58.240,36.842
58.307,36.943
58.167,36.943
58.188,37.045
58.254,37.146
58.149,37.196
58.044,37.247
57.907,37.247
57.771,37.247
57.746,37.348
57.644,37.399
57.710,37.500
57.576,37.500
57.642,37.601
57.508,37.601
57.485,37.702
57.352,37.702
57.252,37.753
57.230,37.854
57.252,37.955
57.317,38.057
57.295,38.158
57.197,38.209
57.067,38.209
56.938,38.209
56.917,38.310
56.789,38.310
56.694,38.360
56.567,38.360
56.441,38.360
56.347,38.411
56.222,38.411
56.130,38.462
56.038,38.512
56.103,38.613
56.085,38.715
56.108,38.816
56.131,38.917
56.195,39.018
56.105,39.069
56.014,39.119
55.893,39.119
55.804,39.170
55.827,39.271
55.707,39.271
55.587,39.271
55.571,39.372
55.453,39.372
55.334,39.372
55.216,39.372
55.099,39.372
55.085,39.474
55.070,39.575
55.134,39.676
55.018,39.676
55.042,39.777
55.105,39.879
55.168,39.980
55.115,40.081
55.101,40.182
55.125,40.283
55.003,40.334
54.883,40.385
54.770,40.385
54.658,40.385
54.545,40.385
54.434,40.385
54.385,40.486
54.447,40.587
54.398,40.688
54.282,40.739
54.307,40.840
54.368,40.941
54.393,41.043
54.454,41.144
54.479,41.245
54.370,41.245
54.430,41.346
54.491,41.447
54.382,41.447
54.274,41.447
54.167,41.447
54.054,41.498
54.008,41.599
53.902,41.599
53.927,41.700
53.987,41.802
53.881,41.802
53.776,41.802
53.731,41.903
53.791,42.004
53.682,42.055
53.707,42.156
53.663,42.257
53.560,42.257
53.619,42.358
53.517,42.358
53.414,42.358
53.308,42.409
53.206,42.409
53.101,42.460
53.001,42.460
52.993,42.561
52.860,42.561
52.727,42.561
52.753,42.662
52.651,42.713
52.520,42.713
52.547,42.814
52.446,42.864
52.346,42.915
52.308,43.016
52.366,43.117
52.238,43.117
52.232,43.219
52.134,43.269
52.036,43.320
52.032,43.421
51.906,43.421
51.780,43.421
51.656,43.421
51.561,43.472
51.437,43.472
51.464,43.573
51.371,43.623
51.398,43.725
51.425,43.826
51.332,43.877
51.211,43.877
51.238,43.978
51.235,44.079
51.115,44.079
51.024,44.130
51.051,44.231
51.079,44.332
51.136,44.433
51.017,44.433
50.927,44.484
50.984,44.585
50.866,44.585
50.749,44.585
50.661,44.636
50.544,44.636
50.429,44.636
50.314,44.636
50.342,44.737
50.341,44.838
50.227,44.889
50.254,44.990
50.311,45.091
50.310,45.192
50.197,45.192
50.253,45.294
50.280,45.395
50.223,45.496
50.111,45.496
50.000,45.547
49.889,45.547
49.779,45.597
49.670,45.648
49.670,45.749
49.644,45.850
49.535,45.850
49.536,45.951
49.429,46.002
49.484,46.103
49.377,46.154
49.379,46.255
49.273,46.306
49.248,46.407
49.303,46.508
49.198,46.559
49.093,46.559
48.989,46.609
48.966,46.711
48.994,46.812
48.944,46.913
48.842,46.964
48.741,47.014
48.718,47.115
48.616,47.115
48.516,47.166
48.494,47.267
48.548,47.368
48.526,47.470
48.425,47.470
48.429,47.571
48.482,47.672
48.535,47.773
48.588,47.874
48.490,47.925
48.542,48.026
48.418,48.026
48.295,48.026
48.173,48.026
48.051,48.026
47.929,48.026
47.809,48.026
47.688,48.026
47.741,48.128
47.621,48.128
47.626,48.229
47.507,48.229
47.536,48.330
47.588,48.431
47.640,48.532
47.548,48.583
47.431,48.583
47.314,48.583
47.224,48.634
47.108,48.634
47.019,48.684
46.930,48.735
46.816,48.735
46.702,48.735
46.589,48.735
46.477,48.735
46.365,48.735
46.417,48.836
46.309,48.887
46.316,48.988
46.205,48.988
46.257,49.089
46.286,49.190
46.179,49.241
46.070,49.241
46.078,49.342
46.128,49.443
46.157,49.545
46.186,49.646
46.194,49.747
46.157,49.848
46.121,49.949
46.014,49.949
46.000,50.051
45.897,50.101
45.791,50.101
45.689,50.152
45.634,50.253
45.663,50.354
45.650,50.455
45.550,50.506
45.517,50.607
45.545,50.709
45.442,50.709
45.339,50.709
45.389,50.810
45.418,50.911
45.446,51.012
45.348,51.063
45.251,51.113
45.259,51.215
45.158,51.215
45.107,51.316
45.007,51.316
44.912,51.366
44.817,51.417
44.699,51.417
44.688,51.518
44.737,51.619
44.746,51.721
44.653,51.771
44.701,51.872
44.585,51.872
44.613,51.974
44.521,52.024
44.531,52.126
44.579,52.227
44.607,52.328
44.655,52.429
44.540,52.429
44.425,52.429
44.473,52.530
44.383,52.581
44.392,52.682
44.303,52.733
44.190,52.733
44.101,52.783
43.990,52.783
43.879,52.783
43.852,52.885
43.742,52.885
43.638,52.935
43.529,52.935
43.485,53.036
43.377,53.036
43.371,53.138
43.346,53.239
43.244,53.289
43.144,53.340
43.038,53.340
42.933,53.340
42.834,53.391
42.730,53.391
42.626,53.391
42.523,53.391
42.421,53.391
42.382,53.492
42.286,53.543
42.298,53.644
42.197,53.644
42.097,53.644
42.109,53.745
41.993,53.745
42.039,53.846
42.084,53.947
42.080,54.049
42.109,54.150
42.155,54.251
42.200,54.352
42.229,54.453
42.136,54.504
42.116,54.605
42.095,54.706
41.981,54.706
41.889,54.757
41.799,54.808
41.708,54.858
41.596,54.858
41.485,54.858
41.396,54.909
41.441,55.010
41.407,55.111
41.436,55.213
41.417,55.314
41.383,55.415
41.412,55.516
41.303,55.516
41.331,55.617
41.223,55.617
41.115,55.617
41.014,55.668
40.914,55.719
40.808,55.719
40.702,55.719
40.701,55.820
40.596,55.820
40.499,55.870
40.528,55.972
40.482,56.073
40.386,56.123
40.283,56.123
40.181,56.123
40.181,56.225
40.152,56.326
40.058,56.377
39.964,56.427
39.871,56.478
39.779,56.528
39.688,56.579
39.575,56.579
39.463,56.579
39.352,56.579
39.242,56.579
39.132,56.579
39.023,56.579
39.038,56.680
39.080,56.781
38.972,56.781
38.960,56.883
38.852,56.883
38.881,56.984
38.782,57.034
38.757,57.136
38.651,57.136
38.614,57.237
38.517,57.287
38.412,57.287
38.308,57.287
38.212,57.338
38.110,57.338
38.087,57.439
37.985,57.439
37.892,57.490
37.933,57.591
37.886,57.692
37.915,57.794
37.815,57.794
37.702,57.794
37.611,57.844
37.520,57.895
37.410,57.895
37.300,57.895
37.191,57.895
37.083,57.895
36.975,57.895
36.956,57.996
36.849,57.996
36.751,58.047
36.654,58.097
36.549,58.097
36.444,58.097
36.462,58.198
36.410,58.300
36.306,58.300
36.204,58.300
36.110,58.350
36.017,58.401
35.917,58.401
35.816,58.401
35.705,58.401
35.657,58.502
35.567,58.553
35.541,58.654
35.494,58.755
35.457,58.856
35.350,58.856
35.242,58.856
35.156,58.907
35.069,58.957
35.014,59.059
34.918,59.109
34.814,59.109
34.719,59.160
34.617,59.160
34.514,59.160
34.413,59.160
34.451,59.261
34.350,59.261
34.250,59.261
34.198,59.362
34.197,59.464
34.088,59.464
33.979,59.464
33.929,59.565
33.967,59.666
33.879,59.717
33.907,59.818
33.926,59.919
33.819,59.919
33.732,59.970
33.750,60.071
33.645,60.071
33.550,60.121
33.446,60.121
33.343,60.121
33.240,60.121
33.147,60.172
33.148,60.273
33.047,60.273
33.029,60.374
33.057,60.476
32.966,60.526
32.857,60.526
32.804,60.628
32.697,60.628
32.644,60.729
32.538,60.729
32.539,60.830
32.488,60.931
32.401,60.982
32.306,61.032
32.299,61.134
32.206,61.184
32.233,61.285
32.131,61.285
32.141,61.387
32.039,61.387
31.947,61.437
31.847,61.437
31.849,61.538
31.860,61.640
31.862,61.741
31.889,61.842
31.850,61.943
31.760,61.994
31.671,62.045
31.565,62.045
31.560,62.146
31.472,62.196
31.368,62.196
31.264,62.196
31.161,62.196
31.059,62.196
31.062,62.298
30.961,62.298
30.910,62.399
30.810,62.399
30.702,62.399
30.706,62.500
30.718,62.601
30.668,62.702
30.642,62.804
30.554,62.854
30.513,62.955
30.487,63.057
30.400,63.107
30.296,63.107
30.194,63.107
30.092,63.107
30.082,63.209
30.058,63.310
29.990,63.411
29.900,63.462
29.810,63.512
29.704,63.512
29.737,63.613
29.679,63.715
29.591,63.765
29.583,63.866
29.479,63.866
29.471,63.968
29.384,64.018
29.363,64.119
29.271,64.170
29.229,64.271
29.128,64.271
29.022,64.271
28.968,64.372
28.863,64.372
28.824,64.474
28.758,64.575
28.671,64.626
28.568,64.626
28.575,64.727
28.600,64.828
28.549,64.929
28.543,65.030
28.575,65.132
28.575,65.233
28.483,65.283
28.477,65.385
28.421,65.486
28.427,65.587
28.337,65.638
28.232,65.638
28.128,65.638
28.025,65.638
27.938,65.688
27.852,65.739
27.760,65.789
27.726,65.891
27.626,65.891
27.521,65.891
27.476,65.992
27.387,66.043
27.299,66.093
27.197,66.093
27.095,66.093
27.086,66.194
26.995,66.245
26.905,66.296
26.815,66.346
26.711,66.346
26.608,66.346
26.574,66.447
26.487,66.498
26.386,66.498
26.336,66.599
26.246,66.650
26.141,66.650
26.145,66.751
26.158,66.852
26.157,66.953
26.098,67.055
25.996,67.055
25.948,67.156
25.957,67.257
25.856,67.257
25.756,67.257
25.651,67.257
25.548,67.257
25.445,67.257
25.357,67.308
25.323,67.409
25.222,67.409
25.227,67.510
25.222,67.611
25.221,67.713
25.117,67.713
25.028,67.763
25.000,67.864
24.898,67.864
24.884,67.966
24.820,68.067
24.734,68.117
24.629,68.117
24.558,68.219
24.469,68.269
24.368,68.269
24.382,68.370
24.281,68.370
24.177,68.370
24.165,68.472
24.075,68.522
23.987,68.573
23.958,68.674
23.871,68.725
23.770,68.725
23.667,68.725
23.689,68.826
23.712,68.927
23.622,68.978
23.567,69.079
23.466,69.079
23.436,69.180
23.349,69.231
23.307,69.332
23.290,69.433
23.200,69.484
23.099,69.484
23.011,69.534
22.924,69.585
22.822,69.585
22.733,69.636
22.702,69.737
22.694,69.838
22.593,69.838
22.490,69.838
22.388,69.838
22.299,69.889
22.212,69.939
22.226,70.040
22.139,70.091
22.049,70.142
22.011,70.243
22.004,70.344
21.939,70.445
21.880,70.547
21.793,70.597
21.692,70.597
21.603,70.648
21.500,70.648
21.398,70.648
21.389,70.749
21.300,70.800
21.200,70.800
21.098,70.800
21.055,70.901
20.990,71.002
20.964,71.103
20.959,71.204
20.872,71.255
20.770,71.255
20.705,71.356
20.695,71.457
20.636,71.559
20.534,71.559
20.434,71.559
20.345,71.609
20.243,71.609
20.157,71.660
20.068,71.711
19.980,71.761
19.879,71.761
19.777,71.761
19.769,71.862
19.731,71.964
19.644,72.014
19.620,72.115
19.602,72.217
19.500,72.217
19.399,72.217
19.387,72.318
19.346,72.419
19.258,72.470
19.157,72.470
19.055,72.470
18.968,72.520
18.881,72.571
18.828,72.672
18.727,72.672
18.625,72.672
18.524,72.672
18.464,72.773
18.378,72.824
18.359,72.925
18.361,73.026
18.377,73.128
18.372,73.229
18.270,73.229
18.256,73.330
18.208,73.431
18.222,73.532
18.215,73.634
18.127,73.684
18.026,73.684
17.924,73.684
17.868,73.785
17.767,73.785
17.666,73.785
17.566,73.785
17.496,73.887
17.494,73.988
17.392,73.988
17.292,73.988
17.204,74.038
17.215,74.140
17.128,74.190
17.094,74.291
16.993,74.291
16.891,74.291
16.829,74.393
16.802,74.494
16.813,74.595
16.725,74.646
16.638,74.696
16.538,74.696
16.451,74.747
16.351,74.747
16.301,74.848

16.300,74.949
16.240,75.051
16.153,75.101
16.052,75.101
15.952,75.101
15.956,75.202
15.870,75.253
15.854,75.354
15.841,75.455
15.839,75.557
15.855,75.658
15.755,75.658
15.668,75.709
15.678,75.810
15.590,75.860
15.489,75.860
15.389,75.860
15.288,75.860
15.187,75.860
15.152,75.962
15.162,76.063
15.075,76.113
15.080,76.215
15.065,76.316
15.046,76.417
14.945,76.417
14.843,76.417
14.789,76.518
14.776,76.619
14.774,76.721
14.687,76.771
14.689,76.872
14.681,76.974
14.668,77.075
14.581,77.126
14.564,77.227
14.566,77.328
14.526,77.429
14.509,77.530
14.474,77.632
14.478,77.733
14.378,77.733
14.291,77.783
14.236,77.885
14.135,77.885
14.110,77.986
14.023,78.036
13.923,78.036
13.902,78.138
13.816,78.188
13.715,78.188
13.625,78.239
13.612,78.340
13.618,78.441
13.532,78.492
13.530,78.593
13.530,78.694
13.523,78.796
13.488,78.897
13.388,78.897
13.361,78.998
13.317,79.099
13.289,79.200
13.293,79.302
13.308,79.403
13.207,79.403
13.107,79.403
13.020,79.453
12.967,79.555
12.878,79.605
12.858,79.706
12.796,79.808
12.709,79.858
12.714,79.960
12.628,80.010
12.528,80.010
12.427,80.010
12.394,80.111
12.342,80.213
12.313,80.314
12.320,80.415
12.297,80.516
12.237,80.617
12.164,80.719
12.162,80.820
12.160,80.921
12.146,81.022
12.132,81.123
12.032,81.123
11.988,81.225
11.901,81.275
11.811,81.326
11.724,81.377
11.637,81.427
11.602,81.528
11.530,81.630
11.542,81.731
11.552,81.832
11.556,81.933
11.455,81.933
11.355,81.933
11.266,81.984
11.249,82.085
11.250,82.186
11.218,82.287
11.207,82.389
11.169,82.490
11.172,82.591
11.119,82.692
11.032,82.743
10.946,82.794
10.929,82.895
10.887,82.996
10.837,83.097
10.843,83.198
10.757,83.249
10.656,83.249
10.556,83.249
10.469,83.300
10.390,83.401
10.396,83.502
10.310,83.553
10.310,83.654
10.266,83.755
10.179,83.806
10.079,83.806
9.979,83.806
9.975,83.907
9.968,84.008
9.961,84.109
9.964,84.211
9.970,84.312
9.961,84.413
9.924,84.514
9.824,84.514
9.824,84.615
9.764,84.717
9.663,84.717
9.629,84.818
9.587,84.919
9.519,85.020
9.520,85.121
9.471,85.223
9.463,85.324
9.467,85.425
9.476,85.526
9.486,85.628
9.400,85.678
9.313,85.729
9.279,85.830
9.178,85.830
9.092,85.881
9.006,85.931
8.919,85.982
8.875,86.083
8.864,86.184
8.778,86.235
8.691,86.285
8.591,86.285
8.491,86.285
8.496,86.387
8.479,86.488
8.469,86.589
8.473,86.690
8.450,86.791
8.435,86.893
8.417,86.994
8.371,87.095
8.270,87.095
8.205,87.196
8.199,87.298
8.204,87.399
8.206,87.500
8.213,87.601
8.190,87.702
8.090,87.702
8.003,87.753
7.903,87.753
7.887,87.854
7.786,87.854
7.740,87.955
7.640,87.955
7.605,88.057
7.519,88.107
7.460,88.209
7.462,88.310
7.461,88.411
7.468,88.512
7.368,88.512
7.268,88.512
7.182,88.563
7.095,88.613
6.995,88.613
6.895,88.613
6.880,88.715
6.780,88.715
6.680,88.715
6.594,88.765
6.494,88.765
6.398,88.816
6.312,88.866
6.279,88.968
6.283,89.069
6.182,89.069
6.082,89.069
5.982,89.069
5.906,89.170
5.907,89.271
5.882,89.372
5.887,89.474
5.807,89.575


==> data/pr_curves/arras_retrained_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
100.000,3.087
98.529,3.391
98.851,4.352
97.895,4.706
97.345,5.567
95.833,5.820
94.444,6.022
93.706,6.781
92.453,7.439
91.429,8.097
90.476,8.654
89.604,9.160
89.732,10.172
88.889,10.931
88.722,11.943
88.889,12.955
87.671,12.955
86.667,13.158
85.938,13.917
84.923,13.968
85.260,14.929
84.123,15.283
82.927,15.486
81.915,15.587
81.108,16.296
80.241,16.852
79.819,17.814
78.795,17.864
77.729,18.016
76.645,18.269
75.620,18.522
74.704,19.130
73.764,19.636
72.727,19.838
71.886,20.445
71.012,20.951
70.279,21.660
69.414,22.166
68.364,22.419
67.556,23.077
66.667,23.583
66.347,24.545
65.526,25.202
65.404,26.215
65.091,27.176
64.452,27.986
64.126,28.947
63.646,29.858
62.955,30.617
62.249,31.377
61.419,31.984
61.394,32.996
60.874,33.856
60.211,34.615
60.326,35.628
59.349,35.982
58.543,36.589
57.771,37.247
57.295,38.158
56.306,38.411
55.787,39.271
55.122,40.030
54.361,40.688
53.937,41.599
53.342,42.409
52.446,42.864
51.594,43.421
51.080,44.281
50.283,44.889
49.670,45.698
49.145,46.559
48.548,47.368
47.784,48.026
47.019,48.684
46.179,49.241
45.753,50.152
45.328,51.063
44.701,51.872
44.190,52.733
43.351,53.289
42.352,53.391
42.207,54.403
41.410,55.010
40.702,55.719
39.993,56.427
39.053,56.781
38.212,57.338
37.373,57.895
36.415,58.198
35.519,58.654
34.647,59.160
33.916,59.868
33.001,60.273
32.350,61.032
31.832,61.893
30.939,62.348
30.282,63.107
29.573,63.816
28.817,64.474
28.493,65.435
27.602,65.891
26.711,66.346
26.001,67.055
25.221,67.713
24.390,68.269
23.684,68.978
22.886,69.585
22.053,70.142
21.297,70.800
20.636,71.559
19.720,71.964
18.903,72.571
18.252,73.330
17.494,73.988
16.740,74.646
15.945,75.253
15.171,75.911
14.695,76.822
14.343,77.783
13.621,78.492
13.208,79.403
12.414,80.010
12.146,81.022
11.552,81.832
11.123,82.743
10.394,83.451
9.975,84.362
9.465,85.223
8.878,86.032
8.416,86.943
7.897,87.804
7.219,88.563
6.280,88.917

==> data/pr_curves/arras_retrained_0.3_meta.csv <==
auc,f1,eer
45.079,48.283,48.026

==> data/pr_curves/arras_retrained_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
100.000,3.087
98.529,3.391
98.851,4.352
97.895,4.706
97.345,5.567
95.833,5.820
94.444,6.022
93.706,6.781
93.252,7.692
92.308,8.502
91.146,8.856
91.121,9.868
90.598,10.729
89.804,11.589
90.406,12.399
89.655,13.158
88.514,13.259
87.417,13.360
86.687,14.170
86.167,15.132
85.000,15.486
83.827,15.739
82.768,16.043
82.310,16.953
81.713,17.864
80.674,18.168
79.605,18.370
78.541,18.522
77.474,18.623
76.846,19.484
75.775,19.787
74.859,20.192
74.101,20.850
73.097,20.901
72.373,21.609
71.545,22.267
70.597,22.723
69.605,23.178
68.676,23.634
67.710,24.089
68.088,25.051
67.328,25.759
66.878,26.670
66.585,27.632
66.237,28.593
66.102,29.605
65.577,30.466
64.619,30.870
64.147,31.781
63.340,32.439
62.977,33.401
62.905,34.413
62.489,35.324
61.958,36.184
61.144,36.791
60.473,37.551
59.652,38.158
58.801,38.715
58.016,39.372
57.411,40.182
56.571,40.739
55.896,41.498
55.963,42.510
55.304,43.269
54.437,43.775
53.757,44.534
52.854,44.990
52.577,45.951
51.800,46.609
50.984,47.217
50.372,48.026
49.768,48.836
48.998,49.494
48.199,50.101
47.326,50.607
46.912,51.518
46.392,52.379
45.732,53.138
45.212,53.998
44.380,54.555
43.412,54.858
43.328,55.870
42.569,56.528
41.979,57.338
41.172,57.945
40.196,58.198
39.484,58.907
38.730,59.565
37.771,59.868
36.811,60.172
36.094,60.881
35.202,61.336
34.439,61.994
33.733,62.702
33.026,63.411
32.439,64.221
31.678,64.879
30.883,65.486
30.173,66.194
29.372,66.802
28.664,67.510
27.797,68.016
26.935,68.522
26.178,69.180
25.606,70.040
24.809,70.648
24.098,71.356
23.343,72.014
22.692,72.773
21.827,73.279
21.175,74.038
20.303,74.545
19.597,75.253
19.008,76.063
18.336,76.822
17.661,77.581
17.048,78.391
16.538,79.251
15.832,79.960
15.322,80.820
14.735,81.630
14.147,82.439
13.762,83.401
12.918,83.957
12.642,84.919
11.888,85.577
11.432,86.488
10.845,87.298
10.208,88.107
9.870,89.069
9.242,89.879
8.591,90.638
8.207,91.599
7.813,92.561
6.845,92.814
6.109,93.522


==> data/pr_curves/arras_retrained_meta.csv <==
auc,f1,eer
47.601,50.308,50.101


==> data/pr_curves/arras_retrained_with_boundary_feat_1k.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
98.571,3.492
98.611,3.593
98.649,3.694
98.684,3.796
98.718,3.897
97.468,3.897
96.250,3.897
96.341,3.998
96.429,4.099
96.512,4.200
96.591,4.302
96.667,4.403
96.739,4.504
96.809,4.605
96.875,4.706
96.939,4.808
97.000,4.909
97.059,5.010
97.115,5.111
97.170,5.213
97.222,5.314
97.273,5.415
96.429,5.466
95.575,5.466
95.652,5.567
95.726,5.668
95.798,5.769
95.868,5.870
95.935,5.972
95.161,5.972
95.238,6.073
95.312,6.174
94.615,6.225
94.697,6.326
93.985,6.326
94.074,6.427
94.161,6.528
94.245,6.630
94.326,6.731
93.662,6.731
93.750,6.832
93.836,6.933
93.919,7.034
94.000,7.136
94.079,7.237
94.156,7.338
94.231,7.439
94.304,7.540
94.375,7.642
94.444,7.743
93.865,7.743
93.939,7.844
94.012,7.945
94.083,8.047
94.152,8.148
94.220,8.249
93.714,8.300
93.785,8.401
93.855,8.502
93.923,8.603
93.989,8.704
94.054,8.806
94.118,8.907
94.180,9.008
93.717,9.059
93.782,9.160
93.846,9.261
93.367,9.261
92.929,9.312
93.000,9.413
93.069,9.514
93.137,9.615
93.204,9.717
93.269,9.818
93.333,9.919
92.925,9.970
92.488,9.970
92.558,10.071
92.627,10.172
92.202,10.172
92.273,10.273
92.342,10.374
92.411,10.476
92.478,10.577
92.070,10.577
92.140,10.678
91.775,10.729
91.845,10.830
91.915,10.931
91.983,11.032
91.597,11.032
91.667,11.134
91.736,11.235
91.803,11.336
91.870,11.437
91.935,11.538
92.000,11.640
91.633,11.640
91.304,11.690
91.373,11.791
91.440,11.893
91.506,11.994
91.154,11.994
91.221,12.095
91.288,12.196
90.943,12.196
90.602,12.196
90.672,12.298
90.741,12.399
90.809,12.500
90.876,12.601
90.942,12.702
91.007,12.804
90.681,12.804
90.747,12.905
90.426,12.905
90.493,13.006
90.559,13.107
90.625,13.209
90.345,13.259
90.411,13.360
90.476,13.462
90.169,13.462
90.236,13.563
89.933,13.563
89.632,13.563
89.333,13.563
89.404,13.664
89.474,13.765
89.542,13.866
89.251,13.866
89.320,13.968
89.389,14.069
89.457,14.170
89.172,14.170
89.241,14.271
88.959,14.271
88.679,14.271
88.438,14.322
88.509,14.423
88.580,14.524
88.650,14.626
88.720,14.727
88.485,14.777
88.218,14.777
87.952,14.777
87.688,14.777
87.761,14.879
87.834,14.980
87.906,15.081
87.647,15.081
87.719,15.182
87.791,15.283
87.572,15.334
87.644,15.435
87.714,15.536
87.464,15.536
87.216,15.536
86.969,15.536
87.042,15.638
87.115,15.739
87.187,15.840
86.981,15.891
86.740,15.891
86.813,15.992
86.885,16.093
86.957,16.194
86.721,16.194
86.523,16.245
86.290,16.245
86.059,16.245
85.867,16.296
85.676,16.346
85.752,16.447
85.827,16.549
85.901,16.650
85.974,16.751
86.047,16.852
86.118,16.953
85.897,16.953
85.678,16.953
85.459,16.953
85.279,17.004
85.063,17.004
84.887,17.055
84.962,17.156
85.037,17.257
84.826,17.257
84.615,17.257
84.406,17.257
84.483,17.358
84.559,17.460
84.634,17.561
84.466,17.611
84.262,17.611
84.337,17.713
84.412,17.814
84.487,17.915
84.323,17.966
84.161,18.016
84.235,18.117
84.309,18.219
84.149,18.269
84.223,18.370
84.028,18.370
83.834,18.370
83.641,18.370
83.448,18.370
83.524,18.472
83.599,18.573
83.447,18.623
83.521,18.725
83.596,18.826
83.445,18.877
83.259,18.877
83.333,18.978
83.149,18.978
83.223,19.079
83.040,19.079
83.114,19.180
83.188,19.281
83.261,19.383
83.117,19.433
82.974,19.484
83.047,19.585
83.120,19.686
83.191,19.787
83.263,19.889
83.087,19.889
82.911,19.889
82.983,19.990
82.809,19.990
82.881,20.091
82.952,20.192
83.023,20.294
82.851,20.294
82.680,20.294
82.510,20.294
82.341,20.294
82.413,20.395
82.485,20.496
82.353,20.547
82.424,20.648
82.495,20.749
82.565,20.850
82.635,20.951
82.704,21.053
82.574,21.103
82.643,21.204
82.480,21.204
82.549,21.306
82.617,21.407
82.456,21.407
82.296,21.407
82.136,21.407
82.012,21.457
81.853,21.457
81.696,21.457
81.766,21.559
81.609,21.559
81.679,21.660
81.749,21.761
81.594,21.761
81.664,21.862
81.733,21.964
81.614,22.014
81.461,22.014
81.308,22.014
81.157,22.014
81.006,22.014
80.891,22.065
80.741,22.065
80.591,22.065
80.443,22.065
80.331,22.115
80.220,22.166
80.073,22.166
79.964,22.217
79.818,22.217
79.710,22.267
79.783,22.368
79.856,22.470
79.713,22.470
79.570,22.470
79.643,22.571
79.501,22.571
79.574,22.672
79.433,22.672
79.505,22.773
79.365,22.773
79.225,22.773
79.298,22.874
79.159,22.874
79.021,22.874
79.094,22.976
79.167,23.077
79.239,23.178
79.310,23.279
79.210,23.330
79.074,23.330
79.145,23.431
79.010,23.431
78.876,23.431
78.741,23.431
78.814,23.532
78.885,23.634
78.752,23.634
78.620,23.634
78.691,23.735
78.559,23.735
78.464,23.785
78.369,23.836
78.239,23.836
78.146,23.887
78.218,23.988
78.289,24.089
78.197,24.140
78.069,24.140
78.140,24.241
78.211,24.342
78.120,24.393
77.994,24.393
77.868,24.393
77.742,24.393
77.617,24.393
77.689,24.494
77.760,24.595
77.671,24.646
77.583,24.696
77.655,24.798
77.532,24.798
77.603,24.899
77.673,25.000
77.743,25.101
77.812,25.202
77.726,25.253
77.674,25.354
77.554,25.354
77.434,25.354
77.504,25.455
77.573,25.557
77.642,25.658
77.523,25.658
77.473,25.759
77.542,25.860
77.610,25.962
77.492,25.962
77.376,25.962
77.259,25.962
77.327,26.063
77.130,26.113
77.198,26.215
77.083,26.215
76.969,26.215
76.923,26.316
76.991,26.417
76.878,26.417
76.946,26.518
76.901,26.619
76.968,26.721
76.856,26.721
76.812,26.822
76.700,26.822
76.513,26.872
76.471,26.974
76.286,27.024
76.177,27.024
76.068,27.024
75.960,27.024
76.028,27.126
75.921,27.126
75.989,27.227
76.056,27.328
76.124,27.429
76.017,27.429
76.084,27.530
76.151,27.632
76.045,27.632
76.111,27.733
76.006,27.733
75.967,27.834
76.033,27.935
75.928,27.935
75.824,27.935
75.650,27.986
75.546,27.986
75.443,27.986
75.510,28.087
75.408,28.087
75.305,28.087
75.203,28.087
75.270,28.188
75.337,28.289
75.403,28.391
75.302,28.391
75.201,28.391
75.100,28.391
75.000,28.391
75.067,28.492
74.900,28.543
74.967,28.644
75.033,28.745
75.099,28.846
74.934,28.897
74.902,28.998
74.870,29.099
74.838,29.200
74.644,29.200
74.485,29.251
74.293,29.251
74.359,29.352
74.169,29.352
74.235,29.453
74.206,29.555
74.271,29.656
74.116,29.706
74.088,29.808
73.935,29.858
74.000,29.960
73.848,30.010
73.665,30.010
73.482,30.010
73.300,30.010
73.366,30.111
73.432,30.213
73.497,30.314
73.562,30.415
73.626,30.516
73.479,30.567
73.301,30.567
73.277,30.668
73.253,30.769
73.109,30.820
72.934,30.820
72.999,30.921
72.825,30.921
72.652,30.921
72.479,30.921
72.308,30.921
72.288,31.022
72.353,31.123
72.183,31.123
72.248,31.225
72.229,31.326
72.093,31.377
72.158,31.478
72.222,31.579
72.088,31.630
72.152,31.731
72.133,31.832
72.114,31.933
72.178,32.034
72.241,32.136
72.077,32.136
71.914,32.136
71.896,32.237
71.734,32.237
71.573,32.237
71.637,32.338
71.477,32.338
71.317,32.338
71.381,32.439
71.254,32.490
71.239,32.591
71.302,32.692
71.177,32.743
71.053,32.794
70.897,32.794
70.742,32.794
70.620,32.844
70.684,32.945
70.748,33.047
70.626,33.097
70.690,33.198
70.538,33.198
70.601,33.300
70.588,33.401
70.469,33.451
70.532,33.553
70.414,33.603
70.476,33.704
70.359,33.755
70.242,33.806
70.231,33.907
70.219,34.008
70.073,34.008
69.927,34.008
69.813,34.059
69.804,34.160
69.691,34.211
69.579,34.261
69.436,34.261
69.294,34.261
69.286,34.362
69.176,34.413
69.036,34.413
68.896,34.413
68.889,34.514
68.750,34.514
68.612,34.514
68.506,34.565
68.368,34.565
68.232,34.565
68.295,34.666
68.358,34.767
68.421,34.868
68.317,34.919
68.312,35.020
68.177,35.020
68.043,35.020
67.910,35.020
67.777,35.020
67.840,35.121
67.707,35.121
67.770,35.223
67.670,35.273
67.733,35.374
67.729,35.476
67.630,35.526
67.500,35.526
67.370,35.526
67.368,35.628
67.240,35.628
67.112,35.628
66.984,35.628
66.857,35.628
66.856,35.729
66.919,35.830
66.792,35.830
66.667,35.830
66.573,35.881
66.448,35.881
66.355,35.931
66.231,35.931
66.108,35.931
66.171,36.032
66.234,36.134
66.296,36.235
66.359,36.336
66.267,36.387
66.176,36.437
66.086,36.488
65.965,36.488
65.876,36.538
65.787,36.589
65.668,36.589
65.549,36.589
65.552,36.690
65.614,36.791
65.527,36.842
65.530,36.943
65.591,37.045
65.653,37.146
65.566,37.196
65.450,37.196
65.395,37.298
65.456,37.399
65.340,37.399
65.286,37.500
65.172,37.500
65.057,37.500
64.943,37.500
64.829,37.500
64.690,37.551
64.578,37.551
64.441,37.601
64.304,37.652
64.366,37.753
64.255,37.753
64.144,37.753
64.206,37.854
64.212,37.955
64.274,38.057
64.140,38.107
64.007,38.158
63.898,38.158
63.959,38.259
63.912,38.360
63.782,38.411
63.674,38.411
63.629,38.512
63.689,38.613
63.561,38.664
63.621,38.765
63.629,38.866
63.636,38.968
63.531,38.968
63.487,39.069
63.547,39.170
63.607,39.271
63.666,39.372
63.562,39.372
63.436,39.423
63.333,39.423
63.290,39.524
63.166,39.575
63.065,39.575
62.942,39.626
62.821,39.676
62.720,39.676
62.780,39.777
62.739,39.879
62.798,39.980
62.649,39.980
62.658,40.081
62.510,40.081
62.392,40.132
62.245,40.132
62.099,40.132
62.109,40.233
62.168,40.334
62.131,40.435
62.093,40.536
61.949,40.536
61.912,40.638
61.799,40.688
61.810,40.789
61.668,40.789
61.679,40.891
61.644,40.992
61.655,41.093
61.544,41.144
61.602,41.245
61.614,41.346
61.672,41.447
61.562,41.498
61.527,41.599
61.418,41.650
61.281,41.650
61.144,41.650
61.008,41.650
60.902,41.700
60.796,41.751
60.662,41.751
60.630,41.852
60.688,41.953
60.584,42.004
60.480,42.055
60.494,42.156
60.362,42.156
60.231,42.156
60.101,42.156
60.072,42.257
59.943,42.257
59.814,42.257
59.685,42.257
59.587,42.308
59.488,42.358
59.391,42.409
59.264,42.409
59.168,42.460
59.225,42.561
59.129,42.611
59.145,42.713
59.202,42.814
59.218,42.915
59.094,42.915
58.999,42.966
58.877,42.966
58.852,43.067
58.759,43.117
58.637,43.117
58.614,43.219
58.630,43.320
58.538,43.370
58.515,43.472
58.396,43.472
58.452,43.573
58.362,43.623
58.418,43.725
58.435,43.826
58.491,43.927
58.546,44.028
58.523,44.130
58.434,44.180
58.489,44.281
58.400,44.332
58.378,44.433
58.289,44.484
58.306,44.585
58.284,44.686
58.169,44.686
58.081,44.737
58.136,44.838
58.022,44.838
58.039,44.939
58.018,45.040
58.035,45.142
58.014,45.243
57.994,45.344
57.935,45.445
57.878,45.547
57.756,45.597
57.646,45.597
57.535,45.597
57.416,45.648
57.297,45.698
57.351,45.800
57.242,45.800
57.134,45.800
57.026,45.800
57.044,45.901
57.026,46.002
56.911,46.053
56.893,46.154
56.779,46.204
56.673,46.204
56.691,46.306
56.745,46.407
56.632,46.457
56.527,46.457
56.423,46.457
56.407,46.559
56.304,46.559
56.200,46.559
56.098,46.559
55.995,46.559
55.893,46.559
55.791,46.559
55.690,46.559
55.589,46.559
55.489,46.559
55.388,46.559
55.442,46.660
55.495,46.761
55.482,46.862
55.436,46.964
55.304,46.964
55.357,47.065
55.344,47.166
55.240,47.217
55.260,47.318
55.280,47.419
55.176,47.470
55.073,47.520
54.971,47.571
54.991,47.672
54.889,47.723
54.762,47.723
54.661,47.773
54.561,47.824
54.462,47.874
54.363,47.925
54.415,48.026
54.436,48.128
54.457,48.229
54.359,48.279
54.261,48.330
54.138,48.330
54.042,48.381
53.920,48.381
53.799,48.381
53.704,48.431
53.583,48.431
53.490,48.482
53.542,48.583
53.448,48.634
53.356,48.684
53.319,48.785
53.227,48.836
53.135,48.887
53.187,48.988
53.096,49.038
53.118,49.140
53.028,49.190
52.912,49.190
52.797,49.190
52.683,49.190
52.569,49.190
52.455,49.190
52.342,49.190
52.230,49.190
52.118,49.190
52.004,49.241
51.891,49.291
51.943,49.393
51.883,49.494
51.879,49.595
51.903,49.696
51.954,49.798
52.004,49.899
52.027,50.000
52.078,50.101
52.101,50.202
52.151,50.304
52.201,50.405
52.251,50.506
52.219,50.607
52.108,50.658
51.998,50.709
51.890,50.709
51.783,50.709
51.676,50.709
51.568,50.759
51.462,50.759
51.357,50.759
51.380,50.860
51.276,50.860
51.325,50.962
51.221,50.962
51.244,51.063
51.294,51.164
51.239,51.265
51.135,51.316
51.158,51.417
51.054,51.468
50.952,51.468
50.850,51.468
50.749,51.468
50.647,51.468
50.646,51.569
50.620,51.670
50.520,51.670
50.543,51.771
50.517,51.872
50.393,51.872
50.270,51.872
50.318,51.974
50.269,52.075
50.317,52.176
50.341,52.277
50.219,52.277
50.097,52.277
50.000,52.328
50.048,52.429
49.952,52.480
49.832,52.480
49.736,52.530
49.737,52.632
49.618,52.632
49.524,52.682
49.502,52.783
49.550,52.885
49.574,52.986
49.457,52.986
49.340,52.986
49.295,53.087
49.296,53.188
49.205,53.239
49.183,53.340
49.069,53.340
49.025,53.441
48.935,53.492
48.915,53.593
48.825,53.644
48.737,53.694
48.649,53.745
48.561,53.796
48.450,53.796
48.453,53.897
48.343,53.897
48.281,53.998
48.173,54.049
48.067,54.099
47.959,54.099
47.853,54.150
47.879,54.251
47.882,54.352
47.776,54.352
47.759,54.453
47.763,54.555
47.659,54.605
47.621,54.706
47.516,54.706
47.412,54.706
47.311,54.757
47.208,54.757
47.105,54.757
47.130,54.858
47.028,54.858
46.926,54.858
46.911,54.960
46.957,55.061
47.003,55.162
46.902,55.162
46.801,55.162
46.807,55.263
46.852,55.364
46.858,55.466
46.760,55.516
46.806,55.617
46.709,55.668
46.613,55.719
46.518,55.769
46.423,55.820
46.306,55.820
46.189,55.820
46.096,55.870
46.003,55.921
45.911,55.972
45.880,56.073
45.887,56.174
45.912,56.275
45.900,56.377
45.787,56.377
45.697,56.427
45.585,56.427
45.495,56.478
45.447,56.579
45.473,56.680
45.385,56.731
45.275,56.731
45.165,56.731
45.056,56.731
44.970,56.781
44.866,56.832
44.763,56.883
44.661,56.933
44.554,56.933
44.449,56.933
44.344,56.933
44.388,57.034
44.283,57.034
44.240,57.136
44.136,57.136
44.145,57.237
44.042,57.237
44.017,57.338
44.026,57.439
43.924,57.439
43.822,57.439
43.721,57.439
43.625,57.490
43.525,57.490
43.502,57.591
43.407,57.642
43.417,57.743
43.411,57.844
43.295,57.844
43.181,57.844
43.191,57.945
43.185,58.047
43.179,58.148
43.206,58.249
43.114,58.300
43.022,58.350
42.910,58.350
42.799,58.350
42.688,58.350
42.578,58.350
42.489,58.401
42.380,58.401
42.271,58.401
42.163,58.401
42.055,58.401
42.036,58.502
41.930,58.502
41.896,58.603
41.796,58.654
41.691,58.654
41.586,58.654
41.488,58.704
41.485,58.806
41.468,58.907
41.465,59.008
41.368,59.059
41.266,59.059
41.278,59.160
41.183,59.211
41.195,59.312
41.100,59.362
41.000,59.362
40.906,59.413
40.813,59.464
40.700,59.464
40.587,59.464
40.496,59.514
40.385,59.514
40.274,59.514
40.164,59.514
40.075,59.565
40.061,59.666
39.973,59.717
39.959,59.818
39.872,59.868
39.765,59.868
39.658,59.868
39.552,59.868
39.540,59.970
39.434,59.970
39.337,60.020
39.233,60.020
39.129,60.020
39.026,60.020
38.989,60.121
38.894,60.172
38.845,60.273
38.847,60.374
38.754,60.425
38.653,60.425
38.541,60.425
38.429,60.425
38.338,60.476
38.280,60.577
38.189,60.628
38.080,60.628
37.991,60.678
37.934,60.779
37.827,60.779
37.720,60.779
37.633,60.830
37.527,60.830
37.422,60.830
37.325,60.881
37.222,60.881
37.118,60.881
37.015,60.881
36.986,60.982
36.892,61.032
36.919,61.134
36.826,61.184
36.725,61.184
36.633,61.235
36.523,61.235
36.432,61.285
36.323,61.285
36.214,61.285
36.106,61.285
36.018,61.336
36.024,61.437
35.976,61.538
35.889,61.589
35.784,61.589
35.679,61.589
35.574,61.589
35.550,61.690
35.455,61.741
35.431,61.842
35.386,61.943
35.352,62.045
35.308,62.146
35.215,62.196
35.161,62.298
35.061,62.298
35.058,62.399
34.967,62.449
34.877,62.500
34.769,62.500
34.680,62.551
34.573,62.551
34.467,62.551
34.362,62.551
34.275,62.601
34.171,62.601
34.113,62.702
34.019,62.753
33.917,62.753
33.897,62.854
33.796,62.854
33.768,62.955
33.776,63.057
33.803,63.158
33.802,63.259
33.774,63.360
33.755,63.462
33.646,63.462
33.538,63.462
33.493,63.563
33.386,63.563
33.280,63.563
33.193,63.613
33.228,63.715
33.123,63.715
33.019,63.715
32.993,63.816
32.899,63.866
32.874,63.968
32.781,64.018
32.739,64.119
32.757,64.221
32.732,64.322
32.759,64.423
32.667,64.474
32.575,64.524
32.485,64.575
32.437,64.676
32.413,64.777
32.423,64.879
32.359,64.980
32.253,64.980
32.148,64.980
32.044,64.980
32.054,65.081
31.950,65.081
31.937,65.182
31.875,65.283
31.773,65.283
31.744,65.385
31.643,65.385
31.543,65.385
31.553,65.486
31.533,65.587
31.426,65.587
31.421,65.688
31.454,65.789
31.442,65.891
31.391,65.992
31.394,66.093
31.289,66.093
31.269,66.194
31.272,66.296
31.168,66.296
31.065,66.296
30.978,66.346
30.945,66.447
30.843,66.447
30.751,66.498
30.660,66.549
30.671,66.650
30.564,66.650
30.547,66.751
30.557,66.852
30.452,66.852
30.347,66.852
30.309,66.953
30.327,67.055
30.224,67.055
30.235,67.156
30.211,67.257
30.125,67.308
30.032,67.358
29.939,67.409
29.848,67.460
29.741,67.460
29.651,67.510
29.546,67.510
29.457,67.561
29.369,67.611
29.282,67.662
29.195,67.713
29.093,67.713
29.048,67.814
29.066,67.915
28.975,67.966
28.943,68.067
28.875,68.168
28.785,68.219
28.681,68.219
28.593,68.269
28.490,68.269
28.403,68.320
28.302,68.320
28.210,68.370
28.105,68.370
28.000,68.370
27.937,68.472
27.950,68.573
27.861,68.623
27.758,68.623
27.737,68.725
27.650,68.775
27.646,68.877
27.545,68.877
27.454,68.927
27.364,68.978
27.275,69.028
27.186,69.079
27.083,69.079

26.996,69.130
26.909,69.180
26.809,69.180
26.817,69.281
26.726,69.332
26.623,69.332
26.599,69.433
26.628,69.534
26.539,69.585
26.506,69.686
26.524,69.787
26.456,69.889
26.479,69.990
26.416,70.091
26.316,70.091
26.225,70.142
26.121,70.142
26.032,70.192
25.944,70.243
25.856,70.294
25.756,70.294
25.683,70.395
25.701,70.496
25.597,70.496
25.494,70.496
25.438,70.597
25.350,70.648
25.317,70.749
25.344,70.850
25.334,70.951
25.311,71.053
25.206,71.053
25.116,71.103
25.027,71.154
24.938,71.204
24.837,71.204
24.771,71.306
24.685,71.356
24.595,71.407
24.574,71.508
24.583,71.609
24.481,71.609
24.393,71.660
24.292,71.660
24.239,71.761
24.149,71.812
24.105,71.913
24.016,71.964
23.915,71.964
23.909,72.065
23.858,72.166
23.820,72.267
23.717,72.267
23.615,72.267
23.514,72.267
23.426,72.318
23.339,72.368
23.237,72.368
23.235,72.470
23.196,72.571
23.108,72.621
23.008,72.621
22.970,72.723
22.980,72.824
22.917,72.925
22.887,73.026
22.798,73.077
22.747,73.178
22.692,73.279
22.605,73.330
22.563,73.431
22.461,73.431
22.361,73.431
22.258,73.431
22.171,73.482
22.151,73.583
22.050,73.583
22.067,73.684
21.979,73.735
21.877,73.735
21.776,73.735
21.675,73.735
21.572,73.735
21.485,73.785
21.445,73.887
21.468,73.988
21.447,74.089
21.464,74.190
21.406,74.291
21.425,74.393
21.323,74.393
21.221,74.393
21.135,74.443
21.032,74.443
20.945,74.494
20.893,74.595
20.839,74.696
20.750,74.747
20.649,74.747
20.548,74.747
20.530,74.848
20.442,74.899
20.355,74.949
20.254,74.949
20.204,75.051
20.103,75.051
20.003,75.051
19.914,75.101
19.920,75.202
19.890,75.304
19.790,75.304
19.688,75.304
19.600,75.354
19.500,75.354
19.467,75.455
19.488,75.557
19.413,75.658
19.406,75.759
19.319,75.810
19.233,75.860
19.216,75.962
19.215,76.063
19.214,76.164
19.126,76.215
19.040,76.265
19.048,76.366
18.960,76.417
18.873,76.468
18.773,76.468
18.746,76.569
18.644,76.569
18.544,76.569
18.442,76.569
18.415,76.670
18.327,76.721
18.240,76.771
18.192,76.872
18.200,76.974
18.207,77.075
18.172,77.176
18.189,77.277
18.202,77.379
18.101,77.379
18.015,77.429
17.992,77.530
17.905,77.581
17.816,77.632
17.716,77.632
17.647,77.733
17.560,77.783
17.458,77.783
17.357,77.783
17.256,77.783
17.257,77.885
17.170,77.935
17.160,78.036
17.129,78.138
17.119,78.239
17.131,78.340
17.030,78.340
17.018,78.441
17.034,78.543
17.023,78.644
17.028,78.745
17.040,78.846
16.953,78.897
16.852,78.897
16.751,78.897
16.760,78.998
16.670,79.049
16.638,79.150
16.550,79.200
16.463,79.251
16.362,79.251
16.262,79.251
16.240,79.352
16.212,79.453
16.179,79.555
16.177,79.656
16.164,79.757
16.168,79.858
16.081,79.909
16.056,80.010
16.061,80.111
16.073,80.213
16.045,80.314
15.971,80.415
15.871,80.415
15.770,80.415
15.669,80.415
15.568,80.415
15.549,80.516
15.462,80.567
15.361,80.567
15.261,80.567
15.198,80.668
15.111,80.719
15.106,80.820
15.005,80.820
14.936,80.921
14.943,81.022
14.944,81.123
14.926,81.225
14.839,81.275
14.738,81.275
14.637,81.275
14.643,81.377
14.543,81.377
14.476,81.478
14.443,81.579
14.407,81.680
14.306,81.680
14.205,81.680
14.162,81.781
14.169,81.883
14.146,81.984
14.128,82.085
14.139,82.186
14.132,82.287
14.138,82.389
14.052,82.439
14.026,82.540
13.993,82.642
14.005,82.743
14.017,82.844
14.019,82.945
14.020,83.047
13.933,83.097
13.832,83.097
13.731,83.097
13.631,83.097
13.615,83.198
13.615,83.300
13.543,83.401
13.523,83.502
13.498,83.603
13.397,83.603
13.297,83.603
13.246,83.704
13.253,83.806
13.265,83.907
13.176,83.957
13.151,84.059
13.051,84.059
13.008,84.160
12.979,84.261
12.947,84.362
12.846,84.362
12.746,84.362
12.645,84.362
12.558,84.413
12.458,84.413
12.371,84.464
12.365,84.565
12.278,84.615
12.178,84.615
12.131,84.717
12.126,84.818
12.119,84.919
12.072,85.020
12.063,85.121
12.042,85.223
12.049,85.324
11.948,85.324
11.856,85.374
11.814,85.476
11.809,85.577
11.787,85.678
11.792,85.779
11.705,85.830
11.659,85.931
11.606,86.032
11.505,86.032
11.439,86.134
11.439,86.235
11.353,86.285
11.298,86.387
11.211,86.437
11.110,86.437
11.024,86.488
11.033,86.589
10.980,86.690
10.957,86.791
10.942,86.893
10.914,86.994
10.828,87.045
10.819,87.146
10.784,87.247
10.751,87.348
10.722,87.449
10.711,87.551
10.610,87.551
10.523,87.601
10.423,87.601
10.418,87.702
10.332,87.753
10.245,87.804
10.159,87.854
10.072,87.905
9.972,87.905
9.915,88.006
9.919,88.107
9.924,88.209
9.850,88.310
9.822,88.411
9.813,88.512
9.727,88.563
9.731,88.664
9.735,88.765
9.648,88.816
9.596,88.917
9.601,89.018
9.605,89.119
9.570,89.221
9.577,89.322
9.578,89.423
9.491,89.474
9.445,89.575
9.453,89.676
9.462,89.777
9.375,89.828
9.275,89.828
9.175,89.828
9.088,89.879
8.988,89.879
8.888,89.879
8.820,89.980
8.757,90.081
8.670,90.132
8.570,90.132
8.470,90.132
8.451,90.233
8.440,90.334
8.404,90.435
8.382,90.536
8.323,90.638
8.236,90.688
8.150,90.739
8.152,90.840
8.137,90.941
8.037,90.941
7.950,90.992
7.861,91.043
7.862,91.144
7.866,91.245
7.871,91.346
7.876,91.447
7.876,91.549
7.789,91.599
7.794,91.700
7.798,91.802
7.717,91.903
7.676,92.004
7.663,92.105
7.664,92.206
7.563,92.206
7.543,92.308
7.541,92.409
7.545,92.510
7.550,92.611
7.556,92.713
7.563,92.814
7.472,92.864
7.385,92.915
7.299,92.966
7.213,93.016
7.112,93.016
7.012,93.016
6.912,93.016
6.812,93.016
6.712,93.016
6.612,93.016
6.598,93.117
6.504,93.168
6.418,93.219
6.318,93.219
6.218,93.219
6.139,93.320
6.125,93.421
6.130,93.522
6.067,93.623
6.067,93.725


==> data/pr_curves/arras_retrained_with_boundary_feat_1k_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
96.552,1.417
96.667,1.468
96.774,1.518
96.875,1.569
96.970,1.619
97.059,1.670
97.222,1.771
97.368,1.872
97.500,1.974
97.619,2.075
97.727,2.176
97.826,2.277
97.917,2.379
98.000,2.480
98.077,2.581
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
97.143,3.441
97.222,3.543
97.297,3.644
97.368,3.745
97.436,3.846
96.203,3.846
95.000,3.846
95.122,3.947
95.238,4.049
95.349,4.150
95.455,4.251
95.556,4.352
95.652,4.453
95.745,4.555
95.833,4.656
95.918,4.757
96.000,4.858
96.078,4.960
96.154,5.061
96.226,5.162
96.296,5.263
96.364,5.364
95.536,5.415
94.690,5.415
94.783,5.516
94.872,5.617
94.958,5.719
95.041,5.820
95.122,5.921
94.355,5.921
94.444,6.022
94.531,6.123
93.846,6.174
93.939,6.275
93.233,6.275
93.333,6.377
93.431,6.478
93.525,6.579
93.617,6.680
92.958,6.680
93.056,6.781
93.151,6.883
93.243,6.984
93.333,7.085
92.763,7.136
92.157,7.136
92.258,7.237
92.357,7.338
92.453,7.439
92.547,7.540
92.025,7.591
92.121,7.692
92.216,7.794
92.308,7.895
92.398,7.996
92.486,8.097
92.000,8.148
92.090,8.249
92.179,8.350
92.265,8.451
92.350,8.553
92.432,8.654
92.513,8.755
92.593,8.856
92.147,8.907
92.228,9.008
92.308,9.109
91.837,9.109
91.414,9.160
91.500,9.261
91.584,9.362
91.667,9.464
91.748,9.565
91.827,9.666
91.905,9.767
91.509,9.818
91.080,9.818
91.163,9.919
91.244,10.020
90.826,10.020
90.909,10.121
90.991,10.223
91.071,10.324
90.667,10.324
90.308,10.374
90.393,10.476
90.043,10.526
90.129,10.628
90.213,10.729
90.295,10.830
89.916,10.830
90.000,10.931
90.083,11.032
90.164,11.134
90.244,11.235
90.323,11.336
90.400,11.437
90.040,11.437
89.723,11.488
89.804,11.589
89.883,11.690
89.961,11.791
89.615,11.791
89.695,11.893
89.773,11.994
89.434,11.994
89.098,11.994
89.179,12.095
89.259,12.196
89.338,12.298
89.416,12.399
89.493,12.500
89.568,12.601
89.247,12.601
89.324,12.702
89.007,12.702
89.085,12.804
89.161,12.905
89.236,13.006
88.966,13.057
89.041,13.158
89.116,13.259
88.814,13.259
88.889,13.360
88.591,13.360
88.294,13.360
88.000,13.360
88.079,13.462
88.158,13.563
87.908,13.613
87.622,13.613
87.702,13.715
87.781,13.816
87.859,13.917
87.580,13.917
87.658,14.018
87.382,14.018
87.107,14.018
86.875,14.069
86.646,14.119
86.728,14.221
86.810,14.322
86.890,14.423
86.667,14.474
86.405,14.474
86.145,14.474
85.886,14.474
85.970,14.575
86.053,14.676
86.136,14.777
85.882,14.777
85.965,14.879
86.047,14.980
85.838,15.030
85.920,15.132
86.000,15.233
85.755,15.233
85.511,15.233
85.269,15.233
85.352,15.334
85.434,15.435
85.515,15.536
85.319,15.587
85.083,15.587
85.165,15.688
85.246,15.789
85.326,15.891
85.095,15.891
84.906,15.941
84.677,15.941
84.450,15.941
84.267,15.992
84.085,16.043
83.862,16.043
83.947,16.144
84.031,16.245
84.115,16.346
84.197,16.447
84.278,16.549
84.103,16.599
83.887,16.599
83.673,16.599
83.503,16.650
83.291,16.650
83.123,16.700
83.208,16.802
83.292,16.903
83.085,16.903
82.878,16.903
82.673,16.903
82.759,17.004
82.843,17.105
82.927,17.206
82.767,17.257
82.567,17.257
82.651,17.358
82.494,17.409
82.578,17.510
82.423,17.561
82.270,17.611
82.353,17.713
82.436,17.814
82.284,17.864
82.367,17.966
82.176,17.966
81.986,17.966
81.797,17.966
81.609,17.966
81.693,18.067
81.777,18.168
81.633,18.219
81.716,18.320
81.798,18.421
81.655,18.472
81.473,18.472
81.333,18.522
81.153,18.522
81.236,18.623
81.057,18.623
81.140,18.725
81.223,18.826
81.304,18.927
81.169,18.978
81.034,19.028
81.116,19.130
81.197,19.231
81.277,19.332
81.356,19.433
81.184,19.433
81.013,19.433
81.092,19.534
80.922,19.534
81.002,19.636
81.081,19.737
81.159,19.838
80.992,19.838
80.825,19.838
80.658,19.838
80.493,19.838
80.573,19.939
80.448,19.990
80.325,20.040
80.404,20.142
80.483,20.243
80.561,20.344
80.639,20.445
80.716,20.547
80.594,20.597
80.671,20.698
80.512,20.698
80.588,20.800
80.664,20.901
80.507,20.901
80.350,20.901
80.194,20.901
80.077,20.951
79.923,20.951
79.769,20.951
79.846,21.053
79.693,21.053
79.771,21.154
79.848,21.255
79.696,21.255
79.773,21.356
79.849,21.457
79.737,21.508
79.588,21.508
79.439,21.508
79.291,21.508
79.143,21.508
79.035,21.559
78.889,21.559
78.743,21.559
78.598,21.559
78.493,21.609
78.388,21.660
78.245,21.660
78.142,21.711
78.000,21.711
77.899,21.761
77.978,21.862
78.058,21.964
77.917,21.964
77.778,21.964
77.857,22.065
77.718,22.065
77.798,22.166
77.660,22.166
77.562,22.217
77.425,22.217
77.289,22.217
77.368,22.318
77.233,22.318
77.098,22.318
77.178,22.419
77.257,22.520
77.336,22.621
77.414,22.723
77.320,22.773
77.187,22.773
77.265,22.874
77.133,22.874
77.002,22.874
76.871,22.874
76.949,22.976
77.027,23.077
76.897,23.077
76.768,23.077
76.846,23.178
76.717,23.178
76.628,23.229
76.539,23.279
76.412,23.279
76.325,23.330
76.403,23.431
76.480,23.532
76.393,23.583
76.268,23.583
76.221,23.684
76.299,23.785
76.175,23.785
76.052,23.785
75.929,23.785
75.806,23.785
75.684,23.785
75.762,23.887
75.840,23.988
75.796,24.089
75.676,24.089
75.753,24.190
75.633,24.190
75.710,24.291
75.786,24.393
75.862,24.494
75.938,24.595
75.894,24.696
75.776,24.696
75.580,24.747
75.655,24.848
75.730,24.949
75.804,25.051
75.688,25.051
75.647,25.152
75.721,25.253
75.794,25.354
75.680,25.354
75.566,25.354
75.452,25.354
75.526,25.455
75.336,25.506
75.410,25.607
75.298,25.607
75.186,25.607
75.000,25.658
75.074,25.759
74.963,25.759
75.037,25.860
75.000,25.962
75.073,26.063
74.964,26.063
74.928,26.164
74.819,26.164
74.640,26.215
74.605,26.316
74.429,26.366
74.322,26.366
74.290,26.468
74.257,26.569
74.330,26.670
74.402,26.771
74.370,26.872
74.441,26.974
74.409,27.075
74.377,27.176
74.274,27.176
74.345,27.277
74.176,27.328
74.008,27.379
73.907,27.379
73.806,27.379
73.706,27.379
73.541,27.429
73.514,27.530
73.585,27.632
73.423,27.682
73.226,27.682
73.200,27.783
73.041,27.834
73.113,27.935
73.184,28.036
73.254,28.138
73.097,28.188
73.072,28.289
72.881,28.289
72.857,28.391
72.668,28.391
72.481,28.391
72.329,28.441
72.308,28.543
72.123,28.543
72.194,28.644
72.173,28.745
72.243,28.846
72.096,28.897
72.075,28.998
71.930,29.049
72.000,29.150
71.856,29.200
71.677,29.200
71.499,29.200
71.323,29.200
71.393,29.302
71.464,29.403
71.534,29.504
71.603,29.605
71.673,29.706
71.533,29.757
71.359,29.757
71.342,29.858
71.325,29.960
71.188,30.010
71.018,30.010
71.087,30.111
70.918,30.111
70.749,30.111
70.581,30.111
70.414,30.111
70.283,30.162
70.153,30.213
70.141,30.314
70.128,30.415
70.000,30.466
70.070,30.567
70.139,30.668
70.012,30.719
70.081,30.820
70.069,30.921
70.057,31.022
70.125,31.123
70.193,31.225
70.034,31.225
69.875,31.225
69.944,31.326
69.820,31.377
69.663,31.377
69.731,31.478
69.575,31.478
69.420,31.478
69.488,31.579
69.367,31.630
69.358,31.731
69.426,31.832
69.307,31.883
69.189,31.933
69.037,31.933
68.886,31.933
68.770,31.984
68.838,32.085
68.906,32.186
68.790,32.237
68.858,32.338
68.710,32.338
68.703,32.439
68.590,32.490
68.584,32.591
68.577,32.692
68.571,32.794
68.460,32.844
68.349,32.895
68.344,32.996
68.339,33.097
68.196,33.097
68.054,33.097
67.946,33.148
67.942,33.249
67.835,33.300
67.901,33.401
67.762,33.401
67.623,33.401
67.485,33.401
67.482,33.502
67.345,33.502
67.208,33.502
67.072,33.502
67.071,33.603
66.935,33.603
66.801,33.603
66.700,33.654
66.567,33.654
66.434,33.654
66.500,33.755
66.567,33.856
66.634,33.957
66.535,34.008
66.535,34.109
66.404,34.109
66.273,34.109
66.143,34.109
66.014,34.109
66.080,34.211
65.951,34.211
66.018,34.312
65.889,34.312
65.891,34.413
65.894,34.514
65.800,34.565
65.673,34.565
65.547,34.565
65.550,34.666
65.425,34.666
65.300,34.666
65.176,34.666
65.052,34.666
65.057,34.767
65.123,34.868
65.000,34.868
64.878,34.868
64.944,34.970
64.855,35.020
64.766,35.071
64.646,35.071
64.525,35.071
64.591,35.172
64.657,35.273
64.722,35.374
64.787,35.476
64.700,35.526
64.614,35.577
64.469,35.628
64.534,35.729
64.416,35.729
64.273,35.779
64.156,35.779
64.105,35.881
64.170,35.982
64.119,36.083
64.126,36.184
64.190,36.285
64.254,36.387
64.139,36.387
64.025,36.387
63.975,36.488
64.039,36.589
63.926,36.589
63.877,36.690
63.764,36.690
63.652,36.690
63.541,36.690
63.430,36.690
63.296,36.741
63.185,36.741
63.053,36.791
62.921,36.842
62.985,36.943
62.877,36.943
62.769,36.943
62.833,37.045
62.842,37.146
62.906,37.247
62.777,37.298
62.649,37.348
62.542,37.348
62.606,37.449
62.563,37.551
62.437,37.601
62.332,37.601
62.291,37.702
62.354,37.804
62.230,37.854
62.292,37.955
62.303,38.057
62.314,38.158
62.211,38.158
62.171,38.259
62.233,38.360
62.295,38.462
62.357,38.563
62.255,38.563
62.134,38.613
62.033,38.613
61.994,38.715
61.874,38.765
61.724,38.765
61.576,38.765
61.458,38.816
61.422,38.917
61.385,39.018
61.447,39.119
61.301,39.119
61.313,39.221
61.168,39.221
61.054,39.271
60.911,39.271
60.767,39.271
60.781,39.372
60.842,39.474
60.809,39.575
60.775,39.676
60.634,39.676
60.601,39.777
60.492,39.828
60.383,39.879
60.275,39.929
60.290,40.030
60.182,40.081
60.243,40.182
60.106,40.182
60.166,40.283
60.136,40.385
60.196,40.486
60.060,40.486
60.030,40.587
59.925,40.638
59.792,40.638
59.658,40.638
59.526,40.638
59.424,40.688
59.322,40.739
59.191,40.739
59.164,40.840
59.224,40.941
59.124,40.992
59.025,41.043
59.041,41.144
58.913,41.144
58.785,41.144
58.658,41.144
58.633,41.245
58.507,41.245
58.381,41.245
58.256,41.245
58.161,41.296
58.067,41.346
57.973,41.397
57.850,41.397
57.757,41.447
57.817,41.549
57.725,41.599
57.744,41.700
57.803,41.802
57.821,41.903
57.700,41.903
57.609,41.953
57.490,41.953
57.469,42.055
57.379,42.105
57.261,42.105
57.241,42.206
57.153,42.257
57.133,42.358
57.046,42.409
57.026,42.510
56.940,42.561
56.998,42.662
57.018,42.763
57.075,42.864
57.133,42.966
57.114,43.067
57.057,43.168
57.076,43.269
56.962,43.269
56.981,43.370
56.925,43.472
56.907,43.573
56.785,43.623
56.730,43.725
56.610,43.775
56.667,43.877
56.649,43.978
56.632,44.079
56.513,44.130
56.570,44.231
56.516,44.332
56.407,44.332
56.427,44.433
56.318,44.433
56.210,44.433
56.102,44.433
55.987,44.484
55.880,44.484
55.866,44.585
55.752,44.636
55.647,44.636
55.542,44.636
55.597,44.737
55.583,44.838
55.472,44.889
55.459,44.990
55.348,45.040
55.301,45.142
55.356,45.243
55.377,45.344
55.275,45.344
55.172,45.344
55.071,45.344
55.058,45.445
54.957,45.445
54.856,45.445
54.756,45.445
54.623,45.445
54.490,45.445
54.358,45.445
54.227,45.445
54.096,45.445
54.119,45.547
54.174,45.648
54.164,45.749
54.035,45.749
53.933,45.800
53.988,45.901
53.979,46.002
53.878,46.053
53.933,46.154
53.955,46.255
53.946,46.356
53.819,46.356
53.779,46.457
53.680,46.508
53.640,46.609
53.515,46.609
53.418,46.660
53.322,46.711
53.226,46.761
53.130,46.812
53.154,46.913
53.177,47.014
53.200,47.115
53.105,47.166
53.011,47.217
52.891,47.217
52.798,47.267
52.679,47.267
52.560,47.267
52.584,47.368
52.466,47.368
52.376,47.419
52.370,47.520
52.280,47.571
52.191,47.621
52.157,47.723
52.042,47.723
51.954,47.773
51.978,47.874
51.890,47.925
51.915,48.026
51.828,48.077
51.715,48.077
51.602,48.077
51.491,48.077
51.379,48.077
51.268,48.077
51.158,48.077
51.048,48.077
50.938,48.077
50.828,48.128
50.719,48.178
50.772,48.279
50.716,48.381
50.715,48.482
50.740,48.583
50.792,48.684
50.844,48.785
50.869,48.887
50.921,48.988
50.945,49.089
50.997,49.190
51.048,49.291
51.099,49.393
51.070,49.494
50.963,49.545
50.856,49.595
50.751,49.595
50.646,49.595
50.542,49.595
50.437,49.646
50.334,49.646
50.230,49.646
50.256,49.747
50.153,49.747
50.204,49.848
50.102,49.848
50.127,49.949
50.178,50.051
50.126,50.152
50.025,50.202
50.050,50.304
49.950,50.354
49.850,50.354
49.725,50.354
49.601,50.354
49.553,50.455
49.455,50.506
49.407,50.607
49.384,50.709
49.263,50.709
49.142,50.709
49.192,50.810
49.145,50.911
49.195,51.012
49.220,51.113
49.101,51.113
48.982,51.113
48.888,51.164
48.937,51.265
48.844,51.316
48.727,51.316
48.634,51.366
48.637,51.468
48.521,51.468
48.430,51.518
48.387,51.619
48.413,51.721
48.323,51.771
48.209,51.771
48.167,51.872
48.171,51.974
48.082,52.024
48.063,52.126
47.952,52.126
47.911,52.227
47.824,52.277
47.806,52.379
47.698,52.429
47.591,52.480
47.484,52.530
47.378,52.581
47.361,52.682
47.254,52.682
47.195,52.783
47.091,52.834
46.987,52.885
46.882,52.885
46.780,52.935
46.744,53.036
46.687,53.138
46.587,53.188
46.634,53.289
46.531,53.289
46.476,53.391
46.374,53.391
46.272,53.391
46.174,53.441
46.073,53.441
45.973,53.441
45.877,53.492
45.758,53.492
45.745,53.593
45.792,53.694
45.839,53.796
45.720,53.796
45.603,53.796
45.649,53.897
45.696,53.998
45.602,54.049
45.571,54.150
45.478,54.200
45.385,54.251
45.293,54.302
45.202,54.352
45.088,54.352
44.975,54.352
44.862,54.352
44.750,54.352
44.703,54.453
44.615,54.504
44.642,54.605
44.633,54.706
44.623,54.808
44.513,54.808
44.426,54.858
44.317,54.858
44.254,54.960
44.192,55.061
44.237,55.162
44.130,55.162
44.023,55.162
43.916,55.162
43.810,55.162
43.710,55.213
43.610,55.263
43.511,55.314
43.413,55.364
43.310,55.364
43.207,55.364
43.167,55.466
43.065,55.466
43.025,55.567
42.924,55.567
42.935,55.668
42.835,55.668
42.813,55.769
42.824,55.870
42.708,55.870
42.593,55.870
42.478,55.870
42.386,55.921
42.294,55.972
42.290,56.073
42.270,56.174
42.249,56.275
42.159,56.326
42.048,56.326
42.060,56.427
42.056,56.528
42.052,56.630
42.080,56.731
41.991,56.781
41.903,56.832
41.794,56.832
41.685,56.832
41.577,56.832
41.470,56.832
41.369,56.883
41.263,56.883
41.157,56.883
41.052,56.883
40.947,56.883
40.945,56.984
40.841,56.984
40.810,57.085
40.714,57.136
40.612,57.136
40.510,57.136
40.415,57.186
40.414,57.287
40.399,57.389
40.398,57.490
40.305,57.540
40.191,57.540
40.134,57.642
40.105,57.743
40.014,57.794
39.902,57.794
39.812,57.844
39.701,57.844
39.591,57.844
39.482,57.844
39.394,57.895
39.286,57.895
39.178,57.895
39.071,57.895
38.972,57.945
38.974,58.047
38.876,58.097
38.878,58.198
38.780,58.249
38.676,58.249
38.572,58.249
38.510,58.350
38.415,58.401
38.321,58.451
38.220,58.451
38.119,58.451
38.018,58.451
37.972,58.553
37.880,58.603
37.859,58.704
37.875,58.806
37.841,58.907
37.731,58.907
37.621,58.907
37.512,58.907
37.424,58.957
37.404,59.059
37.360,59.160
37.253,59.160
37.146,59.160
37.092,59.261
36.995,59.312
36.890,59.312
36.786,59.312
36.682,59.312
36.579,59.312
36.477,59.312
36.383,59.362
36.282,59.362
36.181,59.362
36.081,59.362
36.065,59.464
35.974,59.514
36.002,59.615
35.912,59.666
35.803,59.666
35.714,59.717
35.607,59.717
35.519,59.767
35.412,59.767
35.306,59.767
35.201,59.767
35.105,59.818
35.134,59.919
35.038,59.970
34.944,60.020
34.841,60.020
34.739,60.020
34.638,60.020
34.646,60.121
34.554,60.172
34.532,60.273
34.490,60.374
34.458,60.476
34.416,60.577
34.327,60.628
34.276,60.729
34.169,60.729
34.177,60.830
34.089,60.881
34.002,60.931
33.896,60.931
33.801,60.982
33.697,60.982
33.594,60.982
33.491,60.982
33.389,60.982
33.287,60.982
33.232,61.083
33.141,61.134
33.033,61.134
32.943,61.184
32.835,61.184
32.872,61.285
32.882,61.387
32.909,61.488
32.910,61.589
32.884,61.690
32.867,61.791
32.761,61.791
32.656,61.791
32.613,61.893
32.509,61.893
32.406,61.893
32.339,61.994
32.246,62.045
32.145,62.045
32.053,62.095
31.953,62.095
31.922,62.196
31.815,62.196
31.809,62.298
31.762,62.399
31.797,62.500
31.767,62.601
31.679,62.652
31.574,62.652
31.487,62.702
31.497,62.804
31.476,62.905
31.487,63.006
31.426,63.107
31.324,63.107
31.222,63.107
31.121,63.107
31.029,63.158
30.994,63.259
30.936,63.360
30.830,63.360
30.811,63.462
30.705,63.462
30.600,63.462
30.627,63.563
30.608,63.664
30.504,63.664
30.501,63.765
30.535,63.866
30.495,63.968
30.462,64.069
30.369,64.119
30.337,64.221
30.341,64.322
30.240,64.322
30.140,64.322
30.050,64.372
30.026,64.474
29.920,64.474
29.832,64.524
29.864,64.626
29.776,64.676
29.673,64.676
29.643,64.777
29.655,64.879
29.553,64.879
29.451,64.879
29.416,64.980
29.325,65.030
29.323,65.132
29.302,65.233
29.212,65.283
29.122,65.334
29.034,65.385
28.946,65.435
28.842,65.435
28.756,65.486
28.654,65.486
28.562,65.536
28.471,65.587
28.446,65.688
28.428,65.789
28.322,65.789
28.218,65.789
28.225,65.891
28.136,65.941
28.083,66.043
28.017,66.144
27.931,66.194
27.830,66.194
27.739,66.245
27.634,66.245
27.544,66.296
27.440,66.296
27.352,66.346
27.250,66.346
27.148,66.346
27.095,66.447
27.113,66.549
27.013,66.549
26.908,66.549
26.900,66.650
26.810,66.700
26.813,66.802
26.710,66.802
26.642,66.903
26.541,66.903
26.449,66.953
26.359,67.004
26.254,67.004
26.257,67.105
26.154,67.105
26.066,67.156
26.033,67.257
25.946,67.308
25.845,67.308
25.824,67.409
25.853,67.510
25.748,67.510
25.717,67.611
25.686,67.713
25.661,67.814
25.684,67.915
25.596,67.966
25.494,67.966
25.406,68.016
25.306,68.016
25.216,68.067
25.126,68.117
25.037,68.168
24.949,68.219
24.926,68.320
24.825,68.320
24.725,68.320
24.654,68.421
24.564,68.472
24.538,68.573
24.566,68.674
24.557,68.775
24.536,68.877
24.434,68.877
24.348,68.927
24.244,68.927
24.154,68.978
24.052,68.978
23.998,69.079
23.897,69.079
23.793,69.079
23.762,69.180
23.672,69.231
23.583,69.281
23.482,69.281
23.436,69.383
23.349,69.433
23.259,69.484
23.170,69.534
23.103,69.636
23.055,69.737
23.019,69.838
22.916,69.838
22.814,69.838
22.712,69.838
22.625,69.889
22.538,69.939
22.471,70.040
22.471,70.142
22.449,70.243
22.360,70.294
22.260,70.294
22.235,70.395
22.245,70.496
22.185,70.597
22.157,70.698
22.068,70.749
22.023,70.850
21.971,70.951
21.900,71.053
21.813,71.103
21.712,71.103
21.612,71.103
21.509,71.103
21.455,71.204
21.366,71.255
21.370,71.356
21.282,71.407
21.180,71.407
21.079,71.407
20.990,71.457
20.902,71.508
20.816,71.559
20.796,71.660
20.774,71.761
20.791,71.862
20.735,71.964
20.755,72.065
20.653,72.065
20.551,72.065
20.462,72.115
20.360,72.115
20.259,72.115
20.170,72.166
20.147,72.267
20.045,72.267
19.944,72.267
19.855,72.318
19.845,72.419
19.743,72.419
19.746,72.520
19.646,72.520
19.558,72.571
19.471,72.621
19.368,72.621
19.280,72.672
19.243,72.773
19.156,72.824
19.068,72.874
18.967,72.874
18.865,72.874
18.825,72.976
18.773,73.077
18.750,73.178
18.754,73.279
18.653,73.279
18.552,73.279
18.542,73.381
18.561,73.482
18.525,73.583
18.424,73.583
18.384,73.684
18.337,73.785
18.249,73.836
18.147,73.836
18.046,73.836
17.958,73.887
17.857,73.887
17.767,73.937
17.772,74.038
17.700,74.140
17.598,74.140
17.565,74.241
17.570,74.342
17.529,74.443
17.546,74.545
17.560,74.646
17.458,74.646
17.371,74.696
17.358,74.798
17.270,74.848
17.183,74.899
17.096,74.949

17.009,75.000
16.921,75.051
16.820,75.051
16.719,75.051
16.654,75.152
16.553,75.152
16.548,75.253
16.519,75.354
16.506,75.455
16.404,75.455
16.369,75.557
16.373,75.658
16.380,75.759
16.366,75.860
16.265,75.860
16.163,75.860
16.077,75.911
16.013,76.012
15.963,76.113
15.862,76.113
15.774,76.164
15.674,76.164
15.625,76.265
15.582,76.366
15.552,76.468
15.518,76.569
15.523,76.670
15.435,76.721
15.411,76.822
15.369,76.923
15.341,77.024
15.254,77.075
15.154,77.075
15.067,77.126
14.966,77.126
14.880,77.176
14.793,77.227
14.691,77.227
14.590,77.227
14.582,77.328
14.563,77.429
14.505,77.530
14.404,77.530
14.334,77.632
14.336,77.733
14.336,77.834
14.322,77.935
14.234,77.986
14.134,77.986
14.045,78.036
13.945,78.036
13.896,78.138
13.860,78.239
13.831,78.340
13.744,78.391
13.644,78.391
13.592,78.492
13.604,78.593
13.578,78.694
13.558,78.796
13.567,78.897
13.563,78.998
13.540,79.099
13.451,79.150
13.466,79.251
13.434,79.352
13.448,79.453
13.457,79.555
13.391,79.656
13.291,79.656
13.190,79.656
13.089,79.656
13.036,79.757
12.976,79.858
12.972,79.960
12.953,80.061
12.942,80.162
12.842,80.162
12.741,80.162
12.697,80.263
12.610,80.314
12.524,80.364
12.449,80.466
12.453,80.567
12.426,80.668
12.434,80.769
12.347,80.820
12.247,80.820
12.146,80.820
12.126,80.921
12.026,80.921
11.939,80.972
11.928,81.073
11.869,81.174
11.769,81.174
11.669,81.174
11.635,81.275
11.630,81.377
11.579,81.478
11.569,81.579
11.575,81.680
11.557,81.781
11.570,81.883
11.483,81.933
11.391,81.984
11.380,82.085
11.352,82.186
11.328,82.287
11.333,82.389
11.332,82.490
11.231,82.490
11.145,82.540
11.058,82.591
10.982,82.692
10.985,82.794
10.996,82.895
10.933,82.996
10.868,83.097
10.859,83.198
10.759,83.198
10.659,83.198
10.617,83.300
10.627,83.401
10.623,83.502
10.563,83.603
10.540,83.704
10.520,83.806
10.492,83.907
10.406,83.957
10.320,84.008
10.290,84.109
10.189,84.109
10.103,84.160
10.014,84.211
9.927,84.261
9.906,84.362
9.844,84.464
9.757,84.514
9.657,84.514
9.557,84.514
9.533,84.615
9.539,84.717
9.547,84.818
9.528,84.919
9.516,85.020
9.456,85.121
9.400,85.223
9.365,85.324
9.368,85.425
9.282,85.476
9.236,85.577
9.241,85.678
9.147,85.729
9.105,85.830
9.075,85.931
9.071,86.032
9.079,86.134
9.082,86.235
8.982,86.235
8.882,86.235
8.782,86.235
8.695,86.285
8.595,86.285
8.509,86.336
8.473,86.437
8.412,86.538
8.326,86.589
8.226,86.589
8.126,86.589
8.119,86.690
8.109,86.791
8.072,86.893
8.077,86.994
8.043,87.095
7.956,87.146
7.870,87.196
7.855,87.298
7.843,87.399
7.829,87.500
7.729,87.500
7.642,87.551
7.542,87.551
7.442,87.551
7.355,87.601
7.317,87.702
7.231,87.753
7.179,87.854
7.178,87.955
7.182,88.057
7.187,88.158
7.193,88.259
7.200,88.360
7.113,88.411
7.027,88.462
7.010,88.563
6.910,88.563
6.823,88.613
6.723,88.613
6.637,88.664
6.537,88.664
6.437,88.664
6.350,88.715
6.298,88.816
6.300,88.917
6.214,88.968
6.210,89.069
6.110,89.069
6.010,89.069
5.910,89.069
5.866,89.170
5.854,89.271
5.859,89.372
5.818,89.474
5.803,89.575


==> data/pr_curves/arras_retrained_with_boundary_feat_1k_0.3_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.552,1.417
97.436,1.923
98.148,2.682
97.143,3.441
96.203,3.846
95.000,3.846
95.745,4.555
96.364,5.364
94.690,5.415
93.846,6.174
92.958,6.680
92.025,7.591
92.350,8.553
91.414,9.160
90.826,10.020
89.916,10.830
89.615,11.791
89.007,12.702
88.000,13.360
87.107,14.018
86.145,14.474
85.269,15.233
84.450,15.941
83.673,16.599
82.673,16.903
82.284,17.864
81.473,18.472
81.184,19.433
80.325,20.040
79.769,20.951
78.889,21.559
77.899,21.761
77.296,22.571
76.539,23.279
75.879,24.038
75.804,25.051
75.000,25.658
74.253,26.417
73.907,27.379
73.254,28.138
72.237,28.441
71.499,29.200
71.002,30.111
70.000,30.466
69.697,31.427
68.845,31.984
68.421,32.895
67.554,33.401
66.567,33.654
65.858,34.362
64.939,34.868
64.416,35.729
63.958,36.640
62.976,36.842
62.280,37.601
62.235,38.613
61.349,39.119
60.632,39.828
60.015,40.638
59.068,41.043
58.108,41.346
57.419,42.105
57.114,43.067
56.649,43.978
55.894,44.636
55.172,45.344
54.162,45.445
53.815,46.407
53.136,47.166
52.193,47.571
51.324,48.077
50.946,49.038
50.230,49.747
49.578,50.506
48.914,51.265
48.146,51.923
47.378,52.581
46.611,53.239
45.780,53.796
44.937,54.352
44.169,55.010
43.224,55.364
42.386,55.921
41.934,56.832
40.939,56.933
40.184,57.591
39.218,57.895
38.385,58.451
37.488,58.907
36.568,59.312
35.650,59.717
34.689,60.020
34.099,60.830
33.141,61.134
32.483,61.893
31.767,62.601
30.994,63.259
30.457,64.119
29.661,64.727
28.952,65.435
28.088,65.941
27.171,66.346
26.376,66.953
25.686,67.713
24.889,68.320
24.132,68.978
23.267,69.484
22.469,70.091
21.973,71.002
21.071,71.457
20.317,72.115
19.452,72.621
18.698,73.279
17.903,73.887
17.368,74.747
16.517,75.304
15.929,76.113
15.378,76.974
14.515,77.480
13.860,78.239
13.459,79.200
12.948,80.061
12.297,80.820
11.577,81.528
11.301,82.490
10.615,83.249
10.132,84.160
9.523,84.970
9.105,85.881
8.399,86.589
7.825,87.449
7.193,88.259
6.303,88.715
5.801,89.626


==> data/pr_curves/arras_retrained_with_boundary_feat_1k_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
96.552,1.417
97.436,1.923
98.148,2.682
98.611,3.593
97.468,3.897
96.250,3.897
96.875,4.706
95.575,5.466
94.615,6.225
93.662,6.731
94.304,7.540
93.785,8.401
92.929,9.312
92.202,10.172
91.597,11.032
91.154,11.994
90.426,12.905
89.632,13.563
88.679,14.271
87.688,14.777
86.969,15.536
86.059,16.245
85.279,17.004
84.466,17.611
83.641,18.370
83.188,19.281
83.023,20.294
82.480,21.204
81.594,21.761
80.591,22.065
79.570,22.470
79.110,23.381
78.146,23.887
77.619,24.747
77.473,25.759
76.867,26.569
75.960,27.024
75.650,27.986
75.099,28.846
74.169,29.352
73.391,30.010
72.912,30.921
72.139,31.579
71.477,32.338
70.716,32.996
70.199,33.856
69.223,34.261
68.232,34.565
67.698,35.425
66.730,35.830
65.965,36.488
65.426,37.348
64.441,37.601
63.835,38.411
63.510,39.372
62.698,39.980
61.883,40.587
61.469,41.498
60.584,42.004
59.600,42.257
58.877,42.966
58.463,43.877
58.136,44.838
57.526,45.648
56.673,46.204
55.724,46.559
55.241,47.470
54.384,48.026
53.490,48.482
52.769,49.190
51.877,49.646
52.219,50.607
51.273,50.962
50.545,51.670
49.952,52.480
49.274,53.239
48.428,53.796
47.763,54.555
46.963,55.162
46.209,55.820
45.499,56.528
44.572,56.933
43.704,57.439
43.178,58.300
42.178,58.401
41.412,59.059
40.489,59.464
39.565,59.868
38.729,60.425
37.791,60.779
36.871,61.184
35.953,61.589
35.154,62.196
34.237,62.601
33.719,63.462
32.848,63.968
32.423,64.879
31.558,65.385
31.139,66.296
30.305,66.852
29.546,67.510
28.788,68.168
27.895,68.623
27.028,69.130
26.479,69.990
25.616,70.496
24.907,71.204
24.112,71.812
23.279,72.368
22.689,73.178
21.857,73.735
21.150,74.443
20.288,74.949
19.488,75.557
18.977,76.417
18.207,77.075
17.500,77.783
17.030,78.694
16.235,79.302
16.045,80.314
15.126,80.719
14.475,81.478
14.111,82.439
13.601,83.300
13.013,84.109
12.150,84.615
11.809,85.577
11.299,86.437
10.771,87.298
9.976,87.905
9.592,88.866
9.318,89.828
8.440,90.334
7.864,91.194
7.664,92.206
7.077,93.016
6.124,93.320


==> data/pr_curves/arras_retrained_with_boundary_feat_1k_meta.csv <==
auc,f1,eer
50.204,51.439,51.215

==> data/pr_curves/leigh_retrained.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
100.000,0.860
100.000,0.962
100.000,1.063
100.000,1.164
100.000,1.265
100.000,1.366
100.000,1.468
100.000,1.569
100.000,1.670
100.000,1.771
100.000,1.872
100.000,1.974
100.000,2.075
100.000,2.176
100.000,2.277
100.000,2.379
100.000,2.480
100.000,2.581
100.000,2.682
98.148,2.682
98.214,2.783
98.276,2.885
98.333,2.986
98.387,3.087
98.438,3.188
98.485,3.289
98.529,3.391
97.101,3.391
97.183,3.492
97.260,3.593
97.333,3.694
97.403,3.796
97.468,3.897
97.531,3.998
97.590,4.099
97.647,4.200
97.701,4.302
97.753,4.403
97.802,4.504
97.849,4.605
97.895,4.706
97.938,4.808
97.980,4.909
98.020,5.010
98.058,5.111
98.095,5.213
98.131,5.314
98.165,5.415
98.198,5.516
98.230,5.617
98.261,5.719
98.291,5.820
98.319,5.921
98.347,6.022
98.374,6.123
98.400,6.225
98.425,6.326
98.450,6.427
98.473,6.528
98.496,6.630
98.519,6.731
98.540,6.832
98.561,6.933
98.582,7.034
98.601,7.136
98.621,7.237
98.639,7.338
98.658,7.439
98.675,7.540
98.693,7.642
98.710,7.743
98.726,7.844
98.742,7.945
98.758,8.047
98.773,8.148
98.788,8.249
98.802,8.350
98.817,8.451
98.830,8.553
98.844,8.654
98.857,8.755
98.870,8.856
98.883,8.957
98.895,9.059
98.907,9.160
98.919,9.261
98.930,9.362
98.942,9.464
98.953,9.565
98.964,9.666
98.974,9.767
98.985,9.868
98.995,9.970
99.005,10.071
99.015,10.172
99.024,10.273
99.034,10.374
99.043,10.476
99.052,10.577
99.061,10.678
99.070,10.779
99.078,10.881
99.087,10.982
99.095,11.083
99.103,11.184
98.667,11.235
98.678,11.336
98.690,11.437
98.701,11.538
98.712,11.640
98.723,11.741
98.734,11.842
98.326,11.893
97.917,11.893
97.934,11.994
97.951,12.095
97.551,12.095
97.571,12.196
97.590,12.298
97.610,12.399
97.628,12.500
97.647,12.601
97.665,12.702
97.683,12.804
97.701,12.905
97.719,13.006
97.736,13.107
97.753,13.209
97.770,13.310
97.786,13.411
97.802,13.512
97.818,13.613
97.834,13.715
97.849,13.816
97.865,13.917
97.880,14.018
97.895,14.119
97.909,14.221
97.924,14.322
97.938,14.423
97.952,14.524
97.966,14.626
97.980,14.727
97.993,14.828
98.007,14.929
97.690,14.980
97.705,15.081
97.720,15.182
97.735,15.283
97.749,15.385
97.764,15.486
97.778,15.587
97.792,15.688
97.806,15.789
97.819,15.891
97.833,15.992
97.846,16.093
97.859,16.194
97.872,16.296
97.885,16.397
97.898,16.498
97.910,16.599
97.923,16.700
97.935,16.802
97.947,16.903
97.959,17.004
97.971,17.105
97.695,17.156
97.708,17.257
97.721,17.358
97.734,17.460
97.746,17.561
97.759,17.662
97.772,17.763
97.784,17.864
97.796,17.966
97.808,18.067
97.548,18.117
97.290,18.168
97.305,18.269
97.319,18.370
97.059,18.370
97.074,18.472
97.090,18.573
97.105,18.674
97.120,18.775
96.875,18.826
96.891,18.927
96.907,19.028
96.923,19.130
96.939,19.231
96.954,19.332
96.970,19.433
96.985,19.534
97.000,19.636
97.015,19.737
97.030,19.838
97.044,19.939
97.059,20.040
97.073,20.142
97.087,20.243
97.101,20.344
97.115,20.445
97.129,20.547
96.897,20.547
96.912,20.648
96.927,20.749
96.698,20.749
96.714,20.850
96.729,20.951
96.744,21.053
96.759,21.154
96.536,21.154
96.552,21.255
96.339,21.306
96.355,21.407
96.372,21.508
96.388,21.609
96.404,21.711
96.421,21.812
96.214,21.862
96.231,21.964
96.026,22.014
96.044,22.115
96.061,22.217
95.861,22.267
95.879,22.368
95.896,22.470
95.914,22.571
95.931,22.672
95.949,22.773
95.745,22.773
95.551,22.824
95.359,22.874
95.158,22.874
95.178,22.976
95.198,23.077
95.218,23.178
95.238,23.279
95.052,23.330
95.072,23.431
95.092,23.532
95.112,23.634
95.132,23.735
95.152,23.836
95.171,23.937
95.190,24.038
95.000,24.038
95.020,24.140
95.040,24.241
94.851,24.241
94.675,24.291
94.695,24.393
94.716,24.494
94.737,24.595
94.553,24.595
94.574,24.696
94.595,24.798
94.423,24.848
94.444,24.949
94.466,25.051
94.286,25.051
94.307,25.152
94.129,25.152
94.151,25.253
94.173,25.354
94.195,25.455
94.019,25.455
94.041,25.557
94.063,25.658
93.889,25.658
93.911,25.759
93.934,25.860
93.761,25.860
93.784,25.962
93.613,25.962
93.636,26.063
93.478,26.113
93.321,26.164
93.345,26.265
93.369,26.366
93.393,26.468
93.416,26.569
93.440,26.670
93.463,26.771
93.486,26.872
93.509,26.974
93.531,27.075
93.554,27.176
93.576,27.277
93.599,27.379
93.621,27.480
93.471,27.530
93.493,27.632
93.515,27.733
93.537,27.834
93.390,27.885
93.412,27.986
93.255,27.986
93.098,27.986
92.941,27.986
92.785,27.986
92.809,28.087
92.833,28.188
92.857,28.289
92.881,28.391
92.727,28.391
92.751,28.492
92.775,28.593
92.799,28.694
92.822,28.796
92.846,28.897
92.707,28.947
92.730,29.049
92.754,29.150
92.777,29.251
92.640,29.302
92.492,29.302
92.516,29.403
92.540,29.504
92.563,29.605
92.587,29.706
92.441,29.706
92.465,29.808
92.488,29.909
92.512,30.010
92.535,30.111
92.558,30.213
92.581,30.314
92.438,30.314
92.296,30.314
92.320,30.415
92.178,30.415
92.202,30.516
92.226,30.617
92.249,30.719
92.273,30.820
92.296,30.921
92.157,30.921
92.180,31.022
92.054,31.073
91.916,31.073
91.940,31.174
91.803,31.174
91.679,31.225
91.543,31.225
91.420,31.275
91.285,31.275
91.150,31.275
91.016,31.275
90.882,31.275
90.749,31.275
90.616,31.275
90.483,31.275
90.365,31.326
90.233,31.326
90.262,31.427
90.145,31.478
90.014,31.478
90.043,31.579
89.928,31.630
89.957,31.731
89.986,31.832
90.014,31.933
90.043,32.034
89.929,32.085
89.958,32.186
89.986,32.287
90.014,32.389
90.042,32.490
89.916,32.490
89.804,32.540
89.679,32.540
89.708,32.642
89.736,32.743
89.612,32.743
89.641,32.844
89.517,32.844
89.546,32.945
89.575,33.047
89.603,33.148
89.495,33.198
89.373,33.198
89.402,33.300
89.295,33.350
89.324,33.451
89.353,33.553
89.382,33.654
89.276,33.704
89.157,33.704
89.186,33.806
89.081,33.856
88.963,33.856
88.845,33.856
88.874,33.957
88.771,34.008
88.654,34.008
88.684,34.109
88.714,34.211
88.598,34.211
88.627,34.312
88.527,34.362
88.557,34.464
88.457,34.514
88.342,34.514
88.372,34.615
88.402,34.717
88.303,34.767
88.333,34.868
88.363,34.970
88.393,35.071
88.295,35.121
88.183,35.121
88.213,35.223
88.101,35.223
88.131,35.324
88.161,35.425
88.191,35.526
88.221,35.628
88.250,35.729
88.279,35.830
88.184,35.881
88.213,35.982
88.243,36.083
88.272,36.184
88.163,36.184
88.054,36.184
88.084,36.285
87.975,36.285
88.005,36.387
88.034,36.488
88.063,36.589
87.971,36.640
88.000,36.741
87.908,36.791
87.802,36.791
87.831,36.893
87.861,36.994
87.890,37.095
87.919,37.196
87.947,37.298
87.857,37.348
87.767,37.399
87.796,37.500
87.825,37.601
87.736,37.652
87.765,37.753
87.662,37.753
87.691,37.854
87.719,37.955
87.748,38.057
87.660,38.107
87.573,38.158
87.601,38.259
87.630,38.360
87.659,38.462
87.687,38.563
87.715,38.664
87.743,38.765
87.643,38.765
87.671,38.866
87.472,38.866
87.401,38.968
87.429,39.069
87.246,39.119
87.177,39.221
86.981,39.221
87.010,39.322
86.816,39.322
86.622,39.322
86.429,39.322
86.459,39.423
86.283,39.474
86.093,39.474
86.123,39.575
86.154,39.676
86.184,39.777
86.214,39.879
86.245,39.980
86.275,40.081
86.304,40.182
86.241,40.283
86.177,40.385
85.991,40.385
86.022,40.486
85.959,40.587
85.775,40.587
85.592,40.587
85.623,40.688
85.654,40.789
85.684,40.891
85.714,40.992
85.744,41.093
85.684,41.194
85.624,41.296
85.445,41.296
85.282,41.346
85.120,41.397
85.062,41.498
85.093,41.599
84.917,41.599
84.861,41.700
84.687,41.700
84.718,41.802
84.749,41.903
84.694,42.004
84.521,42.004
84.365,42.055
84.397,42.156
84.343,42.257
84.189,42.308
84.036,42.358
83.884,42.409
83.916,42.510
83.865,42.611
83.897,42.713
83.845,42.814
83.794,42.915
83.645,42.966
83.595,43.067
83.627,43.168
83.659,43.269
83.691,43.370
83.642,43.472
83.592,43.573
83.624,43.674
83.478,43.725
83.510,43.826
83.365,43.877
83.317,43.978
83.349,44.079
83.381,44.180
83.238,44.231
83.080,44.231
83.112,44.332
83.144,44.433
82.987,44.433
82.830,44.433
82.690,44.484
82.535,44.484
82.397,44.534
82.260,44.585
82.123,44.636
81.970,44.636
82.004,44.737
82.037,44.838
81.885,44.838
81.751,44.889
81.710,44.990
81.743,45.091
81.777,45.192
81.810,45.294
81.677,45.344
81.636,45.445
81.505,45.496
81.538,45.597
81.408,45.648
81.368,45.749
81.402,45.850
81.435,45.951
81.306,46.002
81.339,46.103
81.211,46.154
81.244,46.255
81.100,46.255
80.957,46.255
80.813,46.255
80.688,46.306
80.651,46.407
80.509,46.407
80.543,46.508
80.420,46.559
80.296,46.609
80.157,46.609
80.122,46.711
80.000,46.761
79.965,46.862
79.845,46.913
79.708,46.913
79.588,46.964
79.623,47.065
79.505,47.115
79.369,47.115
79.252,47.166
79.135,47.217
79.001,47.217
78.970,47.318
78.836,47.318
78.722,47.368
78.691,47.470
78.727,47.571
78.595,47.571
78.464,47.571
78.333,47.571
78.369,47.672
78.257,47.723
78.146,47.773
78.017,47.773
77.888,47.773
77.778,47.824
77.814,47.925
77.851,48.026
77.723,48.026
77.596,48.026
77.488,48.077
77.524,48.178
77.398,48.178
77.291,48.229
77.184,48.279
77.078,48.330
76.954,48.330
76.830,48.330
76.726,48.381
76.621,48.431
76.499,48.431
76.377,48.431
76.274,48.482
76.153,48.482
76.032,48.482
75.930,48.532
75.829,48.583
75.808,48.684
75.846,48.785
75.824,48.887
75.705,48.887
75.743,48.988
75.625,48.988
75.663,49.089
75.564,49.140
75.447,49.140
75.330,49.140
75.232,49.190
75.116,49.190
75.019,49.241
74.923,49.291
74.808,49.291
74.713,49.342
74.598,49.342
74.484,49.342
74.371,49.342
74.277,49.393
74.164,49.393
74.052,49.393
73.959,49.443
73.847,49.443
73.756,49.494
73.740,49.595
73.629,49.595
73.518,49.595
73.428,49.646
73.318,49.646
73.229,49.696
73.140,49.747
73.125,49.848
73.165,49.949
73.205,50.051
73.191,50.152
73.083,50.152
72.995,50.202
72.907,50.253
72.894,50.354
72.787,50.354
72.827,50.455
72.741,50.506
72.602,50.557
72.496,50.557
72.431,50.658
72.327,50.658
72.222,50.658
72.262,50.759
72.250,50.860
72.146,50.860
72.135,50.962
72.000,51.012
71.897,51.012
71.835,51.113
71.875,51.215
71.773,51.215
71.671,51.215
71.661,51.316
71.701,51.417
71.690,51.518
71.589,51.518
71.489,51.518
71.388,51.518
71.329,51.619
71.319,51.721
71.359,51.822
71.230,51.872
71.082,51.872
71.024,51.974
70.876,51.974
70.819,52.075
70.810,52.176
70.850,52.277
70.725,52.328
70.580,52.328
70.524,52.429
70.564,52.530
70.508,52.632
70.385,52.682
70.243,52.682
70.121,52.733
70.161,52.834
70.040,52.885
70.033,52.986
69.980,53.087
69.860,53.138
69.808,53.239
69.669,53.239
69.617,53.340
69.611,53.441
69.560,53.543
69.554,53.644
69.437,53.694
69.321,53.745
69.186,53.745
69.051,53.745
69.001,53.846
68.867,53.846
68.863,53.947
68.730,53.947
68.726,54.049
68.678,54.150
68.546,54.150
68.435,54.200
68.324,54.251
68.277,54.352
68.167,54.403
68.038,54.403
68.035,54.504
67.927,54.555
67.819,54.605
67.817,54.706
67.815,54.808
67.770,54.909
67.643,54.909
67.600,55.010
67.474,55.010
67.348,55.010
67.244,55.061
67.119,55.061
66.995,55.061
66.892,55.111
66.789,55.162
66.687,55.213
66.585,55.263
66.464,55.263
66.343,55.263
66.222,55.263
66.122,55.314
66.023,55.364
66.024,55.466
65.925,55.516
65.887,55.617
65.769,55.617
65.672,55.668
65.673,55.769
65.577,55.820
65.540,55.921
65.581,56.022
65.485,56.073
65.487,56.174
65.371,56.174
65.412,56.275
65.297,56.275
65.337,56.377
65.222,56.377
65.129,56.427
65.035,56.478
65.038,56.579
64.945,56.630
64.852,56.680
64.760,56.731
64.669,56.781
64.672,56.883
64.561,56.883
64.470,56.933
64.359,56.933
64.249,56.933
64.139,56.933
64.030,56.933
64.070,57.034
63.982,57.085
63.873,57.085
63.785,57.136
63.677,57.136
63.647,57.237
63.560,57.287
63.601,57.389
63.514,57.439
63.449,57.540
63.454,57.642
63.348,57.642
63.319,57.743
63.324,57.844
63.219,57.844
63.190,57.945
63.085,57.945
63.091,58.047
62.973,58.097
62.870,58.097
62.807,58.198
62.691,58.249
62.588,58.249
62.486,58.249
62.385,58.249
62.284,58.249
62.183,58.249
62.156,58.350
62.056,58.350
62.097,58.451
61.964,58.451
61.971,58.553
61.859,58.603
61.867,58.704
61.841,58.806
61.730,58.856
61.600,58.856
61.469,58.856
61.340,58.856
61.231,58.907
61.239,59.008
61.111,59.008
60.983,59.008
60.856,59.008
60.729,59.008
60.623,59.059
60.518,59.109
60.465,59.211
60.475,59.312
60.371,59.362
60.267,59.413
60.143,59.413
60.020,59.413
59.898,59.413
59.776,59.413
59.756,59.514
59.736,59.615
59.636,59.666
59.536,59.717
59.416,59.717
59.296,59.717
59.198,59.767
59.080,59.767
58.962,59.767
58.944,59.868
58.847,59.919
58.730,59.919
58.634,59.970
58.519,59.970
58.403,59.970
58.288,59.970
58.174,59.970
58.060,59.970
57.967,60.020
57.951,60.121
57.838,60.121
57.823,60.223
57.711,60.223
57.599,60.223
57.488,60.223
57.377,60.223
57.267,60.223
57.157,60.223
57.115,60.324
57.027,60.374
56.918,60.374
56.878,60.476
56.865,60.577
56.757,60.577
56.670,60.628
56.563,60.628
56.456,60.628
56.350,60.628
56.238,60.678
56.227,60.779
56.121,60.779
56.017,60.779
55.912,60.779
55.809,60.779
55.705,60.779
55.602,60.779
55.499,60.779
55.397,60.779
55.290,60.830
55.183,60.881
55.082,60.881
54.982,60.881
54.923,60.982
54.798,60.982
54.814,61.083
54.690,61.083
54.587,61.134
54.463,61.134
54.341,61.134
54.284,61.235
54.163,61.235
54.155,61.336
54.055,61.387
53.935,61.387
53.836,61.437
53.717,61.437
53.598,61.437
53.480,61.437
53.363,61.437
53.266,61.488
53.170,61.538
53.118,61.640
53.023,61.690
52.908,61.690
52.793,61.690
52.679,61.690
52.566,61.690
52.516,61.791
52.512,61.893
52.399,61.893
52.287,61.893
52.176,61.893
52.085,61.943
51.975,61.943
51.864,61.943
51.755,61.943
51.646,61.943
51.537,61.943
51.449,61.994
51.341,61.994
51.234,61.994
51.127,61.994
51.020,61.994
50.914,62.045
50.808,62.045
50.703,62.045
50.598,62.045
50.494,62.045
50.390,62.045
50.287,62.045
50.184,62.045
50.082,62.045
49.980,62.045
49.878,62.045
49.898,62.146
49.797,62.146
49.777,62.247
49.738,62.348
49.637,62.348
49.518,62.348
49.419,62.399
49.300,62.399
49.182,62.399
49.085,62.449
48.968,62.449
48.852,62.449
48.796,62.551
48.681,62.551
48.566,62.551
48.452,62.551
48.338,62.551
48.245,62.601
48.132,62.601
48.020,62.601
47.909,62.601
47.798,62.601
47.707,62.652
47.617,62.702
47.508,62.702
47.399,62.702
47.310,62.753
47.202,62.753
47.095,62.753
47.008,62.804
46.901,62.804
46.795,62.804
46.692,62.854
46.587,62.854
46.482,62.854
46.378,62.854
46.277,62.905
46.174,62.905
46.071,62.905
46.077,63.006
45.978,63.057
45.876,63.057
45.778,63.107
45.717,63.209
45.617,63.209
45.501,63.209
45.385,63.209
45.270,63.209
45.175,63.259
45.061,63.259
44.948,63.259
44.855,63.310
44.742,63.310
44.631,63.310
44.520,63.310
44.496,63.411
44.519,63.512
44.511,63.613
44.401,63.613
44.292,63.613
44.183,63.613
44.074,63.613
43.966,63.613
43.879,63.664
43.772,63.664
43.665,63.664
43.579,63.715
43.478,63.765
43.373,63.765
43.274,63.816
43.170,63.816
43.067,63.816
42.964,63.816
42.862,63.816
42.765,63.866
42.664,63.866
42.563,63.866
42.463,63.866
42.349,63.866
42.236,63.866
42.123,63.866
42.011,63.866
41.899,63.866
41.807,63.917
41.697,63.917
41.587,63.917
41.478,63.917
41.369,63.917
41.261,63.917
41.153,63.917
41.046,63.917
40.959,63.968
40.853,63.968
40.767,64.018
40.668,64.069
40.564,64.069
40.460,64.069
40.357,64.069
40.254,64.069
40.152,64.069
40.051,64.069
39.950,64.069
39.849,64.069
39.749,64.069
39.637,64.069
39.525,64.069
39.415,64.069
39.305,64.069
39.195,64.069
39.086,64.069
38.978,64.069
38.870,64.069
38.763,64.069
38.675,64.119
38.642,64.221
38.555,64.271
38.469,64.322
38.364,64.322
38.260,64.322
38.157,64.322
38.054,64.322
37.952,64.322
37.850,64.322
37.749,64.322
37.648,64.322
37.548,64.322
37.456,64.372
37.346,64.372
37.255,64.423
37.146,64.423
37.056,64.474
36.949,64.474
36.860,64.524
36.754,64.524
36.648,64.524
36.543,64.524
36.439,64.524
36.335,64.524
36.232,64.524
36.129,64.524
36.027,64.524
35.926,64.524
35.825,64.524
35.724,64.524
35.633,64.575
35.541,64.626
35.488,64.727
35.380,64.727
35.273,64.727
35.166,64.727
35.078,64.777
34.973,64.777
34.868,64.777
34.764,64.777
34.660,64.777
34.566,64.828
34.472,64.879
34.370,64.879
34.269,64.879
34.168,64.879
34.077,64.929
33.969,64.929
33.861,64.929
33.754,64.929
33.648,64.929
33.542,64.929
33.507,65.030
33.403,65.030
33.299,65.030
33.196,65.030
33.093,65.030
33.025,65.132
32.933,65.182
32.841,65.233
32.741,65.233
32.650,65.283
32.543,65.283
32.453,65.334
32.348,65.334
32.243,65.334
32.138,65.334
32.035,65.334
31.932,65.334
31.829,65.334
31.737,65.385
31.636,65.385
31.623,65.486
31.556,65.587
31.449,65.587
31.413,65.688
31.307,65.688
31.202,65.688
31.097,65.688
30.993,65.688
30.890,65.688
30.797,65.739
30.704,65.789
30.603,65.789
30.571,65.891
30.470,65.891
30.364,65.891
30.258,65.891
30.153,65.891
30.048,65.891
29.945,65.891
29.842,65.891
29.740,65.891
29.638,65.891
29.537,65.891
29.446,65.941
29.340,65.941
29.235,65.941
29.146,65.992
29.058,66.043
28.955,66.043
28.853,66.043
28.751,66.043
28.650,66.043
28.550,66.043
28.444,66.043
28.339,66.043
28.235,66.043
28.131,66.043
28.028,66.043
27.942,66.093
27.841,66.093
27.740,66.093
27.634,66.093
27.530,66.093
27.425,66.093
27.322,66.093
27.235,66.144
27.169,66.245
27.171,66.346
27.070,66.346
26.979,66.397
26.889,66.447
26.785,66.447
26.682,66.447
26.594,66.498
26.507,66.549
26.406,66.549
26.315,66.599
26.210,66.599
26.106,66.599
26.047,66.700
25.959,66.751
25.872,66.802
25.771,66.802
25.671,66.802
25.581,66.852
25.477,66.852
25.375,66.852
25.273,66.852
25.171,66.852
25.071,66.852
24.981,66.903
24.878,66.903
24.789,66.953
24.687,66.953
24.587,66.953
24.496,67.004
24.392,67.004
24.289,67.004
24.201,67.055
24.100,67.055
23.999,67.055
23.895,67.055
23.792,67.055
23.690,67.055
23.603,67.105
23.502,67.105
23.412,67.156
23.309,67.156
23.207,67.156
23.106,67.156
23.020,67.206
22.930,67.257
22.827,67.257
22.726,67.257
22.625,67.257
22.522,67.257
22.432,67.308
22.343,67.358
22.243,67.358
22.139,67.358
22.036,67.358
22.000,67.460
21.912,67.510
21.862,67.611
21.820,67.713
21.733,67.763
21.632,67.763
21.531,67.763
21.427,67.763
21.325,67.763
21.224,67.763
21.123,67.763
21.020,67.763
20.919,67.763
20.818,67.763
20.715,67.763
20.613,67.763
20.512,67.763
20.412,67.763
20.309,67.763
20.208,67.763
20.108,67.763
20.006,67.763
19.920,67.814
19.820,67.814
19.717,67.814
19.616,67.814
19.514,67.814
19.412,67.814
19.311,67.814
19.209,67.814
19.107,67.814
19.007,67.814
18.905,67.814
18.804,67.814
18.702,67.814
18.601,67.814
18.501,67.814
18.399,67.814
18.299,67.814
18.197,67.814
18.096,67.814
17.994,67.814
17.893,67.814
17.791,67.814


==> data/pr_curves/leigh_retrained_fast.csv <==
prec,rec
100.000,0.051
100.000,1.063
100.000,2.075
98.148,2.682
97.101,3.391
97.674,4.251
98.095,5.213
98.387,6.174
98.611,7.186
98.780,8.198
98.913,9.211
99.020,10.223
99.107,11.235
98.326,11.893
97.656,12.652
97.826,13.664
97.973,14.676
97.792,15.688
97.923,16.700
97.765,17.713
97.074,18.472
96.977,19.484
97.122,20.496
96.339,21.306
95.861,22.267
95.188,23.026
95.190,24.038
94.423,24.848
93.900,25.709
93.428,26.619
93.493,27.632
92.727,28.391
92.516,29.403
92.320,30.415
91.679,31.225
90.616,31.275
89.929,32.085
89.575,33.047
88.963,33.856
88.402,34.717
88.250,35.729
88.000,36.741
87.765,37.753
87.743,38.765
86.816,39.322
86.304,40.182
85.714,40.992
84.917,41.599
84.189,42.308
83.627,43.168
83.381,44.180
82.397,44.534
81.752,45.344
81.228,46.204
80.296,46.609
79.369,47.115
78.464,47.571
77.551,48.077
76.560,48.431
75.684,48.988
74.713,49.342
73.720,49.545
72.941,50.202
72.146,50.860
71.388,51.518
70.773,52.328
69.987,52.986
69.321,53.745
68.391,54.200
67.643,54.909
66.687,55.213
65.769,55.617
65.167,56.427
64.286,56.933
63.428,57.490
62.759,58.249
61.867,58.704
60.888,59.008
59.959,59.413
59.020,59.767
58.052,60.020
57.088,60.324
56.174,60.779
55.158,60.881
54.211,61.235
53.243,61.488
52.310,61.893
51.298,61.994
50.287,62.045
49.340,62.399
48.338,62.551
47.346,62.753
46.343,62.854
45.402,63.209
44.480,63.613
43.478,63.765
42.477,63.866
41.478,63.917
40.486,64.069
39.476,64.069
38.503,64.322
37.493,64.322
36.512,64.524
35.512,64.626
34.528,64.828
33.525,64.929
32.584,65.283
31.600,65.486
30.646,65.789
29.645,65.891
28.656,66.043
27.652,66.093
26.714,66.447
25.776,66.802
24.785,66.953
23.788,67.055
22.808,67.257
21.853,67.561
20.873,67.763
19.872,67.814
18.871,67.814
17.869,67.814


==> data/pr_curves/leigh_retrained_hyperopted.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
91.111,2.075
91.304,2.126
91.489,2.176
91.667,2.227
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
89.231,2.935
89.394,2.986
89.552,3.036
89.706,3.087
89.855,3.138
90.000,3.188
90.141,3.239
90.278,3.289
90.411,3.340
90.541,3.391
90.667,3.441
89.474,3.441
89.610,3.492
89.744,3.543
89.873,3.593
90.000,3.644
90.123,3.694
90.244,3.745
90.361,3.796
90.476,3.846
90.588,3.897
90.698,3.947
90.805,3.998
90.909,4.049
91.011,4.099
91.111,4.150
91.209,4.200
91.304,4.251
91.398,4.302
91.489,4.352
91.579,4.403
91.667,4.453
91.837,4.555
92.000,4.656
91.176,4.706
91.346,4.808
91.509,4.909
91.667,5.010
91.818,5.111
91.964,5.213
92.105,5.314
92.241,5.415
92.373,5.516
92.500,5.617
92.623,5.719
91.935,5.769
92.063,5.870
92.188,5.972
92.308,6.073
92.424,6.174
92.537,6.275
92.647,6.377
92.754,6.478
92.857,6.579
92.958,6.680
92.361,6.731
92.466,6.832
92.568,6.933
91.946,6.933
92.053,7.034
92.157,7.136
92.258,7.237
92.357,7.338
92.453,7.439
92.547,7.540
92.638,7.642
92.727,7.743
92.216,7.794
92.308,7.895
92.398,7.996
91.908,8.047
92.000,8.148
92.090,8.249
92.179,8.350
92.265,8.451
92.350,8.553
92.432,8.654
92.513,8.755
92.063,8.806
92.147,8.907
92.228,9.008
92.308,9.109
92.386,9.211
92.462,9.312
92.000,9.312
92.079,9.413
92.157,9.514
91.748,9.565
91.827,9.666
91.905,9.767
91.981,9.868
92.056,9.970
92.130,10.071
92.202,10.172
91.818,10.223
91.892,10.324
91.480,10.324
91.556,10.425
91.630,10.526
91.228,10.526
91.304,10.628
91.379,10.729
91.453,10.830
91.525,10.931
91.597,11.032
91.667,11.134
91.736,11.235
91.803,11.336
91.870,11.437
91.935,11.538
92.000,11.640
92.063,11.741
92.126,11.842
92.188,11.943
91.829,11.943
91.892,12.045
91.954,12.146
92.015,12.247
92.075,12.348
92.135,12.449
92.193,12.551
92.251,12.652
91.941,12.702
92.000,12.804
92.058,12.905
92.115,13.006
91.786,13.006
91.844,13.107
91.901,13.209
91.958,13.310
91.667,13.360
91.724,13.462
91.781,13.563
91.837,13.664
91.892,13.765
91.946,13.866
92.000,13.968
92.053,14.069
92.105,14.170
92.157,14.271
91.883,14.322
91.935,14.423
91.987,14.524
91.693,14.524
91.429,14.575
91.167,14.626
91.223,14.727
91.277,14.828
91.331,14.929
91.385,15.030
91.131,15.081
91.185,15.182
91.239,15.283
91.291,15.385
91.343,15.486
91.071,15.486
91.124,15.587
91.176,15.688
91.228,15.789
91.279,15.891
91.329,15.992
91.379,16.093
91.429,16.194
91.477,16.296
91.525,16.397
91.573,16.498
91.620,16.599
91.365,16.599
91.413,16.700
91.460,16.802
91.507,16.903
91.553,17.004
91.599,17.105
91.644,17.206
91.689,17.308
91.733,17.409
91.777,17.510
91.534,17.510
91.293,17.510
91.339,17.611
91.384,17.713
91.429,17.814
91.473,17.915
91.517,18.016
91.560,18.117
91.603,18.219
91.646,18.320
91.688,18.421
91.457,18.421
91.500,18.522
91.542,18.623
91.584,18.725
91.379,18.775
91.422,18.877
91.463,18.978
91.505,19.079
91.546,19.180
91.587,19.281
91.627,19.383
91.667,19.484
91.706,19.585
91.745,19.686
91.784,19.787
91.822,19.889
91.860,19.990
91.667,20.040
91.705,20.142
91.743,20.243
91.533,20.243
91.572,20.344
91.364,20.344
91.176,20.395
91.216,20.496
91.256,20.597
91.295,20.698
91.333,20.800
91.150,20.850
91.189,20.951
91.228,21.053
91.266,21.154
91.304,21.255
91.342,21.356
91.379,21.457
91.183,21.457
91.221,21.559
91.026,21.559
91.064,21.660
90.890,21.711
90.928,21.812
90.966,21.913
91.004,22.014
91.042,22.115
91.079,22.217
91.116,22.318
90.928,22.318
90.965,22.419
90.798,22.470
90.835,22.571
90.872,22.672
90.909,22.773
90.744,22.824
90.562,22.824
90.600,22.925
90.637,23.026
90.675,23.128
90.711,23.229
90.748,23.330
90.570,23.330
90.607,23.431
90.643,23.532
90.467,23.532
90.291,23.532
90.329,23.634
90.366,23.735
90.211,23.785
90.249,23.887
90.095,23.937
89.943,23.988
89.981,24.089
90.019,24.190
90.056,24.291
90.093,24.393
90.130,24.494
89.963,24.494
89.796,24.494
89.649,24.545
89.483,24.545
89.338,24.595
89.174,24.595
89.011,24.595
89.051,24.696
88.909,24.747
88.748,24.747
88.788,24.848
88.628,24.848
88.669,24.949
88.710,25.051
88.551,25.051
88.393,25.051
88.256,25.101
88.121,25.152
88.163,25.253
88.204,25.354
88.049,25.354
88.091,25.455
88.133,25.557
88.174,25.658
88.215,25.759
88.083,25.810
88.124,25.911
88.165,26.012
88.014,26.012
87.863,26.012
87.905,26.113
87.946,26.215
87.817,26.265
87.690,26.316
87.731,26.417
87.605,26.468
87.458,26.468
87.312,26.468
87.167,26.468
87.209,26.569
87.065,26.569
86.921,26.569
86.964,26.670
86.820,26.670
86.678,26.670
86.721,26.771
86.601,26.822
86.460,26.822
86.341,26.872
86.201,26.872
86.246,26.974
86.290,27.075
86.334,27.176
86.218,27.227
86.262,27.328
86.306,27.429
86.349,27.530
86.392,27.632
86.435,27.733
86.321,27.783
86.185,27.783
86.228,27.885
86.271,27.986
86.137,27.986
86.180,28.087
86.068,28.138
85.957,28.188
85.824,28.188
85.868,28.289
85.911,28.391
85.954,28.492
85.997,28.593
85.866,28.593
85.736,28.593
85.606,28.593
85.477,28.593
85.370,28.644
85.414,28.745
85.457,28.846
85.501,28.947
85.544,29.049
85.438,29.099
85.481,29.200
85.377,29.251
85.272,29.302
85.316,29.403
85.212,29.453
85.109,29.504
85.153,29.605
85.051,29.656
84.928,29.656
84.805,29.656
84.848,29.757
84.748,29.808
84.792,29.909
84.670,29.909
84.571,29.960
84.615,30.061
84.495,30.061
84.539,30.162
84.583,30.263
84.463,30.263
84.344,30.263
84.225,30.263
84.270,30.364
84.314,30.466
84.358,30.567
84.240,30.567
84.284,30.668
84.327,30.769
84.371,30.870
84.276,30.921
84.319,31.022
84.225,31.073
84.268,31.174
84.153,31.174
84.038,31.174
83.946,31.225
83.989,31.326
83.875,31.326
83.784,31.377
83.827,31.478
83.715,31.478
83.758,31.579
83.646,31.579
83.690,31.680
83.733,31.781
83.622,31.781
83.665,31.883
83.576,31.933
83.620,32.034
83.531,32.085
83.443,32.136
83.333,32.136
83.224,32.136
83.268,32.237
83.312,32.338
83.355,32.439
83.268,32.490
83.312,32.591
83.119,32.642
83.162,32.743
83.055,32.743
82.864,32.794
82.908,32.895
82.846,32.996
82.890,33.097
82.702,33.148
82.642,33.249
82.685,33.350
82.581,33.350
82.478,33.350
82.375,33.350
82.316,33.451
82.360,33.553
82.258,33.553
82.156,33.553
82.200,33.654
82.244,33.755
82.288,33.856
82.331,33.957
82.375,34.059
82.274,34.059
82.173,34.059
82.117,34.160
82.160,34.261
82.203,34.362
82.147,34.464
82.190,34.565
82.233,34.666
82.057,34.717
82.100,34.818
82.143,34.919
82.088,35.020
82.130,35.121
82.172,35.223
82.118,35.324
82.160,35.425
81.988,35.476
81.935,35.577
81.765,35.628
81.597,35.678
81.640,35.779
81.682,35.881
81.724,35.982
81.672,36.083
81.714,36.184
81.528,36.184
81.570,36.285
81.612,36.387
81.653,36.488
81.603,36.589
81.644,36.690
81.685,36.791
81.726,36.893
81.767,36.994
81.717,37.095
81.758,37.196
81.596,37.247
81.436,37.298
81.388,37.399
81.429,37.500
81.380,37.601
81.421,37.702
81.461,37.804
81.502,37.905
81.325,37.905
81.365,38.006
81.405,38.107
81.358,38.209
81.310,38.310
81.350,38.411
81.390,38.512
81.343,38.613
81.383,38.715
81.423,38.816
81.376,38.917
81.415,39.018
81.263,39.069
81.303,39.170
81.342,39.271
81.191,39.322
81.022,39.322
81.061,39.423
80.893,39.423
80.933,39.524
80.888,39.626
80.722,39.626
80.678,39.727
80.635,39.828
80.675,39.929
80.714,40.030
80.754,40.132
80.609,40.182
80.567,40.283
80.525,40.385
80.382,40.435
80.422,40.536
80.461,40.638
80.320,40.688
80.359,40.789
80.398,40.891
80.437,40.992
80.476,41.093
80.514,41.194
80.553,41.296
80.413,41.346
80.373,41.447
80.411,41.549
80.273,41.599
80.312,41.700
80.272,41.802
80.310,41.903
80.271,42.004
80.135,42.055
80.173,42.156
80.019,42.156
80.058,42.257
80.019,42.358
80.057,42.460
80.095,42.561
79.943,42.561
79.905,42.662
79.868,42.763
79.906,42.864
79.868,42.966
79.831,43.067
79.794,43.168
79.832,43.269
79.702,43.320
79.666,43.421
79.703,43.522
79.667,43.623
79.520,43.623
79.558,43.725
79.596,43.826
79.450,43.826
79.487,43.927
79.452,44.028
79.417,44.130
79.292,44.180
79.257,44.281
79.295,44.383
79.261,44.484
79.298,44.585
79.264,44.686
79.141,44.737
79.018,44.787
78.896,44.838
78.774,44.889
78.812,44.990
78.780,45.091
78.660,45.142
78.628,45.243
78.665,45.344
78.703,45.445
78.671,45.547
78.709,45.648
78.677,45.749
78.714,45.850
78.751,45.951
78.720,46.053
78.602,46.103
78.485,46.154
78.522,46.255
78.406,46.306
78.443,46.407
78.413,46.508
78.450,46.609
78.335,46.660
78.305,46.761
78.342,46.862
78.228,46.913
78.265,47.014
78.235,47.115
78.206,47.217
78.075,47.217
78.112,47.318
78.148,47.419
78.185,47.520
78.156,47.621
78.192,47.723
78.228,47.824
78.264,47.925
78.236,48.026
78.107,48.026
78.143,48.128
78.179,48.229
78.069,48.279
78.105,48.381
77.977,48.381
77.850,48.381
77.823,48.482
77.796,48.583
77.832,48.684
77.868,48.785
77.840,48.887
77.715,48.887
77.751,48.988
77.787,49.089
77.680,49.140
77.654,49.241
77.627,49.342
77.663,49.443
77.637,49.545
77.611,49.646
77.646,49.747
77.541,49.798
77.577,49.899
77.551,50.000
77.525,50.101
77.500,50.202
77.475,50.304
77.354,50.304
77.389,50.405
77.364,50.506
77.340,50.607
77.375,50.709
77.350,50.810
77.231,50.810
77.112,50.810
77.088,50.911
77.064,51.012
77.099,51.113
77.134,51.215
77.017,51.215
76.917,51.265
76.952,51.366
76.987,51.468
76.888,51.518
76.923,51.619
76.900,51.721
76.877,51.822
76.762,51.822
76.739,51.923
76.642,51.974
76.620,52.075
76.654,52.176
76.632,52.277
76.519,52.277
76.405,52.277
76.384,52.379
76.419,52.480
76.397,52.581
76.302,52.632
76.281,52.733
76.170,52.733
76.058,52.733
75.948,52.733
75.855,52.783
75.762,52.834
75.742,52.935
75.650,52.986
75.685,53.087
75.576,53.087
75.485,53.138
75.466,53.239
75.358,53.239
75.340,53.340
75.250,53.391
75.160,53.441
75.071,53.492
74.965,53.492
74.858,53.492
74.894,53.593
74.929,53.694
74.841,53.745
74.877,53.846
74.772,53.846
74.755,53.947
74.668,53.998
74.703,54.099
74.686,54.200
74.721,54.302
74.618,54.302
74.653,54.403
74.549,54.403
74.446,54.403
74.378,54.504
74.311,54.605
74.296,54.706
74.194,54.706
74.229,54.808
74.213,54.909
74.249,55.010
74.233,55.111
74.167,55.213
74.102,55.314
74.001,55.314
73.937,55.415
73.972,55.516
74.007,55.617
73.858,55.617
73.893,55.719
73.744,55.719
73.596,55.719
73.632,55.820
73.667,55.921
73.537,55.972
73.524,56.073
73.395,56.123
73.430,56.225
73.417,56.326
73.289,56.377
73.276,56.478
73.132,56.478
73.072,56.579
73.012,56.680
72.887,56.731
72.827,56.832
72.816,56.933
72.674,56.933
72.663,57.034
72.523,57.034
72.511,57.136
72.372,57.136
72.315,57.237
72.258,57.338
72.120,57.338
72.109,57.439
72.053,57.540
71.997,57.642
71.861,57.642
71.725,57.642
71.716,57.743
71.661,57.844
71.697,57.945
71.643,58.047
71.526,58.097
71.473,58.198
71.358,58.249
71.349,58.350
71.235,58.401
71.121,58.451
71.007,58.502
70.956,58.603
70.826,58.603
70.696,58.603
70.646,58.704
70.638,58.806
70.510,58.806
70.503,58.907
70.496,59.008
70.489,59.109
70.361,59.109
70.235,59.109
70.228,59.211
70.222,59.312
70.114,59.362
70.107,59.464
69.982,59.464
69.875,59.514
69.751,59.514
69.627,59.514
69.622,59.615
69.658,59.717
69.552,59.767
69.430,59.767
69.308,59.767
69.186,59.767
69.082,59.818
68.980,59.868
68.877,59.919
68.757,59.919
68.638,59.919
68.519,59.919
68.418,59.970
68.454,60.071
68.354,60.121
68.255,60.172
68.156,60.223
68.057,60.273
67.941,60.273
67.825,60.273
67.709,60.273
67.612,60.324
67.610,60.425
67.496,60.425
67.494,60.526
67.380,60.526
67.267,60.526
67.153,60.526
67.040,60.526
67.077,60.628
66.965,60.628
66.853,60.628
66.759,60.678
66.667,60.729
66.556,60.729
66.464,60.779
66.354,60.779
66.244,60.779
66.134,60.779
66.025,60.779
65.917,60.779
65.808,60.779
65.700,60.779
65.702,60.881
65.613,60.931
65.651,61.032
65.652,61.134
65.564,61.184
65.476,61.235
65.370,61.235
65.264,61.235
65.231,61.336
65.269,61.437
65.182,61.488
65.078,61.488
64.973,61.488
64.853,61.538
64.750,61.538
64.646,61.538
64.528,61.589
64.426,61.589
64.323,61.589
64.222,61.589
64.120,61.589
64.004,61.640
63.889,61.690
63.789,61.690
63.674,61.741
63.542,61.741
63.429,61.791
63.297,61.791
63.237,61.893
63.209,61.994
63.098,62.045
62.969,62.045
62.840,62.045
62.711,62.045
62.602,62.095
62.608,62.196
62.500,62.247
62.392,62.298
62.266,62.298
62.159,62.348
62.053,62.399
61.948,62.449
61.824,62.449
61.719,62.500
61.665,62.601
61.561,62.652
61.538,62.753
61.436,62.804
61.314,62.804
61.212,62.854
61.092,62.854
60.972,62.854
60.853,62.854
60.753,62.905
60.634,62.905
60.516,62.905
60.525,63.006
60.534,63.107
60.543,63.209
60.445,63.259
60.347,63.310
60.231,63.310
60.134,63.360
60.038,63.411
60.077,63.512
59.981,63.563
59.867,63.563
59.848,63.664
59.734,63.664
59.621,63.664
59.508,63.664
59.462,63.765
59.350,63.765
59.238,63.765
59.127,63.765
59.016,63.765
58.925,63.816
58.834,63.866
58.725,63.866
58.616,63.866
58.507,63.866
58.399,63.866
58.291,63.866
58.183,63.866
58.096,63.917
58.008,63.968
57.902,63.968
57.796,63.968
57.691,63.968
57.585,63.968
57.481,63.968
57.376,63.968
57.311,64.069
57.201,64.119
57.098,64.119
56.995,64.119
56.893,64.119
56.791,64.119
56.728,64.221
56.627,64.221
56.526,64.221
56.425,64.221
56.319,64.271
56.195,64.271
56.071,64.271
56.011,64.372
55.951,64.474
55.828,64.474
55.726,64.524
55.604,64.524
55.483,64.524
55.363,64.524
55.243,64.524
55.123,64.524
55.004,64.524
54.886,64.524
54.787,64.575
54.756,64.676
54.639,64.676
54.522,64.676
54.406,64.676
54.291,64.676
54.175,64.676
54.146,64.777
54.161,64.879
54.067,64.929
53.972,64.980
53.859,64.980
53.746,64.980
53.634,64.980
53.522,64.980
53.411,64.980
53.300,64.980
53.190,64.980
53.080,64.980
52.970,64.980
52.881,65.030
52.772,65.030
52.664,65.030
52.556,65.030
52.468,65.081
52.362,65.081
52.255,65.081
52.169,65.132
52.061,65.182
51.955,65.233
51.850,65.233
51.745,65.283
51.680,65.385
51.577,65.385
51.474,65.385
51.431,65.486
51.388,65.587
51.286,65.587
51.184,65.638
51.082,65.688
50.981,65.739
50.861,65.739
50.742,65.739
50.624,65.739
50.583,65.840
50.485,65.891
50.368,65.891
50.367,65.992
50.250,65.992
50.135,65.992
50.096,66.093
49.981,66.093
49.885,66.144
49.791,66.194
49.696,66.245
49.602,66.296
49.490,66.296
49.378,66.296
49.267,66.296
49.156,66.296
49.102,66.397
48.992,66.397
48.975,66.498
48.885,66.549
48.776,66.549
48.687,66.599
48.653,66.700
48.564,66.751
48.476,66.802
48.369,66.802
48.263,66.802
48.158,66.802
48.052,66.802
47.948,66.802
47.843,66.802
47.740,66.802
47.636,66.802
47.533,66.802
47.431,66.802
47.329,66.802
47.229,66.852
47.166,66.953
47.067,67.004
47.005,67.105
46.888,67.105
46.772,67.105
46.794,67.206
46.782,67.308
46.685,67.358
46.571,67.358
46.457,67.358
46.344,67.358
46.231,67.358
46.119,67.358
46.008,67.358
45.897,67.358
45.786,67.358
45.676,67.358
45.635,67.460
45.526,67.460
45.417,67.460
45.309,67.460
45.220,67.510
45.132,67.561
45.044,67.611
44.938,67.611
44.832,67.611
44.727,67.611
44.626,67.662
44.522,67.662
44.422,67.713
44.319,67.713
44.217,67.713
44.115,67.713
44.013,67.713
43.912,67.713
43.811,67.713
43.715,67.763
43.620,67.814
43.525,67.864
43.412,67.864
43.300,67.864
43.188,67.864
43.077,67.864
42.967,67.864
42.857,67.864
42.766,67.915
42.657,67.915
42.549,67.915
42.441,67.915
42.334,67.915
42.228,67.915
42.171,68.016
42.181,68.117
42.138,68.219
42.033,68.219
41.928,68.219
41.824,68.219
41.726,68.269
41.623,68.269
41.526,68.320
41.424,68.320
41.328,68.370
41.232,68.421
41.137,68.472
41.025,68.472
40.913,68.472
40.820,68.522
40.727,68.573
40.618,68.573
40.508,68.573
40.417,68.623
40.309,68.623
40.202,68.623
40.095,68.623
39.988,68.623
39.882,68.623
39.859,68.725
39.754,68.725
39.650,68.725
39.546,68.725
39.442,68.725
39.346,68.775
39.243,68.775
39.148,68.826
39.047,68.826
38.946,68.826
38.852,68.877
38.742,68.877
38.649,68.927
38.540,68.927
38.449,68.978
38.407,69.079
38.317,69.130
38.210,69.130
38.120,69.180
38.014,69.180
37.909,69.180
37.821,69.231
37.717,69.231
37.613,69.231
37.517,69.281
37.415,69.281
37.320,69.332
37.218,69.332
37.124,69.383
37.024,69.383
36.914,69.383
36.805,69.383
36.697,69.383
36.589,69.383
36.499,69.433
36.436,69.534
36.330,69.534
36.225,69.534
36.137,69.585
36.032,69.585
35.981,69.686
35.878,69.686
35.783,69.737
35.681,69.737
35.587,69.787
35.486,69.787
35.386,69.787
35.278,69.787
35.186,69.838
35.079,69.838
34.972,69.838
34.866,69.838
34.761,69.838
34.672,69.889
34.585,69.939
34.481,69.939
34.378,69.939
34.276,69.939
34.182,69.990
34.089,70.040
33.988,70.040
33.896,70.091
33.789,70.091
33.698,70.142
33.592,70.142
33.486,70.142
33.382,70.142
33.277,70.142
33.174,70.142
33.198,70.243
33.111,70.294
33.009,70.294
32.907,70.294
32.915,70.395
32.822,70.445
32.722,70.445
32.631,70.496
32.524,70.496
32.418,70.496
32.328,70.547
32.224,70.547
32.135,70.597
32.048,70.648
31.961,70.698
31.874,70.749
31.773,70.749
31.680,70.800
31.580,70.800
31.474,70.800
31.368,70.800
31.263,70.800
31.173,70.850
31.070,70.850
30.982,70.901
30.879,70.901
30.778,70.901
30.677,70.901
30.585,70.951
30.478,70.951
30.388,71.002
30.283,71.002
30.179,71.002
30.075,71.002
29.972,71.002
29.885,71.053
29.784,71.053
29.683,71.053
29.675,71.154
29.569,71.154
29.478,71.204
29.409,71.306
29.320,71.356
29.217,71.356
29.155,71.457
29.053,71.457
28.952,71.457
28.860,71.508
28.769,71.559
28.664,71.559
28.574,71.609
28.534,71.711
28.431,71.711
28.329,71.711
28.227,71.711
28.141,71.761
28.040,71.761
27.935,71.761
27.845,71.812
27.776,71.913
27.673,71.913
27.571,71.913
27.484,71.964
27.443,72.065
27.351,72.115
27.247,72.115
27.143,72.115
27.040,72.115
26.951,72.166
26.850,72.166
26.749,72.166
26.644,72.166
26.540,72.166
26.437,72.166
26.334,72.166
26.233,72.166
26.145,72.217
26.045,72.217
25.941,72.217
25.837,72.217
25.735,72.217
25.647,72.267
25.546,72.267
25.445,72.267
25.342,72.267
25.283,72.368
25.180,72.368
25.092,72.419
24.991,72.419
24.904,72.470
24.801,72.470
24.698,72.470
24.609,72.520
24.508,72.520
24.408,72.520
24.305,72.520
24.215,72.571
24.191,72.672
24.090,72.672
23.989,72.672
23.886,72.672
23.799,72.723
23.697,72.723
23.648,72.824
23.548,72.824
23.444,72.824
23.358,72.874
23.268,72.925
23.167,72.925
23.067,72.925
22.980,72.976
22.878,72.976
22.777,72.976
22.677,72.976
22.574,72.976
22.472,72.976
22.370,72.976
22.270,72.976
22.232,73.077
22.130,73.077
22.029,73.077
21.929,73.077
21.826,73.077
21.724,73.077
21.635,73.128
21.532,73.128
21.444,73.178
21.382,73.279
21.282,73.279
21.179,73.279
21.077,73.279
20.991,73.330
20.888,73.330
20.830,73.431
20.743,73.482
20.643,73.482
20.615,73.583
20.514,73.583
20.427,73.634
20.338,73.684
20.236,73.684
20.136,73.684
20.047,73.735
19.959,73.785
19.940,73.887
19.840,73.887
19.805,73.988
19.717,74.038
19.630,74.089
19.528,74.089
19.440,74.140
19.407,74.241
19.305,74.241
19.204,74.241
19.104,74.241
19.016,74.291
18.915,74.291
18.813,74.291
18.713,74.291
18.611,74.291
18.510,74.291
18.422,74.342
18.397,74.443
18.296,74.443
18.194,74.443
18.093,74.443
17.992,74.443
17.891,74.443
17.789,74.443
17.689,74.443
17.587,74.443
17.487,74.443
17.386,74.443
17.286,74.443
17.185,74.443
17.083,74.443
16.996,74.494
16.894,74.494
16.794,74.494
16.693,74.494
16.592,74.494
16.491,74.494
16.390,74.494
16.289,74.494
16.188,74.494
16.087,74.494
15.986,74.494
15.886,74.494
15.786,74.494
15.685,74.494
15.583,74.494
15.482,74.494
15.381,74.494
15.281,74.494
15.180,74.494
15.079,74.494
14.978,74.494


==> data/pr_curves/leigh_retrained_hyperopted_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
90.909,0.506
91.667,0.557
92.308,0.607
92.857,0.658
93.333,0.709
93.750,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
96.429,1.366
96.552,1.417
96.667,1.468
96.774,1.518
93.750,1.518
93.939,1.569
94.118,1.619
94.286,1.670
94.444,1.721
91.892,1.721
92.105,1.771
92.308,1.822
92.500,1.872
92.683,1.923
92.857,1.974
93.023,2.024
93.182,2.075
91.111,2.075
91.304,2.126
91.489,2.176
91.667,2.227
89.796,2.227
90.000,2.277
90.196,2.328
90.385,2.379
90.566,2.429
90.741,2.480
90.909,2.530
91.071,2.581
91.228,2.632
91.379,2.682
91.525,2.733
91.667,2.783
90.164,2.783
90.323,2.834
90.476,2.885
90.625,2.935
89.231,2.935
89.394,2.986
89.552,3.036
89.706,3.087
88.406,3.087
88.571,3.138
88.732,3.188
88.889,3.239
89.041,3.289
89.189,3.340
89.333,3.391
88.158,3.391
88.312,3.441
88.462,3.492
88.608,3.543
88.750,3.593
88.889,3.644
89.024,3.694
89.157,3.745
89.286,3.796
89.412,3.846
89.535,3.897
89.655,3.947
88.636,3.947
88.764,3.998
88.889,4.049
89.011,4.099
89.130,4.150
89.247,4.200
89.362,4.251
89.474,4.302
89.583,4.352
89.691,4.403
89.796,4.453
88.889,4.453
89.000,4.504
89.109,4.555
88.235,4.555
88.350,4.605
88.462,4.656
88.571,4.706
88.679,4.757
88.785,4.808
88.889,4.858
88.991,4.909
89.091,4.960
89.189,5.010
89.286,5.061
89.381,5.111
89.474,5.162
89.565,5.213
89.655,5.263
89.744,5.314
89.831,5.364
90.000,5.466
90.164,5.567
89.516,5.617
89.683,5.719
89.844,5.820
90.000,5.921
90.152,6.022
90.299,6.123
90.441,6.225
90.580,6.326
90.714,6.427
90.845,6.528
90.278,6.579
90.411,6.680
90.541,6.781
89.933,6.781
90.066,6.883
90.196,6.984
90.323,7.085
90.446,7.186
90.566,7.287
90.683,7.389
90.798,7.490
90.909,7.591
90.419,7.642
90.533,7.743
90.643,7.844
90.173,7.895
90.286,7.996
90.395,8.097
90.503,8.198
90.608,8.300
90.710,8.401
90.217,8.401
90.323,8.502
90.426,8.603
89.947,8.603
90.052,8.704
90.155,8.806
90.256,8.907
90.355,9.008
90.452,9.109
90.000,9.109
90.099,9.211
90.196,9.312
89.806,9.362
89.904,9.464
90.000,9.565
90.094,9.666
90.187,9.767
90.278,9.868
90.367,9.970
90.000,10.020
90.090,10.121
89.686,10.121
89.778,10.223
89.868,10.324
89.474,10.324
89.565,10.425
89.655,10.526
89.744,10.628
89.831,10.729
89.916,10.830
90.000,10.931
90.083,11.032
90.164,11.134
90.244,11.235
90.323,11.336
90.400,11.437
90.476,11.538
90.551,11.640
90.625,11.741
90.272,11.741
90.347,11.842
90.421,11.943
90.494,12.045
90.566,12.146
90.637,12.247
90.706,12.348
90.370,12.348
90.441,12.449
90.110,12.449
90.182,12.551
90.253,12.652
90.323,12.753
90.000,12.753
90.071,12.854
90.141,12.955
90.210,13.057
89.931,13.107
90.000,13.209
90.068,13.310
90.136,13.411
90.203,13.512
90.268,13.613
90.333,13.715
90.397,13.816
90.461,13.917
90.523,14.018
90.260,14.069
90.323,14.170
90.385,14.271
90.096,14.271
89.841,14.322
89.590,14.372
89.655,14.474
89.720,14.575
89.783,14.676
89.846,14.777
89.602,14.828
89.666,14.929
89.728,15.030
89.790,15.132
89.851,15.233
89.583,15.233
89.645,15.334
89.706,15.435
89.766,15.536
89.826,15.638
89.884,15.739
89.943,15.840
90.000,15.941
90.057,16.043
89.831,16.093
89.577,16.093
89.636,16.194
89.415,16.245
89.474,16.346
89.532,16.447
89.589,16.549
89.646,16.650
89.702,16.751
89.757,16.852
89.812,16.953
89.867,17.055
89.920,17.156
89.683,17.156
89.446,17.156
89.501,17.257
89.556,17.358
89.610,17.460
89.664,17.561
89.717,17.662
89.770,17.763
89.822,17.864
89.873,17.966
89.924,18.067
89.698,18.067
89.750,18.168
89.801,18.269
89.851,18.370
89.655,18.421
89.706,18.522
89.487,18.522
89.538,18.623
89.588,18.725
89.639,18.826
89.688,18.927
89.737,19.028
89.786,19.130
89.573,19.130
89.623,19.231
89.671,19.332
89.720,19.433
89.767,19.534
89.583,19.585
89.631,19.686
89.679,19.787
89.474,19.787
89.522,19.889
89.318,19.889
89.140,19.939
89.189,20.040
89.238,20.142
89.286,20.243
89.333,20.344
89.159,20.395
89.207,20.496
89.254,20.597
89.301,20.698
89.348,20.800
89.394,20.901
89.440,21.002
89.247,21.002
89.293,21.103
89.103,21.103
89.149,21.204
88.983,21.255
89.030,21.356
89.076,21.457
89.121,21.559
88.935,21.559
88.981,21.660
89.027,21.761
88.866,21.812
88.912,21.913
88.753,21.964
88.798,22.065
88.844,22.166
88.889,22.267
88.732,22.318
88.554,22.318
88.600,22.419
88.645,22.520
88.690,22.621
88.538,22.672
88.583,22.773
88.409,22.773
88.454,22.874
88.499,22.976
88.327,22.976
88.155,22.976
88.201,23.077
88.247,23.178
88.100,23.229
88.145,23.330
88.000,23.381
87.856,23.431
87.902,23.532
87.947,23.634
87.992,23.735
88.037,23.836
88.082,23.937
87.918,23.937
87.755,23.937
87.593,23.937
87.431,23.937
87.269,23.937
87.132,23.988
86.972,23.988
86.813,23.988
86.861,24.089
86.727,24.140
86.570,24.140
86.618,24.241
86.462,24.241
86.511,24.342
86.559,24.443
86.404,24.443
86.250,24.443
86.121,24.494
85.993,24.545
85.841,24.545
85.891,24.646
85.764,24.696
85.814,24.798
85.864,24.899
85.913,25.000
85.962,25.101
85.838,25.152
85.886,25.253
85.935,25.354
85.788,25.354
85.641,25.354
85.690,25.455
85.739,25.557
85.618,25.607
85.497,25.658
85.546,25.759
85.427,25.810
85.284,25.810
85.142,25.810
85.000,25.810
84.859,25.810
84.743,25.860
84.603,25.860
84.653,25.962
84.514,25.962
84.375,25.962
84.426,26.063
84.314,26.113
84.176,26.113
84.065,26.164
83.929,26.164
83.981,26.265
84.032,26.366
84.084,26.468
83.974,26.518
83.866,26.569
83.758,26.619
83.810,26.721
83.861,26.822
83.728,26.822
83.780,26.923
83.648,26.923
83.516,26.923
83.568,27.024
83.619,27.126
83.489,27.126
83.540,27.227
83.437,27.277
83.333,27.328
83.205,27.328
83.257,27.429
83.155,27.480
83.206,27.581
83.105,27.632
82.979,27.632
82.853,27.632
82.727,27.632
82.602,27.632
82.504,27.682
82.556,27.783
82.459,27.834
82.511,27.935
82.563,28.036
82.467,28.087
82.519,28.188
82.422,28.239
82.327,28.289
82.379,28.391
82.284,28.441
82.190,28.492
82.242,28.593
82.148,28.644
82.029,28.644
81.910,28.644
81.962,28.745
81.871,28.796
81.923,28.897
81.805,28.897
81.714,28.947
81.766,29.049
81.650,29.049
81.702,29.150
81.754,29.251
81.638,29.251
81.523,29.251
81.408,29.251
81.461,29.352
81.513,29.453
81.564,29.555
81.450,29.555
81.502,29.656
81.389,29.656
81.440,29.757
81.492,29.858
81.379,29.858
81.293,29.909
81.096,29.960
80.900,30.010
80.790,30.010
80.680,30.010
80.733,30.111
80.623,30.111
80.514,30.111
80.405,30.111
80.297,30.111
80.242,30.213
80.187,30.314
80.240,30.415
80.186,30.516
80.239,30.617
80.132,30.617
80.185,30.719
80.000,30.769
79.895,30.769
79.790,30.769
79.685,30.769
79.739,30.870
79.791,30.972
79.740,31.073
79.637,31.073
79.690,31.174
79.510,31.225
79.563,31.326
79.461,31.326
79.284,31.377
79.236,31.478
79.135,31.478
79.188,31.579
79.241,31.680
79.140,31.680
78.967,31.731
79.020,31.832
78.849,31.883
78.678,31.933
78.731,32.034
78.563,32.085
78.616,32.186
78.668,32.287
78.721,32.389
78.773,32.490
78.825,32.591
78.632,32.591
78.589,32.692
78.641,32.794
78.692,32.895
78.528,32.945
78.486,33.047
78.443,33.148
78.401,33.249
78.452,33.350
78.410,33.451
78.462,33.553
78.512,33.654
78.471,33.755
78.521,33.856
78.363,33.907
78.180,33.907
78.231,34.008
78.049,34.008
77.894,34.059
77.855,34.160
77.906,34.261
77.867,34.362
77.829,34.464
77.651,34.464
77.702,34.565
77.753,34.666
77.803,34.767
77.627,34.767
77.678,34.868
77.728,34.970
77.778,35.071
77.740,35.172
77.703,35.273
77.753,35.374
77.605,35.425
77.459,35.476
77.423,35.577
77.473,35.678
77.437,35.779
77.486,35.881
77.535,35.982
77.584,36.083
77.416,36.083
77.465,36.184
77.322,36.235
77.180,36.285
77.146,36.387
77.195,36.488
77.244,36.589
77.210,36.690
77.258,36.791
77.306,36.893
77.273,36.994
77.321,37.095
77.158,37.095
77.206,37.196
77.254,37.298
77.116,37.348
76.955,37.348
76.819,37.399
76.660,37.399
76.501,37.399
76.550,37.500
76.392,37.500
76.259,37.551
76.230,37.652
76.098,37.702
76.069,37.804
75.939,37.854
75.911,37.955
75.883,38.057
75.932,38.158
75.904,38.259
75.776,38.310
75.624,38.310
75.673,38.411
75.721,38.512
75.694,38.613
75.743,38.715
75.617,38.765
75.468,38.765
75.320,38.765
75.368,38.866
75.245,38.917
75.220,39.018
75.097,39.069
75.146,39.170
75.121,39.271
75.000,39.322
74.976,39.423
74.832,39.423
74.880,39.524
74.737,39.524
74.785,39.626
74.833,39.727
74.715,39.777
74.692,39.879
74.669,39.980
74.528,39.980
74.506,40.081
74.484,40.182
74.462,40.283
74.440,40.385
74.302,40.385
74.280,40.486
74.328,40.587
74.191,40.587
74.077,40.638
74.125,40.739
74.173,40.840
74.037,40.840
74.016,40.941
73.905,40.992
73.794,41.043
73.684,41.093
73.732,41.194
73.599,41.194
73.490,41.245
73.537,41.346
73.519,41.447
73.387,41.447
73.280,41.498
73.173,41.549
73.043,41.549
72.937,41.599
72.832,41.650
72.703,41.650
72.575,41.650
72.559,41.751
72.608,41.852
72.656,41.953
72.528,41.953
72.576,42.055
72.474,42.105
72.522,42.206
72.569,42.308
72.468,42.358
72.515,42.460
72.390,42.460
72.289,42.510
72.189,42.561
72.175,42.662
72.075,42.713
72.061,42.814
71.963,42.864
71.949,42.966
71.851,43.016
71.730,43.016
71.778,43.117
71.657,43.117
71.704,43.219
71.608,43.269
71.488,43.269
71.536,43.370
71.583,43.472
71.571,43.573
71.618,43.674
71.523,43.725
71.511,43.826
71.417,43.877
71.405,43.978
71.452,44.079
71.358,44.130
71.265,44.180
71.149,44.180
71.033,44.180
71.080,44.281
71.070,44.383
71.059,44.484
70.944,44.484
70.853,44.534
70.843,44.636
70.890,44.737
70.777,44.737
70.663,44.737
70.710,44.838
70.598,44.838
70.588,44.939
70.476,44.939
70.365,44.939
70.411,45.040
70.403,45.142
70.292,45.142
70.338,45.243
70.251,45.294
70.243,45.395
70.234,45.496
70.226,45.597
70.117,45.597
70.008,45.597
70.000,45.698
69.992,45.800
69.854,45.850
69.846,45.951
69.739,45.951
69.732,46.053
69.625,46.053
69.618,46.154
69.665,46.255
69.559,46.255
69.499,46.356
69.493,46.457
69.388,46.457
69.382,46.559
69.277,46.559
69.323,46.660
69.190,46.711
69.185,46.812
69.053,46.862
68.922,46.913
68.917,47.014
68.815,47.014
68.713,47.014
68.612,47.014
68.658,47.115
68.557,47.115
68.603,47.217
68.548,47.318
68.448,47.318
68.348,47.318
68.198,47.318
68.073,47.368
67.948,47.419
67.824,47.470
67.821,47.571
67.675,47.571
67.529,47.571
67.407,47.621
67.357,47.723
67.213,47.723
67.070,47.723
66.927,47.723
66.785,47.723
66.667,47.773
66.549,47.824
66.433,47.874
66.387,47.976
66.387,48.077
66.272,48.128
66.134,48.128
66.181,48.229
66.043,48.229
65.930,48.279
65.817,48.330
65.704,48.381
65.706,48.482
65.663,48.583
65.710,48.684
65.599,48.735
65.602,48.836
65.468,48.836
65.426,48.937
65.294,48.937
65.341,49.038
65.209,49.038
65.077,49.038
64.970,49.089
64.840,49.089
64.800,49.190
64.694,49.241
64.698,49.342
64.570,49.342
64.442,49.342
64.338,49.393
64.234,49.443
64.108,49.443
63.982,49.443
63.987,49.545
63.862,49.545
63.761,49.595
63.636,49.595
63.601,49.696
63.501,49.747
63.402,49.798
63.280,49.798
63.182,49.848
63.060,49.848
63.027,49.949
62.930,50.000
62.810,50.000
62.714,50.051
62.722,50.152
62.626,50.202
62.508,50.202
62.476,50.304
62.359,50.304
62.328,50.405
62.235,50.455
62.118,50.455
62.002,50.455
61.911,50.506
61.796,50.506
61.805,50.607
61.714,50.658
61.600,50.658
61.486,50.658
61.373,50.658
61.383,50.759
61.271,50.759
61.182,50.810
61.071,50.810
60.959,50.810
60.848,50.810
60.859,50.911
60.906,51.012
60.820,51.063
60.710,51.063
60.601,51.063
60.648,51.164
60.622,51.265
60.501,51.316
60.393,51.316
60.285,51.316
60.178,51.316
60.071,51.316
59.965,51.316
60.012,51.417
59.906,51.417
59.788,51.468
59.683,51.468
59.578,51.468
59.521,51.569
59.417,51.569
59.302,51.619
59.199,51.619
59.096,51.619
58.994,51.619
58.973,51.721
58.986,51.822
58.884,51.822
58.783,51.822
58.682,51.822
58.581,51.822
58.481,51.822
58.381,51.822
58.248,51.822
58.140,51.872
58.088,51.974
58.070,52.075
58.019,52.176
57.889,52.176
57.783,52.227
57.654,52.227
57.525,52.227
57.397,52.227
57.293,52.277
57.167,52.277
57.040,52.277
56.915,52.277
56.789,52.277
56.665,52.277
56.541,52.277
56.441,52.328
56.427,52.429
56.328,52.480
56.314,52.581
56.193,52.581
56.071,52.581
55.974,52.632
56.022,52.733
55.925,52.783
55.805,52.783
55.710,52.834
55.615,52.885
55.520,52.935
55.426,52.986
55.309,52.986
55.192,52.986
55.100,53.036
55.008,53.087
54.893,53.087
54.802,53.138
54.688,53.138
54.597,53.188
54.560,53.289
54.470,53.340
54.381,53.391
54.270,53.391
54.158,53.391
54.047,53.391
53.960,53.441
53.850,53.441
53.740,53.441
53.628,53.492
53.519,53.492
53.407,53.543
53.296,53.593
53.186,53.644
53.077,53.694
52.968,53.745
52.859,53.796
52.752,53.846
52.647,53.846
52.543,53.846
52.437,53.897
52.334,53.897
52.231,53.897
52.127,53.947
52.025,53.947
51.924,53.947
51.920,54.049
51.942,54.150
51.841,54.150
51.812,54.251
51.688,54.251
51.587,54.302
51.463,54.302
51.340,54.302
51.362,54.403
51.239,54.403
51.237,54.504
51.115,54.504
50.994,54.504
50.897,54.555
50.800,54.605
50.681,54.605
50.562,54.605
50.467,54.656
50.350,54.656
50.233,54.656
50.116,54.656
50.000,54.656
49.885,54.656
49.770,54.656
49.655,54.656
49.541,54.656
49.428,54.656
49.315,54.656
49.203,54.656
49.091,54.656
48.980,54.656
48.892,54.706
48.805,54.757
48.695,54.757
48.586,54.757
48.477,54.757
48.458,54.858
48.350,54.858
48.242,54.858
48.135,54.858
48.028,54.858
47.922,54.858
47.818,54.909
47.713,54.909
47.611,54.960
47.509,55.010
47.405,55.010
47.302,55.010
47.199,55.010
47.097,55.010
46.995,55.010
46.894,55.010
46.793,55.010
46.692,55.010
46.658,55.111
46.538,55.111
46.442,55.162
46.324,55.162
46.206,55.162
46.089,55.162
46.134,55.263
46.040,55.314
45.924,55.314
45.809,55.314
45.694,55.314
45.580,55.314
45.466,55.314
45.353,55.314
45.263,55.364
45.151,55.364
45.062,55.415
44.951,55.415
44.840,55.415
44.730,55.415
44.621,55.415
44.512,55.415
44.408,55.466
44.301,55.466
44.194,55.466
44.087,55.466
43.986,55.516
43.960,55.617
43.855,55.617
43.750,55.617
43.760,55.719
43.735,55.820
43.631,55.820
43.528,55.820
43.430,55.870
43.333,55.921
43.232,55.921
43.130,55.921
43.030,55.921
42.935,55.972
42.818,55.972
42.725,56.022
42.610,56.022
42.517,56.073
42.464,56.174
42.350,56.174
42.237,56.174
42.125,56.174
42.036,56.225
41.925,56.225
41.814,56.225
41.704,56.225
41.617,56.275
41.508,56.275
41.521,56.377
41.434,56.427
41.327,56.427
41.226,56.478
41.255,56.579
41.148,56.579
41.043,56.579
40.937,56.579
40.833,56.579
40.729,56.579
40.632,56.630
40.529,56.630
40.426,56.630
40.324,56.630
40.223,56.630
40.122,56.630
40.029,56.680
40.000,56.781
39.908,56.832
39.879,56.933
39.767,56.933
39.711,57.034
39.621,57.085
39.510,57.085
39.399,57.085
39.289,57.085
39.180,57.085
39.072,57.085
38.964,57.085
38.856,57.085
38.750,57.085
38.685,57.186
38.580,57.186
38.475,57.186
38.378,57.237
38.282,57.287
38.187,57.338
38.084,57.338
37.982,57.338
37.880,57.338
37.779,57.338
37.679,57.338
37.587,57.389
37.475,57.389
37.364,57.389
37.254,57.389
37.144,57.389
37.055,57.439
36.967,57.490
36.859,57.490
36.752,57.490
36.645,57.490
36.539,57.490
36.434,57.490
36.329,57.490
36.233,57.540
36.130,57.540
36.027,57.540
35.924,57.540
35.822,57.540
35.721,57.540
35.705,57.642
35.614,57.692
35.503,57.692
35.393,57.692
35.303,57.743
35.194,57.743
35.106,57.794
34.998,57.794
34.911,57.844
34.825,57.895
34.719,57.895
34.614,57.895
34.519,57.945
34.415,57.945
34.312,57.945
34.210,57.945
34.108,57.945
34.007,57.945
33.906,57.945
33.806,57.945
33.696,57.945
33.607,57.996
33.499,57.996
33.411,58.047
33.304,58.047
33.218,58.097
33.112,58.097
33.007,58.097
32.903,58.097
32.810,58.148
32.707,58.148
32.699,58.249
32.597,58.249
32.506,58.300
32.470,58.401
32.370,58.401
32.262,58.401
32.154,58.401
32.047,58.401
31.959,58.451
31.853,58.451
31.748,58.451
31.654,58.502
31.560,58.553
31.457,58.553
31.355,58.553
31.253,58.553
31.152,58.553
31.052,58.553
30.944,58.553
30.837,58.553
30.808,58.654
30.720,58.704
30.615,58.704
30.529,58.755
30.425,58.755
30.332,58.806
30.229,58.806
30.127,58.806
30.026,58.806
29.925,58.806
29.818,58.806
29.711,58.806
29.623,58.856
29.518,58.856
29.413,58.856
29.309,58.856
29.217,58.907
29.125,58.957
29.023,58.957
28.923,58.957
28.833,59.008
28.744,59.059
28.638,59.059
28.533,59.059
28.429,59.059
28.325,59.059
28.233,59.109
28.131,59.109
28.030,59.109
27.940,59.160
27.833,59.160
27.728,59.160
27.709,59.261
27.622,59.312
27.518,59.312
27.426,59.362
27.324,59.362
27.233,59.413
27.132,59.413
27.043,59.464
26.954,59.514
26.849,59.514
26.746,59.514
26.659,59.565
26.557,59.565
26.455,59.565
26.355,59.565
26.265,59.615
26.160,59.615
26.073,59.666
25.969,59.666
25.867,59.666
25.765,59.666
25.664,59.666
25.564,59.666
25.459,59.666
25.355,59.666
25.268,59.717
25.181,59.767
25.080,59.767
24.979,59.767
24.968,59.868
24.863,59.868
24.759,59.868
24.734,59.970
24.647,60.020
24.545,60.020
24.454,60.071
24.354,60.071
24.265,60.121
24.161,60.121
24.074,60.172
23.987,60.223
23.896,60.273
23.796,60.273
23.692,60.273
23.604,60.324
23.502,60.324
23.415,60.374
23.314,60.374
23.210,60.374
23.107,60.374
23.004,60.374
22.917,60.425
22.817,60.425
22.713,60.425
22.609,60.425
22.522,60.476
22.420,60.476
22.320,60.476
22.216,60.476
22.113,60.476
22.011,60.476
21.911,60.476
21.807,60.476
21.704,60.476
21.602,60.476
21.501,60.476
21.411,60.526
21.308,60.526
21.206,60.526
21.181,60.628
21.080,60.628
20.991,60.678
20.902,60.729
20.801,60.729
20.700,60.729
20.597,60.729
20.495,60.729
20.394,60.729
20.308,60.779
20.266,60.881
20.164,60.881
20.063,60.881
19.960,60.881
19.858,60.881
19.770,60.931
19.670,60.931
19.568,60.931
19.466,60.931
19.366,60.931
19.264,60.931
19.176,60.982
19.076,60.982
18.973,60.982
18.872,60.982
18.769,60.982
18.668,60.982
18.567,60.982
18.465,60.982
18.363,60.982
18.263,60.982
18.161,60.982
18.073,61.032
17.970,61.032
17.869,61.032
17.781,61.083
17.680,61.083
17.579,61.083
17.492,61.134
17.391,61.134
17.289,61.134
17.188,61.134
17.086,61.134
16.985,61.134
16.966,61.235
16.864,61.235
16.764,61.235
16.676,61.285
16.575,61.285
16.474,61.285
16.432,61.387
16.330,61.387
16.243,61.437
16.155,61.488
16.054,61.488
15.953,61.488
15.851,61.488
15.751,61.488
15.649,61.488
15.562,61.538
15.461,61.538
15.374,61.589
15.274,61.589
15.187,61.640
15.085,61.640
14.985,61.640
14.885,61.640
14.783,61.640
14.682,61.640
14.582,61.640
14.481,61.640
14.380,61.640
14.279,61.640
14.178,61.640
14.076,61.640
13.976,61.640
13.876,61.640
13.775,61.640
13.675,61.640
13.574,61.640
13.473,61.640
13.373,61.640
13.272,61.640
13.172,61.640
13.071,61.640
12.971,61.640
12.871,61.640
12.770,61.640
12.669,61.640
12.568,61.640
12.468,61.640


==> data/pr_curves/leigh_retrained_hyperopted_0.3_fast.csv <==
prec,rec
100.000,0.051
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
93.750,1.518
91.892,1.721
93.023,2.024
91.111,2.075
89.796,2.227
90.909,2.530
89.231,2.935
88.158,3.391
89.157,3.745
88.235,4.555
89.189,5.010
90.083,5.516
90.647,6.377
90.683,7.389
90.710,8.401
90.000,9.109
90.090,10.121
90.164,11.134
90.530,12.095
90.210,13.057
90.523,14.018
89.815,14.727
89.884,15.739
89.702,16.751
89.770,17.763
89.614,18.775
89.679,19.787
89.325,20.749
89.004,21.711
88.713,22.672
88.000,23.381
87.132,23.988
86.121,24.494
85.666,25.405
84.743,25.860
83.974,26.518
83.333,27.328
82.459,27.834
81.936,28.694
81.476,29.605
80.514,30.111
79.685,30.769
79.241,31.680
78.825,32.591
78.462,33.553
77.867,34.362
77.753,35.374
77.263,36.285
77.254,37.298
76.259,37.551
75.649,38.360
75.097,39.221
74.482,40.030
74.016,40.941
73.173,41.549
72.530,42.358
71.730,43.016
71.405,43.978
70.720,44.737
70.171,45.597
69.499,46.356
68.713,47.014
67.775,47.470
66.785,47.723
65.930,48.279
65.253,49.038
64.319,49.443
63.361,49.798
62.453,50.253
61.524,50.658
60.601,51.063
59.683,51.468
58.716,51.822
57.783,52.227
56.758,52.277
55.895,52.783
54.921,53.087
53.964,53.391
52.997,53.694
52.025,53.947
51.188,54.504
50.186,54.656
49.180,54.656
48.199,54.858
47.199,55.010
46.206,55.162
45.225,55.364
44.229,55.466
43.333,55.921
42.350,56.174
41.373,56.427
40.383,56.630
39.482,57.085
38.475,57.186
37.488,57.389
36.492,57.490
35.503,57.692
34.530,57.945
33.528,57.996
32.560,58.249
31.585,58.502
30.599,58.704
29.608,58.856
28.624,59.059
27.655,59.312
26.673,59.514
25.681,59.666
24.724,59.970
23.768,60.273
22.778,60.425
21.779,60.476
20.808,60.729
19.819,60.881
18.822,60.982
17.822,61.032
16.841,61.235
15.872,61.488
14.883,61.640
13.882,61.640
12.881,61.640


==> data/pr_curves/leigh_retrained_hyperopted_0.3_meta.csv <==
auc,f1,eer
46.315,56.028,53.492


==> data/pr_curves/leigh_retrained_hyperopted_fast.csv <==
prec,rec
100.000,0.051
85.714,0.304
87.500,0.354
88.889,0.405
90.000,0.455
91.667,0.557
92.857,0.658
94.118,0.810
95.238,1.012
96.296,1.316
93.750,1.518
91.892,1.721
93.023,2.024
91.111,2.075
89.796,2.227
90.909,2.530
89.231,2.935
90.278,3.289
91.011,4.099
91.919,4.605
92.373,5.516
92.754,6.478
92.453,7.439
92.265,8.451
92.118,9.464
91.480,10.324
91.770,11.285
92.045,12.298
91.958,13.310
92.182,14.322
91.167,14.626
91.150,15.638
91.597,16.549
91.293,17.510
91.500,18.522
91.686,19.534
91.176,20.395
91.361,21.407
90.928,22.318
90.748,23.330
89.943,23.988
89.011,24.595
88.121,25.152
87.925,26.164
86.921,26.569
86.262,27.328
85.846,28.239
85.481,29.200
84.670,29.909
84.371,30.870
83.646,31.579
83.290,32.540
82.685,33.350
82.139,34.211
82.172,35.223
81.693,36.134
81.737,37.146
81.405,38.107
81.283,39.119
80.675,39.929
80.398,40.891
80.310,41.903
79.887,42.814
79.577,43.775
79.211,44.737
78.690,45.597
78.450,46.609
78.138,47.571
77.778,48.532
77.637,49.545
77.382,50.557
76.929,51.468
76.366,52.328
75.685,53.087
74.876,53.694
74.345,54.555
73.972,55.516
73.368,56.326
72.616,57.034
71.816,57.642
71.208,58.451
70.446,59.109
69.617,59.717
68.598,59.919
67.632,60.273
66.685,60.678
65.664,60.779
64.992,61.538
63.971,61.640
63.033,62.045
62.085,62.399
61.182,62.854
60.289,63.310
59.378,63.765
58.372,63.866
57.376,63.968
56.400,64.221
55.435,64.524
54.429,64.676
53.455,64.980
52.447,65.081
51.474,65.385
50.583,65.840
49.659,66.245
48.704,66.549
47.722,66.802
46.775,67.156
45.786,67.358
44.817,67.611
43.811,67.713
42.816,67.864
41.876,68.219
40.901,68.472
39.906,68.623
38.924,68.826
37.983,69.180
36.994,69.383
36.014,69.585
35.043,69.838
34.063,70.040
33.095,70.294
32.135,70.597
31.167,70.850
30.172,71.002
29.235,71.356
28.295,71.711
27.378,72.115
26.378,72.166
25.382,72.267
24.412,72.520
23.459,72.824
22.468,72.976
21.486,73.178
20.569,73.583
19.701,74.089
18.720,74.291
17.729,74.443
16.729,74.494
15.728,74.494


==> data/pr_curves/leigh_retrained_hyperopted_meta.csv <==
auc,f1,eer
57.220,64.348,62.298


==> data/pr_curves/leigh_retrained_meta.csv <==
auc,f1,eer
55.930,60.665,59.666


==> data/pr_curves/leigh_untrained.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
72.222,0.658
68.421,0.658
70.000,0.709
71.429,0.759
72.727,0.810
69.565,0.810
70.833,0.860
72.000,0.911
73.077,0.962
74.074,1.012
71.429,1.012
68.966,1.012
70.000,1.063
67.742,1.063
65.625,1.063
66.667,1.113
67.647,1.164
65.714,1.164
66.667,1.215
64.865,1.215
63.158,1.215
61.538,1.215
62.500,1.265
60.976,1.265
61.905,1.316
62.791,1.366
63.636,1.417
62.222,1.417
63.043,1.468
61.702,1.468
62.500,1.518
61.224,1.518
62.000,1.569
62.745,1.619
63.462,1.670
62.264,1.670
62.963,1.721
63.636,1.771
64.286,1.822
64.912,1.872
63.793,1.872
62.712,1.872
61.667,1.872
62.295,1.923
62.903,1.974
63.492,2.024
64.062,2.075
63.077,2.075
62.121,2.075
62.687,2.126
63.235,2.176
62.319,2.176
61.429,2.176
60.563,2.176
61.111,2.227
61.644,2.277
60.811,2.277
61.333,2.328
60.526,2.328
59.740,2.328
60.256,2.379
59.494,2.379
58.750,2.379
59.259,2.429
58.537,2.429
57.831,2.429
57.143,2.429
57.647,2.480
58.140,2.530
57.471,2.530
56.818,2.530
57.303,2.581
57.778,2.632
57.143,2.632
57.609,2.682
58.065,2.733
58.511,2.783
57.895,2.783
58.333,2.834
58.763,2.885
59.184,2.935
59.596,2.986
60.000,3.036
60.396,3.087
60.784,3.138
60.194,3.138
60.577,3.188
60.952,3.239
60.377,3.239
59.813,3.239
59.259,3.239
59.633,3.289
60.000,3.340
59.459,3.340
59.821,3.391
60.177,3.441
59.649,3.441
60.000,3.492
60.345,3.543
60.684,3.593
61.017,3.644
60.504,3.644
60.833,3.694
60.331,3.694
60.656,3.745
60.976,3.796
61.290,3.846
60.800,3.846
60.317,3.846
60.630,3.897
60.938,3.947
61.240,3.998
60.769,3.998
60.305,3.998
59.848,3.998
59.398,3.998
59.701,4.049
60.000,4.099
60.294,4.150
60.584,4.200
60.870,4.251
61.151,4.302
61.429,4.352
60.993,4.352
60.563,4.352
60.839,4.403
61.111,4.453
61.379,4.504
61.644,4.555
61.905,4.605
61.486,4.605
61.745,4.656
61.333,4.656
60.927,4.656
60.526,4.656
60.784,4.706
60.390,4.706
60.000,4.706
60.256,4.757
59.873,4.757
59.494,4.757
59.748,4.808
59.375,4.808
59.627,4.858
59.259,4.858
58.896,4.858
58.537,4.858
58.788,4.909
58.434,4.909
58.084,4.909
57.738,4.909
57.988,4.960
58.235,5.010
57.895,5.010
57.558,5.010
57.225,5.010
57.471,5.061
57.714,5.111
57.955,5.162
58.192,5.213
58.427,5.263
58.659,5.314
58.889,5.364
59.116,5.415
59.341,5.466
59.563,5.516
59.239,5.516
59.459,5.567
59.677,5.617
59.358,5.617
59.574,5.668
59.788,5.719
59.474,5.719
59.686,5.769
59.896,5.820
60.104,5.870
59.794,5.870
59.487,5.870
59.184,5.870
59.391,5.921
59.091,5.921
58.794,5.921
58.500,5.921
58.706,5.972
58.911,6.022
58.621,6.022
58.824,6.073
59.024,6.123
58.738,6.123
58.454,6.123
58.173,6.123
57.895,6.123
58.095,6.174
58.294,6.225
58.491,6.275
58.685,6.326
58.879,6.377
59.070,6.427
59.259,6.478
59.447,6.528
59.633,6.579
59.817,6.630
60.000,6.680
59.729,6.680
59.910,6.731
60.090,6.781
60.268,6.832
60.000,6.832
60.177,6.883
60.352,6.933
60.526,6.984
60.699,7.034
60.870,7.085
61.039,7.136
61.207,7.186
60.944,7.186
61.111,7.237
61.277,7.287
61.441,7.338
61.181,7.338
61.345,7.389
61.506,7.439
61.250,7.439
61.411,7.490
61.570,7.540
61.728,7.591
61.885,7.642
62.041,7.692
61.789,7.692
61.943,7.743
62.097,7.794
62.249,7.844
62.400,7.895
62.550,7.945
62.698,7.996
62.846,8.047
62.992,8.097
62.745,8.097
62.891,8.148
63.035,8.198
63.178,8.249
63.320,8.300
63.462,8.350
63.602,8.401
63.740,8.451
63.498,8.451
63.636,8.502
63.774,8.553
63.534,8.553
63.670,8.603
63.806,8.654
63.569,8.654
63.704,8.704
63.469,8.704
63.235,8.704
63.370,8.755
63.139,8.755
63.273,8.806
63.406,8.856
63.177,8.856
63.309,8.907
63.441,8.957
63.571,9.008
63.701,9.059
63.830,9.109
63.958,9.160
64.085,9.211
63.860,9.211
63.986,9.261
64.111,9.312
63.889,9.312
64.014,9.362
64.138,9.413
64.261,9.464
64.384,9.514
64.505,9.565
64.626,9.615
64.746,9.666
64.865,9.717
64.983,9.767
65.101,9.818
65.217,9.868
65.333,9.919
65.116,9.919
65.232,9.970
65.347,10.020
65.461,10.071
65.574,10.121
65.686,10.172
65.472,10.172
65.584,10.223
65.696,10.273
65.806,10.324
65.916,10.374
66.026,10.425
66.134,10.476
66.242,10.526
66.032,10.526
66.139,10.577
66.246,10.628
66.352,10.678
66.144,10.678
66.250,10.729
66.355,10.779
66.460,10.830
66.563,10.881
66.667,10.931
66.769,10.982
66.871,11.032
66.667,11.032
66.768,11.083
66.869,11.134
66.970,11.184
67.069,11.235
67.169,11.285
67.267,11.336
67.365,11.387
67.463,11.437
67.560,11.488
67.656,11.538
67.751,11.589
67.847,11.640
67.941,11.690
68.035,11.741
68.129,11.791
68.222,11.842
68.314,11.893
68.406,11.943
68.497,11.994
68.588,12.045
68.678,12.095
68.481,12.095
68.286,12.095
68.376,12.146
68.466,12.196
68.555,12.247
68.362,12.247
68.451,12.298
68.539,12.348
68.627,12.399
68.436,12.399
68.245,12.399
68.333,12.449
68.421,12.500
68.508,12.551
68.595,12.601
68.681,12.652
68.852,12.753
68.750,12.804
68.919,12.905
69.086,13.006
68.901,13.006
69.067,13.107
69.231,13.209
69.129,13.259
69.291,13.360
69.110,13.360
69.271,13.462
69.091,13.462
68.992,13.512
68.814,13.512
68.638,13.512
68.798,13.613
68.622,13.613
68.448,13.613
68.354,13.664
68.262,13.715
68.421,13.816
68.579,13.917
68.408,13.917
68.564,14.018
68.719,14.119
68.627,14.170
68.460,14.170
68.370,14.221
68.204,14.221
68.357,14.322
68.193,14.322
68.345,14.423
68.182,14.423
68.333,14.524
68.483,14.626
68.632,14.727
68.471,14.727
68.384,14.777
68.531,14.879
68.372,14.879
68.360,14.980
68.203,14.980
68.046,14.980
68.037,15.081
68.182,15.182
68.326,15.283
68.172,15.283
68.018,15.283
67.865,15.283
68.009,15.385
68.151,15.486
68.000,15.486
68.142,15.587
67.991,15.587
67.841,15.587
67.615,15.638
67.756,15.739
67.896,15.840
67.749,15.840
67.742,15.941
67.880,16.043
68.017,16.144
67.872,16.144
68.008,16.245
68.143,16.346
68.000,16.346
67.992,16.447
67.983,16.549
67.769,16.599
67.901,16.700
68.033,16.802
68.024,16.903
68.154,17.004
68.283,17.105
68.072,17.156
68.200,17.257
68.064,17.257
68.191,17.358
68.056,17.358
68.047,17.460
67.913,17.460
68.039,17.561
68.164,17.662
68.288,17.763
68.155,17.763
68.279,17.864
68.077,17.915
67.878,17.966
67.681,18.016
67.803,18.117
67.925,18.219
67.797,18.219
67.669,18.219
67.790,18.320
67.784,18.421
67.904,18.522
68.022,18.623
67.897,18.623
67.772,18.623
67.890,18.725
68.007,18.826
67.883,18.826
67.877,18.927
67.993,19.028
68.108,19.130
67.986,19.130
67.864,19.130
67.742,19.130
67.558,19.180
67.673,19.281
67.553,19.281
67.668,19.383
67.782,19.484
67.895,19.585
67.776,19.585
67.657,19.585
67.539,19.585
67.535,19.686
67.418,19.686
67.530,19.787
67.414,19.787
67.526,19.889
67.637,19.990
67.521,19.990
67.406,19.990
67.291,19.990
67.177,19.990
67.288,20.091
67.285,20.192
67.172,20.192
67.059,20.192
66.946,20.192
66.834,20.192
66.722,20.192
66.611,20.192
66.500,20.192
66.611,20.294
66.722,20.395
66.612,20.395
66.502,20.395
66.502,20.496
66.612,20.597
66.612,20.698
66.504,20.698
66.396,20.698
66.397,20.800
66.506,20.901
66.399,20.901
66.292,20.901
66.186,20.901
66.294,21.002
66.188,21.002
66.296,21.103
66.403,21.204
66.297,21.204
66.299,21.306
66.195,21.306
66.091,21.306
66.094,21.407
66.199,21.508
66.096,21.508
65.994,21.508
66.099,21.609
65.997,21.609
66.102,21.711
66.000,21.711
65.899,21.711
66.003,21.812
65.902,21.812
65.802,21.812
65.701,21.812
65.805,21.913
65.809,22.014
65.913,22.115
65.766,22.166
65.569,22.166
65.373,22.166
65.476,22.267
65.579,22.368
65.385,22.368
65.487,22.470
65.588,22.571
65.689,22.672
65.789,22.773
65.793,22.874
65.797,22.976
65.657,23.026
65.661,23.128
65.665,23.229
65.527,23.279
65.532,23.381
65.395,23.431
65.493,23.532
65.309,23.532
65.315,23.634
65.320,23.735
65.417,23.836
65.422,23.937
65.427,24.038
65.432,24.140
65.301,24.190
65.306,24.291
65.176,24.342
65.000,24.342
64.825,24.342
64.919,24.443
64.793,24.494
64.800,24.595
64.628,24.595
64.636,24.696
64.644,24.798
64.474,24.798
64.351,24.848
64.444,24.949
64.276,24.949
64.286,25.051
64.378,25.152
64.387,25.253
64.479,25.354
64.487,25.455
64.578,25.557
64.668,25.658
64.676,25.759
64.557,25.810
64.439,25.860
64.322,25.911
64.411,26.012
64.419,26.113
64.428,26.215
64.312,26.265
64.198,26.316
64.286,26.417
64.172,26.468
64.059,26.518
64.068,26.619
64.156,26.721
64.242,26.822
64.251,26.923
64.096,26.923
63.986,26.974
63.876,27.024
63.962,27.126
64.048,27.227
63.895,27.227
63.981,27.328
63.991,27.429
63.882,27.480
63.967,27.581
63.817,27.581
63.711,27.632
63.562,27.632
63.647,27.733
63.542,27.783
63.552,27.885
63.563,27.986
63.647,28.087
63.543,28.138
63.440,28.188
63.451,28.289
63.307,28.289
63.390,28.391
63.401,28.492
63.483,28.593
63.382,28.644
63.240,28.644
63.252,28.745
63.111,28.745
63.193,28.846
63.274,28.947
63.355,29.049
63.366,29.150
63.447,29.251
63.348,29.302
63.359,29.403
63.261,29.453
63.272,29.555
63.283,29.656
63.186,29.706
63.197,29.808
63.276,29.909
63.180,29.960
63.259,30.061
63.124,30.061
62.990,30.061
62.896,30.111
62.803,30.162
62.815,30.263
62.893,30.364
62.800,30.415
62.669,30.415
62.682,30.516
62.552,30.516
62.461,30.567
62.539,30.668
62.410,30.668
62.320,30.719
62.231,30.769
62.104,30.769
61.978,30.769
61.890,30.820
61.905,30.921
61.818,30.972
61.895,31.073
61.771,31.073
61.647,31.073
61.523,31.073
61.400,31.073
61.477,31.174
61.554,31.275
61.569,31.377
61.645,31.478
61.660,31.579
61.736,31.680
61.591,31.731
61.471,31.731
61.426,31.832
61.306,31.832
61.262,31.933
61.278,32.034
61.353,32.136
61.234,32.136
61.250,32.237
61.324,32.338
61.185,32.389
61.069,32.389
60.952,32.389
60.911,32.490
60.927,32.591
60.812,32.591
60.829,32.692
60.845,32.794
60.731,32.794
60.617,32.794
60.578,32.895
60.595,32.996
60.482,32.996
60.370,32.996
60.240,33.047
60.129,33.047
60.202,33.148
60.092,33.148
59.982,33.148
59.945,33.249
59.964,33.350
59.855,33.350
59.819,33.451
59.711,33.451
59.603,33.451
59.496,33.451
59.515,33.553
59.534,33.654
59.411,33.704
59.431,33.806
59.397,33.907
59.276,33.957
59.171,33.957
59.243,34.059
59.315,34.160
59.282,34.261
59.250,34.362
59.146,34.362
59.115,34.464
59.012,34.464
59.083,34.565
59.154,34.666
59.224,34.767
59.107,34.818
59.177,34.919
59.145,35.020
59.044,35.020
59.014,35.121
58.913,35.121
58.983,35.223
58.868,35.273
58.719,35.273
58.606,35.324
58.494,35.374
58.382,35.425
58.271,35.476
58.244,35.577
58.134,35.628
58.025,35.678
57.998,35.779
57.972,35.881
57.993,35.982
58.062,36.083
58.130,36.184
58.151,36.285
58.124,36.387
57.984,36.387
57.878,36.437
57.899,36.538
57.760,36.538
57.735,36.640
57.757,36.741
57.732,36.842
57.753,36.943
57.616,36.943
57.480,36.943
57.378,36.994
57.277,37.045
57.143,37.045
57.121,37.146
57.099,37.247
56.999,37.298
56.867,37.298
56.934,37.399
57.000,37.500
57.066,37.601
57.044,37.702
56.914,37.702
56.893,37.804
56.915,37.905
56.937,38.006
56.841,38.057
56.712,38.057
56.777,38.158
56.649,38.158
56.554,38.209
56.460,38.259
56.525,38.360
56.399,38.360
56.422,38.462
56.296,38.462
56.171,38.462
56.080,38.512
55.988,38.563
55.865,38.563
55.775,38.613
55.685,38.664
55.596,38.715
55.475,38.715
55.387,38.765
55.451,38.866
55.364,38.917
55.244,38.917
55.158,38.968
55.039,38.968
55.064,39.069
55.128,39.170
55.004,39.221
54.887,39.221
54.873,39.322
54.750,39.372
54.698,39.474
54.584,39.474
54.533,39.575
54.558,39.676
54.438,39.727
54.319,39.777
54.201,39.828
54.084,39.879
54.110,39.980
53.993,40.030
53.878,40.081
53.867,40.182
53.820,40.283
53.711,40.283
53.701,40.385
53.691,40.486
53.717,40.587
53.707,40.688
53.595,40.739
53.586,40.840
53.576,40.941
53.602,41.043
53.496,41.043
53.386,41.093
53.277,41.144
53.172,41.144
53.233,41.245
53.294,41.346
53.286,41.447
53.182,41.447
53.074,41.498
52.968,41.549
52.865,41.549
52.763,41.549
52.659,41.599
52.719,41.700
52.615,41.751
52.514,41.751
52.411,41.802
52.471,41.903
52.369,41.953
52.267,42.004
52.166,42.055
52.065,42.105
51.935,42.105
51.806,42.105
51.801,42.206
51.703,42.257
51.605,42.308
51.633,42.409
51.536,42.460
51.439,42.510
51.343,42.561
51.248,42.611
51.245,42.713
51.273,42.814
51.149,42.814
51.055,42.864
50.962,42.915
50.839,42.915
50.837,43.016
50.745,43.067
50.654,43.117
50.563,43.168
50.444,43.168
50.472,43.269
50.353,43.269
50.235,43.269
50.117,43.269
50.000,43.269
50.000,43.370
49.884,43.370
49.797,43.421
49.682,43.421
49.567,43.472
49.597,43.573
49.483,43.623
49.541,43.725
49.542,43.826
49.430,43.877
49.317,43.877
49.205,43.877
49.094,43.877
48.984,43.927
48.874,43.927
48.764,43.927
48.739,44.028
48.715,44.130
48.718,44.231
48.694,44.332
48.586,44.332
48.478,44.332
48.371,44.332
48.266,44.383
48.160,44.383
48.057,44.433
47.952,44.433
47.983,44.534
47.878,44.534
47.774,44.534
47.671,44.534
47.701,44.636
47.598,44.636
47.496,44.636
47.394,44.636
47.292,44.636
47.191,44.636
47.090,44.636
46.990,44.636
46.865,44.636
46.741,44.636
46.617,44.636
46.523,44.686
46.400,44.686
46.279,44.686
46.186,44.737
46.218,44.838
46.126,44.889
46.110,44.990
46.142,45.091
46.051,45.142
46.035,45.243
45.945,45.294
45.929,45.395
45.938,45.496
45.969,45.597
45.880,45.648
45.764,45.648
45.648,45.648
45.533,45.648
45.418,45.648
45.331,45.698
45.218,45.698
45.110,45.749
45.120,45.850
45.012,45.901
44.901,45.901
44.867,46.002
44.921,46.103
44.816,46.154
44.706,46.154
44.602,46.204
44.493,46.204
44.390,46.255
44.288,46.306
44.187,46.356
44.081,46.356
43.975,46.356
43.944,46.457
43.956,46.559
43.851,46.559
43.747,46.559
43.643,46.559
43.546,46.609
43.517,46.711
43.550,46.812
43.454,46.862
43.507,46.964
43.411,47.014
43.310,47.014
43.216,47.065
43.115,47.065
43.022,47.115
42.930,47.166
42.837,47.217
42.720,47.217
42.603,47.217
42.577,47.318
42.488,47.368
42.443,47.470
42.329,47.470
42.214,47.470
42.101,47.470
42.058,47.571
41.946,47.571
41.841,47.621
41.729,47.621
41.626,47.672
41.516,47.672
41.407,47.672
41.298,47.672
41.189,47.672
41.089,47.723
41.033,47.824
40.935,47.874
40.933,47.976
40.948,48.077
40.946,48.178
40.841,48.178
40.744,48.229
40.742,48.330
40.646,48.381
40.543,48.381
40.576,48.482
40.473,48.482
40.379,48.532
40.277,48.532
40.243,48.634
40.259,48.735
40.158,48.735
40.141,48.836
40.050,48.887
40.033,48.988
40.000,49.089
40.000,49.190
40.000,49.291
39.885,49.291
39.771,49.291
39.683,49.342
39.570,49.342
39.458,49.342
39.371,49.393
39.284,49.443
39.174,49.443
39.064,49.443
38.955,49.443
38.856,49.494
38.757,49.545
38.650,49.545
38.552,49.595
38.555,49.696
38.459,49.747
38.417,49.848
38.321,49.899
38.309,50.000
38.313,50.101
38.209,50.101
38.115,50.152
38.022,50.202
37.920,50.202
37.829,50.253
37.775,50.354
37.684,50.405
37.689,50.506
37.599,50.557
37.486,50.557
37.374,50.557
37.286,50.607
37.175,50.607
37.221,50.709
37.171,50.810
37.218,50.911
37.223,51.012
37.113,51.012
37.004,51.012
36.942,51.113
36.961,51.215
36.854,51.215
36.747,51.215
36.650,51.265
36.554,51.316
36.494,51.417
36.399,51.468
36.354,51.569
36.260,51.619
36.228,51.721
36.126,51.721
36.024,51.721
36.018,51.822
35.927,51.872
35.837,51.923
35.747,51.974
35.657,52.024
35.569,52.075
35.481,52.126
35.393,52.176
35.306,52.227
35.220,52.277
35.112,52.277
35.005,52.277
34.899,52.277
34.793,52.277
34.688,52.277
34.594,52.328
34.490,52.328
34.533,52.429
34.440,52.480
34.338,52.480
34.246,52.530
34.155,52.581
34.165,52.682
34.075,52.733
34.029,52.834
33.940,52.885
33.830,52.885
33.742,52.935
33.633,52.935
33.601,53.036
33.504,53.087
33.408,53.138
33.312,53.188
33.207,53.188
33.113,53.239
33.145,53.340
33.041,53.340
32.979,53.441
32.877,53.441
32.775,53.441
32.755,53.543
32.726,53.644
32.667,53.745
32.567,53.745
32.457,53.745
32.409,53.846
32.301,53.846
32.283,53.947
32.256,54.049
32.258,54.150
32.162,54.200
32.067,54.251
31.973,54.302
31.937,54.403
31.833,54.403
31.845,54.504
31.820,54.605
31.727,54.656
31.636,54.706
31.545,54.757
31.512,54.858
31.542,54.960
31.536,55.061
31.436,55.061
31.347,55.111
31.259,55.162
31.152,55.162
31.065,55.213
31.086,55.314
30.992,55.364
30.897,55.415
30.841,55.516
30.737,55.516
30.724,55.617
30.703,55.719
30.611,55.769
30.520,55.820
30.419,55.820
30.441,55.921
30.351,55.972
30.243,55.972
30.215,56.073
30.237,56.174
30.149,56.225
30.130,56.326
30.043,56.377
30.065,56.478
30.046,56.579
30.051,56.680
30.040,56.781
29.936,56.781
29.832,56.781
29.740,56.832
29.746,56.933
29.768,57.034
29.718,57.136
29.628,57.186
29.587,57.287
29.498,57.338
29.458,57.439
29.487,57.540
29.439,57.642
29.351,57.692
29.290,57.794
29.288,57.895
29.324,57.996
29.238,58.047
29.177,58.148
29.084,58.198
29.047,58.300
29.068,58.401
29.074,58.502
29.059,58.603
29.058,58.704
28.967,58.755
28.981,58.856
28.923,58.957
28.833,59.008
28.744,59.059
28.680,59.160
28.631,59.261
28.659,59.362
28.624,59.464
28.575,59.565
28.471,59.565
28.379,59.615
28.277,59.615
28.175,59.615
28.085,59.666
28.079,59.767
27.973,59.767
27.914,59.868
27.928,59.970
27.943,60.071
27.957,60.172
27.869,60.223
27.805,60.324
27.718,60.374
27.626,60.425
27.628,60.526
27.526,60.526
27.477,60.628
27.429,60.729
27.437,60.830
27.347,60.881
27.258,60.931
27.170,60.982
27.066,60.982
26.980,61.032
26.888,61.083
26.787,61.083
26.795,61.184
26.768,61.285
26.668,61.285
26.579,61.336
26.474,61.336
26.371,61.336
26.284,61.387
26.182,61.387
26.185,61.488
26.084,61.488
25.984,61.488
25.993,61.589
26.008,61.690
25.984,61.791
25.895,61.842
25.807,61.893
25.784,61.994
25.745,62.095
25.658,62.146
25.557,62.146
25.524,62.247
25.424,62.247
25.319,62.247
25.215,62.247
25.112,62.247
25.066,62.348
25.046,62.449
24.944,62.449
24.844,62.449
24.754,62.500
24.651,62.500
24.563,62.551
24.476,62.601
24.457,62.702
24.356,62.702
24.266,62.753
24.215,62.854
24.127,62.905
24.119,63.006
24.031,63.057
24.014,63.158
23.927,63.209
23.943,63.310
23.935,63.411
23.845,63.462
23.755,63.512
23.713,63.613
23.652,63.715
23.592,63.816
23.505,63.866
23.415,63.917
23.325,63.968
23.222,63.968
23.121,63.968
23.019,63.968
22.919,63.968
22.893,64.069
22.790,64.069
22.702,64.119
22.615,64.170
22.514,64.170
22.411,64.170
22.322,64.221
22.234,64.271
22.133,64.271
22.047,64.322
21.944,64.322
21.967,64.423
21.879,64.474
21.778,64.474
21.678,64.474
21.660,64.575
21.558,64.575
21.469,64.626
21.417,64.727
21.313,64.727
21.211,64.727
21.142,64.828
21.041,64.828
20.938,64.828
20.903,64.929
20.801,64.929
20.776,65.030
20.676,65.030
20.612,65.132
20.510,65.132
20.422,65.182
20.334,65.233
20.248,65.283
20.147,65.283
20.047,65.283
19.997,65.385
19.908,65.435
19.841,65.536
19.753,65.587
19.747,65.688
19.700,65.789
19.709,65.891
19.621,65.941
19.533,65.992
19.519,66.093
19.458,66.194
19.480,66.296
19.469,66.397
19.415,66.498
19.404,66.599
19.422,66.700
19.366,66.802
19.308,66.903
19.264,67.004
19.234,67.105
19.131,67.105
19.044,67.156
18.958,67.206
18.870,67.257
18.783,67.308
18.755,67.409
18.653,67.409
18.565,67.460
18.562,67.561
18.500,67.662
18.474,67.763
18.386,67.814
18.286,67.814
18.184,67.814
18.084,67.814
17.982,67.814
17.881,67.814
17.779,67.814


==> data/pr_curves/leigh_untrained_0.3.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
66.667,0.607
63.158,0.607
65.000,0.658
66.667,0.709
68.182,0.759
65.217,0.759
66.667,0.810
68.000,0.860
69.231,0.911
66.667,0.911
64.286,0.911
62.069,0.911
63.333,0.962
61.290,0.962
59.375,0.962
60.606,1.012
61.765,1.063
60.000,1.063
61.111,1.113
59.459,1.113
57.895,1.113
56.410,1.113
57.500,1.164
56.098,1.164
57.143,1.215
58.140,1.265
59.091,1.316
57.778,1.316
58.696,1.366
57.447,1.366
58.333,1.417
57.143,1.417
58.000,1.468
58.824,1.518
59.615,1.569
58.491,1.569
57.407,1.569
58.182,1.619
58.929,1.670
59.649,1.721
58.621,1.721
57.627,1.721
56.667,1.721
57.377,1.771
58.065,1.822
58.730,1.872
59.375,1.923
58.462,1.923
57.576,1.923
58.209,1.974
58.824,2.024
57.971,2.024
57.143,2.024
56.338,2.024
56.944,2.075
57.534,2.126
56.757,2.126
57.333,2.176
56.579,2.176
55.844,2.176
56.410,2.227
55.696,2.227
55.000,2.227
55.556,2.277
54.878,2.277
54.217,2.277
53.571,2.277
54.118,2.328
54.651,2.379
54.023,2.379
53.409,2.379
53.933,2.429
54.444,2.480
53.846,2.480
54.348,2.530
53.763,2.530
54.255,2.581
53.684,2.581
54.167,2.632
54.639,2.682
55.102,2.733
55.556,2.783
56.000,2.834
56.436,2.885
56.863,2.935
56.311,2.935
56.731,2.986
57.143,3.036
56.604,3.036
56.075,3.036
55.556,3.036
55.963,3.087
56.364,3.138
55.856,3.138
56.250,3.188
56.637,3.239
56.140,3.239
56.522,3.289
56.897,3.340
57.265,3.391
57.627,3.441
57.143,3.441
57.500,3.492
57.025,3.492
57.377,3.543
57.724,3.593
58.065,3.644
57.600,3.644
57.143,3.644
57.480,3.694
57.812,3.745
58.140,3.796
57.692,3.796
57.252,3.796
56.818,3.796
56.391,3.796
56.716,3.846
56.296,3.846
56.618,3.897
56.934,3.947
57.246,3.998
57.554,4.049
57.857,4.099
57.447,4.099
57.042,4.099
56.643,4.099
56.944,4.150
57.241,4.200
57.534,4.251
57.823,4.302
57.432,4.302
57.718,4.352
57.333,4.352
56.954,4.352
56.579,4.352
56.863,4.403
56.494,4.403
56.129,4.403
56.410,4.453
56.051,4.453
55.696,4.453
55.975,4.504
55.625,4.504
55.901,4.555
55.556,4.555
55.215,4.555
54.878,4.555
55.152,4.605
54.819,4.605
54.491,4.605
54.167,4.605
54.438,4.656
54.706,4.706
54.386,4.706
54.070,4.706
53.757,4.706
54.023,4.757
54.286,4.808
54.545,4.858
54.802,4.909
55.056,4.960
55.307,5.010
55.556,5.061
55.801,5.111
56.044,5.162
56.284,5.213
55.978,5.213
56.216,5.263
56.452,5.314
56.150,5.314
56.383,5.364
56.614,5.415
56.316,5.415
56.545,5.466
56.771,5.516
56.995,5.567
56.701,5.567
56.410,5.567
56.122,5.567
56.345,5.617
56.061,5.617
55.779,5.617
55.500,5.617
55.721,5.668
55.941,5.719
55.665,5.719
55.882,5.769
55.610,5.769
55.340,5.769
55.072,5.769
54.808,5.769
54.545,5.769
54.762,5.820
54.976,5.870
55.189,5.921
55.399,5.972
55.607,6.022
55.814,6.073
56.019,6.123
56.221,6.174
56.422,6.225
56.621,6.275
56.818,6.326
56.561,6.326
56.757,6.377
56.951,6.427
56.696,6.427
56.444,6.427
56.637,6.478
56.828,6.528
57.018,6.579
57.205,6.630
57.391,6.680
57.576,6.731
57.759,6.781
57.511,6.781
57.692,6.832
57.872,6.883
58.051,6.933
57.806,6.933
57.983,6.984
58.159,7.034
57.917,7.034
58.091,7.085
58.264,7.136
58.436,7.186
58.607,7.237
58.776,7.287
58.537,7.287
58.704,7.338
58.871,7.389
59.036,7.439
59.200,7.490
59.363,7.540
59.524,7.591
59.684,7.642
59.843,7.692
59.608,7.692
59.766,7.743
59.922,7.794
60.078,7.844
60.232,7.895
60.385,7.945
60.153,7.945
60.305,7.996
60.076,7.996
60.227,8.047
60.377,8.097
60.150,8.097
60.300,8.148
60.448,8.198
60.223,8.198
60.370,8.249
60.148,8.249
59.926,8.249
60.073,8.300
59.854,8.300
60.000,8.350
60.145,8.401
59.928,8.401
60.072,8.451
59.857,8.451
60.000,8.502
60.142,8.553
60.284,8.603
60.071,8.603
60.211,8.654
60.000,8.654
59.790,8.654
59.930,8.704
59.722,8.704
59.862,8.755
60.000,8.806
60.137,8.856
60.274,8.907
60.410,8.957
60.544,9.008
60.678,9.059
60.811,9.109
60.943,9.160
60.738,9.160
60.870,9.211
61.000,9.261
60.797,9.261
60.927,9.312
61.056,9.362
61.184,9.413
61.311,9.464
61.438,9.514
61.238,9.514
61.364,9.565
61.489,9.615
61.613,9.666
61.736,9.717
61.859,9.767
61.981,9.818
62.102,9.868
61.905,9.868
62.025,9.919
62.145,9.970
62.264,10.020
62.069,10.020
62.187,10.071
62.305,10.121
62.112,10.121
62.229,10.172
62.346,10.223
62.462,10.273
62.577,10.324
62.385,10.324
62.500,10.374
62.614,10.425
62.727,10.476
62.840,10.526
62.952,10.577
63.063,10.628
63.174,10.678
63.284,10.729
63.393,10.779
63.501,10.830
63.609,10.881
63.717,10.931
63.824,10.982
63.930,11.032
64.035,11.083
64.140,11.134
64.244,11.184
64.348,11.235
64.451,11.285
64.553,11.336
64.368,11.336
64.183,11.336
64.000,11.336
64.103,11.387
64.205,11.437
64.306,11.488
64.124,11.488
64.225,11.538
64.326,11.589
64.426,11.640
64.246,11.640
64.067,11.640
64.167,11.690
63.989,11.690
64.088,11.741
64.187,11.791
64.286,11.842
64.384,11.893
64.481,11.943
64.578,11.994
64.402,11.994
64.499,12.045
64.595,12.095
64.420,12.095
64.516,12.146
64.343,12.146
64.439,12.196
64.533,12.247
64.628,12.298
64.721,12.348
64.815,12.399
64.644,12.399
64.737,12.449
64.829,12.500
64.660,12.500
64.752,12.551
64.844,12.601
64.675,12.601
64.767,12.652
64.599,12.652
64.433,12.652
64.267,12.652
64.359,12.702
64.450,12.753
64.286,12.753
64.122,12.753
64.213,12.804
64.051,12.804
64.141,12.854
63.980,12.854
64.070,12.905
64.160,12.955
64.250,13.006
64.339,13.057
64.179,13.057
64.268,13.107
64.356,13.158
64.444,13.209
64.532,13.259
64.619,13.310
64.461,13.310
64.303,13.310
64.390,13.360
64.234,13.360
64.078,13.360
64.165,13.411
64.251,13.462
64.096,13.462
64.183,13.512
64.200,13.613
64.371,13.715
64.539,13.816
64.554,13.917
64.403,13.917
64.569,14.018
64.419,14.018
64.434,14.119
64.286,14.119
64.138,14.119
64.155,14.221
64.009,14.221
64.172,14.322
63.964,14.372
63.820,14.372
63.982,14.474
64.143,14.575
64.000,14.575
64.159,14.676
64.018,14.676
63.877,14.676
63.676,14.727
63.834,14.828
63.991,14.929
63.853,14.929
63.871,15.030
63.734,15.030
63.889,15.132
63.753,15.132
63.617,15.132
63.771,15.233
63.924,15.334
63.789,15.334
63.808,15.435
63.674,15.435
63.542,15.435
63.693,15.536
63.561,15.536
63.430,15.536
63.580,15.638
63.599,15.739
63.469,15.739
63.618,15.840
63.765,15.941
63.636,15.941
63.454,15.992
63.600,16.093
63.473,16.093
63.618,16.194
63.492,16.194
63.314,16.245
63.189,16.245
63.333,16.346
63.477,16.447
63.619,16.549
63.495,16.549
63.636,16.650
63.462,16.700
63.289,16.751
63.118,16.802
63.258,16.903
63.396,17.004
63.277,17.004
63.158,17.004
63.296,17.105
63.315,17.206
63.451,17.308
63.586,17.409
63.469,17.409
63.352,17.409
63.486,17.510
63.620,17.611
63.504,17.611
63.521,17.713
63.653,17.814
63.784,17.915
63.669,17.915
63.555,17.915
63.441,17.915
63.280,17.966
63.410,18.067
63.298,18.067
63.428,18.168
63.445,18.269
63.287,18.320
63.176,18.320
63.194,18.421
63.085,18.421
63.212,18.522
63.103,18.522
63.230,18.623
63.356,18.725
63.248,18.725
63.140,18.725
63.032,18.725
62.925,18.725
63.051,18.826
63.069,18.927
62.963,18.927
62.857,18.927
62.752,18.927
62.647,18.927
62.542,18.927
62.437,18.927
62.333,18.927
62.458,19.028
62.583,19.130
62.479,19.130
62.376,19.130
62.397,19.231
62.520,19.332
62.418,19.332
62.316,19.332
62.175,19.383
62.197,19.484
62.319,19.585
62.219,19.585
62.019,19.585
62.141,19.686
62.162,19.787
62.025,19.838
62.047,19.939
61.852,19.939
61.875,20.040
61.994,20.142
61.801,20.142
61.920,20.243
61.941,20.344
61.751,20.344
61.868,20.445
61.679,20.445
61.702,20.547
61.725,20.648
61.840,20.749
61.712,20.800
61.527,20.800
61.343,20.800
61.367,20.901
61.243,20.951
61.267,21.053
61.290,21.154
61.404,21.255
61.426,21.356
61.304,21.407
61.183,21.457
61.207,21.559
61.230,21.660
61.111,21.711
61.135,21.812
61.017,21.862
61.127,21.964
60.955,21.964
60.979,22.065
61.003,22.166
61.026,22.267
60.912,22.318
61.019,22.419
61.043,22.520
60.929,22.571
60.763,22.571
60.787,22.672
60.622,22.672
60.459,22.672
60.349,22.723
60.241,22.773
60.267,22.874
60.106,22.874
60.000,22.925
60.026,23.026
59.868,23.026
59.764,23.077
59.869,23.178
59.713,23.178
59.740,23.279
59.845,23.381
59.871,23.482
59.974,23.583
60.000,23.684
60.102,23.785
60.204,23.887
60.229,23.988
60.127,24.038
60.025,24.089
59.925,24.140
60.025,24.241
59.925,24.291
59.776,24.291
59.677,24.342
59.530,24.342
59.556,24.443
59.582,24.545
59.486,24.595
59.390,24.646
59.489,24.747
59.587,24.848
59.685,24.949
59.590,25.000
59.446,25.000
59.353,25.051
59.379,25.152
59.476,25.253
59.382,25.304
59.479,25.405
59.504,25.506
59.412,25.557
59.320,25.607
59.229,25.658
59.091,25.658
59.117,25.759
59.028,25.810
58.939,25.860
58.966,25.962
59.060,26.063
58.971,26.113
58.884,26.164
58.797,26.215
58.664,26.215
58.625,26.316
58.718,26.417
58.810,26.518
58.679,26.518
58.547,26.518
58.398,26.569
58.426,26.670
58.518,26.771
58.480,26.872
58.571,26.974
58.598,27.075
58.470,27.075
58.561,27.176
58.433,27.176
58.306,27.176
58.397,27.277
58.270,27.277
58.297,27.379
58.172,27.379
58.262,27.480
58.120,27.530
58.147,27.632
58.023,27.632
57.900,27.632
57.867,27.733
57.745,27.733
57.773,27.834
57.862,27.935
57.741,27.935
57.620,27.935
57.588,28.036
57.469,28.036
57.438,28.138
57.305,28.188
57.275,28.289
57.157,28.289
57.041,28.289
56.925,28.289
56.897,28.391
56.781,28.391
56.811,28.492
56.683,28.543
56.570,28.543
56.456,28.543
56.487,28.644
56.574,28.745
56.604,28.846
56.690,28.947
56.719,29.049
56.805,29.150
56.680,29.200
56.569,29.200
56.543,29.302
56.433,29.302
56.408,29.403
56.438,29.504
56.522,29.605
56.413,29.605
56.442,29.706
56.418,29.808
56.310,29.808
56.202,29.808
56.095,29.808
55.989,29.808
55.871,29.858
55.766,29.858
55.660,29.858
55.744,29.960
55.775,30.061
55.670,30.061
55.566,30.061
55.545,30.162
55.576,30.263
55.473,30.263
55.370,30.263
55.268,30.263
55.166,30.263
55.064,30.263
55.147,30.364
55.046,30.364
54.945,30.364
54.836,30.415
54.868,30.516
54.719,30.516
54.611,30.567
54.463,30.567
54.317,30.567
54.399,30.668
54.293,30.719
54.148,30.719
54.181,30.820
54.167,30.921
54.023,30.921
53.880,30.921
53.961,31.022
53.995,31.123
53.981,31.225
53.880,31.275
53.779,31.326
53.680,31.377
53.760,31.478
53.747,31.579
53.608,31.579
53.596,31.680
53.498,31.731
53.486,31.832
53.475,31.933
53.378,31.984
53.243,31.984
53.109,31.984
52.976,31.984
52.882,32.034
52.789,32.085
52.658,32.085
52.693,32.186
52.601,32.237
52.510,32.287
52.502,32.389
52.494,32.490
52.486,32.591
52.563,32.692
52.555,32.794
52.546,32.895
52.419,32.895
52.293,32.895
52.285,32.996
52.160,32.996
52.035,32.996
52.029,33.097
51.902,33.148
51.978,33.249
51.855,33.249
51.732,33.249
51.610,33.249
51.487,33.300
51.366,33.300
51.244,33.350
51.123,33.401
51.005,33.401
51.002,33.502
51.077,33.603
51.152,33.704
51.149,33.806
51.031,33.806
51.028,33.907
51.064,34.008
51.099,34.109
50.982,34.160
50.979,34.261
50.864,34.261
50.749,34.312
50.708,34.413
50.595,34.413
50.483,34.413
50.370,34.413
50.259,34.413
50.147,34.464
50.037,34.514
49.927,34.565
49.818,34.565
49.709,34.565
49.601,34.615
49.566,34.717
49.460,34.767
49.353,34.767
49.248,34.818
49.143,34.818
49.180,34.919
49.218,35.020
49.113,35.020
49.008,35.020
48.905,35.020
48.803,35.071
48.700,35.071
48.599,35.121
48.500,35.172
48.504,35.273
48.405,35.324
48.304,35.324
48.207,35.374
48.074,35.374
47.978,35.425
47.883,35.476
47.788,35.526
47.761,35.628
47.632,35.628
47.606,35.729
47.478,35.729
47.517,35.830
47.555,35.931
47.562,36.032
47.470,36.083
47.477,36.184
47.351,36.184
47.389,36.285
47.264,36.285
47.175,36.336
47.086,36.387
47.093,36.488
47.162,36.589
47.074,36.640
46.952,36.640
46.865,36.690
46.744,36.690
46.624,36.690
46.509,36.741
46.394,36.791
46.345,36.893
46.324,36.994
46.212,37.045
46.101,37.095
45.990,37.146
45.880,37.196
45.766,37.196
45.776,37.298
45.668,37.348
45.556,37.348
45.595,37.449
45.482,37.449
45.377,37.500
45.333,37.601
45.222,37.601
45.261,37.702
45.157,37.753
45.054,37.804
44.946,37.804
44.838,37.804
44.797,37.905
44.690,37.905
44.590,37.955
44.491,38.006
44.451,38.107
44.346,38.107
44.242,38.107
44.138,38.107
44.035,38.107
44.049,38.209
43.946,38.209
43.844,38.209
43.743,38.209
43.649,38.259
43.613,38.360
43.513,38.360
43.578,38.462
43.593,38.563
43.501,38.613
43.377,38.613
43.254,38.613
43.164,38.664
43.042,38.664
42.921,38.664
42.913,38.765
42.905,38.866
42.921,38.968
42.913,39.069
42.794,39.069
42.676,39.069
42.566,39.119
42.449,39.119
42.341,39.170
42.226,39.170
42.120,39.221
42.005,39.221
41.901,39.271
41.788,39.271
41.676,39.271
41.564,39.271
41.453,39.271
41.343,39.271
41.233,39.271
41.123,39.271
41.015,39.271
40.907,39.271
40.799,39.271
40.692,39.271
40.596,39.322
40.636,39.423
40.541,39.474
40.560,39.575
40.601,39.676
40.578,39.777
40.484,39.828
40.390,39.879
40.368,39.980
40.265,39.980
40.173,40.030
40.071,40.030
39.970,40.030
39.869,40.030
39.769,40.030
39.649,40.030
39.560,40.081
39.542,40.182
39.454,40.233
39.337,40.233
39.339,40.334
39.398,40.435
39.312,40.486
39.196,40.486
39.092,40.536
38.978,40.536
38.962,40.638
38.849,40.638
38.747,40.688
38.635,40.688
38.583,40.789
38.605,40.891
38.505,40.941
38.396,40.941
38.298,40.992
38.201,41.043
38.205,41.144
38.209,41.245
38.113,41.296
38.018,41.346
37.912,41.346
37.818,41.397
37.725,41.447
37.632,41.498
37.529,41.498
37.437,41.549
37.392,41.650
37.381,41.751
37.291,41.802
37.190,41.802
37.090,41.802
37.047,41.903
36.931,41.903
36.816,41.903
36.714,41.953
36.600,41.953
36.488,41.953
36.376,41.953
36.264,41.953
36.166,42.004
36.127,42.105
36.029,42.156
36.007,42.257
36.047,42.358
35.950,42.409
35.855,42.460
35.879,42.561
35.784,42.611
35.748,42.713
35.642,42.713
35.549,42.763
35.445,42.763
35.425,42.864
35.321,42.864
35.316,42.966
35.226,43.016
35.192,43.117
35.187,43.219
35.183,43.320
35.094,43.370
34.994,43.370
34.906,43.421
34.793,43.421
34.681,43.421
34.581,43.472
34.470,43.472
34.360,43.472
34.250,43.472
34.154,43.522
34.046,43.522
33.951,43.573
33.844,43.573
33.843,43.674
33.737,43.674
33.632,43.674
33.528,43.674
33.540,43.775
33.553,43.877
33.449,43.877
33.359,43.927
33.257,43.927
33.155,43.927
33.054,43.927
33.017,44.028
32.905,44.028
32.931,44.130
32.844,44.180
32.733,44.180
32.636,44.231
32.527,44.231
32.541,44.332
32.506,44.433
32.532,44.534
32.437,44.585
32.343,44.636
32.286,44.737
32.181,44.737
32.088,44.787
31.984,44.787
31.893,44.838
31.897,44.939
31.807,44.990
31.787,45.091
31.699,45.142
31.691,45.243
31.590,45.243
31.503,45.294
31.507,45.395
31.397,45.395
31.300,45.445
31.250,45.547
31.155,45.597
31.061,45.648
30.954,45.648
30.848,45.648
30.756,45.698
30.652,45.698
30.548,45.698
30.445,45.698
30.343,45.698
30.254,45.749
30.153,45.749
30.170,45.850
30.083,45.901
29.974,45.901
29.878,45.951
29.865,46.053
29.771,46.103
29.678,46.154
29.585,46.204
29.493,46.255
29.389,46.255
29.368,46.356
29.320,46.457
29.230,46.508
29.142,46.559
29.040,46.559
28.994,46.660
28.907,46.711
28.812,46.761
28.705,46.761
28.669,46.862
28.651,46.964
28.558,47.014
28.453,47.014
28.349,47.014
28.358,47.115
28.255,47.115
28.256,47.217
28.239,47.318
28.150,47.368
28.062,47.419
27.962,47.419
27.875,47.470
27.781,47.520
27.824,47.621
27.809,47.723
27.745,47.824
27.640,47.824
27.593,47.925
27.571,48.026
27.581,48.128
27.623,48.229
27.519,48.229
27.430,48.279
27.340,48.330
27.252,48.381
27.247,48.482
27.159,48.532
27.073,48.583
26.979,48.634
26.874,48.634
26.877,48.735
26.820,48.836
26.729,48.887
26.667,48.988
26.577,49.038
26.475,49.038
26.494,49.140
26.512,49.241
26.480,49.342
26.448,49.443
26.361,49.494
26.401,49.595
26.391,49.696
26.402,49.798
26.309,49.848
26.204,49.848
26.112,49.899
26.096,50.000
26.006,50.051
25.976,50.152
25.887,50.202
25.845,50.304
25.843,50.405
25.855,50.506
25.767,50.557
25.661,50.557
25.667,50.658
25.672,50.759
25.664,50.860
25.572,50.911
25.513,51.012
25.422,51.063
25.428,51.164
25.420,51.265
25.407,51.366
25.343,51.468
25.298,51.569
25.266,51.670
25.160,51.670
25.074,51.721
25.037,51.822
25.067,51.923
25.043,52.024
25.006,52.126
24.903,52.126
24.813,52.176
24.724,52.227
24.636,52.277
24.549,52.328
24.462,52.379
24.452,52.480
24.476,52.581
24.506,52.682
24.484,52.783
24.381,52.783
24.376,52.885
24.286,52.935
24.237,53.036
24.148,53.087
24.060,53.138
24.013,53.239
23.926,53.289
23.835,53.340
23.745,53.391
23.656,53.441
23.567,53.492
23.463,53.492
23.471,53.593
23.453,53.694
23.366,53.745
23.276,53.796
23.174,53.796
23.074,53.796
23.072,53.897
22.967,53.897
22.864,53.897
22.794,53.998
22.808,54.099
22.792,54.200
22.728,54.302
22.628,54.302
22.613,54.403
22.525,54.453
22.438,54.504
22.351,54.555
22.250,54.555
22.149,54.555
22.045,54.555
22.041,54.656
22.014,54.757
22.001,54.858
21.899,54.858
21.809,54.909
21.720,54.960
21.632,55.010
21.545,55.061
21.443,55.061
21.353,55.111
21.264,55.162
21.270,55.263
21.182,55.314
21.172,55.415
21.108,55.516
21.018,55.567
21.012,55.668
20.909,55.668
20.821,55.719
20.734,55.769
20.633,55.769
20.544,55.820
20.441,55.820
20.339,55.820
20.239,55.820
20.135,55.820
20.033,55.820
19.931,55.820
19.842,55.870
19.753,55.921
19.666,55.972
19.565,55.972
19.476,56.022
19.388,56.073
19.286,56.073
19.186,56.073
19.154,56.174
19.066,56.225
18.966,56.225
18.893,56.326
18.791,56.326
18.704,56.377
18.617,56.427
18.515,56.427
18.428,56.478
18.342,56.528
18.253,56.579
18.166,56.630
18.124,56.731
18.023,56.731
17.985,56.832
17.885,56.832
17.783,56.832
17.733,56.933
17.633,56.933
17.532,56.933
17.444,56.984
17.426,57.085
17.340,57.136
17.286,57.237
17.198,57.287
17.171,57.389
17.139,57.490
17.052,57.540
16.965,57.591
16.952,57.692
16.864,57.743
16.853,57.844
16.873,57.945
16.828,58.047
16.781,58.148
16.735,58.249
16.647,58.300
16.559,58.350
16.472,58.401
16.385,58.451
16.323,58.553
16.237,58.603
16.149,58.654
16.143,58.755
16.092,58.856
16.073,58.957
15.986,59.008
15.886,59.008
15.784,59.008
15.683,59.008
15.582,59.008
15.481,59.008


==> data/pr_curves/leigh_untrained_0.3_fast.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
66.667,0.607
63.158,0.607
65.000,0.658
66.667,0.709
68.182,0.759
65.217,0.759
66.667,0.810
68.000,0.860
69.231,0.911
66.667,0.911
64.286,0.911
62.069,0.911
63.333,0.962
61.290,0.962
59.375,0.962
60.606,1.012
61.765,1.063
60.000,1.063
61.111,1.113
59.459,1.113
57.895,1.113
56.410,1.113
57.500,1.164
56.098,1.164
57.143,1.215
59.091,1.316
57.778,1.316
58.824,1.518
57.407,1.569
58.929,1.670
57.627,1.721
58.730,1.872
57.576,1.923
58.824,2.024
57.143,2.024
55.844,2.176
54.217,2.277
55.556,2.783
56.863,2.935
55.556,3.036
56.637,3.239
57.627,3.441
56.391,3.796
57.554,4.049
56.579,4.352
55.556,4.555
54.491,4.605
55.556,5.061
56.614,5.415
55.500,5.617
56.422,6.225
57.391,6.680
58.436,7.186
59.524,7.591
60.448,8.198
60.943,9.160
61.859,9.767
62.614,10.425
63.609,10.881
64.553,11.336
64.721,12.348
64.303,13.310
64.172,14.322
63.848,15.283
63.564,16.245
63.383,17.257
63.445,18.269
62.647,18.927
62.063,19.787
61.898,20.800
61.151,21.508
61.043,22.520
60.106,22.874
60.204,23.887
59.486,24.595
59.459,25.607
58.664,26.215
58.370,27.176
57.680,27.935
56.781,28.391
56.420,29.352
55.670,30.061
54.768,30.516
53.947,31.123
53.423,31.984
52.467,32.287
51.943,33.148
50.965,33.401
50.672,34.362
49.673,34.615
48.768,35.071
47.850,35.476
47.233,36.285
46.365,36.791
45.561,37.399
44.690,37.905
43.717,38.209
42.865,38.765
41.960,39.221
40.950,39.271
40.295,40.030
39.309,40.283
38.513,40.891
37.701,41.498
36.784,41.903
35.919,42.409
35.165,43.067
34.250,43.472
33.359,43.927
32.494,44.433
31.778,45.142
30.912,45.648
29.944,45.901
29.188,46.559
28.350,47.115
27.640,47.824
27.017,48.634
26.461,49.494
25.845,50.304
25.421,51.215
25.006,52.126
24.377,52.935
23.541,53.492
22.785,54.150
22.012,54.808
21.181,55.364
20.291,55.820
19.320,56.073
18.429,56.528
17.512,56.933
16.924,57.743
16.323,58.553
15.431,59.008


==> data/pr_curves/leigh_untrained_0.3_meta.csv <==
auc,f1,eer
28.153,41.254,40.030


==> data/pr_curves/leigh_untrained_fast.csv <==
prec,rec
100.000,0.051
50.000,0.051
66.667,0.101
75.000,0.152
60.000,0.152
66.667,0.202
71.429,0.253
62.500,0.253
66.667,0.304
70.000,0.354
72.727,0.405
66.667,0.405
61.538,0.405
64.286,0.455
66.667,0.506
68.750,0.557
70.588,0.607
72.222,0.658
68.421,0.658
70.000,0.709
71.429,0.759
72.727,0.810
69.565,0.810
70.833,0.860
72.000,0.911
73.077,0.962
71.429,1.012
68.966,1.012
70.000,1.063
67.742,1.063
65.625,1.063
66.667,1.113
64.865,1.215
63.158,1.215
61.538,1.215
62.791,1.366
61.702,1.468
62.745,1.619
64.286,1.822
62.712,1.872
61.667,1.872
62.903,1.974
64.062,2.075
62.121,2.075
63.235,2.176
61.429,2.176
59.740,2.328
58.537,2.429
57.143,2.429
58.140,2.530
56.818,2.530
58.065,2.733
59.184,2.935
60.396,3.087
59.259,3.239
60.345,3.543
61.240,3.998
59.848,3.998
60.870,4.251
61.905,4.605
60.526,4.656
59.494,4.757
58.434,4.909
57.225,5.010
58.427,5.263
59.563,5.516
58.500,5.921
59.447,6.528
60.526,6.984
61.506,7.439
62.400,7.895
63.320,8.300
63.958,9.160
64.865,9.717
65.696,10.273
66.563,10.881
67.463,11.437
68.406,11.943
68.937,12.804
68.354,13.664
68.558,14.676
68.142,15.587
68.050,16.599
68.102,17.611
68.022,18.623
67.657,19.585
66.834,20.192
66.188,21.002
65.857,21.964
65.797,22.976
65.374,23.887
64.628,24.595
64.623,25.607
64.137,26.518
63.925,27.530
63.390,28.391
63.359,29.403
62.815,30.263
61.914,30.769
61.591,31.731
60.874,32.439
60.147,33.148
59.414,33.856
59.107,34.818
58.319,35.476
58.018,36.437
57.188,37.045
56.894,38.006
55.997,38.512
55.079,38.968
54.401,39.727
53.660,40.435
53.325,41.397
52.438,41.903
51.599,42.460
50.776,43.067
49.826,43.421
48.957,43.927
48.083,44.433
47.090,44.636
46.102,44.889
45.441,45.648
44.602,46.204
43.664,46.559
42.897,47.217
41.946,47.571
40.988,47.874
40.227,48.532
39.634,49.342
38.650,49.545
37.892,50.202
37.227,50.962
36.396,51.518
35.556,52.075
34.582,52.328
33.786,52.935
32.918,53.441
32.210,54.150
31.502,54.858
30.746,55.516
30.130,56.326
29.646,57.237
29.177,58.148
28.758,59.059
28.052,59.767
27.460,60.577
26.751,61.285
25.917,61.842
25.051,62.348
24.211,62.905
23.621,63.715
22.706,64.119
21.770,64.474
20.879,64.929
19.988,65.385
19.470,66.245
19.058,67.156
18.304,67.814


==> data/pr_curves/leigh_untrained_meta.csv <==
auc,f1,eer
34.994,46.663,45.648


==> data/pr_curves/ros_leg_detector.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
87.097,1.366
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
65.116,1.417
63.636,1.417
62.222,1.417
60.870,1.417
61.702,1.468
60.417,1.468
61.224,1.518
60.000,1.518
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.364,1.569
55.357,1.569
56.140,1.619
56.897,1.670
57.627,1.721
58.333,1.771
59.016,1.822
59.677,1.872
60.317,1.923
60.938,1.974
61.538,2.024
60.606,2.024
61.194,2.075
61.765,2.126
62.319,2.176
61.429,2.176
61.972,2.227
61.111,2.227
60.274,2.227
59.459,2.227
60.000,2.277
59.211,2.277
58.442,2.277
57.692,2.277
58.228,2.328
57.500,2.328
56.790,2.328
56.098,2.328
55.422,2.328
54.762,2.328
54.118,2.328
54.651,2.379
54.023,2.379
53.409,2.379
53.933,2.429
54.444,2.480
53.846,2.480
54.348,2.530
54.839,2.581
54.255,2.581
53.684,2.581
54.167,2.632
53.608,2.632
53.061,2.632
52.525,2.632
53.000,2.682
53.465,2.733
52.941,2.733
52.427,2.733
52.885,2.783
52.381,2.783
51.887,2.783
52.336,2.834
51.852,2.834
51.376,2.834
50.909,2.834
50.450,2.834
50.000,2.834
49.558,2.834
50.000,2.885
50.435,2.935
50.862,2.986
51.282,3.036
50.847,3.036
51.261,3.087
50.833,3.087
50.413,3.087
50.000,3.087
49.593,3.087
50.000,3.138
50.400,3.188
50.000,3.188
49.606,3.188
50.000,3.239
50.388,3.289
50.769,3.340
50.382,3.340
50.000,3.340
50.376,3.391
50.746,3.441
51.111,3.492
51.471,3.543
51.825,3.593
52.174,3.644
52.518,3.694
52.857,3.745
53.191,3.796
52.817,3.796
52.448,3.796
52.083,3.796
52.414,3.846
52.740,3.897
53.061,3.947
53.378,3.998
53.691,4.049
54.000,4.099
54.305,4.150
54.605,4.200
54.248,4.200
54.545,4.251
54.839,4.302
55.128,4.352
55.414,4.403
55.063,4.403
55.346,4.453
55.000,4.453
54.658,4.453
54.321,4.453
53.988,4.453
53.659,4.453
53.939,4.504
53.614,4.504
53.892,4.555
53.571,4.555
53.254,4.555
52.941,4.555
52.632,4.555
52.326,4.555
52.601,4.605
52.299,4.605
52.000,4.605
52.273,4.656
52.542,4.706
52.809,4.757
53.073,4.808
53.333,4.858
53.591,4.909
53.846,4.960
54.098,5.010
54.348,5.061
54.595,5.111
54.839,5.162
54.545,5.162
54.255,5.162
54.497,5.213
54.211,5.213
54.450,5.263
54.688,5.314
54.922,5.364
54.639,5.364
54.359,5.364
54.082,5.364
54.315,5.415
54.040,5.415
53.769,5.415
53.500,5.415
53.731,5.466
53.960,5.516
53.695,5.516
53.431,5.516
53.659,5.567
53.883,5.617
53.623,5.617
53.846,5.668
54.067,5.719
54.286,5.769
54.502,5.820
54.245,5.820
54.460,5.870
54.206,5.870
53.953,5.870
54.167,5.921
54.378,5.972
54.587,6.022
54.795,6.073
55.000,6.123
55.204,6.174
54.955,6.174
55.157,6.225
55.357,6.275
55.111,6.275
55.310,6.326
55.507,6.377
55.702,6.427
55.895,6.478
55.652,6.478
55.844,6.528
56.034,6.579
56.223,6.630
55.983,6.630
56.170,6.680
55.932,6.680
56.118,6.731
56.303,6.781
56.485,6.832
56.667,6.883
56.846,6.933
56.612,6.933
56.790,6.984
56.967,7.034
56.735,7.034
56.911,7.085
56.680,7.085
56.855,7.136
57.028,7.186
57.200,7.237
57.371,7.287
57.143,7.287
57.312,7.338
57.480,7.389
57.255,7.389
57.031,7.389
57.198,7.439
57.364,7.490
57.143,7.490
57.308,7.540
57.471,7.591
57.634,7.642
57.795,7.692
57.576,7.692
57.358,7.692
57.143,7.692
57.303,7.743
57.463,7.794
57.621,7.844
57.407,7.844
57.565,7.895
57.353,7.895
57.509,7.945
57.664,7.996
57.455,7.996
57.609,8.047
57.762,8.097
57.554,8.097
57.348,8.097
57.143,8.097
56.940,8.097
57.092,8.148
57.244,8.198
57.042,8.198
57.193,8.249
56.993,8.249
56.794,8.249
56.944,8.300
57.093,8.350
57.241,8.401
57.045,8.401
57.192,8.451
56.997,8.451
56.803,8.451
56.949,8.502
57.095,8.553
56.902,8.553
57.047,8.603
56.856,8.603
57.000,8.654
56.811,8.654
56.623,8.654
56.766,8.704
56.579,8.704
56.393,8.704
56.536,8.755
56.352,8.755
56.494,8.806
56.634,8.856
56.452,8.856
56.592,8.907
56.731,8.957
56.869,9.008
57.006,9.059
56.825,9.059
56.646,9.059
56.467,9.059
56.604,9.109
56.740,9.160
56.875,9.211
57.009,9.261
56.832,9.261
56.966,9.312
56.790,9.312
56.615,9.312
56.748,9.362
56.575,9.362
56.402,9.362
56.535,9.413
56.364,9.413
56.495,9.464
56.627,9.514
56.757,9.565
56.886,9.615
56.716,9.615
56.845,9.666
56.973,9.717
57.101,9.767
57.227,9.818
57.353,9.868
57.185,9.868
57.310,9.919
57.434,9.970
57.558,10.020
57.681,10.071
57.514,10.071
57.637,10.121
57.471,10.121
57.593,10.172
57.714,10.223
57.835,10.273
57.955,10.324
58.074,10.374
58.192,10.425
58.310,10.476
58.146,10.476
58.263,10.526
58.101,10.526
58.217,10.577
58.333,10.628
58.449,10.678
58.564,10.729
58.678,10.779
58.791,10.830
58.630,10.830
58.743,10.881
58.856,10.931
58.967,10.982
59.079,11.032
59.189,11.083
59.030,11.083
59.140,11.134
58.981,11.134
59.091,11.184
59.200,11.235
59.309,11.285
59.151,11.285
59.259,11.336
59.367,11.387
59.474,11.437
59.318,11.437
59.424,11.488
59.530,11.538
59.635,11.589
59.740,11.640
59.585,11.640
59.690,11.690
59.794,11.741
59.897,11.791
60.000,11.842
60.102,11.893
59.949,11.893
60.051,11.943
59.898,11.943
60.000,11.994
60.101,12.045
60.202,12.095
60.302,12.146
60.401,12.196
60.250,12.196
60.349,12.247
60.448,12.298
60.546,12.348
60.644,12.399
60.741,12.449
60.591,12.449
60.688,12.500
60.539,12.500
60.636,12.551
60.732,12.601
60.827,12.652
60.680,12.652
60.775,12.702
60.870,12.753
60.723,12.753
60.817,12.804
60.911,12.854
60.766,12.854
60.859,12.905
60.952,12.955
61.045,13.006
60.900,13.006
60.993,13.057
61.085,13.107
61.176,13.158
61.268,13.209
61.358,13.259
61.449,13.310
61.305,13.310
61.395,13.360
61.485,13.411
61.574,13.462
61.432,13.462
61.290,13.462
61.379,13.512
61.468,13.563
61.556,13.613
61.644,13.664
61.731,13.715
61.591,13.715
61.678,13.765
61.765,13.816
61.625,13.816
61.712,13.866
61.883,13.968
61.745,13.968
61.607,13.968
61.470,13.968
61.641,14.069
61.504,14.069
61.674,14.170
61.842,14.271
61.656,14.322
61.522,14.322
61.688,14.423
61.555,14.423
61.720,14.524
61.588,14.524
61.456,14.524
61.489,14.626
61.359,14.626
61.392,14.727
61.263,14.727
61.426,14.828
61.587,14.929
61.411,14.980
61.570,15.081
61.396,15.132
61.270,15.132
61.145,15.132
61.179,15.233
61.336,15.334
61.368,15.435
61.523,15.536
61.400,15.536
61.431,15.638
61.584,15.739
61.736,15.840
61.765,15.941
61.914,16.043
61.793,16.043
61.673,16.043
61.702,16.144
61.583,16.144
61.731,16.245
61.612,16.245
61.641,16.346
61.787,16.447
61.815,16.549
61.698,16.549
61.842,16.650
61.726,16.650
61.754,16.751
61.896,16.852
62.037,16.953
61.878,17.004
61.765,17.004
61.651,17.004
61.538,17.004
61.384,17.055
61.273,17.055
61.162,17.055
61.302,17.156
61.441,17.257
61.331,17.257
61.470,17.358
61.360,17.358
61.250,17.358
61.141,17.358
61.170,17.460
61.307,17.561
61.199,17.561
61.053,17.611
60.946,17.611
61.082,17.713
60.976,17.713
60.870,17.713
60.764,17.713
60.659,17.713
60.554,17.713
60.449,17.713
60.585,17.814
60.616,17.915
60.477,17.966
60.374,17.966
60.508,18.067
60.406,18.067
60.304,18.067
60.202,18.067
60.101,18.067
60.134,18.168
60.033,18.168
59.933,18.168
59.734,18.168
59.867,18.269
60.000,18.370
60.132,18.472
60.164,18.573
60.294,18.674
60.325,18.775
60.194,18.826
60.000,18.826
60.032,18.927
60.064,19.028
60.191,19.130
60.000,19.130
60.127,19.231
60.157,19.332
60.188,19.433
60.062,19.484
59.876,19.484
59.907,19.585
59.938,19.686
59.754,19.686
59.786,19.787
59.665,19.838
59.545,19.889
59.578,19.990
59.398,19.990
59.220,19.990
59.043,19.990
59.165,20.091
59.050,20.142
58.936,20.192
58.763,20.192
58.884,20.294
58.772,20.344
58.601,20.344
58.430,20.344
58.261,20.344
58.153,20.395
57.986,20.395
58.023,20.496
57.917,20.547
57.752,20.547
57.589,20.547
57.426,20.547
57.465,20.648
57.363,20.698
57.203,20.698
57.103,20.749
57.004,20.800
56.906,20.850
56.946,20.951
56.986,21.053
56.831,21.053
56.676,21.053
56.581,21.103
56.486,21.154
56.393,21.204
56.510,21.306
56.359,21.306
56.400,21.407
56.250,21.407
56.101,21.407
56.143,21.508
56.053,21.559
55.906,21.559
55.759,21.559
55.671,21.609
55.584,21.660
55.498,21.711
55.470,21.812
55.327,21.812
55.371,21.913
55.485,22.014
55.598,22.115
55.443,22.166
55.485,22.267
55.458,22.368
55.569,22.470
55.680,22.571
55.542,22.571
55.583,22.672
55.556,22.773
55.419,22.773
55.460,22.874
55.433,22.976
55.298,22.976
55.164,22.976
55.139,23.077
55.114,23.178
55.222,23.279
55.090,23.279
54.958,23.279
55.066,23.381
55.107,23.482
55.213,23.583
55.254,23.684
55.112,23.735
55.217,23.836
55.076,23.887
54.948,23.887
54.988,23.988
54.861,23.988
54.839,24.089
54.713,24.089
54.754,24.190
54.857,24.291
54.897,24.393
54.773,24.393
54.751,24.494
54.628,24.494
54.505,24.494
54.382,24.494
54.362,24.595
54.343,24.696
54.384,24.798
54.254,24.848
54.125,24.899
54.167,25.000
54.048,25.000
54.089,25.101
53.972,25.101
54.013,25.202
54.113,25.304
54.212,25.405
54.252,25.506
54.292,25.607
54.176,25.607
54.274,25.709
54.149,25.759
54.189,25.860
54.074,25.860
53.960,25.860
53.838,25.911
53.725,25.911
53.613,25.911
53.501,25.911
53.389,25.911
53.278,25.911
53.161,25.962
53.051,25.962
53.038,26.063
52.929,26.063
52.971,26.164
52.857,26.215
52.744,26.265
52.637,26.265
52.525,26.316
52.621,26.417
52.515,26.417
52.610,26.518
52.600,26.619
52.642,26.721
52.537,26.721
52.428,26.771
52.324,26.771
52.315,26.872
52.208,26.923
52.102,26.974
52.000,26.974
52.043,27.075
51.938,27.126
51.981,27.227
51.880,27.227
51.923,27.328
51.965,27.429
51.816,27.429
51.714,27.480
51.613,27.530
51.512,27.581
51.507,27.682
51.407,27.733
51.498,27.834
51.399,27.885
51.301,27.935
51.296,28.036
51.386,28.138
51.476,28.239
51.334,28.239
51.423,28.340
51.282,28.340
51.324,28.441
51.366,28.543
51.270,28.593
51.312,28.694
51.173,28.694
51.215,28.796
51.121,28.846
51.117,28.947
50.980,28.947
51.068,29.049
50.932,29.049
50.796,29.049
50.838,29.150
50.704,29.150
50.791,29.251
50.877,29.352
50.787,29.403
50.654,29.403
50.565,29.453
50.433,29.453
50.345,29.504
50.258,29.555
50.172,29.605
50.214,29.706
50.213,29.808
50.212,29.909
50.212,30.010
50.084,30.010
50.169,30.111
50.042,30.111
49.916,30.162
49.791,30.213
49.834,30.314
49.710,30.314
49.586,30.314
49.463,30.314
49.465,30.415
49.343,30.415
49.222,30.415
49.305,30.516
49.186,30.567
49.066,30.567
49.069,30.668
49.032,30.769
48.916,30.820
48.800,30.870
48.683,30.870
48.567,30.870
48.454,30.921
48.339,30.921
48.227,30.972
48.116,31.022
48.006,31.073
47.894,31.073
47.782,31.073
47.863,31.174
47.752,31.174
47.645,31.225
47.615,31.326
47.623,31.427
47.513,31.427
47.409,31.478
47.300,31.478
47.197,31.528
47.094,31.579
47.068,31.680
47.041,31.781
47.085,31.883
47.129,31.984
47.028,32.034
46.924,32.034
46.820,32.034
46.716,32.034
46.618,32.085
46.520,32.136
46.418,32.136
46.317,32.136
46.221,32.186
46.198,32.287
46.104,32.338
45.971,32.338
45.878,32.389
45.786,32.439
45.694,32.490
45.564,32.490
45.609,32.591
45.621,32.692
45.698,32.794
45.608,32.844
45.588,32.945
45.461,32.945
45.372,32.996
45.246,32.996
45.121,32.996
45.166,33.097
45.041,33.097
44.918,33.097
44.802,33.148
44.755,33.249
44.708,33.350
44.662,33.451
44.677,33.553
44.721,33.654
44.608,33.704
44.652,33.806
44.667,33.907
44.548,33.907
44.503,34.008
44.547,34.109
44.620,34.211
44.664,34.312
44.649,34.413
44.721,34.514
44.794,34.615
44.866,34.717
44.938,34.818
44.821,34.818
44.776,34.919
44.790,35.020
44.832,35.121
44.903,35.223
44.887,35.324
44.901,35.425
44.942,35.526
44.828,35.526
44.869,35.628
44.882,35.729
44.867,35.830
44.908,35.931
44.949,36.032
44.962,36.134
44.918,36.235
44.959,36.336
44.944,36.437
44.928,36.538
44.823,36.589
44.892,36.690
44.781,36.690
44.677,36.741
44.663,36.842
44.648,36.943
44.546,36.994
44.438,36.994
44.505,37.095
44.492,37.196
44.532,37.298
44.545,37.399
44.531,37.500
44.544,37.601
44.611,37.702
44.597,37.804
44.610,37.905
44.570,38.006
44.556,38.107
44.451,38.107
44.517,38.209
44.477,38.310
44.373,38.310
44.438,38.411
44.341,38.462
44.328,38.563
44.316,38.664
44.213,38.664
44.201,38.765
44.214,38.866
44.278,38.968
44.183,39.018
44.171,39.119
44.071,39.119
44.059,39.221
44.098,39.322
44.005,39.372
43.993,39.474
43.901,39.524
43.778,39.524
43.687,39.575
43.677,39.676
43.740,39.777
43.705,39.879
43.615,39.929
43.526,39.980
43.407,39.980
43.319,40.030
43.200,40.030
43.192,40.132
43.207,40.233
43.089,40.233
42.973,40.233
42.965,40.334
42.849,40.334
42.819,40.435
42.704,40.435
42.591,40.435
42.485,40.486
42.373,40.486
42.261,40.486
42.158,40.536
42.056,40.587
41.946,40.587
41.836,40.587
41.736,40.638
41.775,40.739
41.667,40.739
41.705,40.840
41.607,40.891
41.500,40.891
41.393,40.891
41.297,40.941
41.191,40.941
41.096,40.992
41.052,41.093
40.948,41.093
40.854,41.144
40.761,41.194
40.659,41.194
40.558,41.194
40.457,41.194
40.357,41.194
40.267,41.245
40.148,41.245
40.187,41.346
40.147,41.447
40.029,41.447
40.010,41.549
40.010,41.650
39.922,41.700
39.923,41.802
39.807,41.802
39.692,41.802
39.578,41.802
39.465,41.802
39.352,41.802
39.240,41.802
39.139,41.852
39.028,41.852
38.918,41.852
38.808,41.852
38.699,41.852
38.591,41.852
38.483,41.852
38.376,41.852
38.269,41.852
38.256,41.953
38.260,42.055
38.165,42.105
38.169,42.206
38.065,42.206
37.972,42.257
37.959,42.358
37.947,42.460
37.917,42.561
37.939,42.662


==> data/pr_curves/ros_leg_detector_0.3.csv <==
prec,rec
100.000,0.051
100.000,0.152
100.000,0.253
100.000,0.354
100.000,0.455
100.000,0.557
100.000,0.658
100.000,0.759
94.118,0.810
94.444,0.860
94.737,0.911
95.000,0.962
95.238,1.012
95.455,1.063
95.652,1.113
95.833,1.164
96.000,1.215
96.154,1.265
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
87.097,1.366
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
65.116,1.417
63.636,1.417
62.222,1.417
60.870,1.417
61.702,1.468
60.417,1.468
61.224,1.518
60.000,1.518
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.364,1.569
55.357,1.569
56.140,1.619
56.897,1.670
57.627,1.721
58.333,1.771
59.016,1.822
59.677,1.872
60.317,1.923
60.938,1.974
61.538,2.024
60.606,2.024
61.194,2.075
61.765,2.126
62.319,2.176
61.429,2.176
61.972,2.227
61.111,2.227
60.274,2.227
59.459,2.227
60.000,2.277
59.211,2.277
58.442,2.277
57.692,2.277
58.228,2.328
57.500,2.328
56.790,2.328
56.098,2.328
55.422,2.328
54.762,2.328
54.118,2.328
54.651,2.379
54.023,2.379
53.409,2.379
53.933,2.429
54.444,2.480
53.846,2.480
54.348,2.530
54.839,2.581
54.255,2.581
53.684,2.581
54.167,2.632
53.608,2.632
53.061,2.632
52.525,2.632
53.000,2.682
53.465,2.733
52.941,2.733
52.427,2.733
52.885,2.783
52.381,2.783
51.887,2.783
52.336,2.834
51.852,2.834
51.376,2.834
50.909,2.834
50.450,2.834
50.000,2.834
49.558,2.834
50.000,2.885
50.435,2.935
50.862,2.986
51.282,3.036
50.847,3.036
51.261,3.087
50.833,3.087
50.413,3.087
50.000,3.087
49.593,3.087
50.000,3.138
50.400,3.188
50.000,3.188
49.606,3.188
50.000,3.239
50.388,3.289
50.769,3.340
50.382,3.340
50.000,3.340
50.376,3.391
50.746,3.441
51.111,3.492
51.471,3.543
51.095,3.543
51.449,3.593
51.799,3.644
52.143,3.694
52.482,3.745
52.113,3.745
51.748,3.745
51.389,3.745
51.724,3.796
52.055,3.846
52.381,3.897
52.703,3.947
53.020,3.998
53.333,4.049
53.642,4.099
53.947,4.150
53.595,4.150
53.896,4.200
54.194,4.251
54.487,4.302
54.777,4.352
54.430,4.352
54.717,4.403
54.375,4.403
54.037,4.403
53.704,4.403
53.374,4.403
53.049,4.403
53.333,4.453
53.012,4.453
53.293,4.504
52.976,4.504
52.663,4.504
52.353,4.504
52.047,4.504
51.744,4.504
52.023,4.555
51.724,4.555
51.429,4.555
51.705,4.605
51.977,4.656
52.247,4.706
52.514,4.757
52.778,4.808
52.486,4.808
52.747,4.858
53.005,4.909
53.261,4.960
53.514,5.010
53.763,5.061
53.476,5.061
53.191,5.061
53.439,5.111
53.158,5.111
53.403,5.162
53.646,5.213
53.886,5.263
53.608,5.263
53.333,5.263
53.061,5.263
53.299,5.314
53.030,5.314
52.764,5.314
52.500,5.314
52.736,5.364
52.475,5.364
52.217,5.364
51.961,5.364
52.195,5.415
52.427,5.466
52.174,5.466
52.404,5.516
52.632,5.567
52.857,5.617
53.081,5.668
52.830,5.668
53.052,5.719
52.804,5.719
52.558,5.719
52.778,5.769
52.535,5.769
52.752,5.820
52.968,5.870
53.182,5.921
53.394,5.972
53.153,5.972
53.363,6.022
53.571,6.073
53.333,6.073
53.540,6.123
53.744,6.174
53.947,6.225
54.148,6.275
53.913,6.275
54.113,6.326
54.310,6.377
54.506,6.427
54.274,6.427
54.468,6.478
54.237,6.478
54.430,6.528
54.622,6.579
54.393,6.579
54.583,6.630
54.772,6.680
54.545,6.680
54.733,6.731
54.918,6.781
54.694,6.781
54.878,6.832
54.656,6.832
54.839,6.883
55.020,6.933
55.200,6.984
55.378,7.034
55.159,7.034
55.336,7.085
55.118,7.085
54.902,7.085
54.688,7.085
54.864,7.136
55.039,7.186
54.826,7.186
55.000,7.237
55.172,7.287
55.344,7.338
55.513,7.389
55.303,7.389
55.094,7.389
54.887,7.389
55.056,7.439
55.224,7.490
55.019,7.490
54.815,7.490
54.982,7.540
54.779,7.540
54.579,7.540
54.745,7.591
54.545,7.591
54.710,7.642
54.874,7.692
54.676,7.692
54.480,7.692
54.286,7.692
54.093,7.692
54.255,7.743
54.417,7.794
54.225,7.794
54.386,7.844
54.196,7.844
54.007,7.844
54.167,7.895
54.325,7.945
54.483,7.996
54.296,7.996
54.452,8.047
54.266,8.047
54.082,8.047
54.237,8.097
54.392,8.148
54.209,8.148
54.362,8.198
54.181,8.198
54.333,8.249
54.153,8.249
53.974,8.249
54.125,8.300
53.947,8.300
53.770,8.300
53.922,8.350
53.746,8.350
53.896,8.401
54.045,8.451
53.871,8.451
54.019,8.502
54.167,8.553
54.313,8.603
54.140,8.603
53.968,8.603
53.797,8.603
53.628,8.603
53.774,8.654
53.605,8.654
53.750,8.704
53.894,8.755
53.727,8.755
53.870,8.806
53.704,8.806
53.538,8.806
53.681,8.856
53.517,8.856
53.354,8.856
53.495,8.907
53.333,8.907
53.474,8.957
53.614,9.008
53.754,9.059
53.892,9.109
53.731,9.109
53.869,9.160
54.006,9.211
54.142,9.261
54.277,9.312
54.412,9.362
54.252,9.362
54.386,9.413
54.519,9.464
54.651,9.514
54.493,9.514
54.335,9.514
54.467,9.565
54.310,9.565
54.441,9.615
54.571,9.666
54.701,9.717
54.830,9.767
54.958,9.818
55.085,9.868
55.211,9.919
55.056,9.919
55.182,9.970
55.028,9.970
55.153,10.020
55.000,10.020
55.125,10.071
55.249,10.121
55.372,10.172
55.495,10.223
55.342,10.223
55.464,10.273
55.586,10.324
55.707,10.374
55.827,10.425
55.946,10.476
55.795,10.476
55.914,10.526
55.764,10.526
55.882,10.577
56.000,10.628
56.117,10.678
55.968,10.678
56.085,10.729
56.201,10.779
56.316,10.830
56.430,10.881
56.545,10.931
56.658,10.982
56.771,11.032
56.883,11.083
56.736,11.083
56.848,11.134
56.959,11.184
57.069,11.235
57.179,11.285
57.289,11.336
57.143,11.336
57.252,11.387
57.107,11.387
56.962,11.387
57.071,11.437
57.179,11.488
57.286,11.538
57.393,11.589
57.250,11.589
57.357,11.640
57.463,11.690
57.568,11.741
57.673,11.791
57.778,11.842
57.635,11.842
57.740,11.893
57.598,11.893
57.702,11.943
57.561,11.943
57.664,11.994
57.524,11.994
57.627,12.045
57.729,12.095
57.590,12.095
57.692,12.146
57.794,12.196
57.656,12.196
57.757,12.247
57.857,12.298
57.957,12.348
57.820,12.348
57.920,12.399
58.019,12.449
58.118,12.500
58.216,12.551
58.314,12.601
58.411,12.652
58.275,12.652
58.372,12.702
58.469,12.753
58.333,12.753
58.199,12.753
58.065,12.753
57.931,12.753
58.028,12.804
58.124,12.854
58.219,12.905
58.314,12.955
58.182,12.955
58.277,13.006
58.371,13.057
58.239,13.057
58.333,13.107
58.427,13.158
58.520,13.209
58.389,13.209
58.259,13.209
58.129,13.209
58.222,13.259
58.093,13.259
57.965,13.259
58.057,13.310
58.150,13.360
58.022,13.360
58.114,13.411
58.206,13.462
58.079,13.462
57.952,13.462
57.826,13.462
57.918,13.512
57.792,13.512
57.667,13.512
57.759,13.563
57.849,13.613
57.725,13.613
57.602,13.613
57.692,13.664
57.569,13.664
57.447,13.664
57.325,13.664
57.415,13.715
57.294,13.715
57.384,13.765
57.263,13.765
57.353,13.816
57.442,13.866
57.531,13.917
57.620,13.968
57.708,14.018
57.588,14.018
57.469,14.018
57.557,14.069
57.645,14.119
57.732,14.170
57.613,14.170
57.495,14.170
57.377,14.170
57.260,14.170
57.347,14.221
57.230,14.221
57.317,14.271
57.404,14.322
57.576,14.423
57.460,14.423
57.344,14.423
57.515,14.524
57.400,14.524
57.455,14.626
57.510,14.727
57.677,14.828
57.564,14.828
57.730,14.929
57.588,14.980
57.640,15.081
57.529,15.081
57.418,15.081
57.471,15.182
57.361,15.182
57.524,15.283
57.685,15.385
57.576,15.385
57.627,15.486
57.678,15.587
57.570,15.587
57.728,15.688
57.885,15.789
58.041,15.891
57.934,15.891
57.827,15.891
57.721,15.891
57.615,15.891
57.509,15.891
57.404,15.891
57.299,15.891
57.195,15.891
57.091,15.891
56.987,15.891
57.040,15.992
57.092,16.093
56.964,16.144
56.863,16.144
56.915,16.245
57.067,16.346
56.966,16.346
56.842,16.397
56.643,16.397
56.522,16.447
56.326,16.447
56.131,16.447
56.282,16.549
56.336,16.650
56.218,16.700
56.102,16.751
55.912,16.751
55.724,16.751
55.779,16.852
55.593,16.852
55.408,16.852
55.556,16.953
55.446,17.004
55.501,17.105
55.646,17.206
55.465,17.206
55.610,17.308
55.502,17.358
55.323,17.358
55.145,17.358
55.288,17.460
55.343,17.561
55.238,17.611
55.292,17.713
55.189,17.763
55.086,17.814
54.914,17.814
54.743,17.814
54.574,17.814
54.714,17.915
54.615,17.966
54.448,17.966
54.587,18.067
54.490,18.117
54.394,18.168
54.449,18.269
54.286,18.269
54.123,18.269
53.961,18.269
54.098,18.370
54.006,18.421
53.914,18.472
53.756,18.472
53.891,18.573
53.801,18.623
53.644,18.623
53.488,18.623
53.333,18.623
53.247,18.674
53.094,18.674
53.152,18.775
52.991,18.826
52.841,18.826
52.691,18.826
52.676,18.927
52.521,18.978
52.368,19.028
52.216,19.079
52.276,19.180
52.263,19.281
52.115,19.332
51.967,19.383
51.957,19.484
51.817,19.484
51.946,19.585
51.807,19.585
51.664,19.636
51.527,19.636
51.387,19.686
51.248,19.737
51.114,19.737
50.980,19.737
50.847,19.737
50.843,19.838
50.712,19.838
50.708,19.939
50.578,19.939
50.639,20.040
50.701,20.142
50.826,20.243
50.697,20.243
50.694,20.344
50.690,20.445
50.814,20.547
50.936,20.648
50.809,20.648
50.868,20.749
50.743,20.749
50.616,20.800
50.491,20.800
50.367,20.850
50.243,20.901
50.121,20.901
50.181,21.002
50.181,21.103
50.060,21.154
49.940,21.154
49.822,21.204
49.941,21.306
50.059,21.407
49.941,21.407
49.824,21.457
49.883,21.559
49.766,21.559
49.650,21.559
49.535,21.559
49.421,21.609
49.424,21.711
49.310,21.711
49.199,21.761
49.259,21.862
49.147,21.862
49.037,21.913
48.929,21.964
48.819,21.964
48.709,21.964
48.770,22.065
48.664,22.115
48.724,22.217
48.619,22.267
48.512,22.267
48.405,22.267
48.465,22.368
48.359,22.368
48.419,22.470
48.313,22.470
48.373,22.571
48.485,22.672
48.596,22.773
48.491,22.773
48.602,22.874
48.501,22.925
48.507,23.026
48.404,23.026
48.462,23.128
48.360,23.128
48.258,23.128
48.160,23.178
48.059,23.178
47.958,23.178
47.862,23.229
47.767,23.279
47.673,23.330
47.526,23.330
47.536,23.431
47.546,23.532
47.454,23.583
47.310,23.583
47.166,23.583
47.177,23.684
47.088,23.735
47.100,23.836
47.159,23.937
47.018,23.937
46.931,23.988
46.792,23.988
46.804,24.089
46.667,24.089
46.530,24.089
46.394,24.089
46.498,24.190
46.467,24.291
46.339,24.342
46.206,24.342
46.080,24.393
45.956,24.443
45.833,24.494
45.849,24.595
45.822,24.696
45.837,24.798
45.709,24.798
45.581,24.798
45.556,24.899
45.656,25.000
45.530,25.000
45.546,25.101
45.421,25.101
45.305,25.152
45.322,25.253
45.208,25.304
45.086,25.304
45.144,25.405
45.022,25.405
44.902,25.405
44.791,25.455
44.681,25.506
44.562,25.506
44.660,25.607
44.542,25.607
44.640,25.709
44.619,25.810
44.503,25.810
44.396,25.860
44.281,25.860
44.166,25.860
44.052,25.860
44.110,25.962
43.997,25.962
44.017,26.063
43.915,26.113
43.803,26.113
43.861,26.215
43.750,26.215
43.650,26.265
43.540,26.265
43.431,26.265
43.333,26.316
43.428,26.417
43.320,26.417
43.212,26.417
43.105,26.417
43.128,26.518
43.021,26.518
42.916,26.518
42.939,26.619
42.834,26.619
42.729,26.619
42.753,26.721
42.649,26.721
42.558,26.771
42.456,26.771
42.366,26.822
42.265,26.822
42.164,26.822
42.063,26.822
41.930,26.822
41.844,26.872
41.725,26.923
41.608,26.974
41.479,26.974
41.363,27.024
41.249,27.075
41.308,27.176
41.334,27.277
41.208,27.277
41.096,27.328
40.985,27.379
40.950,27.480
40.841,27.530
40.719,27.530
40.746,27.632
40.774,27.733
40.653,27.733
40.533,27.733
40.413,27.733
40.411,27.834
40.307,27.885
40.190,27.885
40.087,27.935
39.971,27.935
39.870,27.986
39.756,27.986
39.728,28.087
39.615,28.087
39.502,28.087
39.390,28.087
39.293,28.138
39.268,28.239
39.173,28.289
39.149,28.391
39.040,28.391
38.931,28.391
38.824,28.391
38.732,28.441
38.625,28.441
38.535,28.492
38.430,28.492
38.325,28.492
38.237,28.543
38.150,28.593
38.047,28.593
37.936,28.644
37.892,28.745
37.782,28.796
37.765,28.897
37.822,28.998
37.714,29.049
37.770,29.150
37.753,29.251
37.630,29.251
37.524,29.302
37.557,29.403
37.637,29.504
37.532,29.555
37.540,29.656
37.420,29.656
37.452,29.757
37.508,29.858
37.405,29.909
37.484,30.010
37.469,30.111
37.367,30.162
37.445,30.263
37.344,30.314
37.244,30.364
37.276,30.466
37.160,30.466
37.062,30.516
37.117,30.617
37.003,30.617
36.890,30.617
36.794,30.668
36.804,30.769
36.769,30.870
36.779,30.972
36.766,31.073
36.673,31.123
36.748,31.225
36.639,31.225
36.649,31.326
36.637,31.427
36.529,31.427
36.422,31.427
36.332,31.478
36.226,31.478
36.237,31.579
36.206,31.680
36.217,31.781
36.249,31.883
36.160,31.933
36.057,31.933
35.970,31.984
36.002,32.085
35.896,32.136
35.791,32.186
35.690,32.186
35.587,32.237
35.579,32.338
35.461,32.338
35.343,32.338
35.226,32.338
35.110,32.338
34.995,32.338
34.880,32.338
34.913,32.439
34.946,32.540
34.832,32.540
34.719,32.540
34.624,32.591
34.620,32.692
34.509,32.692
34.415,32.743
34.305,32.743
34.197,32.743
34.105,32.794
34.015,32.844
33.908,32.844
33.802,32.844
33.714,32.895
33.626,32.945
33.539,32.996
33.436,32.996
33.333,32.996
33.231,32.996
33.130,32.996
33.029,32.996
32.930,33.047
32.814,33.047
32.716,33.097
32.602,33.097
32.489,33.097
32.376,33.097
32.264,33.097
32.153,33.097
32.043,33.097
31.951,33.148
31.940,33.249
31.913,33.350
31.823,33.401
31.716,33.401
31.609,33.401
31.504,33.401
31.399,33.401
31.294,33.401
31.194,33.451
31.094,33.502
30.993,33.502
30.891,33.502
30.791,33.502
30.677,33.502
30.563,33.502
30.451,33.502
30.431,33.603
30.495,33.704
30.383,33.704
30.291,33.755
30.340,33.856
30.248,33.907
30.298,34.008
30.333,34.109


==> data/pr_curves/ros_leg_detector_0.3_fast.csv <==
prec,rec
100.000,0.051
94.118,0.810
95.238,1.012
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
62.222,1.417
60.870,1.417
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.897,1.670
58.333,1.771
59.677,1.872
60.938,1.974
62.319,2.176
61.111,2.227
59.459,2.227
58.442,2.277
56.790,2.328
55.422,2.328
54.118,2.328
53.061,2.632
51.887,2.783
50.450,2.834
51.471,3.543
52.482,3.745
51.389,3.745
52.381,3.897
53.642,4.099
54.777,4.352
53.704,4.403
52.663,4.504
51.429,4.555
52.514,4.757
53.514,5.010
52.500,5.314
53.394,5.972
54.310,6.377
55.200,6.984
54.480,7.692
53.968,8.603
54.519,9.464
55.372,10.172
56.201,10.779
57.179,11.285
57.692,12.146
58.314,12.955
57.569,13.664
57.540,14.676
57.728,15.688
56.838,16.194
56.007,16.751
55.145,17.358
54.490,18.117
53.566,18.623
52.602,18.927
51.807,19.585
50.781,19.737
50.868,20.749
49.940,21.154
49.203,21.862
48.306,22.368
47.763,23.229
47.018,23.937
46.124,24.393
45.380,25.101
44.610,25.759
43.724,26.265
42.764,26.619
41.791,26.923
40.906,27.429
40.029,27.935
39.106,28.340
38.124,28.593
37.597,29.453
37.237,30.415
36.639,31.225
35.970,31.984
35.033,32.338
34.141,32.794
33.147,32.996
32.138,33.097
31.194,33.451
30.271,33.856


==> data/pr_curves/ros_leg_detector_0.3_meta.csv <==
auc,f1,eer
17.488,33.975,33.047


==> data/pr_curves/ros_leg_detector_fast.csv <==
prec,rec
100.000,0.051
94.118,0.810
95.238,1.012
96.296,1.316
92.857,1.316
89.655,1.316
86.667,1.316
84.375,1.366
81.818,1.366
79.412,1.366
77.143,1.366
75.000,1.366
72.973,1.366
71.053,1.366
69.231,1.366
67.500,1.366
65.854,1.366
64.286,1.366
62.222,1.417
60.870,1.417
58.824,1.518
57.692,1.518
56.604,1.518
55.556,1.518
56.897,1.670
58.333,1.771
59.677,1.872
60.938,1.974
62.319,2.176
61.111,2.227
59.459,2.227
58.442,2.277
56.790,2.328
55.422,2.328
54.118,2.328
53.061,2.632
51.887,2.783
50.450,2.834
51.471,3.543
52.518,3.694
53.691,4.049
54.839,4.302
53.659,4.453
52.632,4.555
53.591,4.909
54.595,5.111
53.500,5.415
54.502,5.820
55.507,6.377
56.485,6.832
57.480,7.389
56.794,8.249
57.009,9.261
57.681,10.071
58.564,10.729
59.367,11.387
60.202,12.095
60.911,12.854
61.644,13.664
61.359,14.626
61.431,15.638
61.770,16.599
61.101,17.409
60.304,18.067
60.128,19.079
59.455,19.889
58.515,20.344
57.507,20.547
56.658,21.103
55.759,21.559
55.680,22.571
54.958,23.279
54.857,24.291
54.107,25.000
53.669,25.911
52.690,26.265
51.949,26.974
51.495,27.885
51.213,28.846
50.433,29.504
49.834,30.314
48.955,30.820
47.969,31.073
47.094,31.579
46.249,32.136
45.582,32.895
44.678,33.350
44.671,34.362
44.923,35.374
44.909,36.387
44.538,37.348
44.405,38.360
44.098,39.322
43.335,39.980
42.463,40.486
41.542,40.891
40.578,41.194
39.769,41.802
38.754,41.852
37.919,42.409


==> data/pr_curves/ros_leg_detector_meta.csv <==
auc,f1,eer
23.164,41.722,41.043


==> data/pr_curves/test_sample_meta.csv <==
auc,f1,eer
34.732,40.173,39.716

